Bounds-constrained finite element approximation of time-dependent partial differential equations

Finite element methods provide accurate and efficient methods for the numerical solution of partial differential equations by means of restricting variational problems to finite-dimensional approximating spaces. However, they do not guarantee enforcement of bounds constraints inherent in the original problem. Previous work enforces these bounds constraints by replacing the variational equations with variational inequalities. We extend this approach to collocation-type Runge-Kutta methods for time-dependent problems, obtaining (formally) high order methods in both space and time. By using a novel reformulation of the collocation scheme, we can guarantee that the bounds constraints hold uniformly in time. Numerical examples for a model of phytoplankton growth, the heat equation, and the Cahn-Hilliard system are given.

==> CH4N_data.csv <==
,time,min_dof,max_dof,energy
0,0.0,-0.2903806942960696,0.29317090375857524,0.031829031742325736
1,0.0001,-0.07179164985495365,0.07976942094648183,-0.00010488066440587294
2,0.0002,-0.10739560240556367,0.111996509619629,-0.00026925124944481054
3,0.00030000000000000003,-0.17829444153442708,0.1688697803739374,-0.000696188401815814
4,0.0004,-0.29570798936011994,0.2734974755318965,-0.0018522042480600374
5,0.0005,-0.4793836254024449,0.43338263983555825,-0.004959117620799848
6,0.0006000000000000001,-0.6896415519266851,0.6381690918976578,-0.012687726473216063
7,0.0007000000000000001,-0.8543536031792415,0.8328355389350831,-0.028726658849666527
8,0.0008000000000000001,-0.924910649487738,0.9274407223334791,-0.0516418226481763
9,0.0009000000000000002,-0.951950160893846,0.956289240582628,-0.07145223319532341
10,0.0010000000000000002,-0.9685890582691341,0.9650205184467192,-0.08424517420868043
11,0.0011000000000000003,-0.9764415384553977,0.9701021695191636,-0.09324826771459613
12,0.0012000000000000003,-0.9800335813978815,0.9769336388513756,-0.10068156722637239
13,0.0013000000000000004,-0.9798207596338002,0.9818040326251048,-0.10736524815735736
14,0.0014000000000000004,-0.977591141895092,0.9874166434400101,-0.11353858349096325
15,0.0015000000000000005,-0.9799725300243946,0.9910946869033931,-0.1193059654821432
16,0.0016000000000000005,-0.9820630556003015,0.9903820137514835,-0.12471967984100267
17,0.0017000000000000006,-0.983763984678587,0.9876108649110974,-0.12982595917265238
18,0.0018000000000000006,-0.98471661572859,0.9883309701800603,-0.13460137847023101
19,0.0019000000000000006,-0.984370386268644,0.9879308440416984,-0.13898529608257745
20,0.0020000000000000005,-0.9839778549484469,0.9875603103495314,-0.14312432783451046
21,0.0021000000000000003,-0.9824092665294964,0.9963642610612745,-0.14711009559417612
22,0.0022,-0.9822740407011936,0.99999999,-0.15096692048701535
23,0.0023,-0.9817037444218415,0.99999999,-0.15466701327707047
24,0.0024,-0.9820317803665087,0.9968119672967002,-0.1581638465068593
25,0.0024999999999999996,-0.9823946237354846,0.9938340945822332,-0.1614655889618249
26,0.0025999999999999994,-0.9865189725090415,0.9969842449903421,-0.16464510904438096
27,0.0026999999999999993,-0.991377624683647,0.9955140298204901,-0.16775380003910675
28,0.002799999999999999,-0.9946439864467831,0.9884056771309208,-0.1707213596103325
29,0.002899999999999999,-0.9941984357393544,0.991259922436974,-0.17349951729152513
30,0.0029999999999999988,-0.9861875373126188,0.9931439869628633,-0.17615177376460953
31,0.0030999999999999986,-0.9809653380145007,0.9855884385962466,-0.17865712410519705
32,0.0031999999999999984,-0.9809631490288342,0.9837390883996617,-0.18100961787305186
33,0.0032999999999999982,-0.9793202525078257,0.9831997977573818,-0.18331375070996941
34,0.003399999999999998,-0.9796454949002805,0.9879709026409085,-0.18563280975860308
35,0.003499999999999998,-0.9810504325669787,0.994813227934027,-0.18793933420883702
36,0.0035999999999999977,-0.9823497379130335,0.9967999872650432,-0.19013585724001214
37,0.0036999999999999976,-0.9835336871596646,0.988640732325715,-0.19223411433775053
38,0.0037999999999999974,-0.9845863144422076,0.9815907525228301,-0.19416956698161172
39,0.0038999999999999972,-0.9854964487208254,0.9841357131861631,-0.1960215629411638
40,0.0039999999999999975,-0.9862425544675619,0.9850571766843944,-0.19783164765167655
41,0.004099999999999998,-0.986776782084316,0.9871461502549699,-0.19961180446537746
42,0.004199999999999998,-0.9870724547098323,0.9891243755230682,-0.20136670864355702
43,0.004299999999999998,-0.9870964931644566,0.990320247051053,-0.20310520964316345
44,0.0043999999999999985,-0.9868123075625604,0.9904583495907805,-0.20484953259551958
45,0.004499999999999999,-0.9861801965456892,0.9892140010950611,-0.20662824180661032
46,0.004599999999999999,-0.9850397863115378,0.9855207579390786,-0.20834913390465035
47,0.004699999999999999,-0.9849036283951463,0.9820786418514377,-0.20991857945958892
48,0.0048,-0.9865332102618102,0.9845497917318239,-0.21143279658985617
49,0.0049,-0.9814142971054477,0.9843182655924174,-0.21292592378669445
50,0.005,-0.9806407994436146,0.9813873897927111,-0.21440575917222676
51,0.0051,-0.9818497896384294,0.9846345891957176,-0.21587401645740126
52,0.005200000000000001,-0.9824283126726711,0.9877172896583399,-0.21733024458823585
53,0.005300000000000001,-0.9838678208135012,0.9913232401869473,-0.21877105763618304
54,0.005400000000000001,-0.9862761360240818,0.9940263843414364,-0.22018975444270378
55,0.005500000000000001,-0.9881542224748237,0.9951884538525366,-0.22157720974951475
56,0.005600000000000002,-0.9893244220357429,0.9939312856122018,-0.22292432174320173
57,0.005700000000000002,-0.9895839459448739,0.9890632301165951,-0.22422490870706913
58,0.005800000000000002,-0.9887037820915767,0.9836781936820802,-0.22547686515874615
59,0.0059000000000000025,-0.9867233943836236,0.9827371159050294,-0.22668133958478084
60,0.006000000000000003,-0.9862743143007134,0.9839778651577735,-0.2278416657088479
61,0.006100000000000003,-0.9848762232142261,0.9826247149725275,-0.2289623711537776
62,0.006200000000000003,-0.9841803182090825,0.9818534154492027,-0.23004861639907598
63,0.0063000000000000035,-0.985072643403657,0.9814498710101145,-0.2311063399608973
64,0.006400000000000004,-0.9857628402849673,0.9823529286029064,-0.23214306226528136
65,0.006500000000000004,-0.9861878988046462,0.9846272634689663,-0.23316960219323823
66,0.006600000000000004,-0.9862679239494561,0.9844034894882318,-0.23420257373356243
67,0.0067000000000000046,-0.9861649532170274,0.9820159242162597,-0.23526228334600802
68,0.006800000000000005,-0.9849736475657718,0.980334591374093,-0.23633773839855413
69,0.006900000000000005,-0.983445991751268,0.9780113483190701,-0.23732412517023677
70,0.007000000000000005,-0.9829416140890757,0.9777656528486857,-0.23821727138793086
71,0.007100000000000006,-0.9827407552330182,0.9781475986360357,-0.23907278418695785
72,0.007200000000000006,-0.9843993985371928,0.9781355234544126,-0.2399218549775614
73,0.007300000000000006,-0.985496992015466,0.9807913788377677,-0.2407836399813224
74,0.007400000000000006,-0.9858923052113654,0.9828954144935607,-0.24167145087417843
75,0.007500000000000007,-0.9850896858562582,0.9847081194773295,-0.24254458313501312
76,0.007600000000000007,-0.985825534567667,0.9859030866001307,-0.24334150394150983
77,0.007700000000000007,-0.9897656291659389,0.9852548623662277,-0.24408247607195815
78,0.0078000000000000074,-0.9927903110435458,0.9812421390293404,-0.24480246151818563
79,0.007900000000000008,-0.9942033721080267,0.9803972247045571,-0.2455155160462215
80,0.008000000000000007,-0.9931691896666566,0.9799433178238861,-0.24622576947632155
81,0.008100000000000007,-0.9919876047236094,0.9798976526004805,-0.24693561931384558
82,0.008200000000000006,-0.987711942728484,0.9794475143604976,-0.24764617395983288
83,0.008300000000000005,-0.9849981766087942,0.9793440124321505,-0.2483569245786964
84,0.008400000000000005,-0.9838776536739916,0.9809649531498932,-0.2490667685775306
85,0.008500000000000004,-0.9831857691997785,0.9815581129513027,-0.24977627109006273
86,0.008600000000000003,-0.9852929409919173,0.9807666980782513,-0.25048932969585497
87,0.008700000000000003,-0.9880888269691814,0.9781907455711535,-0.25121435415455085
88,0.008800000000000002,-0.9903745783502076,0.9757595831813293,-0.2519661636913978
89,0.008900000000000002,-0.99192248071435,0.9776403138849213,-0.25276578302159314
90,0.009000000000000001,-0.9924628993610896,0.9820510442712467,-0.2536205287983337
91,0.0091,-0.9911591555468032,0.9843494445994073,-0.25445108034845376
92,0.0092,-0.9885354466443368,0.9846346357034004,-0.2551847844041716
93,0.0093,-0.9846061726761508,0.982983317754732,-0.25584684795067986
94,0.009399999999999999,-0.9796812575962033,0.9782995482081025,-0.2564926862045364
95,0.009499999999999998,-0.9802843111563562,0.9790342668849886,-0.25715268028991617
96,0.009599999999999997,-0.9810617000945868,0.9797503685722593,-0.2577999391880424
97,0.009699999999999997,-0.98343254745742,0.9804420316295448,-0.258388683338384
98,0.009799999999999996,-0.9848751746382061,0.9811026247760319,-0.25892663047172465
99,0.009899999999999996,-0.9849494256863257,0.9817247311321387,-0.25943589850080406
100,0.009999999999999995,-0.9831136533813237,0.9823001215028405,-0.2599305824267539
101,0.010099999999999994,-0.9824317554857827,0.9828197012348571,-0.26041687046462764
102,0.010199999999999994,-0.9834188504461617,0.9832734467127994,-0.2608970482559565
103,0.010299999999999993,-0.9841551145359403,0.9836503364413599,-0.2613720865240713
104,0.010399999999999993,-0.9837233882082391,0.983938278879199,-0.2618426201380548
105,0.010499999999999992,-0.9841299122221036,0.9841240377234329,-0.2623092704410793
106,0.010599999999999991,-0.9863657040613735,0.9841931547388798,-0.26277280052539054
107,0.01069999999999999,-0.9925945706578384,0.9841298700869232,-0.26323429316026853
108,0.01079999999999999,-0.9981547126954105,0.9839170401238979,-0.263695463928923
109,0.01089999999999999,-0.99999999,0.9834870144026088,-0.2641598748703083
110,0.010999999999999989,-0.99999999,0.9829613850473221,-0.26463183437717197
111,0.011099999999999988,-0.9924364815866654,0.982122415045435,-0.26511594287158
112,0.011199999999999988,-0.978538737908229,0.9811678570490434,-0.2656107355517623
113,0.011299999999999987,-0.9799091588081428,0.9798999403793832,-0.26608994107619255
114,0.011399999999999987,-0.9807340683895804,0.978342587974945,-0.26653970131924337
115,0.011499999999999986,-0.9806362306478938,0.9777414536474056,-0.2669720729011888
116,0.011599999999999985,-0.9801394677364341,0.980720271621879,-0.2674012083909495
117,0.011699999999999985,-0.9810057640048772,0.9826926770015957,-0.26783932640422875
118,0.011799999999999984,-0.9812720011520839,0.9832745397469325,-0.26829938680781984
119,0.011899999999999984,-0.9808140331840742,0.9820592292559861,-0.26879166968605545
120,0.011999999999999983,-0.9795012477944279,0.9791188471728367,-0.26929311701563363
121,0.012099999999999982,-0.9802081766659566,0.9764501027469363,-0.2697495725121126
122,0.012199999999999982,-0.9819507812372477,0.9765150545753947,-0.27017283007827136
123,0.012299999999999981,-0.983473732671567,0.9766342248344155,-0.2705777025847594
124,0.01239999999999998,-0.9847137924670306,0.9768774240387355,-0.2709725862734058
125,0.01249999999999998,-0.9856049410875622,0.977089041005521,-0.2713593038390127
126,0.01259999999999998,-0.9860714181430138,0.9778711712858364,-0.27173858297300213
127,0.012699999999999979,-0.9860292920416727,0.9784755457805712,-0.2721109599219606
128,0.012799999999999978,-0.9853872961019308,0.979145829729968,-0.272476893355743
129,0.012899999999999977,-0.9840470002384636,0.9811105426128374,-0.27283680452104236
130,0.012999999999999977,-0.9819030996956926,0.9823233446827985,-0.27319109455059915
131,0.013099999999999976,-0.9788438332008418,0.9825617765531623,-0.27354014841392416
132,0.013199999999999976,-0.975603945363277,0.9815904707294921,-0.273884330034993
133,0.013299999999999975,-0.9762474900219404,0.9821494403514356,-0.2742239747501682
134,0.013399999999999974,-0.978314964517714,0.983229764473102,-0.27455938348361036
135,0.013499999999999974,-0.9800506750511498,0.9841953712075804,-0.27489082050328806
136,0.013599999999999973,-0.9812766760132587,0.9850140815437264,-0.27521851465088065
137,0.013699999999999973,-0.9817730021994342,0.9856484200219493,-0.27554266300143265
138,0.013799999999999972,-0.9812744011908437,0.9860548411229711,-0.27586343578491407
139,0.013899999999999971,-0.9810501803932125,0.9861828176569793,-0.2761809816662888
140,0.01399999999999997,-0.9833173033978738,0.9859737497513338,-0.2764954328051466
141,0.01409999999999997,-0.9853488782001744,0.9853596351531578,-0.2768069093730032
142,0.01419999999999997,-0.9870490082272578,0.9842614146294475,-0.2771155234085278
143,0.014299999999999969,-0.9883070622846145,0.9825868654236305,-0.27742138209078376
144,0.014399999999999968,-0.9889968838833434,0.9802278536915635,-0.2777245907400683
145,0.014499999999999968,-0.9889761852954695,0.9778957623893869,-0.27802525610557244
146,0.014599999999999967,-0.9880861828871491,0.9776693623790317,-0.27832349071416546
147,0.014699999999999967,-0.9861515363371038,0.9777860458998513,-0.27861941919445693
148,0.014799999999999966,-0.9829806581517815,0.9778626829525099,-0.2789131876291608
149,0.014899999999999965,-0.9821374148894509,0.9779592085272407,-0.2792049773285174
150,0.014999999999999965,-0.9816938107169335,0.9786634693137479,-0.2794950251128756
151,0.015099999999999964,-0.9799145068256517,0.9794415234087608,-0.2797836530838376
152,0.015199999999999964,-0.9791470714344596,0.979949823733953,-0.2800713109712255
153,0.015299999999999963,-0.9790986250015313,0.980137010976389,-0.2803586301038133
154,0.015399999999999962,-0.9809519296468704,0.9809219324536913,-0.2806464705101738
155,0.015499999999999962,-0.9832820489112827,0.9817180538935995,-0.2809358929308397
156,0.015599999999999961,-0.985182119451361,0.9819141317101672,-0.2812278978220546
157,0.01569999999999996,-0.986465975600296,0.9814183238457146,-0.28152276796064807
158,0.01579999999999996,-0.9869119861411074,0.9801399102227251,-0.2818193554186624
159,0.01589999999999996,-0.9862599576094022,0.9779907153838845,-0.282115520722095
160,0.01599999999999996,-0.9842085768368131,0.9777468188581525,-0.2824097453968379
161,0.016099999999999958,-0.9817006523362268,0.978266753323453,-0.2827017080526942
162,0.016199999999999957,-0.9812383633091001,0.9787236591425775,-0.28299161912007115
163,0.016299999999999957,-0.9802520538945544,0.9791077050905254,-0.28327967952874156
164,0.016399999999999956,-0.9810207213176053,0.9794083354503431,-0.2835659327088201
165,0.016499999999999956,-0.9816405675707853,0.9796142504760144,-0.28385027694666165
166,0.016599999999999955,-0.9835129567825364,0.9797133885952043,-0.2841325150958306
167,0.016699999999999954,-0.9872328303723292,0.9796929106513921,-0.28441242400595745
168,0.016799999999999954,-0.990383388487361,0.9795391865281199,-0.2846898179973179
169,0.016899999999999953,-0.9925215675874706,0.9792377845169863,-0.28496457531668584
170,0.016999999999999953,-0.9930612012910569,0.979021838165311,-0.28523664630096
171,0.017099999999999952,-0.9912423338890027,0.9799789713751673,-0.2855060701336166
172,0.01719999999999995,-0.9860972343330225,0.9805489486486635,-0.28577298454394895
173,0.01729999999999995,-0.9808324490731339,0.9806781755788411,-0.28603761468234057
174,0.01739999999999995,-0.9804620497049541,0.9803132047122829,-0.28630025706184953
175,0.01749999999999995,-0.9789247249821269,0.9794011611601242,-0.28656127676649934
176,0.01759999999999995,-0.9777264500412604,0.9789065779663562,-0.28682112033100765
177,0.01769999999999995,-0.9776220856100102,0.9793686732517007,-0.2870803443917075
178,0.017799999999999948,-0.9782384940655812,0.9799658320023727,-0.2873396740066048
179,0.017899999999999947,-0.9788322957638166,0.9802413843869414,-0.28760012744172875
180,0.017999999999999947,-0.9792430276285884,0.9801627379240395,-0.28786328653264404
181,0.018099999999999946,-0.9794482196657892,0.9796981603540856,-0.28813187370075966
182,0.018199999999999945,-0.9794244438193974,0.9788169926362356,-0.28841090536201447
183,0.018299999999999945,-0.9791473699438348,0.9774898444650609,-0.28870951323646393
184,0.018399999999999944,-0.97903866564704,0.9782437924788067,-0.2890409836159345
185,0.018499999999999944,-0.9797102415374377,0.9789845595135213,-0.28940592851585234
186,0.018599999999999943,-0.9793496514723604,0.9796089096941092,-0.2897372631904092
187,0.018699999999999942,-0.9783823019056052,0.9801496079980118,-0.2899992742653694
188,0.018799999999999942,-0.9794972540851489,0.9806085741777234,-0.2902219337411995
189,0.01889999999999994,-0.9805204531480406,0.9809131880238537,-0.29043141424245106
190,0.01899999999999994,-0.9814290499355337,0.9810756303189364,-0.2906374870643724
191,0.01909999999999994,-0.9821988620524964,0.9810811450708661,-0.29084211797176845
192,0.01919999999999994,-0.982803113557212,0.9809157783749503,-0.29104572238430737
193,0.01929999999999994,-0.9832154999202548,0.9816216853747052,-0.2912484302216757
194,0.019399999999999938,-0.9834088645181001,0.982283047096668,-0.2914503151690696
195,0.019499999999999938,-0.9833542595325163,0.9826366470852888,-0.2916514364513627
196,0.019599999999999937,-0.9830207710699415,0.9826409925246861,-0.2918518469950521
197,0.019699999999999936,-0.9823755570208716,0.9822526563019004,-0.29205159525824664
198,0.019799999999999936,-0.9813839217983893,0.9814263502246959,-0.29225072575525857
199,0.019899999999999935,-0.9800093948693263,0.9801150137962696,-0.2924492793227171
200,0.019999999999999934,-0.9793229764089999,0.9796815630322827,-0.2926472933995265
201,0.020099999999999934,-0.9793622888046838,0.9801884514972924,-0.2928448023892773
202,0.020199999999999933,-0.9793478560399212,0.9805314568039866,-0.2930418380883288
203,0.020299999999999933,-0.9792765789381208,0.9806852292009037,-0.29323843012520656
204,0.020399999999999932,-0.9791452970259628,0.9806222339379473,-0.2934346063560824
205,0.02049999999999993,-0.9789507912845109,0.9803126591051979,-0.2936303931863693
206,0.02059999999999993,-0.9786897871245069,0.9797243275963265,-0.29382581582123346
207,0.02069999999999993,-0.9783589575649372,0.9788226143236455,-0.29402089846850693
208,0.02079999999999993,-0.9780961130588126,0.9775703700672251,-0.2942156645142736
209,0.02089999999999993,-0.9782196133709992,0.9761213943237746,-0.2944101366691731
210,0.02099999999999993,-0.9781192310399917,0.9759569885991247,-0.2946043370579693
211,0.021099999999999928,-0.978080365539402,0.9769475550630062,-0.2947982872162065
212,0.021199999999999927,-0.9795482888886391,0.9781272602370638,-0.29499200797557834
213,0.021299999999999927,-0.9808776810264332,0.9790963424232956,-0.29518551926131986
214,0.021399999999999926,-0.9820335244208669,0.9798108433269456,-0.29537883987234376
215,0.021499999999999925,-0.982977435526821,0.9802225371524416,-0.2955719873427045
216,0.021599999999999925,-0.9836675943884883,0.9802787218964437,-0.29576497796792905
217,0.021699999999999924,-0.984058695751247,0.979922015811627,-0.29595782701553114
218,0.021799999999999924,-0.9841019243680754,0.9802097247018904,-0.29615054904671767
219,0.021899999999999923,-0.9837449575432399,0.9805616049411654,-0.2963431582033102
220,0.021999999999999922,-0.9829319983182642,0.9807411258707984,-0.2965356683081344
221,0.022099999999999922,-0.981603843027023,0.9807285096016038,-0.29672809270453687
222,0.02219999999999992,-0.9796979871826874,0.9805029584155494,-0.2969204438869751
223,0.02229999999999992,-0.9783959047558741,0.9800426757841301,-0.29711273308241504
224,0.02239999999999992,-0.9786914846350407,0.9793248964105691,-0.2973049699715861
225,0.02249999999999992,-0.9789280467020794,0.9783259256885406,-0.29749716266987664
226,0.02259999999999992,-0.9791019747914309,0.9789574591598832,-0.2976893179519916
227,0.022699999999999918,-0.9792095467826576,0.9793729291242469,-0.2978814415723623
228,0.022799999999999918,-0.9792469370663112,0.9794686692336482,-0.2980735384813224
229,0.022899999999999917,-0.9792102194398278,0.9791816009764552,-0.2982656128056221
230,0.022999999999999916,-0.9790953704033303,0.9784408595496072,-0.29845766762086534
231,0.023099999999999916,-0.9788982728230984,0.9782722848264108,-0.2986497046976076
232,0.023199999999999915,-0.978614719929193,0.9790459374021524,-0.29884172444261886
233,0.023299999999999915,-0.9790201979507308,0.9806845132884769,-0.29903372613710333
234,0.023399999999999914,-0.9810906789080541,0.9819709054825042,-0.2992257083617968
235,0.023499999999999913,-0.9830614883386949,0.9827886487295682,-0.29941766934569375
236,0.023599999999999913,-0.9848844871410551,0.9830013330070738,-0.2996096070038595
237,0.023699999999999912,-0.986504187455281,0.982450816334802,-0.29980151863225474
238,0.02379999999999991,-0.9878572028704284,0.980955674766589,-0.29999340046487205
239,0.02389999999999991,-0.9888717239748199,0.9800851234082358,-0.3001852474020192
240,0.02399999999999991,-0.9894670323437171,0.9802342415395783,-0.300377053113599
241,0.02409999999999991,-0.989553067581603,0.9803623142445052,-0.30056881047279754
242,0.02419999999999991,-0.9890300636817412,0.9804680639320402,-0.30076051205257964
243,0.02429999999999991,-0.9877882727088111,0.9805501622198348,-0.3009521503797787
244,0.024399999999999908,-0.9857077955530741,0.9806072282821225,-0.30114371782631194
245,0.024499999999999907,-0.9826585410560646,0.980637827117099,-0.3013352062961532
246,0.024599999999999907,-0.9785003358785693,0.9813602079629138,-0.30152660703367246
247,0.024699999999999906,-0.9742243963860279,0.9823841576479594,-0.3017179108041245
248,0.024799999999999905,-0.9766699895192729,0.9832586071678494,-0.30190910842995283
249,0.024899999999999905,-0.9785390100857453,0.9839581536646469,-0.30210019140179
250,0.024999999999999904,-0.9795711321458614,0.9844554976676003,-0.3022911522120131
251,0.025099999999999904,-0.9809012839538536,0.9847214182619614,-0.30248198422667577
252,0.025199999999999903,-0.9821373510765492,0.9847247610212151,-0.30267268119621854
253,0.025299999999999902,-0.9828494932934764,0.9844324406357755,-0.30286323671570264
254,0.025399999999999902,-0.9828811395217463,0.9838094602348181,-0.30305364395637385
255,0.0254999999999999,-0.9820502952245712,0.9828189494107888,-0.3032438958100842
256,0.0255999999999999,-0.9801472858009448,0.9814222229053966,-0.30343398534163574
257,0.0256999999999999,-0.9777501893207489,0.9795788617895358,-0.3036239062897643
258,0.0257999999999999,-0.9781383117252497,0.9782331055535926,-0.3038136533854218
259,0.0258999999999999,-0.9784926581307923,0.9792589270783227,-0.30400322243230454
260,0.025999999999999898,-0.9788104362338192,0.9805675918193915,-0.30419261029272965
261,0.026099999999999898,-0.9790887395496753,0.9803702456587868,-0.30438181501635136
262,0.026199999999999897,-0.979324545845989,0.9781432654375057,-0.304570836298282
263,0.026299999999999896,-0.9795384590066445,0.9765517959374872,-0.3047596763070156
264,0.026399999999999896,-0.9836684086207967,0.9757875246010144,-0.30494834077588895
265,0.026499999999999895,-0.9878091575835377,0.9749806685185969,-0.3051368401795236
266,0.026599999999999895,-0.9917330322850133,0.9764230737127054,-0.30532519084305115
267,0.026699999999999894,-0.9951104326032197,0.977771769134289,-0.3055134159372194
268,0.026799999999999893,-0.9974770586738917,0.9790121616372612,-0.3057015464653419
269,0.026899999999999893,-0.9981908700223971,0.9801664889290906,-0.3058896225354844
270,0.026999999999999892,-0.9963745369095331,0.9811421859373576,-0.3060776954540698
271,0.02709999999999989,-0.9908369843543384,0.9819020201231803,-0.3062658315420143
272,0.02719999999999989,-0.9799642187459849,0.9824053331293845,-0.30645411920572313
273,0.02729999999999989,-0.9792815345112551,0.98260796476273,-0.3066426820093805
274,0.02739999999999989,-0.9794593867443314,0.9824622017377569,-0.306831702998024
275,0.02749999999999989,-0.9795726997678602,0.9819167550922805,-0.3070214708641693
276,0.02759999999999989,-0.9796169855078541,0.9809167703772469,-0.3072124698366154
277,0.027699999999999888,-0.9795876110012155,0.9794038748223635,-0.3074055570520444
278,0.027799999999999887,-0.9800444173959513,0.9777436439006988,-0.30760230345339695
279,0.027899999999999887,-0.9802720976798904,0.9786713609288412,-0.30780556846892143
280,0.027999999999999886,-0.9791341707569358,0.9774428824041116,-0.3080200065682886
281,0.028099999999999885,-0.9787286405832035,0.9769794533816888,-0.308250015582039
282,0.028199999999999885,-0.9786309910875843,0.9765821829384832,-0.3084873682819263
283,0.028299999999999884,-0.9785092931627875,0.9760737777852437,-0.30870292069669963
284,0.028399999999999884,-0.9783627549530031,0.9758135619150323,-0.3088902120451635
285,0.028499999999999883,-0.9781905690373927,0.975930520668791,-0.3090622103470674
286,0.028599999999999882,-0.9779919123248143,0.9759843420101505,-0.3092278850260991
287,0.028699999999999882,-0.9777659459593947,0.9759705748309311,-0.3093909019976799
288,0.02879999999999988,-0.9775118152379917,0.9762202215407939,-0.3095524748957291
289,0.02889999999999988,-0.9772286495405618,0.9784079451713161,-0.30971295637155644
290,0.02899999999999988,-0.9769155622744046,0.9805494821263313,-0.30987243904546424
291,0.02909999999999988,-0.9782975430933999,0.9826035577002625,-0.3100309440329342
292,0.02919999999999988,-0.9796576998703811,0.9845218149145457,-0.31018847474858713
293,0.029299999999999878,-0.9800457665500287,0.9862481979202586,-0.31034503140263353
294,0.029399999999999878,-0.9791609689964473,0.9877183479448133,-0.31050061461196554
295,0.029499999999999877,-0.9766730559813968,0.9888590247574601,-0.3106552260866547
296,0.029599999999999876,-0.9743570169992828,0.9895875683088496,-0.31080886860117574
297,0.029699999999999876,-0.9738083078863401,0.9898114170192144,-0.3109615458888159
298,0.029799999999999875,-0.9732220079280235,0.9894277011869291,-0.31111326265295336
299,0.029899999999999875,-0.9725970868959587,0.9883229321467847,-0.31126402473955483
300,0.029999999999999874,-0.971932498921399,0.9863728100151523,-0.31141383944596157
301,0.030099999999999873,-0.9718879716772705,0.9834421748872693,-0.3115627159022225
302,0.030199999999999873,-0.9720195973873681,0.9799895272774264,-0.3117106654451138
303,0.030299999999999872,-0.9725381792469886,0.9798287213011128,-0.31185770190894646
304,0.03039999999999987,-0.974394775661398,0.9795702338639434,-0.31200384177796675
305,0.03049999999999987,-0.976584956508377,0.9794357889069445,-0.31214910417484704
306,0.03059999999999987,-0.9782270730492039,0.9792583528022955,-0.31229351069015465
307,0.03069999999999987,-0.9791046731143578,0.98073243140505,-0.31243708508205986
308,0.03079999999999987,-0.9789747088736698,0.9818328193423776,-0.3125798528906369
309,0.03089999999999987,-0.9775712073246783,0.9823757483255969,-0.31272184101801725
310,0.030999999999999868,-0.977889525145427,0.9821985074195543,-0.31286307732707297
311,0.031099999999999867,-0.9785956460293396,0.9811122506543468,-0.3130035903088511
312,0.031199999999999867,-0.979272868677968,0.9788997788846834,-0.3131434088629703
313,0.03129999999999987,-0.9799171115550938,0.975754733661179,-0.31328256222545847
314,0.03139999999999987,-0.9805240326656598,0.974922388637021,-0.3134210800644819
315,0.031499999999999875,-0.9810890195615909,0.9754496860997686,-0.31355899274840143
316,0.03159999999999988,-0.9816071793744943,0.9759182379392733,-0.3136963317751433
317,0.03169999999999988,-0.9820733289277171,0.9763211874469262,-0.3138331303398759
318,0.031799999999999884,-0.982481984984945,0.9766513244298668,-0.31396942401247435
319,0.03189999999999989,-0.9828273546968801,0.9801138133944133,-0.31410525149825086
320,0.03199999999999989,-0.9831033263114273,0.9843066655241242,-0.3142406554650617
321,0.03209999999999989,-0.9833034602161059,0.9884811590611944,-0.3143756834364092
322,0.032199999999999895,-0.98342098038403,0.9923889625465683,-0.3145103887739233
323,0.0322999999999999,-0.983448766296671,0.9956726253544114,-0.3146448318086424
324,0.0323999999999999,-0.9833793454176951,0.9978312250389993,-0.3147790812392275
325,0.032499999999999904,-0.9832048862924416,0.9981755240240285,-0.3149132160212263
326,0.03259999999999991,-0.9829171923470575,0.9957683456909343,-0.3150473281690604
327,0.03269999999999991,-0.982507696459983,0.9893437253373963,-0.31518152726898285
328,0.03279999999999991,-0.9819674563764048,0.9771949167828041,-0.31531594822277165
329,0.032899999999999915,-0.9812871510335723,0.9738354124158776,-0.3154507651467429
330,0.03299999999999992,-0.9804570778615194,0.9739679595434626,-0.31558621716769103
331,0.03309999999999992,-0.9794671511198679,0.9740969057893734,-0.3157226576539288
332,0.033199999999999924,-0.9783069013269683,0.9742219554072836,-0.315860650123838
333,0.03329999999999993,-0.9769654758325773,0.974910673014979,-0.3160011551612841
334,0.03339999999999993,-0.9754316405792179,0.9760196157158895,-0.31614587791359655
335,0.03349999999999993,-0.9736937830895521,0.9771214433299243,-0.31629780838418975
336,0.033599999999999935,-0.9735637169030099,0.9782096382977237,-0.3164615053737431
337,0.03369999999999994,-0.9738826140442703,0.9792768136435275,-0.3166403212934791
338,0.03379999999999994,-0.9743725532155032,0.9803146298521814,-0.3168240139161313
339,0.033899999999999944,-0.9748565069570084,0.9813137053260443,-0.31698696043576385
340,0.03399999999999995,-0.9755728140781119,0.982263519979608,-0.3171260710024965
341,0.03409999999999995,-0.9768449078051763,0.9831523115116751,-0.3172503003229664
342,0.03419999999999995,-0.9782672097742346,0.9839669638855388,-0.3173667048906919
343,0.034299999999999956,-0.9795725477422672,0.9846928875497353,-0.31747963465058787
344,0.03439999999999996,-0.9807261721129774,0.9853138909488676,-0.3175911463533814
345,0.03449999999999996,-0.9816893952477201,0.9858120429093494,-0.317702038976644
346,0.034599999999999964,-0.982419494350995,0.9861675255427733,-0.31781259445948334
347,0.03469999999999997,-0.9828696587270634,0.9863584773942016,-0.31792291363834096
348,0.03479999999999997,-0.9829889863401631,0.9863608266783291,-0.31803303905897984
349,0.03489999999999997,-0.9827225380598396,0.9861481145967663,-0.3181429952328411
350,0.034999999999999976,-0.9820114586896114,0.9856913089167361,-0.3182528011314086
351,0.03509999999999998,-0.9807931705972192,0.9849586082146742,-0.31836247398283657
352,0.03519999999999998,-0.9801969631044796,0.9839152374430757,-0.31847203044391004
353,0.035299999999999984,-0.9804975841263215,0.9825232357560646,-0.31858148699687144
354,0.03539999999999999,-0.9812754428531715,0.9807412378138177,-0.3186908601202703
355,0.03549999999999999,-0.9820232873216908,0.9785242500581776,-0.3188001663940384
356,0.03559999999999999,-0.9826993349831165,0.9766250637983316,-0.31890942258458366
357,0.035699999999999996,-0.9832928673886229,0.976561218875066,-0.3190186457231707
358,0.0358,-0.9837923114656018,0.9764525884085972,-0.3191278531817602
359,0.0359,-0.9841851940706989,0.9762956800659577,-0.3192370627487711
360,0.036000000000000004,-0.9844580956291097,0.9760868393165065,-0.3193462927071509
361,0.03610000000000001,-0.9845966030990948,0.9758222471565962,-0.319455561917643
362,0.03620000000000001,-0.9845852625534163,0.9757724515292566,-0.31956488991081794
363,0.03630000000000001,-0.9844075317263976,0.977365065294799,-0.3196742969920444
364,0.036400000000000016,-0.984045732935556,0.979058419427161,-0.3197838043643271
365,0.03650000000000002,-0.9834810068488253,0.9807396028736349,-0.3198934342750357
366,0.03660000000000002,-0.9830594360783613,0.9823840511084169,-0.32000321019372246
367,0.036700000000000024,-0.9827717897200163,0.9839612188215436,-0.3201131570301824
368,0.03680000000000003,-0.9833857104286238,0.9854333885210311,-0.32022330140435734
369,0.03690000000000003,-0.983665299052761,0.9867542463951551,-0.3203336719835295
370,0.03700000000000003,-0.9835448801074659,0.9878671755804964,-0.32044429990753326
371,0.037100000000000036,-0.9829508381450671,0.9887032042041812,-0.32055521933089653
372,0.03720000000000004,-0.9818007008822506,0.9891785291177597,-0.3206664681227862
373,0.03730000000000004,-0.9800019922469573,0.9891915150392374,-0.32077808878394315
374,0.037400000000000044,-0.9791163866937634,0.988619041328208,-0.3208901296678403
375,0.03750000000000005,-0.9785132352250363,0.9873120324371313,-0.3210026466370917
376,0.03760000000000005,-0.9778426874387246,0.985089959190839,-0.32111570535570655
377,0.03770000000000005,-0.9771019153593689,0.9817340293612778,-0.3212293845300824
378,0.037800000000000056,-0.9762880227165116,0.9769786845915116,-0.32134378059601915
379,0.03790000000000006,-0.9758356376078765,0.9733663834151813,-0.32145901465504995
380,0.03800000000000006,-0.9765428161700264,0.9730253871646409,-0.32157524297483614
381,0.038100000000000064,-0.9779196218041658,0.9729765897791658,-0.321692673217066
382,0.03820000000000007,-0.9792484327470354,0.973024277250344,-0.321811589923206
383,0.03830000000000007,-0.9805100599119776,0.9730699698747673,-0.3219323948025415
384,0.03840000000000007,-0.9816826032483515,0.9731132264902381,-0.32205566962108995
385,0.038500000000000076,-0.9827411808045157,0.9731535795113782,-0.3221822692521513
386,0.03860000000000008,-0.9836576386704389,0.973190535700651,-0.3223134393760124
387,0.03870000000000008,-0.9844002420264493,0.9732235768316906,-0.32245089863221027
388,0.038800000000000084,-0.9849333480625981,0.9732521602588015,-0.32259668420835497
389,0.03890000000000009,-0.9852170621843889,0.9732757194051851,-0.3227524179543973
390,0.03900000000000009,-0.9852068796764919,0.9732936641812839,-0.3229182115461728
391,0.03910000000000009,-0.984853315835376,0.9733053813435761,-0.32309330377104833
392,0.039200000000000096,-0.9841015284685987,0.9733102348032092,-0.32327937295906684
393,0.0393000000000001,-0.983103268625205,0.9733075658930073,-0.3234817532846088
394,0.0394000000000001,-0.9837629597259083,0.9733182768755656,-0.32370415178095363
395,0.039500000000000104,-0.9842956734608354,0.9738183401199005,-0.32393328445990754
396,0.03960000000000011,-0.984684293609691,0.9742592034873765,-0.3241371475842875
397,0.03970000000000011,-0.9849105326407184,0.9746364706744676,-0.3243083929470818
398,0.03980000000000011,-0.9849548985955262,0.974945709781205,-0.3244575504721448
399,0.039900000000000116,-0.9847966647273128,0.9751824628166383,-0.3245922351567166
400,0.04000000000000012,-0.984413842488977,0.9753422553709694,-0.3247174917416824
401,0.04010000000000012,-0.9837831585431073,0.9754206064539546,-0.32483687624905744
402,0.040200000000000125,-0.9828800365396604,0.9754130384943407,-0.32495277651989635
403,0.04030000000000013,-0.9816785844714498,0.975315087438119,-0.3250666986692711
404,0.04040000000000013,-0.9813993636561784,0.975122312802501,-0.3251795475111366
405,0.04050000000000013,-0.9834968141444443,0.9748303075471274,-0.3252918494550593
406,0.040600000000000136,-0.9854619053983578,0.9744347077438587,-0.32540390497658067
407,0.04070000000000014,-0.9872167164693673,0.973931202135174,-0.3255158838933534
408,0.04080000000000014,-0.988664075783549,0.9733155416640265,-0.32562788204134874
409,0.040900000000000145,-0.9896836347716055,0.9725835489718183,-0.32573995387624843
410,0.04100000000000015,-0.9901271702679202,0.9717311277843209,-0.32585213036541727
411,0.04110000000000015,-0.9898129607130974,0.9715230090170812,-0.32596442846462875
412,0.04120000000000015,-0.9885190512045086,0.9717220354338307,-0.3260768569930885
413,0.041300000000000156,-0.9859751848904479,0.9719164815926282,-0.32618942201692
414,0.04140000000000016,-0.9818531252000866,0.9721062716888553,-0.32630213255023244
415,0.04150000000000016,-0.9819211026540206,0.9722913090885137,-0.32641500576565136
416,0.041600000000000165,-0.9824472354617076,0.9724714704050721,-0.32652807076788104
417,0.04170000000000017,-0.9829409507347828,0.9726466004536917,-0.32664137120162423
418,0.04180000000000017,-0.9833986689038705,0.9728165082259658,-0.326754968716047
419,0.04190000000000017,-0.9838165943758397,0.9729809641340105,-0.32686894998723703
420,0.042000000000000176,-0.984190700925619,0.973139698633605,-0.3269834391293286
421,0.04210000000000018,-0.9845167178183887,0.9732924020058483,-0.32709861682880703
422,0.04220000000000018,-0.9851414740269584,0.9734387248251348,-0.32721474959017377
423,0.042300000000000185,-0.9858496748162635,0.9735782787197775,-0.3273322378604852
424,0.04240000000000019,-0.9863245681619007,0.9737106373563491,-0.32745170152615716
425,0.04250000000000019,-0.9865251437190828,0.9738353378236815,-0.32757413792573087
426,0.04260000000000019,-0.9864062891363439,0.9739518825731758,-0.327701213832476
427,0.042700000000000196,-0.9859185611272357,0.9740597418606913,-0.3278357787357778
428,0.0428000000000002,-0.9850360396311105,0.9741583564082318,-0.3279826125909732
429,0.0429000000000002,-0.9847898210550805,0.9742471399190955,-0.32814871995252626
430,0.043000000000000205,-0.9844438508945229,0.9743254811909378,-0.3283393859049393
431,0.04310000000000021,-0.9839906662171835,0.9743927457807219,-0.3285416211194026
432,0.04320000000000021,-0.9834224066980768,0.9744482773483254,-0.3287173109151948
433,0.04330000000000021,-0.9827307995517338,0.9744913989485274,-0.32885507015608634
434,0.043400000000000216,-0.9819071442457158,0.9745214148881323,-0.32896777610370825
435,0.04350000000000022,-0.9809422969931532,0.9746302288511839,-0.32906604076746554
436,0.04360000000000022,-0.9798266550201193,0.9748510947839539,-0.3291563962493798
437,0.043700000000000225,-0.9785501406020413,0.9750527746925967,-0.3292425827899991
438,0.04380000000000023,-0.9787813894129843,0.9752343701661575,-0.3293265917663533
439,0.04390000000000023,-0.980745958745388,0.9753949667313876,-0.3294094277947506
440,0.04400000000000023,-0.982614582102373,0.9755336342441518,-0.32949158476448714
441,0.044100000000000236,-0.9843321978599496,0.975649427307136,-0.32957330888016945
442,0.04420000000000024,-0.9858323347464261,0.9757413857127151,-0.3296547315867962
443,0.04430000000000024,-0.9870353336969724,0.9758085349099277,-0.32973593277794067
444,0.044400000000000245,-0.9878463401756344,0.9758498864946721,-0.3298169697298087
445,0.04450000000000025,-0.9881530486721155,0.9758644387225105,-0.32989789010769327
446,0.04460000000000025,-0.9878231839117294,0.975851177043825,-0.32997873784646725
447,0.04470000000000025,-0.9867017069835613,0.9758090746615202,-0.33005955593550973
448,0.044800000000000256,-0.984607738001666,0.9757370931119809,-0.33014038790455885
449,0.04490000000000026,-0.9813311879186251,0.9756341828705561,-0.3302212788038203
450,0.04500000000000026,-0.9766290871967653,0.9754992839834119,-0.33030227603617907
451,0.045100000000000265,-0.9765841521491011,0.975587286073717,-0.3303834302188332
452,0.04520000000000027,-0.9772599242374417,0.9757834765992583,-0.33046479618568936
453,0.04530000000000027,-0.977867149683362,0.9759636386793565,-0.33054643423063307
454,0.045400000000000273,-0.9783937202391529,0.9761269832554297,-0.3306284117132909
455,0.045500000000000276,-0.9790737578613803,0.9762727031591429,-0.33071080520126456
456,0.04560000000000028,-0.97992020663888,0.9763999731013662,-0.3307937034193528
457,0.04570000000000028,-0.9796017876313678,0.9765079496718322,-0.33087721144941545
458,0.045800000000000285,-0.9794043199920327,0.9765957713483638,-0.33096145693727264
459,0.04590000000000029,-0.9792973874262277,0.9766801759192503,-0.33104659963824096
460,0.04600000000000029,-0.9790062885952792,0.9767617374653348,-0.3311328467021623
461,0.046100000000000294,-0.9785074326635776,0.9768239686069051,-0.33122047810442473
462,0.046200000000000296,-0.9777750315988349,0.9768660174339159,-0.33130989039158426
463,0.0463000000000003,-0.9767809391606734,0.9768870133386481,-0.33140167388783326
464,0.0464000000000003,-0.9754944831138014,0.97688606688547,-0.33149675096095604
465,0.046500000000000305,-0.9738822909775215,0.976862269597114,-0.3315966225806865
466,0.04660000000000031,-0.9719081096568677,0.976814693595713,-0.33170378757903296
467,0.04670000000000031,-0.9696709917793921,0.9767423910082251,-0.33182233536461353
468,0.046800000000000314,-0.9696498202298339,0.9766443930283306,-0.3319581829447096
469,0.046900000000000316,-0.9696290721544266,0.9765197085782229,-0.33211618921987146
470,0.04700000000000032,-0.9696807005448267,0.9763673227940833,-0.33228777397136944
471,0.04710000000000032,-0.9698761370741165,0.9761861964325786,-0.33244201410488317
472,0.047200000000000325,-0.9700655655192635,0.9759752694586189,-0.3325648599904092
473,0.04730000000000033,-0.9702486934987251,0.9757334764895499,-0.33266634631447967
474,0.04740000000000033,-0.9704252209731029,0.9754597823657515,-0.33275435856450963
475,0.047500000000000334,-0.9705948401314652,0.9751532146794388,-0.33283304240839634
476,0.047600000000000336,-0.9716308254477624,0.9748128305612818,-0.33290510543103435
477,0.04770000000000034,-0.9733357975773385,0.9744376264693686,-0.3329725669054815
478,0.04780000000000034,-0.9750912477488356,0.974026492718019,-0.33303694333202977
479,0.047900000000000345,-0.976884577551759,0.9735782429405754,-0.33309933130591646
480,0.04800000000000035,-0.9786987841196375,0.9731970965908197,-0.33316049118554114
481,0.04810000000000035,-0.9805113765207659,0.9730749489015945,-0.33322093240826284
482,0.048200000000000354,-0.9822930275388175,0.9729455384882567,-0.33328098856562083
483,0.04830000000000036,-0.984005889246817,0.9729386835025096,-0.3333408762525489
484,0.04840000000000036,-0.9856014782138781,0.973109086512968,-0.33340073758294897
485,0.04850000000000036,-0.9870180048619026,0.9732619962088527,-0.3334606692007667
486,0.048600000000000365,-0.9881769769173847,0.9733966801106809,-0.33352074133465065
487,0.04870000000000037,-0.9889788420237519,0.9735123968311756,-0.33358101005894486
488,0.04880000000000037,-0.9892973380230575,0.9736083964590045,-0.33364152519032175
489,0.048900000000000374,-0.9889720725940496,0.9736839209630243,-0.333702335545358
490,0.04900000000000038,-0.9877986261825635,0.973738204615867,-0.3337634927452103
491,0.04910000000000038,-0.9855151125125935,0.9737704744360395,-0.3338250544000944
492,0.04920000000000038,-0.9817835542115614,0.973779950648001,-0.3338870873211841
493,0.049300000000000385,-0.9761634947326892,0.9737658471598597,-0.33394967137576553
494,0.04940000000000039,-0.9744971511098507,0.9737273720583627,-0.3340129047329841
495,0.04950000000000039,-0.9745901687328218,0.9736637281208124,-0.33407691159468217
496,0.049600000000000394,-0.9746894985827032,0.9735741133434418,-0.33414185419328174
497,0.0497000000000004,-0.9748209443052186,0.9734577214856552,-0.3342079521158059
498,0.0498000000000004,-0.9749311828146232,0.9733137426294259,-0.33427551435085123
499,0.0499000000000004,-0.9750193199295859,0.9731413637530228,-0.3343449937028252
500,0.050000000000000405,-0.9750844447459344,0.9729397693181404,-0.33441708075318155
501,0.05010000000000041,-0.9751256298084516,0.9727322034645474,-0.3344928668116946
502,0.05020000000000041,-0.9751419313059031,0.9728640350135515,-0.33457411931961123
503,0.050300000000000414,-0.9751323892892921,0.9729953089476691,-0.3346636975483748
504,0.05040000000000042,-0.9750960279132456,0.9731259537646595,-0.33476592936683625
505,0.05050000000000042,-0.9750318557003358,0.9732558952538969,-0.3348857796548735
506,0.05060000000000042,-0.9749388658280511,0.9733850559647313,-0.33502302473802015
507,0.050700000000000425,-0.974867346531394,0.9735133546626382,-0.33516032029864634
508,0.05080000000000043,-0.9751116501700064,0.9736407060639566,-0.3352742794165353
509,0.05090000000000043,-0.9753512735080176,0.9737670216761837,-0.33536546014808355
510,0.051000000000000434,-0.9755859681843566,0.973892213638229,-0.3354425942352288
511,0.05110000000000044,-0.9758154790778356,0.9740162041250451,-0.3355106718753815
512,0.05120000000000044,-0.9760395441810833,0.9741389378584412,-0.33557226270882773
513,0.05130000000000044,-0.9762578944734049,0.9742603837852047,-0.3356289054955672
514,0.051400000000000445,-0.9764702537926306,0.9743805150668888,-0.3356816823095079
515,0.05150000000000045,-0.9766763387060187,0.9744992810679814,-0.3357314335550476
516,0.05160000000000045,-0.9768758583802739,0.9746165944116753,-0.33577883712969353
517,0.051700000000000454,-0.9770685144507399,0.9747323376088981,-0.33582444064734635
518,0.05180000000000046,-0.9772540008898193,0.9748463778903966,-0.33586867977303775
519,0.05190000000000046,-0.9774320038746667,0.9749585797646431,-0.3359118937861856
520,0.05200000000000046,-0.9776022016542003,0.9750688117681052,-0.335954341072531
521,0.052100000000000465,-0.9777642644154628,0.9751769483120587,-0.33599621433302984
522,0.05220000000000047,-0.9779178541493588,0.9752828687443833,-0.336037654639756
523,0.05230000000000047,-0.9780626245157881,0.9753864553719059,-0.3360787636497751
524,0.052400000000000474,-0.9781982207081847,0.9754875914506441,-0.3361196136735935
525,0.05250000000000048,-0.978324279317467,0.9755861595617205,-0.3361602556260306
526,0.05260000000000048,-0.9784404281953903,0.9756991634305694,-0.33620072509192633
527,0.05270000000000048,-0.9785462863172972,0.9758153266847616,-0.3362410468276008
528,0.052800000000000485,-0.978641463644245,0.9759288749619146,-0.33628123802859333
529,0.05290000000000049,-0.9787255609844921,0.9760396932384947,-0.3363213106603093
530,0.05300000000000049,-0.978798169854318,0.9761476630395192,-0.3363612730969756
531,0.053100000000000494,-0.978858872338152,0.9762526623290684,-0.3364011312612529
532,0.0532000000000005,-0.9789072409479846,0.9763545654250384,-0.3364408894095616
533,0.0533000000000005,-0.9789428384820356,0.9764532429266337,-0.33648055066934157
534,0.0534000000000005,-0.9789652178826586,0.9765485616480606,-0.33652011740460436
535,0.053500000000000505,-0.9789739220934632,0.976640384554708,-0.33655959146354725
536,0.05360000000000051,-0.9789684839156468,0.9768183024005666,-0.33659897434576486
537,0.05370000000000051,-0.9789484258635305,0.9771115490041395,-0.33663826731491736
538,0.053800000000000514,-0.9789132600193106,0.9773852665149619,-0.3366774714745813
539,0.05390000000000052,-0.9788624878870448,0.9776383394890257,-0.3367165878192972
540,0.05400000000000052,-0.9787956002459055,0.9778696235615333,-0.3367556172689648
541,0.05410000000000052,-0.9787120770027515,0.9780779454664239,-0.3367945606921134
542,0.054200000000000526,-0.9786113870440851,0.978262103080557,-0.3368334189216447
543,0.05430000000000053,-0.978492988087477,0.9784208654945838,-0.3368721927656206
544,0.05440000000000053,-0.978356326532567,0.9785529731123026,-0.33691088301466976
545,0.054500000000000534,-0.9782008373117674,0.97865713778005,-0.33694949044711503
546,0.05460000000000054,-0.9780259437408161,0.9787320429474278,-0.33698801583260635
547,0.05470000000000054,-0.9778310573693539,0.9787763438604004,-0.3370264599347029
548,0.05480000000000054,-0.977615577831726,0.9787886677875537,-0.33706482351272804
549,0.054900000000000546,-0.9773788926982248,0.9787676142800521,-0.33710310732312765
550,0.05500000000000055,-0.9771203773270283,0.9787117554655935,-0.33714131212049636
551,0.05510000000000055,-0.9768393947171051,0.9786196363764414,-0.3371794386582923
552,0.055200000000000554,-0.9765352953623853,0.9784897753113974,-0.3372174876894313
553,0.05530000000000056,-0.9762074171075237,0.9783206642313805,-0.337255459966653
554,0.05540000000000056,-0.9758550850056049,0.9781107691881029,-0.33729335624284684
555,0.05550000000000056,-0.9754776111781612,0.9778585307851628,-0.3373311772712091
556,0.055600000000000566,-0.9750742946779023,0.9775623646707272,-0.3373689238053822
557,0.05570000000000057,-0.9746444213545676,0.9774453063199345,-0.33740659659949385
558,0.05580000000000057,-0.9741872637243417,0.9774089477208403,-0.33744419640816614
559,0.055900000000000574,-0.9737020808432791,0.9773644483264635,-0.33748172398642734
560,0.05600000000000058,-0.9731881181852068,0.9773115477960445,-0.3375191800896621
561,0.05610000000000058,-0.9726446075245792,0.9772499795024732,-0.33755656547343715
562,0.05620000000000058,-0.9728396282922944,0.977179470415368,-0.3375938808933748
563,0.056300000000000586,-0.9731072021099508,0.977099740983726,-0.3376311271049505
564,0.05640000000000059,-0.9733579394677144,0.9770105050182688,-0.33766830486330146
565,0.05650000000000059,-0.9735909403220075,0.9769114695736006,-0.3377054149229997
566,0.056600000000000594,-0.9738052830067214,0.97680233483029,-0.33774245803780845
567,0.0567000000000006,-0.9740000241804699,0.9766827939769843,-0.33777943496044993
568,0.0568000000000006,-0.9741741987952236,0.976552533092658,-0.3378163464423638
569,0.0569000000000006,-0.9743657524849613,0.9764112310290943,-0.33785319323343344
570,0.057000000000000606,-0.974644863691087,0.9762585592936933,-0.33788997608173854
571,0.05710000000000061,-0.9749034720153364,0.9760941819326912,-0.3379266957333146
572,0.05720000000000061,-0.9751404769580992,0.9759177554148784,-0.3379633529318892
573,0.057300000000000614,-0.9753547529702167,0.9757289285158897,-0.33799994841864794
574,0.05740000000000062,-0.9755451495838477,0.9755273422031413,-0.3380364829320043
575,0.05750000000000062,-0.9757104915795061,0.9753126295214806,-0.33807295720736436
576,0.05760000000000062,-0.9758495791903125,0.9750844154796102,-0.33810937197692964
577,0.057700000000000626,-0.9759611883443946,0.9748681029076476,-0.33814572796949843
578,0.05780000000000063,-0.9760440709462356,0.9748467508429794,-0.3381820259102862
579,0.05790000000000063,-0.9760969551976355,0.9748130468501813,-0.33821826652076226
580,0.058000000000000634,-0.9761185459588082,0.9747665270590274,-0.338254450518495
581,0.05810000000000064,-0.9761075251499738,0.9747067172364043,-0.338290578617063
582,0.05820000000000064,-0.9760625521936542,0.9746331327348947,-0.338326651525897
583,0.05830000000000064,-0.9759822644977102,0.9745452784477516,-0.33836266995024267
584,0.058400000000000646,-0.97586527797899,0.9744426487705665,-0.33839863459107217
585,0.05850000000000065,-0.9757101876272865,0.9743247275699408,-0.33843454614505
586,0.05860000000000065,-0.9755155681091326,0.9741909881594651,-0.33847040530451417
587,0.058700000000000654,-0.9752799744107891,0.9741707090142243,-0.3385062127574707
588,0.05880000000000066,-0.9750019425196149,0.974242253260348,-0.3385419691876193
589,0.05890000000000066,-0.9746799901428459,0.974311974117853,-0.33857767527439814
590,0.05900000000000066,-0.9743126174626493,0.9743798175250584,-0.33861333169302865
591,0.059100000000000666,-0.9738983079261787,0.9744457286608619,-0.33864893911460325
592,0.05920000000000067,-0.9734355290692047,0.9745096519348235,-0.3386844982061763
593,0.05930000000000067,-0.9729227333717815,0.974571530977782,-0.3387200096308755
594,0.059400000000000674,-0.9723583591442795,0.9746313086330203,-0.33875547404804207
595,0.05950000000000068,-0.9722916247996121,0.9746889269479897,-0.33879089211333513
596,0.05960000000000068,-0.9725506924043567,0.9747443271665956,-0.3388262644789307
597,0.05970000000000068,-0.9727969231097933,0.9747974497220402,-0.3388615917936483
598,0.059800000000000686,-0.9730294934037439,0.975024889890466,-0.3388968747031443
599,0.05990000000000069,-0.9732475509055665,0.9753790554487208,-0.33893211385009286
600,0.06000000000000069,-0.9734502137524441,0.9757113743327076,-0.3389673098743873
601,0.060100000000000695,-0.9736365699842595,0.9760203524723648,-0.33900246341332946
602,0.0602000000000007,-0.9738056769272503,0.9763044474780032,-0.3390375751018473
603,0.0603000000000007,-0.9739565605765821,0.9765620680402197,-0.3390726455727093
604,0.0604000000000007,-0.9740882149779186,0.9767915733661869,-0.33910767545674003
605,0.060500000000000706,-0.9741996016080025,0.9769912726563708,-0.339142665383053
606,0.06060000000000071,-0.974289648754197,0.9771839094671535,-0.33917761597925933
607,0.06070000000000071,-0.9743572508928758,0.9774476989932273,-0.3392125278717325
608,0.060800000000000715,-0.9746398969833999,0.977682398933784,-0.3392474016858036
609,0.06090000000000072,-0.9750259215609373,0.9778862292350591,-0.3392822380460284
610,0.06100000000000072,-0.9754071152213869,0.9780573546994148,-0.3393170375764028
611,0.06110000000000072,-0.9757829868076288,0.9781938844702657,-0.33935180090060396
612,0.061200000000000726,-0.9761530245657698,0.9782938715807736,-0.33938652864222046
613,0.06130000000000073,-0.9765166955406468,0.9783553125713842,-0.3394212214250091
614,0.06140000000000073,-0.9768734449607354,0.9783761471812389,-0.3394558798730782
615,0.061500000000000735,-0.9772226956121458,0.9783542581183906,-0.3394905046111681
616,0.06160000000000074,-0.977563847201318,0.9782874709136171,-0.33952509626482824
617,0.06170000000000074,-0.9778962757059455,0.9781735538624351,-0.33955965546066125
618,0.06180000000000074,-0.9782193327135992,0.9780102180596886,-0.33959418282654125
619,0.061900000000000746,-0.9785323447474459,0.9777951175308043,-0.33962867899177257
620,0.06200000000000075,-0.9788346125784051,0.9775258494634836,-0.33966314458734853
621,0.06210000000000075,-0.9791254105230354,0.977199954543236,-0.33969758024610086
622,0.062200000000000755,-0.9794039857264072,0.9768149173957489,-0.3397319866028826
623,0.06230000000000076,-0.979669557429199,0.9763681671386489,-0.33976636429475665
624,0.06240000000000076,-0.9799213162182491,0.9758570780447317,-0.3398007139611306
625,0.06250000000000076,-0.9801584232598144,0.9752789703182353,-0.33983503624393313
626,0.06260000000000077,-0.9803800095148264,0.9750491294925502,-0.3398693317877293
627,0.06270000000000077,-0.9805851749354996,0.9750020022742965,-0.3399036012398557
628,0.06280000000000077,-0.9807729876427352,0.9749503216890002,-0.3399378452505375
629,0.06290000000000077,-0.9809424830838823,0.9748939992884409,-0.3399720644729908
630,0.06300000000000078,-0.981092663170562,0.9748329455373737,-0.34000625956351965
631,0.06310000000000078,-0.9812224953964328,0.9747670697888516,-0.3400404311815901
632,0.06320000000000078,-0.9813309119349772,0.9746962802577191,-0.34007457998989904
633,0.06330000000000079,-0.9814168087176157,0.9747141954780687,-0.3401087066544436
634,0.06340000000000079,-0.9814790444927096,0.9747608846747753,-0.3401428118445726
635,0.06350000000000079,-0.9815164398662886,0.97480187479851,-0.34017689623300795
636,0.0636000000000008,-0.9815277763256407,0.9748370506105096,-0.3402109604958778
637,0.0637000000000008,-0.9815117952472142,0.9748662958683668,-0.34024500531276053
638,0.0638000000000008,-0.9814671968906112,0.9748894933309995,-0.34027903136666493
639,0.0639000000000008,-0.9813926393807931,0.9749065247637665,-0.340313039344038
640,0.0640000000000008,-0.9812867376809556,0.9749172709437157,-0.34034702993478005
641,0.06410000000000081,-0.9811480625588712,0.9749216116649501,-0.34038100383219555
642,0.06420000000000081,-0.9809751395498277,0.9749194257440946,-0.34041496173299346
643,0.06430000000000081,-0.9807664479196017,0.9749105910258506,-0.34044890433724095
644,0.06440000000000082,-0.9805204196311962,0.9748949843886192,-0.3404828323483282
645,0.06450000000000082,-0.9802354383193287,0.9748724817501795,-0.3405167464729268
646,0.06460000000000082,-0.979909838276874,0.9748429580734007,-0.3405506474209176
647,0.06470000000000083,-0.9795419034576347,0.9748062873719752,-0.3405845359053426
648,0.06480000000000083,-0.9791298664999288,0.9747623427161494,-0.34061841264232506
649,0.06490000000000083,-0.9786719077755437,0.9749497549986028,-0.34065227835100764
650,0.06500000000000083,-0.9781661544685826,0.9753139648334492,-0.34068613375346146
651,0.06510000000000084,-0.9776106796886617,0.9756741471706203,-0.3407199795745982
652,0.06520000000000084,-0.9772299332363379,0.9760298702434953,-0.34075381654210524
653,0.06530000000000084,-0.9773004087285708,0.9763806836403648,-0.3407876453863349
654,0.06540000000000085,-0.9773357533372328,0.9767261176987142,-0.3408214668402433
655,0.06550000000000085,-0.9773343616939504,0.9770656828852925,-0.34085528163927914
656,0.06560000000000085,-0.9772945965980222,0.9773988691619744,-0.34088909052134303
657,0.06570000000000085,-0.9772147894497631,0.9777251453374565,-0.34092289422668526
658,0.06580000000000086,-0.9770932407392503,0.9780439584048728,-0.3409566934978812
659,0.06590000000000086,-0.9769282205914507,0.9783547328654482,-0.34099048907976176
660,0.06600000000000086,-0.9767179693685496,0.9786568700383502,-0.3410242817194122
661,0.06610000000000087,-0.9764606983301306,0.9789497473569544,-0.34105807216614414
662,0.06620000000000087,-0.9761545903516824,0.9792327176517714,-0.34109186117152757
663,0.06630000000000087,-0.9757978007017291,0.9795051084203452,-0.3411256494894416
664,0.06640000000000087,-0.9753884578777019,0.9797662210844742,-0.3411594378761198
665,0.06650000000000088,-0.974924664500486,0.9800153302351663,-0.3411932270902901
666,0.06660000000000088,-0.9744044982674002,0.9802516828657846,-0.34122701789330195
667,0.06670000000000088,-0.9738260129631876,0.9804744975938973,-0.34126081104930195
668,0.06680000000000089,-0.9731872395284262,0.9806829638723985,-0.3412946073254473
669,0.06690000000000089,-0.972486187184601,0.9808762411905141,-0.34132840749219095
670,0.06700000000000089,-0.971720844614924,0.9810534582653617,-0.34136221232356645
671,0.0671000000000009,-0.970889181199841,0.9812137122247775,-0.34139602259755675
672,0.0672000000000009,-0.9707086344414585,0.9813560677821705,-0.341429839096487
673,0.0673000000000009,-0.9712325702907431,0.9814795564042045,-0.3414636626074912
674,0.0674000000000009,-0.9717604547441117,0.9815831754721461,-0.3414974939229954
675,0.0675000000000009,-0.972316559847895,0.9816658874377528,-0.341531333841305
676,0.06760000000000091,-0.9728639964439248,0.981726618974599,-0.34156518316718837
677,0.06770000000000091,-0.9734012624900562,0.981764260125765,-0.3415990427125659
678,0.06780000000000092,-0.9739267626046696,0.981777663448833,-0.3416329132972254
679,0.06790000000000092,-0.9744388040617459,0.9817656431591423,-0.3416667957496004
680,0.06800000000000092,-0.9749355926531545,0.9817269742722685,-0.3417006909076089
681,0.06810000000000092,-0.9754152284167167,0.9816603917466945,-0.3417345996195513
682,0.06820000000000093,-0.9758757012296136,0.9815645896276354,-0.34176852274506436
683,0.06830000000000093,-0.9763148862678427,0.9814382201929838,-0.3418024611561233
684,0.06840000000000093,-0.9767305393336508,0.9812798931023251,-0.3418364157381268
685,0.06850000000000094,-0.9771202920541918,0.9810881745499744,-0.34187038739101083
686,0.06860000000000094,-0.9774960385616392,0.9808615864229719,-0.3419043770304467
687,0.06870000000000094,-0.9778949676319276,0.9805986054649718,-0.3419383855890908
688,0.06880000000000094,-0.9782747838052187,0.9802976624469598,-0.3419724140178835
689,0.06890000000000095,-0.9786336966574698,0.9799571413457322,-0.3420064632874309
690,0.06900000000000095,-0.9789698192441421,0.9795753785310919,-0.3420405343894397
691,0.06910000000000095,-0.9792811640007448,0.9791506619627309,-0.3420746283382119
692,0.06920000000000096,-0.9795656385072017,0.9786812303978121,-0.342108746172218
693,0.06930000000000096,-0.9798210411157173,0.9781652726103104,-0.3421428889557677
694,0.06940000000000096,-0.9800450564421482,0.9776009266232497,-0.34217705778070967
695,0.06950000000000096,-0.9802352507211145,0.9769862789550547,-0.34221125376829453
696,0.06960000000000097,-0.9803890670252472,0.9763193638813581,-0.34224547807109784
697,0.06970000000000097,-0.9805038203490125,0.9755981627137374,-0.3422797318750886
698,0.06980000000000097,-0.9805766925575075,0.9748206030970219,-0.3423140164018536
699,0.06990000000000098,-0.9806047272004769,0.973984558327002,-0.3423483329109806
700,0.07000000000000098,-0.9805848241915681,0.9730878466905944,-0.3423826827026712
701,0.07010000000000098,-0.9805137343525333,0.9721282308307643,-0.3424170671206318
702,0.07020000000000098,-0.9803880538217471,0.9711034171387836,-0.34245148755522575
703,0.07030000000000099,-0.9802042183260437,0.971514839225433,-0.3424859454470934
704,0.07040000000000099,-0.9799584973145503,0.9722320001401694,-0.3425204422911685
705,0.07050000000000099,-0.9796469879529426,0.9729331016062831,-0.34255497964131815
706,0.070600000000001,-0.9792656089764286,0.9736151120132671,-0.34258955911567185
707,0.070700000000001,-0.9788100943998427,0.974274801648686,-0.3426241824028153
708,0.070800000000001,-0.9782759870835696,0.9749087355618417,-0.3426588512690734
709,0.070900000000001,-0.9776586321546651,0.975513266421797,-0.342693567567061
710,0.071000000000001,-0.9769531702835994,0.9760845273926445,-0.34272833324587887
711,0.07110000000000101,-0.9764874454516527,0.9766184250518642,-0.3427631503633019
712,0.07120000000000101,-0.9767130436729237,0.9771106323807797,-0.34279802110042934
713,0.07130000000000102,-0.9769045130696697,0.9775565818594313,-0.3428329477794677
714,0.07140000000000102,-0.9770599304490267,0.9780616621118534,-0.34286793288534984
715,0.07150000000000102,-0.9771773262473328,0.9785653208138043,-0.3429029790923197
716,0.07160000000000102,-0.9772546848886313,0.9790171894137979,-0.3429380892967124
717,0.07170000000000103,-0.9772899452084178,0.9794118655446392,-0.3429732666577523
718,0.07180000000000103,-0.9772810009439734,0.9797436637562277,-0.34300851464865706
719,0.07190000000000103,-0.9772257012925287,0.9800066092049362,-0.34304383712124886
720,0.07200000000000104,-0.9771218515384072,0.9801944317213114,-0.34307923838827237
721,0.07210000000000104,-0.9769672137501938,0.9803005603075157,-0.3431147233292938
722,0.07220000000000104,-0.9767595075488843,0.9803181181179424,-0.3431502975283845
723,0.07230000000000104,-0.9764964109478788,0.9802399179780471,-0.343185967455009
724,0.07240000000000105,-0.976175561265599,0.9800584584975853,-0.3432217407045641
725,0.07250000000000105,-0.975794556111437,0.9797659208350668,-0.3432576263222844
726,0.07260000000000105,-0.9753509544456753,0.9793541661702893,-0.3432936352453734
727,0.07270000000000106,-0.9748422777139679,0.9788147339413037,-0.3433297809153461
728,0.07280000000000106,-0.9742660110569317,0.9781388409010716,-0.34336608013938547
729,0.07290000000000106,-0.973619604595368,0.9776681327435355,-0.34340255432196054
730,0.07300000000000106,-0.972900474791624,0.978096970455176,-0.34343923125654546
731,0.07310000000000107,-0.9732719835706573,0.9785046985888869,-0.3434761477794586
732,0.07320000000000107,-0.9742300808909027,0.9788892524881935,-0.34351335377320946
733,0.07330000000000107,-0.9751884087883217,0.9792484558408372,-0.34355091831588375
734,0.07340000000000108,-0.9761435810574419,0.9795800163753756,-0.34358893928689727
735,0.07350000000000108,-0.9770918115952987,0.9798815214672211,-0.3436275585764071
736,0.07360000000000108,-0.9780288808882461,0.9801504336543677,-0.34366698633062437
737,0.07370000000000108,-0.9789501002572242,0.9803840860625733,-0.3437075393315722
738,0.07380000000000109,-0.9798502737461662,0.9805796777391758,-0.3437496996230605
739,0.07390000000000109,-0.9807236575339751,0.9807342688940459,-0.34379419530653943
740,0.07400000000000109,-0.9815639167467196,0.9808447760454284,-0.34384208130704536
741,0.0741000000000011,-0.982364079543781,0.9809079670675839,-0.34389471902832336
742,0.0742000000000011,-0.9831164883500265,0.9809204561362829,-0.3439533903276346
743,0.0743000000000011,-0.9838127481062003,0.9808786985672958,-0.34401823761624073
744,0.0744000000000011,-0.9844436714122353,0.9807789855421436,-0.34408714885802283
745,0.07450000000000111,-0.9849992204438918,0.9806174387145348,-0.34415675374939414
746,0.07460000000000111,-0.9854684455327632,0.9803900046901838,-0.34422495991174096
747,0.07470000000000111,-0.9858394203129406,0.9800924493721221,-0.3442912922809105
748,0.07480000000000112,-0.9860991733498355,0.979720352163258,-0.34435588336285744
749,0.07490000000000112,-0.9862336161665606,0.9792691000178616,-0.3444189656184907
750,0.07500000000000112,-0.9862274675663653,0.9787338813339322,-0.3444807527871982
751,0.07510000000000112,-0.9860641741463692,0.9781096796790851,-0.3445414236853781
752,0.07520000000000113,-0.9857258269571366,0.9773912673437524,-0.3446011260105124
753,0.07530000000000113,-0.985193074376539,0.9780445595452324,-0.34465998244289375
754,0.07540000000000113,-0.9844450313620664,0.979086647718543,-0.34471809574420675
755,0.07550000000000114,-0.9834591852805407,0.9800937983112237,-0.34477555267034987
756,0.07560000000000114,-0.9822112985174297,0.9810579120753201,-0.3448324270281951
757,0.07570000000000114,-0.9806753080841714,0.9819701825654458,-0.3448887821622849
758,0.07580000000000114,-0.9788232224844464,0.982821060308009,-0.34494467303632775
759,0.07590000000000115,-0.9766250161590311,0.9836002170943535,-0.34500014798303014
760,0.07600000000000115,-0.9740485218900846,0.9842965106799525,-0.3450552501490039
761,0.07610000000000115,-0.9732393433925354,0.9848979501996923,-0.3451100186500247
762,0.07620000000000116,-0.9733551156652531,0.9853916626346537,-0.3451644894594596
763,0.07630000000000116,-0.9734273343389889,0.9857638606876375,-0.3452186960660796
764,0.07640000000000116,-0.9734534773597131,0.9859998124419469,-0.3452726699470189
765,0.07650000000000116,-0.974103819097164,0.9860838131896926,-0.3453264409036632
766,0.07660000000000117,-0.975498473665209,0.9859991598212653,-0.3453800373037446
767,0.07670000000000117,-0.9768984739233472,0.9857281281659834,-0.34543348626471104
768,0.07680000000000117,-0.9782925584371007,0.9852519536649479,-0.3454868138046202
769,0.07690000000000118,-0.9796671293483584,0.9845508157407918,-0.34554004497892526
770,0.07700000000000118,-0.9810058734618798,0.9836038262058103,-0.3455932040155707
771,0.07710000000000118,-0.9822893249073152,0.9823890220208245,-0.3456463144561735
772,0.07720000000000118,-0.9834943604884663,0.9808833626836073,-0.3456993993077426
773,0.07730000000000119,-0.9845936174782574,0.9790627324897697,-0.3457524812070785
774,0.07740000000000119,-0.9855548220302734,0.9769019478732185,-0.3458055825982379
775,0.07750000000000119,-0.9863400144983901,0.9743747700005324,-0.345858725922549
776,0.0776000000000012,-0.9869046557084604,0.9746088414804448,-0.3459119338205025
777,0.0777000000000012,-0.987196595506568,0.9755866129412513,-0.34596522934506524
778,0.0778000000000012,-0.9871548815738669,0.9765649053756551,-0.34601863618715784
779,0.0779000000000012,-0.9867083823464913,0.9775403864184469,-0.3460721789154066
780,0.07800000000000121,-0.9857741926185158,0.9785093219155215,-0.3461258832345034
781,0.07810000000000121,-0.9842557836050743,0.9794675403644151,-0.34617977626896906
782,0.07820000000000121,-0.9820408502506526,0.9804103947963471,-0.3462338868824609
783,0.07830000000000122,-0.9797209145746736,0.9813327219601367,-0.3462882460466393
784,0.07840000000000122,-0.9796297554538604,0.9822287986587528,-0.346342887279092
785,0.07850000000000122,-0.9794752955556615,0.9830922950767972,-0.3463978471768781
786,0.07860000000000122,-0.9792542956509664,0.9839162249211052,-0.3464531660826159
787,0.07870000000000123,-0.9789634481736018,0.9846928921759507,-0.34650888893535237
788,0.07880000000000123,-0.9785993788894554,0.9854138342481038,-0.34656506638190476
789,0.07890000000000123,-0.9781586486953963,0.9860697612442589,-0.34662175626169167
790,0.07900000000000124,-0.9776377555450939,0.986650491083284,-0.3466790256386588
791,0.07910000000000124,-0.9770331364987661,0.9871448800977559,-0.34673695365538687
792,0.07920000000000124,-0.9763411698939306,0.9875407487231742,-0.34679563565769855
793,0.07930000000000124,-0.97555817763437,0.9878248018094675,-0.3468551893412164
794,0.07940000000000125,-0.9746804275947647,0.9879825430191803,-0.3469157642106547
795,0.07950000000000125,-0.9737041361387985,0.9879981827021871,-0.3469775566185324
796,0.07960000000000125,-0.9726254707489904,0.9878545385613031,-0.3470408344358266
797,0.07970000000000126,-0.9714405527670581,0.9875329283512932,-0.3471059786926032
798,0.07980000000000126,-0.9701454602442455,0.9870130537913875,-0.3471735555327214
799,0.07990000000000126,-0.9687362309017664,0.9862728748254499,-0.3472444423963295
800,0.08000000000000126,-0.9672088652022851,0.9852884733422318,-0.347320048541213
801,0.08010000000000127,-0.9655593295341788,0.9840339054787537,-0.34740268199963853
802,0.08020000000000127,-0.9637835595111768,0.9824810416804151,-0.3474960514363435
803,0.08030000000000127,-0.9639328438282379,0.9805993937879017,-0.3476054211041683
804,0.08040000000000128,-0.9646497585495379,0.9783559285663685,-0.3477350635623244
805,0.08050000000000128,-0.9653690843533983,0.9757148672850618,-0.34787785487809403
806,0.08060000000000128,-0.9660896117164177,0.9749950606585336,-0.34800727869480047
807,0.08070000000000128,-0.9668100470547004,0.9770035517042136,-0.34810900700927994
808,0.08080000000000129,-0.9675290100208479,0.9790193686134151,-0.34819085505221703
809,0.08090000000000129,-0.9682450307952665,0.9810136848536409,-0.34826025775371566
810,0.0810000000000013,-0.968956547376761,0.982951063804617,-0.34832138866423334
811,0.0811000000000013,-0.9696619028781689,0.9847884578238625,-0.3483768734751981
812,0.0812000000000013,-0.9703593428336528,0.9864740885707665,-0.3484285288486698
813,0.0813000000000013,-0.9710470125252258,0.9879461966695612,-0.348477658509937
814,0.0814000000000013,-0.9717229543371227,0.9891316485414544,-0.348525198200851
815,0.08150000000000131,-0.9723851051476695,0.9899443887269178,-0.3485718098050542
816,0.08160000000000131,-0.9730312937692979,0.9902837275678761,-0.3486179541886913
817,0.08170000000000131,-0.9736592384482329,0.9900324570379636,-0.348663949344751
818,0.08180000000000132,-0.9742665444363555,0.98905479203385,-0.34871001530765494
819,0.08190000000000132,-0.9748507016488843,0.987194140639397,-0.34875630732943536
820,0.08200000000000132,-0.9754090824228252,0.9842707145347354,-0.3488029394481898
821,0.08210000000000132,-0.975938939392397,0.9800789992425335,-0.34885000076534656
822,0.08220000000000133,-0.9764374034986973,0.9743851122091775,-0.34889756652141113
823,0.08230000000000133,-0.9769039010261599,0.9711046935881473,-0.34894570565364574
824,0.08240000000000133,-0.9773341085519576,0.9713581666064768,-0.3489944861023039
825,0.08250000000000134,-0.9777235590587561,0.9716001828814825,-0.3490439787870459
826,0.08260000000000134,-0.9780688734397468,0.9732625831390508,-0.34909426092571294
827,0.08270000000000134,-0.978366543596894,0.9759171489431919,-0.3491454192121909
828,0.08280000000000134,-0.9786129316738968,0.9787814824720743,-0.3491975533012891
829,0.08290000000000135,-0.9788042695587453,0.9818096072821051,-0.3492507800650301
830,0.08300000000000135,-0.9789366586750016,0.9849016683897618,-0.349305239202239
831,0.08310000000000135,-0.9790060700802753,0.9878677233823424,-0.3493611010463487
832,0.08320000000000136,-0.9790083448894754,0.9903695623722311,-0.34941857792399494
833,0.08330000000000136,-0.9789391950392576,0.9918278544797382,-0.3494779413684923
834,0.08340000000000136,-0.9787942044087066,0.9912750766423194,-0.3495395492807829
835,0.08350000000000136,-0.9785688303096564,0.9871246482380223,-0.3496038905219251
836,0.08360000000000137,-0.9782584053582152,0.9768125030742335,-0.3496716608999582
837,0.08370000000000137,-0.9778581397370191,0.9747466425729718,-0.3497438968975927
838,0.08380000000000137,-0.9773631238555434,0.9749062468504245,-0.3498222167692245
839,0.08390000000000138,-0.9767683314134623,0.9750419899688506,-0.34990925952343777
840,0.08400000000000138,-0.9760686228696228,0.9751528078012781,-0.35000946715915165
841,0.08410000000000138,-0.9752587493167187,0.9752376178527121,-0.35013033282587064
842,0.08420000000000138,-0.9743333567592632,0.9752953195690355,-0.35028358632862705
843,0.08430000000000139,-0.9732869907900038,0.9753247946569819,-0.3504822862490736
844,0.08440000000000139,-0.9721141016575591,0.975324907412787,-0.3507203782045686
845,0.0845000000000014,-0.9707618656096232,0.9752845329540623,-0.3509318396293774
846,0.0846000000000014,-0.969317088709322,0.9752220344121748,-0.3510784074850172
847,0.0847000000000014,-0.9677783879511122,0.9751372627440066,-0.3511715720097494
848,0.0848000000000014,-0.966042260532763,0.9750082411045771,-0.35123145610496725
849,0.0849000000000014,-0.9662989351452277,0.9748440699899957,-0.35127416759310576
850,0.08500000000000141,-0.9668926707625299,0.9746432977401664,-0.3513080491149976
851,0.08510000000000141,-0.9674679053675743,0.9746022489039389,-0.3513373699991338
852,0.08520000000000141,-0.968021810819748,0.9748106379289156,-0.3513643096822846
853,0.08530000000000142,-0.968551390061354,0.9749878290231946,-0.35138998441138114
854,0.08540000000000142,-0.969053479039079,0.975132168793056,-0.3514149674409156
855,0.08550000000000142,-0.9695247452933635,0.975241984927456,-0.35143955360068774
856,0.08560000000000142,-0.9699638092597761,0.9753155883142997,-0.3514638950607968
857,0.08570000000000143,-0.9703648616895585,0.9753512749372502,-0.3514880711210231
858,0.08580000000000143,-0.9707240327568069,0.9753473276523676,-0.3515121239394017
859,0.08590000000000143,-0.9710372835576944,0.9753020179051637,-0.3515360767203367
860,0.08600000000000144,-0.9713003931157465,0.9752136074200759,-0.35155994293381054
861,0.08610000000000144,-0.9715089561813081,0.9750803498801799,-0.3515837309818553
862,0.08620000000000144,-0.9716583812968441,0.9750009061665641,-0.3516074465659862
863,0.08630000000000144,-0.9717438891529336,0.9750735777129987,-0.35163109389660635
864,0.08640000000000145,-0.9717605112602489,0.9751364764340578,-0.35165467631867314
865,0.08650000000000145,-0.9721142962306702,0.975189329733112,-0.3516781966419589
866,0.08660000000000145,-0.9729873441484501,0.9752318616735223,-0.3517016573205779
867,0.08670000000000146,-0.9738497852568274,0.9752637930033823,-0.3517250605546018
868,0.08680000000000146,-0.9746985737565277,0.9752848411634222,-0.35174840835062454
869,0.08690000000000146,-0.9755304631369052,0.975294720285777,-0.3517717025601244
870,0.08700000000000147,-0.9763419999083145,0.9752931411892237,-0.35179494490531965
871,0.08710000000000147,-0.9771295174143376,0.9752798113746353,-0.35181813699771025
872,0.08720000000000147,-0.9778891297495039,0.9752544350229638,-0.35184128035204726
873,0.08730000000000147,-0.9786167258107319,0.9752167129970307,-0.3518643763973392
874,0.08740000000000148,-0.9793079635134212,0.9751663428477012,-0.3518874264857545
875,0.08750000000000148,-0.9799582642059408,0.9751030188245938,-0.35191043190003807
876,0.08760000000000148,-0.9805628073191591,0.975026431891215,-0.3519333938597503
877,0.08770000000000149,-0.9811165252906271,0.9749362697442957,-0.35195631352663714
878,0.08780000000000149,-0.981614098806037,0.9748322168370522,-0.35197919200925926
879,0.08790000000000149,-0.9820499524035865,0.9747139544061012,-0.35200203036704475
880,0.0880000000000015,-0.9824182504898588,0.9745811605017877,-0.352024829613875
881,0.0881000000000015,-0.9827128938187225,0.9744335100217151,-0.352047590721244
882,0.0882000000000015,-0.9829275164875121,0.9742706747473173,-0.3520703146211295
883,0.0883000000000015,-0.9830554835073028,0.9740923233833424,-0.3520930022085556
884,0.0884000000000015,-0.9830898890063688,0.9738981216001532,-0.3521156543439401
885,0.08850000000000151,-0.9830235551278532,0.9736877320787782,-0.3521382718552553
886,0.08860000000000151,-0.982849031684153,0.9734608145586644,-0.352160855540031
887,0.08870000000000151,-0.9825585966315121,0.9732170258880984,-0.3521834061672209
888,0.08880000000000152,-0.9821442574286613,0.9729560200772791,-0.352205924478971
889,0.08890000000000152,-0.9815977533430181,0.9726774483540206,-0.35222841119229215
890,0.08900000000000152,-0.9809105587668416,0.9723809592220809,-0.35225086700064373
891,0.08910000000000153,-0.9800738876037643,0.9720661985220991,-0.35227329257551093
892,0.08920000000000153,-0.9790786987832305,0.9717328094951355,-0.3522956885678673
893,0.08930000000000153,-0.9779157029565003,0.9713804328487958,-0.3523180556096566
894,0.08940000000000153,-0.9765753704229837,0.9710087068259236,-0.35234039431519293
895,0.08950000000000154,-0.9750479403297443,0.9706172672758379,-0.3523627052825877
896,0.08960000000000154,-0.9733234311800409,0.9703838984076546,-0.3523849890951001
897,0.08970000000000154,-0.9713916526787851,0.9704604584130523,-0.3524072463225147
898,0.08980000000000155,-0.9692422189338206,0.9705246444998811,-0.35242947752244835
899,0.08990000000000155,-0.9668645630220581,0.9705578457974597,-0.352451683241691
900,0.09000000000000155,-0.9677162193800434,0.9705586716142668,-0.352473864017496
901,0.09010000000000155,-0.9686696357829278,0.9705831354851019,-0.3524960203788102
902,0.09020000000000156,-0.9696213147176366,0.9708010059415617,-0.35251815284754645
903,0.09030000000000156,-0.9705676687997155,0.9710071172249409,-0.35254026193976135
904,0.09040000000000156,-0.9715047796971752,0.971303275136283,-0.352562348166805
905,0.09050000000000157,-0.9724283827818384,0.9716277689722693,-0.352584412036436
906,0.09060000000000157,-0.973333851765433,0.9719302225371929,-0.3526064540538626
907,0.09070000000000157,-0.9742161833718719,0.9722092934903525,-0.3526284747227495
908,0.09080000000000157,-0.9750699821010983,0.9724636099279701,-0.3526504745461247
909,0.09090000000000158,-0.975889445144252,0.9726917707751337,-0.3526724540272238
910,0.09100000000000158,-0.9766683475147802,0.9728923462188104,-0.35269441367030024
911,0.09110000000000158,-0.9774001057340264,0.9730638781829948,-0.35271635398129236
912,0.09120000000000159,-0.9780778626553909,0.9732247888770382,-0.35273827546845526
913,0.09130000000000159,-0.9786937464434872,0.9735251098674391,-0.3527601786428821
914,0.09140000000000159,-0.979239704357674,0.9738086535138367,-0.3527820640190062
915,0.0915000000000016,-0.9797071930969955,0.9740745091949086,-0.35280393211492767
916,0.0916000000000016,-0.9800871669132168,0.9743217468107912,-0.3528257834527671
917,0.0917000000000016,-0.9803700665704297,0.9745494169516367,-0.35284761855889146
918,0.0918000000000016,-0.9805458092714248,0.9747565510913367,-0.35286943796409853
919,0.0919000000000016,-0.9806037796788714,0.9749421618066749,-0.35289124220375334
920,0.09200000000000161,-0.9805328221668768,0.975105243022101,-0.35291303181786843
921,0.09210000000000161,-0.9803212344455204,0.9752447702802569,-0.35293480735114857
922,0.09220000000000161,-0.9799567627072425,0.9753597010383118,-0.3529565693530182
923,0.09230000000000162,-0.9794265984493206,0.9754489749900962,-0.3529783183776035
924,0.09240000000000162,-0.9787173771308941,0.9755115144139554,-0.35300005498373493
925,0.09250000000000162,-0.9778151788259262,0.9755462245461761,-0.3530217797349137
926,0.09260000000000163,-0.9767055310350126,0.9755519939797649,-0.3530434931992913
927,0.09270000000000163,-0.9753734138189618,0.9755276950883003,-0.35306519594966423
928,0.09280000000000163,-0.9738032674155446,0.9754721844745085,-0.3530868885634785
929,0.09290000000000163,-0.9719790024977519,0.9753843034431471,-0.3531085716228171
930,0.09300000000000164,-0.9698840132273421,0.9752628784977322,-0.3531302457144754
931,0.09310000000000164,-0.9675011932514543,0.9751067218605705,-0.3531519114300101
932,0.09320000000000164,-0.9667518255131621,0.9749146320155174,-0.3531735693658212
933,0.09330000000000165,-0.9670007865202076,0.9746853942728235,-0.3531952201233158
934,0.09340000000000165,-0.9671535411538683,0.9744177813553843,-0.35321686430903765
935,0.09350000000000165,-0.9671981965402972,0.974110554005672,-0.35323850253490396
936,0.09360000000000165,-0.967122050765969,0.9737624616125816,-0.3532601354184729
937,0.09370000000000166,-0.9669115683042278,0.9733722428573954,-0.35328176358325275
938,0.09380000000000166,-0.9677233477921179,0.97293862637804,-0.35330338765910907
939,0.09390000000000166,-0.9690035437707399,0.9724603314507867,-0.3533250082827297
940,0.09400000000000167,-0.9703050729227456,0.9719360686885307,-0.35334662609818035
941,0.09410000000000167,-0.97162332126549,0.9719027794317467,-0.35336824175757386
942,0.09420000000000167,-0.9729529540675191,0.9719951415765559,-0.3533898559218337
943,0.09430000000000167,-0.974287855936783,0.9720825136019208,-0.35341146926160666
944,0.09440000000000168,-0.9756210683622458,0.9721648788859876,-0.3534330824582895
945,0.09450000000000168,-0.9769447248430826,0.9722422207461958,-0.3534546962052281
946,0.09460000000000168,-0.978249983775074,0.9723145224371561,-0.3534763112090593
947,0.09470000000000169,-0.9795269593007025,0.9723817671486977,-0.35349792819125864
948,0.09480000000000169,-0.9807646503676466,0.9724439380040792,-0.3535195478898403
949,0.09490000000000169,-0.9819508682798208,0.9725010180583548,-0.35354117106126104
950,0.0950000000000017,-0.9830721630659016,0.9725529902968914,-0.3535627984825429
951,0.0951000000000017,-0.9841137490327737,0.9725998376340287,-0.3535844309535646
952,0.0952000000000017,-0.985059429916016,0.9726415429118782,-0.3536060692996024
953,0.0953000000000017,-0.9858915240871996,0.9726780888992538,-0.35362771437407964
954,0.0954000000000017,-0.9865907903292676,0.9727094582907285,-0.3536493670614932
955,0.09550000000000171,-0.9871363547475969,0.9727356337058125,-0.3536710282806156
956,0.09560000000000171,-0.9875056394464424,0.9727565976882478,-0.35369269898789485
957,0.09570000000000171,-0.9876742936690742,0.9727723327054126,-0.35371438018107043
958,0.09580000000000172,-0.987616128175438,0.972782821147832,-0.3537360729030338
959,0.09590000000000172,-0.9873030537134504,0.972889342832087,-0.353757778245886
960,0.09600000000000172,-0.9867050245282531,0.9730655270388296,-0.3537794973552444
961,0.09610000000000173,-0.9857899879461817,0.973231888869857,-0.3538012314347691
962,0.09620000000000173,-0.984523841164183,0.9733880704224265,-0.35382298175087873
963,0.09630000000000173,-0.9828703964671793,0.9735337083225354,-0.3538447496377114
964,0.09640000000000173,-0.9807913561805159,0.9736684337338081,-0.35386653650221955
965,0.09650000000000174,-0.9782462987362199,0.9737918723684863,-0.3538883438295003
966,0.09660000000000174,-0.9751926772834772,0.973903644500591,-0.3539101731882076
967,0.09670000000000174,-0.9717814876252203,0.9740033649813293,-0.35393202623607795
968,0.09680000000000175,-0.9731023983409354,0.9740906432568218,-0.35395390472552885
969,0.09690000000000175,-0.9743807476420779,0.9741650833882287,-0.35397581050920784
970,0.09700000000000175,-0.9755967853641964,0.974226284074354,-0.35399774554555447
971,0.09710000000000175,-0.976728359730397,0.9742738386768132,-0.35401971190420234
972,0.09720000000000176,-0.9777497439662851,0.9743892647028012,-0.35404171177126914
973,0.09730000000000176,-0.978631251280296,0.9745437918326667,-0.3540637474545285
974,0.09740000000000176,-0.9793398472553303,0.97469002731776,-0.35408582138842115
975,0.09750000000000177,-0.9798383874810511,0.974827689966407,-0.3541079361391221
976,0.09760000000000177,-0.9800852686051984,0.9749564941365708,-0.35413009440973714
977,0.09770000000000177,-0.9800340650142774,0.9750761497252054,-0.3541522990459468
978,0.09780000000000177,-0.9796331542316763,0.9751863621589235,-0.35417455304252426
979,0.09790000000000178,-0.9788253352838239,0.9752868323860187,-0.35419685955118696
980,0.09800000000000178,-0.9775474455251549,0.9753772568698956,-0.3542192218905387
981,0.09810000000000178,-0.9757299826518404,0.9754573275839565,-0.3542416435588773
982,0.09820000000000179,-0.9732967397746041,0.9755267320079933,-0.35426412825088094
983,0.09830000000000179,-0.9701644623530227,0.9755851531261396,-0.35428667987930135
984,0.09840000000000179,-0.9662425364071523,0.9756322694264336,-0.35430930260285637
985,0.0985000000000018,-0.9639959074153063,0.9756677549020459,-0.35433200086174527
986,0.0986000000000018,-0.9659577060790308,0.9756912790542284,-0.3543547794221513
987,0.0987000000000018,-0.9680680745969323,0.975702506897036,-0.35437764343118155
988,0.0988000000000018,-0.9703242442202786,0.975701098963883,-0.35440059848378064
989,0.0989000000000018,-0.9727185599169273,0.9756867113159842,-0.35442365070308013
990,0.09900000000000181,-0.9752370388108048,0.9756589955527452,-0.35444680683573265
991,0.09910000000000181,-0.9778576072808126,0.9756175988241532,-0.3544700743639092
992,0.09920000000000181,-0.980547952046547,0.9755621638452326,-0.3544934616358649
993,0.09930000000000182,-0.9832629059902376,0.9754923289126198,-0.35451697801739257
994,0.09940000000000182,-0.9859412698317545,0.9754077279233183,-0.35454063406733644
995,0.09950000000000182,-0.9885019436763122,0.9753079903956934,-0.35456444174181123
996,0.09960000000000183,-0.9908392043862383,0.9751927414927634,-0.3545884146338061
997,0.09970000000000183,-0.992816910750375,0.9750616020478499,-0.3546125682587023
998,0.09980000000000183,-0.9942613417937685,0.9749141885926416,-0.35463692040180206
999,0.09990000000000183,-0.994952265156579,0.974750113387733,-0.3546614915534333
1000,0.10000000000000184,-0.9946116792820114,0.9749236388635509,-0.3546863054719356
1001,0.10010000000000184,-0.9928894540861911,0.9750844862172423,-0.3547113899393828
1002,0.10020000000000184,-0.9893447695312817,0.9752227472171721,-0.354736777814827
1003,0.10030000000000185,-0.9834217353033033,0.9753374420370169,-0.354762508556332
1004,0.10040000000000185,-0.9744166884691257,0.9754275742656956,-0.35478863049501724
1005,0.10050000000000185,-0.9614330525678606,0.9754921312214795,-0.35481520433811914
1006,0.10060000000000185,-0.9588171015158102,0.9755300842911732,-0.35484230872112427
1007,0.10070000000000186,-0.9588092480387047,0.9755403892938881,-0.3548700492542828
1008,0.10080000000000186,-0.9587978458875095,0.9755219868686671,-0.35489857366739896
1009,0.10090000000000186,-0.9587828590502123,0.9754738028848385,-0.35492809781291584
1010,0.10100000000000187,-0.9587642517470267,0.9753947488734361,-0.3549589512285667
1011,0.10110000000000187,-0.9587419884379207,0.9752837224772011,-0.3549916577220965
1012,0.10120000000000187,-0.9587160338301001,0.9751396079154162,-0.35502707575288056
1013,0.10130000000000187,-0.9586863528854386,0.9749612764578468,-0.35506662417379664
1014,0.10140000000000188,-0.9586529108278526,0.9747475868990582,-0.35511254448484486
1015,0.10150000000000188,-0.958615673150614,0.974497386020174,-0.3551677210523843
1016,0.10160000000000188,-0.9585746056235931,0.9742095090204962,-0.3552331624194908
1017,0.10170000000000189,-0.9585296743004269,0.9738827799001959,-0.3553010219977862
1018,0.10180000000000189,-0.9584808455255981,0.9735160117897252,-0.35535684164152487
1019,0.10190000000000189,-0.9584280859414143,0.9731080072823549,-0.35539908290473304
1020,0.1020000000000019,-0.9583713624948672,0.9726575590021096,-0.3554328467159509
1021,0.1021000000000019,-0.9583106424443464,0.9721634510391743,-0.3554611809457578
1022,0.1022000000000019,-0.9582458933661842,0.9716244622481184,-0.3554856654357174
1023,0.1023000000000019,-0.9581770831610246,0.971411376008793,-0.3555072925214654
1024,0.1024000000000019,-0.9581041800600886,0.9714152544162904,-0.35552679298016904
1025,0.10250000000000191,-0.9580271526315999,0.9714186152161973,-0.35554473513318763
1026,0.10260000000000191,-0.9579459697878956,0.9714214515497144,-0.35556155773768783
1027,0.10270000000000191,-0.9578606007938008,0.9714237565506977,-0.3555775905154463
1028,0.10280000000000192,-0.9577710152763239,0.9714255233720734,-0.3555930740788094
1029,0.10290000000000192,-0.957677183234752,0.9714267451978764,-0.35560817939412426
1030,0.10300000000000192,-0.9576833294524194,0.9714274152316933,-0.35562302519779776
1031,0.10310000000000193,-0.9577163720876127,0.9714275266642207,-0.3556376923939917
1032,0.10320000000000193,-0.9577460532916866,0.9714270726319517,-0.355652235250511
1033,0.10330000000000193,-0.9577723387619542,0.9714260461805294,-0.35566668970777404
1034,0.10340000000000193,-0.9577951945445523,0.9714244402415836,-0.355681079327471
1035,0.10350000000000194,-0.9578145870395355,0.9714222476253663,-0.35569541943415417
1036,0.10360000000000194,-0.9578304830073118,0.9714194610266051,-0.35570971993633277
1037,0.10370000000000194,-0.9578428495763277,0.9714160730387437,-0.35572398721540405
1038,0.10380000000000195,-0.9578516542516223,0.9714120761716666,-0.35573822537342875
1039,0.10390000000000195,-0.957856864923785,0.9714074628691142,-0.3557524370486035
1040,0.10400000000000195,-0.9578584498778998,0.9714022255234377,-0.35576662394369357
1041,0.10410000000000195,-0.9578563778021812,0.9713963564866395,-0.3557807871662445
1042,0.10420000000000196,-0.9578506177961348,0.9713898480775726,-0.3557949274463271
1043,0.10430000000000196,-0.9578411393781856,0.9713826925857353,-0.355809045275392
1044,0.10440000000000196,-0.9578279124927966,0.9713748822723607,-0.35582314099448553
1045,0.10450000000000197,-0.9578109075171387,0.9713664093695549,-0.35583721485007713
1046,0.10460000000000197,-0.9577900952673927,0.9713572660781742,-0.35585126702935677
1047,0.10470000000000197,-0.9577654470047675,0.971347444565012,-0.35586529768245817
1048,0.10480000000000197,-0.9577369344413004,0.971336936959723,-0.35587930693640873
1049,0.10490000000000198,-0.9577045297454992,0.9713257353517861,-0.3558932949038512
1050,0.10500000000000198,-0.9576682055478625,0.9713138317876983,-0.35590726168850906
1051,0.10510000000000198,-0.9576279349463073,0.9713012182685008,-0.35592120738851035
1052,0.10520000000000199,-0.9575836915115153,0.9712878867476836,-0.3559351320984476
1053,0.10530000000000199,-0.9575354492922049,0.9712738291294659,-0.355949035910614
1054,0.10540000000000199,-0.9574831828203272,0.971259037267426,-0.3559629189157173
1055,0.105500000000002,-0.9574268671161815,0.9712435029634414,-0.3559767812032671
1056,0.105600000000002,-0.9573664776934437,0.9712272179668889,-0.3559906228617946
1057,0.105700000000002,-0.9573019905640969,0.9712101739740606,-0.3560044439789249
1058,0.105800000000002,-0.9572333822432595,0.9711923626277501,-0.3560182446413976
1059,0.105900000000002,-0.9571606297538982,0.9711737755169683,-0.35603202493505226
1060,0.10600000000000201,-0.9570837106314222,0.9711544041767601,-0.35604578494479217
1061,0.10610000000000201,-0.957002602928151,0.9712607251848222,-0.35605952475453023
1062,0.10620000000000202,-0.9569172852176471,0.9714880835203109,-0.35607324444716903
1063,0.10630000000000202,-0.9568277365989135,0.9716924632777185,-0.3560869441045652
1064,0.10640000000000202,-0.9567339367004477,0.9718726911639802,-0.35610062380751933
1065,0.10650000000000202,-0.9566820639569198,0.9720275714571749,-0.3561142836357688
1066,0.10660000000000203,-0.9566936254021192,0.9721558863603713,-0.35612792366801566
1067,0.10670000000000203,-0.9567043430622892,0.9722563963887378,-0.35614154398190967
1068,0.10680000000000203,-0.9567142294053594,0.9723278407908298,-0.3561551446541385
1069,0.10690000000000204,-0.9567232963911415,0.972423276719633,-0.3561687257604493
1070,0.10700000000000204,-0.9567315555464005,0.9726629183405701,-0.35618228737570545
1071,0.10710000000000204,-0.956739018024293,0.9729271316107028,-0.35619582957397766
1072,0.10720000000000204,-0.9567456946515349,0.9731833329195166,-0.3562093524285938
1073,0.10730000000000205,-0.9567515959659408,0.9734311374213263,-0.3562228560122404
1074,0.10740000000000205,-0.956756732246403,0.9736701524953866,-0.3562363403970577
1075,0.10750000000000205,-0.9567611135369393,0.9738999777181504,-0.35624980565469444
1076,0.10760000000000206,-0.9567647496660825,0.9741202048384817,-0.3562632518564392
1077,0.10770000000000206,-0.9567676502626143,0.9743304177559153,-0.35627667907327437
1078,0.10780000000000206,-0.956769824768426,0.9745301925020463,-0.3562900873760024
1079,0.10790000000000206,-0.956785595749797,0.9747190972251395,-0.3563034768353002
1080,0.10800000000000207,-0.9568126993089658,0.9748966921780491,-0.35631684752182113
1081,0.10810000000000207,-0.9568383791489414,0.9750625297095389,-0.35633019950625405
1082,0.10820000000000207,-0.9568626546460526,0.9752161542590939,-0.3563435328594173
1083,0.10830000000000208,-0.9568855448660754,0.9753571023553174,-0.3563568476523156
1084,0.10840000000000208,-0.956907068573383,0.9754849026180067,-0.35637014395618377
1085,0.10850000000000208,-0.9569272442392387,0.975599075764001,-0.3563834218425653
1086,0.10860000000000208,-0.9569460900493894,0.9756991346168971,-0.3563966813833299
1087,0.10870000000000209,-0.9569636239110859,0.9757845841207273,-0.35640992265074506
1088,0.10880000000000209,-0.9569798634596314,0.9758549213576966,-0.35642314571746897
1089,0.10890000000000209,-0.956994826064534,0.9759096355700717,-0.35643635065659707
1090,0.1090000000000021,-0.9570106914163629,0.9759482081863236,-0.3564495375416673
1091,0.1091000000000021,-0.9570434654308055,0.9759701128516125,-0.35646270644667355
1092,0.1092000000000021,-0.9570750655768274,0.9759748154627189,-0.35647585744606
1093,0.1093000000000021,-0.957105506009082,0.9759617742075084,-0.3564889906147121
1094,0.1094000000000021,-0.9571348006724902,0.9759304396090343,-0.35650210602795884
1095,0.10950000000000211,-0.9571629633063059,0.9758802545743656,-0.3565152037615365
1096,0.10960000000000211,-0.9571900074480509,0.9758106544482408,-0.3565282838915699
1097,0.10970000000000212,-0.9572159464373349,0.9757210670716379,-0.356541346494546
1098,0.10980000000000212,-0.9572407934195688,0.9756109128453561,-0.35655439164726777
1099,0.10990000000000212,-0.957264561349584,0.9754796047987011,-0.3565674194268264
1100,0.11000000000000212,-0.9572872629951595,0.975326548663367,-0.35658042991055894
1101,0.11010000000000213,-0.9573089109404679,0.9751511429526034,-0.35659342317598164
1102,0.11020000000000213,-0.9573295175894422,0.9749527790457599,-0.35660639930076865
1103,0.11030000000000213,-0.9573490951690677,0.974730841278296,-0.35661935836268727
1104,0.11040000000000214,-0.9573676557326044,0.9744850034053681,-0.3566323004395392
1105,0.11050000000000214,-0.9573852111627401,0.9744514196982695,-0.35664522560912365
1106,0.11060000000000214,-0.9574017731746788,0.9744021176706155,-0.3566581339491835
1107,0.11070000000000214,-0.9574173533191672,0.9743367394019947,-0.3566710255373438
1108,0.11080000000000215,-0.9574319629854583,0.9742549258180317,-0.3566839004510795
1109,0.11090000000000215,-0.9574456134042176,0.9741563168408851,-0.35669675876765716
1110,0.11100000000000215,-0.9574583156503714,0.9740405515453008,-0.3567096005641015
1111,0.11110000000000216,-0.9574700806458991,0.9739072683200755,-0.35672242591714703
1112,0.11120000000000216,-0.9574809191625716,0.9737561050347474,-0.3567352349032216
1113,0.11130000000000216,-0.957490841824636,0.9735866992112877,-0.3567480275984001
1114,0.11140000000000216,-0.9574998591114495,0.973398688200527,-0.35676080407838845
1115,0.11150000000000217,-0.9575079813600622,0.9731917093630169,-0.35677356441851105
1116,0.11160000000000217,-0.9575152187677497,0.9729654002539845,-0.3567863086936852
1117,0.11170000000000217,-0.9575215813944996,0.9727193988120114,-0.3567990369784407
1118,0.11180000000000218,-0.9575270791654481,0.9724533435510302,-0.35681174934688786
1119,0.11190000000000218,-0.9575317218732722,0.9721668737552119,-0.3568244458727514
1120,0.11200000000000218,-0.9575355191805359,0.9718596296762866,-0.35683712662937705
1121,0.11210000000000218,-0.9575384806219915,0.9715312527328223,-0.3568497916897429
1122,0.11220000000000219,-0.9575406156068385,0.9711813857109722,-0.356862441126489
1123,0.11230000000000219,-0.9575419334209387,0.9708096729661804,-0.35687507501195925
1124,0.11240000000000219,-0.9575424432289904,0.970415760625336,-0.3568876934182111
1125,0.1125000000000022,-0.9575421540766603,0.9699992967888549,-0.35690029641707904
1126,0.1126000000000022,-0.9575410748926771,0.9697725268241731,-0.35691288408020855
1127,0.1127000000000022,-0.9575392144908834,0.9698568352560766,-0.35692545647909796
1128,0.1128000000000022,-0.9575365815722499,0.9699393510895238,-0.35693801368514777
1129,0.1129000000000022,-0.9575331847268516,0.9700200492311465,-0.35695055576972595
1130,0.11300000000000221,-0.9575290324358063,0.9700989044455952,-0.3569630828041965
1131,0.11310000000000221,-0.9575241330731762,0.9701758913558299,-0.35697559485998404
1132,0.11320000000000222,-0.9575184949078329,0.9702509844434283,-0.35698809200862275
1133,0.11330000000000222,-0.9575121261052881,0.9703241580489147,-0.3570005743218159
1134,0.11340000000000222,-0.9575050347294881,0.9703953863721062,-0.3570130418714578
1135,0.11350000000000222,-0.9574972287445745,0.97046464347248,-0.3570254947297172
1136,0.11360000000000223,-0.9574887160166108,0.9705319032695584,-0.3570379329690495
1137,0.11370000000000223,-0.9574795043152756,0.9705971395433152,-0.3570503566622605
1138,0.11380000000000223,-0.9574696013155239,0.9706603259346003,-0.35706276588252445
1139,0.11390000000000224,-0.9574590145992145,0.9707214359455861,-0.35707516070343787
1140,0.11400000000000224,-0.9574477516567068,0.9707804429402331,-0.3570875411990252
1141,0.11410000000000224,-0.9574358198884266,0.9708373201447759,-0.35709990744378856
1142,0.11420000000000224,-0.9574232266063992,0.9708920406482303,-0.3571122595127022
1143,0.11430000000000225,-0.9574099790357543,0.9709445774029214,-0.35712459748124936
1144,0.11440000000000225,-0.9573960843161997,0.9711875798981734,-0.35713692142540815
1145,0.11450000000000225,-0.9573815495034654,0.9714565708330544,-0.3571492314216856
1146,0.11460000000000226,-0.9573663815707194,0.9717059508006769,-0.3571615275470933
1147,0.11470000000000226,-0.9573505874099539,0.9719346850892154,-0.3571738098791526
1148,0.11480000000000226,-0.9573341738333446,0.9721417188694012,-0.35718607849588063
1149,0.11490000000000226,-0.9573171475745799,0.9723259774544685,-0.35719833347578217
1150,0.11500000000000227,-0.9572995152901655,0.972486366584873,-0.35721057489782065
1151,0.11510000000000227,-0.9572812835606999,0.9726217727385122,-0.35722280284139984
1152,0.11520000000000227,-0.9572624588921236,0.9727310634671822,-0.35723501738634095
1153,0.11530000000000228,-0.9572430477169434,0.9728130877599995,-0.3572472186128439
1154,0.11540000000000228,-0.9572230563954288,0.9728666764345025,-0.357259406601444
1155,0.11550000000000228,-0.9572024912167859,0.9728906425561271,-0.35727158143300547
1156,0.11560000000000228,-0.9571813584003028,0.9728837818867239,-0.3572837431886427
1157,0.11570000000000229,-0.9571596640964736,0.9730781278677282,-0.357295891949697
1158,0.11580000000000229,-0.9571374143880967,0.9733362409604787,-0.35730802779769005
1159,0.11590000000000229,-0.9571146152913498,0.973579648672005,-0.3573201508142765
1160,0.1160000000000023,-0.9570912727568416,0.9738076521191893,-0.3573322610811853
1161,0.1161000000000023,-0.9570673926706408,0.9740195392421019,-0.3573443586801887
1162,0.1162000000000023,-0.957042980855283,0.9742145848891092,-0.3573564436930256
1163,0.1163000000000023,-0.9570180430707551,0.9743920509158438,-0.3573685162013767
1164,0.11640000000000231,-0.9569925850154593,0.9745511862985299,-0.3573805762867989
1165,0.11650000000000231,-0.9569666123271545,0.9746912272621457,-0.3573926240306847
1166,0.11660000000000231,-0.9569401305838796,0.9748113974238766,-0.3574046595142048
1167,0.11670000000000232,-0.9569131453048546,0.9749109079522914,-0.35741668281826855
1168,0.11680000000000232,-0.9568856619513638,0.9749889577426424,-0.35742869402346944
1169,0.11690000000000232,-0.9568576859276189,0.9750447336086521,-0.3574406932100519
1170,0.11700000000000232,-0.9568292225816045,0.9750774104911165,-0.3574526804578594
1171,0.11710000000000233,-0.9568002772059053,0.9750861516836108,-0.35746465584630593
1172,0.11720000000000233,-0.9567708550385158,0.9750701090755345,-0.35747661945433595
1173,0.11730000000000233,-0.9567409612636328,0.9750284234126892,-0.357488571360394
1174,0.11740000000000234,-0.9567106010124323,0.9749602245755272,-0.3575005116423848
1175,0.11750000000000234,-0.9566797793638295,0.9748646318751523,-0.35751244037767016
1176,0.11760000000000234,-0.9566485013452242,0.974740754367105,-0.35752435764303736
1177,0.11770000000000234,-0.9566167719332308,0.9747129502853428,-0.35753626351466405
1178,0.11780000000000235,-0.9565845960543942,0.9750015130429774,-0.357548158068147
1179,0.11790000000000235,-0.9565613929179583,0.9752796822291572,-0.35756004137845127
1180,0.11800000000000235,-0.9565637043270874,0.9755469145992183,-0.35757191351993745
1181,0.11810000000000236,-0.9565659858528376,0.9758026543483784,-0.3575837745663453
1182,0.11820000000000236,-0.9565682381075968,0.9760463330478482,-0.35759562459079525
1183,0.11830000000000236,-0.9565704616918247,0.9762773695873239,-0.3576074636658226
1184,0.11840000000000236,-0.95657265719427,0.9764951701240286,-0.35761929186336167
1185,0.11850000000000237,-0.9565748251921864,0.9766991280384667,-0.357631109254782
1186,0.11860000000000237,-0.9565769662515415,0.9768886238970438,-0.3576429159108988
1187,0.11870000000000237,-0.9565790809272242,0.9770630254217083,-0.3576547119020005
1188,0.11880000000000238,-0.9565811697632467,0.9772216874667539,-0.3576664972978886
1189,0.11890000000000238,-0.9565832332929425,0.9773639520029247,-0.35767827216789305
1190,0.11900000000000238,-0.9565852720391618,0.9774891481089535,-0.3576900365809151
1191,0.11910000000000238,-0.9565872865144621,0.9775965919706585,-0.3577017906054635
1192,0.11920000000000239,-0.9565892772212959,0.977685586887719,-0.35771353430969666
1193,0.11930000000000239,-0.9565912446521941,0.9777554232882424,-0.35772526776145896
1194,0.1194000000000024,-0.9565931892899465,0.9778053787512305,-0.3577369910283275
1195,0.1195000000000024,-0.9565951116077787,0.9778347180370461,-0.3577487041776612
1196,0.1196000000000024,-0.9565970120695257,0.9778426931259758,-0.3577604072766329
1197,0.1197000000000024,-0.9565988911298026,0.9778285432649808,-0.357772100392294
1198,0.1198000000000024,-0.9566007492341705,0.9777914950227211,-0.3577837835915994
1199,0.11990000000000241,-0.9566025868193019,0.9777307623529361,-0.35779545694148335
1200,0.12000000000000241,-0.9566044043131405,0.9776455466662577,-0.3578071205088762
1201,0.12010000000000241,-0.9566062021350596,0.9775350369105352,-0.3578187743607615
1202,0.12020000000000242,-0.9566079806960169,0.9773984096597406,-0.3578304185642252
1203,0.12030000000000242,-0.9566097403987066,0.9772348292115293,-0.3578420531864973
1204,0.12040000000000242,-0.9566114816377081,0.9770434476935248,-0.357853678294978
1205,0.12050000000000242,-0.9566132047996334,0.9768234051783998,-0.3578652939573021
1206,0.12060000000000243,-0.9566149102632695,0.9765738298078246,-0.35787690024135327
1207,0.12070000000000243,-0.9566165983997208,0.9762938379253586,-0.35788849721531296
1208,0.12080000000000243,-0.9566182695725464,0.9759825342183601,-0.35790008494768755
1209,0.12090000000000244,-0.9566199241378969,0.9756390118689995,-0.35791166350733405
1210,0.12100000000000244,-0.9566215624446471,0.9752623527144604,-0.357923232963503
1211,0.12110000000000244,-0.9566231848345275,0.9748516274164234,-0.3579347933858364
1212,0.12120000000000244,-0.9566247916422521,0.9744058956399353,-0.3579463448444087
1213,0.12130000000000245,-0.9566308280733887,0.973924206241772,-0.35795788740973195
1214,0.12140000000000245,-0.9566759013169497,0.9734055974684173,-0.3579694211527825
1215,0.12150000000000245,-0.9567199808507644,0.9728490971637884,-0.3579809461449921
1216,0.12160000000000246,-0.9567630644550963,0.9722537229868511,-0.35799246245826905
1217,0.12170000000000246,-0.9568051500143778,0.9721689311955543,-0.35800397016499946
1218,0.12180000000000246,-0.9568462355171098,0.9722808080018661,-0.3580154693380534
1219,0.12190000000000246,-0.9568863190557441,0.9723863802393292,-0.35802696005075346
1220,0.12200000000000247,-0.9569253988265501,0.9724855152407746,-0.35803844237690857
1221,0.12210000000000247,-0.956963473129467,0.9725780801099438,-0.35804991639077177
1222,0.12220000000000247,-0.9570005403679378,0.9726639417621711,-0.3580613821670491
1223,0.12230000000000248,-0.9570365990487317,0.9727429669657172,-0.35807283978086213
1224,0.12240000000000248,-0.9570716477817484,0.9728150223836943,-0.3580842893077527
1225,0.12250000000000248,-0.9571056852798091,0.9728799746165192,-0.3580957308236314
1226,0.12260000000000248,-0.9571387103584337,0.9729376902448332,-0.35810716440479345
1227,0.12270000000000249,-0.9571707219356014,0.9729880358728191,-0.3581185901278433
1228,0.12280000000000249,-0.9572017190314993,0.9730308781718505,-0.3581300080697088
1229,0.1229000000000025,-0.9572317007682567,0.973066083924401,-0.35814141830758256
1230,0.1230000000000025,-0.9572606663696634,0.9730935200681438,-0.35815282091888667
1231,0.1231000000000025,-0.9572886151608783,0.9731130537401707,-0.3581642159812618
1232,0.1232000000000025,-0.9573155465681208,0.9731245523212583,-0.3581756035725055
1233,0.1233000000000025,-0.9573414601183509,0.9731278834801098,-0.3581869837705484
1234,0.12340000000000251,-0.9573663554389359,0.9731229152175006,-0.35819835665339833
1235,0.12350000000000251,-0.9573902322573034,0.9731095159102588,-0.3582097222991165
1236,0.12360000000000251,-0.9574130904005818,0.9730988910715983,-0.35822108078577364
1237,0.12370000000000252,-0.957434929795228,0.9731549232231258,-0.3582324321913992
1238,0.12380000000000252,-0.9574557504666427,0.9732077802711849,-0.3582437765939312
1239,0.12390000000000252,-0.9574755525387719,0.9732574130683788,-0.3582551140712083
1240,0.12400000000000252,-0.957494336233698,0.9733037723301686,-0.3582664447009002
1241,0.12410000000000253,-0.9575121018712166,0.9733468086469214,-0.35827776856045906
1242,0.12420000000000253,-0.9575288498684021,0.9733864724959796,-0.3582890857271104
1243,0.12430000000000253,-0.9575445807391614,0.9734227142537256,-0.35830039627778354
1244,0.12440000000000254,-0.9575592950937746,0.973455484207607,-0.35831170028908826
1245,0.12450000000000254,-0.9575729936384252,0.9736067347303944,-0.3583229978372738
1246,0.12460000000000254,-0.9575856771747175,0.9737993096329012,-0.3583342889981862
1247,0.12470000000000254,-0.9575973465991833,0.9739762047348984,-0.35834557384725935
1248,0.12480000000000255,-0.9576080029027759,0.9741367754447169,-0.35835685245946025
1249,0.12490000000000255,-0.9576176471703549,0.9742803668632326,-0.3583681249092438
1250,0.12500000000000255,-0.957626280580158,0.9744063138970912,-0.3583793912705748
1251,0.12510000000000254,-0.9576339044032622,0.974513941382003,-0.35839065161686123
1252,0.12520000000000253,-0.9576405200030356,0.9746025642163424,-0.35840190602094774
1253,0.12530000000000252,-0.9576461288345767,0.9746714875052731,-0.3584131545550936
1254,0.1254000000000025,-0.957650732444145,0.974720006715616,-0.35842439729096576
1255,0.1255000000000025,-0.9576543324685801,0.9747474078416565,-0.3584356342996108
1256,0.1256000000000025,-0.9576569306347115,0.974752967582082,-0.35844686565144207
1257,0.12570000000000248,-0.957658528758759,0.9747359535282171,-0.35845809141626234
1258,0.12580000000000247,-0.9576591287457226,0.9746956243637127,-0.3584693116632207
1259,0.12590000000000245,-0.9576587325887631,0.9746312300758231,-0.35848052646083284
1260,0.12600000000000244,-0.9576573423685756,0.9747046343280822,-0.3584917358769902
1261,0.12610000000000243,-0.9576549602527508,0.9748752964534042,-0.35850293997894955
1262,0.12620000000000242,-0.9576515884951309,0.9750250372599125,-0.3585141388333359
1263,0.1263000000000024,-0.9576472294351548,0.9751528502693121,-0.35852533250618146
1264,0.1264000000000024,-0.9576418854971969,0.975413610545993,-0.358536521062917
1265,0.1265000000000024,-0.9576355591898964,0.9757466059829621,-0.3585477045684029
1266,0.12660000000000238,-0.9576282531054806,0.9760668678042317,-0.35855888308693196
1267,0.12670000000000237,-0.9576199699190796,0.9763736202997568,-0.3585700566822726
1268,0.12680000000000236,-0.9576107123880342,0.9766660661429334,-0.35858122541768517
1269,0.12690000000000234,-0.9576004833511971,0.9769433861929764,-0.35859238935594706
1270,0.12700000000000233,-0.9575892857282275,0.9772047393111882,-0.35860354855938814
1271,0.12710000000000232,-0.9575771225188793,0.977449262191821,-0.3586147030899308
1272,0.1272000000000023,-0.9575639968022817,0.9776760692082153,-0.3586258530090981
1273,0.1273000000000023,-0.9575499117362167,0.9778842522748733,-0.3586369983780869
1274,0.1274000000000023,-0.9575348705563886,0.9780728807261004,-0.3586481392577709
1275,0.12750000000000228,-0.9575188765756883,0.9782410012118123,-0.35865927570877104
1276,0.12760000000000227,-0.9575019331834533,0.9783876376110745,-0.3586704077914623
1277,0.12770000000000226,-0.957484043844721,0.9785117909639042,-0.3586815355660523
1278,0.12780000000000225,-0.9574652120994791,0.9786124394218254,-0.3586926590925891
1279,0.12790000000000223,-0.9574454415619094,0.9786885382176275,-0.35870377843103096
1280,0.12800000000000222,-0.9574247359196284,0.9787390196547336,-0.35871489364127646
1281,0.1281000000000022,-0.9574030989329224,0.9787627931165463,-0.3587260047832072
1282,0.1282000000000022,-0.9573805344339799,0.9787587450960883,-0.3587371119167298
1283,0.1283000000000022,-0.9573570463261178,0.9787257392462154,-0.35874821510183474
1284,0.12840000000000218,-0.9573326385830068,0.9786626164506367,-0.358759314398619
1285,0.12850000000000217,-0.9573073152478887,0.9785681949159261,-0.3587704098673428
1286,0.12860000000000216,-0.9572810804327948,0.9784412702846772,-0.3587815015684601
1287,0.12870000000000215,-0.9572539383177577,0.9782806157699092,-0.35879258956266635
1288,0.12880000000000214,-0.9572258931500206,0.9780849823107894,-0.35880367391093704
1289,0.12890000000000212,-0.9571969492432433,0.9778530987497135,-0.35881475467457186
1290,0.1290000000000021,-0.9571787934732692,0.9775836720307427,-0.35882583191521455
1291,0.1291000000000021,-0.9571760818628334,0.9772753874193779,-0.35883690569490917
1292,0.1292000000000021,-0.9571726176122829,0.976926908743621,-0.35884797607611796
1293,0.12930000000000208,-0.9571684024976497,0.9765368786562584,-0.3588590431217614
1294,0.12940000000000207,-0.9571634383494241,0.9761039189182881,-0.35887010689525517
1295,0.12950000000000206,-0.9571577270521805,0.9756266307034007,-0.3588811674605221
1296,0.12960000000000205,-0.957151270544198,0.9751035949234225,-0.3588922248820397
1297,0.12970000000000204,-0.9571440708170775,0.9745333725746333,-0.3589032792248323
1298,0.12980000000000202,-0.9571361299153539,0.973914505104878,-0.3589143305545392
1299,0.129900000000002,-0.9571274499361047,0.973245514801403,-0.3589253789373987
1300,0.130000000000002,-0.9571180330285542,0.972524905199373,-0.35893642444028206
1301,0.130100000000002,-0.9571078813936735,0.9717511615110459,-0.35894746713070075
1302,0.13020000000000198,-0.9570969972837767,0.9709227510756142,-0.35895850707682686
1303,0.13030000000000197,-0.9570853830021119,0.9700381238297594,-0.3589695443475212
1304,0.13040000000000196,-0.9570730409024504,0.969095712799003,-0.35898057901229086
1305,0.13050000000000195,-0.9570599733886695,0.9686907970595724,-0.3589916111413599
1306,0.13060000000000194,-0.9570461829143329,0.9687017816613374,-0.35900264080563277
1307,0.13070000000000193,-0.9570316719822668,0.9687123377441115,-0.3590136680767022
1308,0.13080000000000191,-0.9570164431441319,0.9687224628501718,-0.3590246930268672
1309,0.1309000000000019,-0.9570004989999917,0.9687321545127839,-0.3590357157291072
1310,0.1310000000000019,-0.9569838421978781,0.9687414102562423,-0.35904673625709776
1311,0.13110000000000188,-0.9569664754333512,0.9687502275959144,-0.3590577546851905
1312,0.13120000000000187,-0.9569484014490572,0.969078687899316,-0.35906877108840407
1313,0.13130000000000186,-0.9569296230342829,0.969435891400732,-0.3590797855424272
1314,0.13140000000000185,-0.956910143024505,0.9697822152189133,-0.35909079812358274
1315,0.13150000000000184,-0.9568899643009381,0.9701169723816896,-0.3591018089088384
1316,0.13160000000000183,-0.9568690897900777,0.9704394612629008,-0.35911281797576733
1317,0.13170000000000182,-0.9568475224632409,0.9707489656930691,-0.35912382540253274
1318,0.1318000000000018,-0.956825265336104,0.9710447550825279,-0.35913483126788187
1319,0.1319000000000018,-0.9568023214682363,0.9713260845571385,-0.35914583565110664
1320,0.13200000000000178,-0.9567786939626315,0.9715921951067282,-0.3591568386320145
1321,0.13210000000000177,-0.9567543859652364,0.9718423137463843,-0.35916784029092264
1322,0.13220000000000176,-0.9567513533764562,0.9720756536907474,-0.3591788407086137
1323,0.13230000000000175,-0.9567522627675964,0.9722914145414441,-0.35918983996630505
1324,0.13240000000000174,-0.9567531693938396,0.9724887824878063,-0.3592008381456275
1325,0.13250000000000173,-0.9567540732590253,0.9726669305210282,-0.3592118353285882
1326,0.13260000000000172,-0.9567549743662134,0.972825018661903,-0.35922283159752455
1327,0.1327000000000017,-0.9567558727177025,0.9729621942023001,-0.3592338270350922
1328,0.1328000000000017,-0.9567567683150474,0.9730775919605247,-0.35924482172421063
1329,0.13290000000000168,-0.9567576611590772,0.9731703345507132,-0.35925581574803434
1330,0.13300000000000167,-0.956758551249912,0.973431018684676,-0.35926680918991527
1331,0.13310000000000166,-0.9567594385869808,0.9737913197350722,-0.3592778021333576
1332,0.13320000000000165,-0.9567603231690369,0.9741365799767565,-0.3592887946619937
1333,0.13330000000000164,-0.9567612049941758,0.9744657248231116,-0.35929978685952657
1334,0.13340000000000163,-0.956762084059851,0.9747776439546433,-0.3593107788097044
1335,0.13350000000000162,-0.956762960362889,0.9750711907868429,-0.35932177059628595
1336,0.1336000000000016,-0.9567638338995064,0.975345181952494,-0.3593327623029886
1337,0.1337000000000016,-0.9567647046653243,0.975598396800021,-0.3593437540134558
1338,0.13380000000000158,-0.9567655726553839,0.9758689356959112,-0.3593547458112283
1339,0.13390000000000157,-0.9567664378641612,0.9762848917919377,-0.3593657377796939
1340,0.13400000000000156,-0.9567673002855818,0.9766837632860842,-0.3593767300020669
1341,0.13410000000000155,-0.9567681599130352,0.9770642467407807,-0.3593877225613444
1342,0.13420000000000154,-0.956769016739389,0.9774249932373613,-0.3593987155402772
1343,0.13430000000000153,-0.9567698707570024,0.9777646077285911,-0.35940970902134073
1344,0.13440000000000152,-0.9567707219577405,0.9780816484260773,-0.35942070308669655
1345,0.1345000000000015,-0.9567715703329871,0.9783746262258616,-0.35943169781820367
1346,0.1346000000000015,-0.9567724158736582,0.9786420041755433,-0.3594426932973277
1347,0.13470000000000149,-0.9567732585702148,0.9788821969863022,-0.359453689605194
1348,0.13480000000000147,-0.9567740984126752,0.9790935705932081,-0.35946468682250926
1349,0.13490000000000146,-0.9567749353906279,0.9792744417671856,-0.359475685029593
1350,0.13500000000000145,-0.9567757694932436,0.9794230777819722,-0.3594866843063241
1351,0.13510000000000144,-0.9567766007092872,0.9795376961393544,-0.35949768473217003
1352,0.13520000000000143,-0.9567774290271291,0.9796164643558869,-0.35950868638615857
1353,0.13530000000000142,-0.9567782544347574,0.979657499814198,-0.35951968934688433
1354,0.1354000000000014,-0.9567790769197881,0.9796588696818643,-0.35953069369250756
1355,0.1355000000000014,-0.9567798964694774,0.9796185909006826,-0.3595416995007705
1356,0.13560000000000139,-0.956780713070731,0.9795346302490029,-0.35955270684900253
1357,0.13570000000000138,-0.9567815267101161,0.9794049044795906,-0.35956371581413443
1358,0.13580000000000136,-0.9567823373738704,0.97922728053527,-0.35957472647272226
1359,0.13590000000000135,-0.9567831450479133,0.9789995758443694,-0.3595857389009759
1360,0.13600000000000134,-0.956783949717855,0.9787195586977367,-0.35959675317477824
1361,0.13610000000000133,-0.9567847513690064,0.9783849487088241,-0.359607769369723
1362,0.13620000000000132,-0.9567855499863888,0.9779934173580588,-0.3596187875611633
1363,0.1363000000000013,-0.9567863455547426,0.977542588622429,-0.35962980782423754
1364,0.1364000000000013,-0.9567871380585368,0.9770300396909072,-0.35964083023393606
1365,0.1365000000000013,-0.9567879274819777,0.9764533017660323,-0.35965185486512247
1366,0.13660000000000128,-0.9567887138090174,0.9758098609516669,-0.3596628817926309
1367,0.13670000000000126,-0.9567894970233622,0.9750971592266371,-0.3596739110912985
1368,0.13680000000000125,-0.9567902771084812,0.9743125955036697,-0.35968494283603886
1369,0.13690000000000124,-0.9567910540476138,0.9734535267727521,-0.35969597710189194
1370,0.13700000000000123,-0.9567918278237781,0.9725172693277638,-0.3597070139641285
1371,0.13710000000000122,-0.9567925984197783,0.971501100074972,-0.3597180534982962
1372,0.1372000000000012,-0.9567933658182121,0.9704022579217487,-0.3597290957803082
1373,0.1373000000000012,-0.9567941300014784,0.970111253920094,-0.35974014088652295
1374,0.1374000000000012,-0.9567948909517844,0.9701281604306021,-0.35975118889382596
1375,0.13750000000000118,-0.9567956486511524,0.9701436999521935,-0.35976223987970113
1376,0.13760000000000117,-0.9567964030814272,0.9701641385555644,-0.3597732939223413
1377,0.13770000000000115,-0.9567971542242824,0.970191777007162,-0.3597843511007025
1378,0.13780000000000114,-0.9567979020612273,0.9702185147109367,-0.3597954114946209
1379,0.13790000000000113,-0.9567986465736131,0.970244340891508,-0.3598064751848746
1380,0.13800000000000112,-0.9567993877426401,0.9702692447039336,-0.35981754225328444
1381,0.1381000000000011,-0.9568001255493627,0.9702932152335532,-0.35982861278279443
1382,0.1382000000000011,-0.9568008599746969,0.9703162414958357,-0.35983968685754636
1383,0.1383000000000011,-0.9568015909994254,0.9703383124362309,-0.3598507645629768
1384,0.13840000000000108,-0.9568023186042044,0.9703594169300229,-0.35986184598588294
1385,0.13850000000000107,-0.9568030427695688,0.9703795437821887,-0.3598729312145189
1386,0.13860000000000106,-0.9568037634759384,0.9704987490830922,-0.3598840203386263
1387,0.13870000000000104,-0.9568044807036238,0.9708823319228626,-0.3598951134495564
1388,0.13880000000000103,-0.956805194432832,0.9712434488729299,-0.35990621064029066
1389,0.13890000000000102,-0.9568059046436715,0.9715801719243765,-0.3599173120055274
1390,0.139000000000001,-0.9568066113161591,0.9718904961938075,-0.3599284176417207
1391,0.139100000000001,-0.9568073144302244,0.9721723386256618,-0.3599395276471435
1392,0.139200000000001,-0.9568080139657156,0.9724235367264915,-0.35995064212191313
1393,0.13930000000000098,-0.9568087099024056,0.9726418473347953,-0.35996176116804945
1394,0.13940000000000097,-0.9568094022199964,0.972824945430421,-0.359972884889481
1395,0.13950000000000096,-0.9568100908981255,0.9729704229880357,-0.3599840133920886
1396,0.13960000000000095,-0.9568107759163708,0.9730757878796592,-0.3599951467837181
1397,0.13970000000000093,-0.956811457254256,0.9733494801708441,-0.36000628517418026
1398,0.13980000000000092,-0.9568121348912562,0.9739926859083904,-0.36001742867526165
1399,0.1399000000000009,-0.9568128088068033,0.9746267901925235,-0.36002857740072175
1400,0.1400000000000009,-0.956813478980291,0.9752502527982937,-0.3600397314662816
1401,0.1401000000000009,-0.9568141453910805,0.9758614536870119,-0.36005089098959353
1402,0.14020000000000088,-0.9568148080185055,0.9764586907440014,-0.3600620560902319
1403,0.14030000000000087,-0.9568154668418779,0.9770401775134127,-0.360073226889651
1404,0.14040000000000086,-0.9568161218404928,0.9776040409347102,-0.36008440351114773
1405,0.14050000000000085,-0.9568167729936341,0.978148319085876,-0.36009558607982
1406,0.14060000000000084,-0.9568174202805791,0.9786709589388415,-0.3601067747225116
1407,0.14070000000000082,-0.9568180636806047,0.9791698141331386,-0.3601179695677496
1408,0.1408000000000008,-0.9568187031729917,0.9796426427742656,-0.36012917074570966
1409,0.1409000000000008,-0.9568193387370306,0.9800871052637721,-0.3601403783881133
1410,0.1410000000000008,-0.9568199703520268,0.9805007621686054,-0.3601515926281842
1411,0.14110000000000078,-0.9568205979973049,0.9808810721378005,-0.3601628136005753
1412,0.14120000000000077,-0.9568212216522147,0.981225389875144,-0.36017404144126974
1413,0.14130000000000076,-0.9568218412961361,0.9815309641770079,-0.36018527628753894
1414,0.14140000000000075,-0.9568224569084836,0.9817949360451037,-0.36019651827783367
1415,0.14150000000000074,-0.9568230684687111,0.9820143368844673,-0.3602077675517289
1416,0.14160000000000073,-0.9568236759563178,0.9821860867975434,-0.36021902424983554
1417,0.14170000000000071,-0.9568242793508517,0.9823069929857703,-0.36023028851373506
1418,0.1418000000000007,-0.9568248786319151,0.9823737482705979,-0.36024156048588896
1419,0.1419000000000007,-0.9568254737791686,0.9823829297463685,-0.3602528403095957
1420,0.14200000000000068,-0.9568260647723359,0.9823309975779559,-0.36026412812890785
1421,0.14210000000000067,-0.9568266515912083,0.9822142939564977,-0.3602754240885951
1422,0.14220000000000066,-0.9568272342156485,0.9820290422269278,-0.3602867283340716
1423,0.14230000000000065,-0.956827812625595,0.9817713462013548,-0.3602980410113599
1424,0.14240000000000064,-0.9568283868010656,0.9814371896725925,-0.3603093622670828
1425,0.14250000000000063,-0.9568289567221623,0.9810224361423395,-0.36032069224839036
1426,0.14260000000000062,-0.9568295223690737,0.9805228287786122,-0.36033203110302153
1427,0.1427000000000006,-0.9568300837220789,0.9799339906170598,-0.3603433789792186
1428,0.1428000000000006,-0.9568306407615514,0.9792514250206936,-0.36035473602581164
1429,0.14290000000000058,-0.9568311934679616,0.9784705164123781,-0.3603661023922028
1430,0.14300000000000057,-0.9568317418218796,0.9775865312941114,-0.3603774782284275
1431,0.14310000000000056,-0.9568322858039785,0.976594619566685,-0.3603888636852077
1432,0.14320000000000055,-0.9568328253950368,0.9754898161627368,-0.3604002589140132
1433,0.14330000000000054,-0.9568333605759404,0.974267043005502,-0.36041166406716196
1434,0.14340000000000053,-0.9568338913276848,0.9739893940393543,-0.36042307929792056
1435,0.14350000000000052,-0.9568344176313778,0.9740335730266763,-0.3604345047606158
1436,0.1436000000000005,-0.9568349394682397,0.9740611998308862,-0.3604459406107881
1437,0.1437000000000005,-0.9568354568196064,0.9740717749227198,-0.360457387005319
1438,0.14380000000000048,-0.9568359696669291,0.974064793709681,-0.3604688441026257
1439,0.14390000000000047,-0.956836477991777,0.9740397466656044,-0.36048031206282627
1440,0.14400000000000046,-0.9568369817758363,0.9739961194642693,-0.36049179104795226
1441,0.14410000000000045,-0.9568374810009126,0.9739333931169779,-0.36050328122213143
1442,0.14420000000000044,-0.9568379756489299,0.9738510441140041,-0.36051478275184057
1443,0.14430000000000043,-0.9568384657019321,0.9737485445698194,-0.36052629580612927
1444,0.14440000000000042,-0.9568389511420814,0.973625362372001,-0.36053782055686395
1445,0.1445000000000004,-0.95683943195166,0.9734809613337257,-0.3605493571789815
1446,0.1446000000000004,-0.9568399081130684,0.973314801349756,-0.3605609058507436
1447,0.14470000000000038,-0.9568403796088264,0.973285769980147,-0.36057246675400173
1448,0.14480000000000037,-0.9568408464215709,0.9739209792414625,-0.3605840400744758
1449,0.14490000000000036,-0.9568413085340565,0.9745349796924088,-0.3605956260020123
1450,0.14500000000000035,-0.9568417659291546,0.9751247336927787,-0.36060722473083884
1451,0.14510000000000034,-0.9568422185898523,0.9756870208727291,-0.3606188364598529
1452,0.14520000000000033,-0.9568426664992518,0.9762184318126983,-0.3606304613928639
1453,0.14530000000000032,-0.9568431096405698,0.9767873366883196,-0.360642099738857
1454,0.1454000000000003,-0.9568435479971364,0.9774105758949208,-0.3606537517122171
1455,0.1455000000000003,-0.9568439815523947,0.9779999996587838,-0.3606654175329806
1456,0.14560000000000028,-0.9568444102898994,0.978551481425967,-0.3606770974270427
1457,0.14570000000000027,-0.9568448341933175,0.9790606626562472,-0.36068879162637374
1458,0.14580000000000026,-0.9568452532464266,0.9795229461012002,-0.360700500369204
1459,0.14590000000000025,-0.956845667433115,0.979933489165733,-0.36071222390020397
1460,0.14600000000000024,-0.9568460767373823,0.9802871973757906,-0.360723962470631
1461,0.14610000000000023,-0.956846481143338,0.9805787179773096,-0.3607357163384812
1462,0.14620000000000022,-0.9568468806352027,0.9808024336940472,-0.3607474857686046
1463,0.1463000000000002,-0.9568472751973085,0.98095245667466,-0.36075927103282834
1464,0.1464000000000002,-0.9568476648140988,0.981022622662318,-0.3607710724100109
1465,0.14650000000000019,-0.9568480494701306,0.9810064854232133,-0.3607828901861378
1466,0.14660000000000017,-0.9568484291500741,0.9808973114735136,-0.3607947246543497
1467,0.14670000000000016,-0.9568488038387151,0.9806880751475971,-0.3608065761150102
1468,0.14680000000000015,-0.9568491735209561,0.9803714540537628,-0.3608184448756834
1469,0.14690000000000014,-0.9568495381818185,0.9799398249669854,-0.3608303312511817
1470,0.14700000000000013,-0.956849897806444,0.9793852602116627,-0.3608422355635394
1471,0.14710000000000012,-0.9568502523800977,0.9786995245906241,-0.3608541581419935
1472,0.1472000000000001,-0.9568506018881697,0.9778740729199137,-0.3608660993229571
1473,0.1473000000000001,-0.9568509463161784,0.9769000482319741,-0.36087805945001206
1474,0.1474000000000001,-0.9568512856497731,0.9757682807128051,-0.36089003887384896
1475,0.14750000000000008,-0.9568516198747367,0.9744692874413962,-0.3609020379522309
1476,0.14760000000000006,-0.9568519489769891,0.9733830924046819,-0.36091405704997087
1477,0.14770000000000005,-0.9568522729425903,0.973431887050481,-0.36092609653888247
1478,0.14780000000000004,-0.9568525917577434,0.9734786684855192,-0.36093815679777047
1479,0.14790000000000003,-0.9568529054087981,0.9735234110478519,-0.3609502382123919
1480,0.14800000000000002,-0.9568532138822538,0.9735660889420004,-0.3609623411754505
1481,0.1481,-0.9568535171647627,0.9736066762387067,-0.3609744660866186
1482,0.1482,-0.9568538152431337,0.9736451468746965,-0.3609866133525641
1483,0.1483,-0.9568541081043349,0.9736814746524487,-0.36099878338697133
1484,0.14839999999999998,-0.9568543957354965,0.9737156332399743,-0.3610109766106502
1485,0.14849999999999997,-0.9568546781239143,0.9737475961706042,-0.3610231934516211
1486,0.14859999999999995,-0.9568549552570523,0.9737773368427866,-0.3610354343452591
1487,0.14869999999999994,-0.9568552271225451,0.9738048285198954,-0.3610476997344897
1488,0.14879999999999993,-0.9568554937082006,0.9738300443300495,-0.3610599900699691
1489,0.14889999999999992,-0.9568557550020019,0.9738529572659433,-0.3610723058104045
1490,0.1489999999999999,-0.9568560109921097,0.9738735401846909,-0.36108464742286583
1491,0.1490999999999999,-0.9568562616668641,0.9738917658076817,-0.36109701538315003
1492,0.1491999999999999,-0.9568565070147855,0.9739076067204511,-0.36110941017627596
1493,0.14929999999999988,-0.9568567470245768,0.9748131215765085,-0.3611218322969658
1494,0.14939999999999987,-0.9568569816851231,0.9759155793858401,-0.3611342822502786
1495,0.14949999999999986,-0.9568572109854937,0.9770091766310173,-0.3611467605522795
1496,0.14959999999999984,-0.9568574349149412,0.9780884112508796,-0.3611592677308045
1497,0.14969999999999983,-0.9568576534629024,0.9791472113221777,-0.36117180432634804
1498,0.14979999999999982,-0.9568578666189972,0.9801788981291177,-0.36118437089299915
1499,0.1498999999999998,-0.9568580743730283,0.9811761480188134,-0.36119696799952106
1500,0.1499999999999998,-0.9568582767149795,0.9821309531066047,-0.3612095962305297
1501,0.1500999999999998,-0.9568584736350151,0.9830345809074528,-0.3612222561877578
1502,0.15019999999999978,-0.9568586651234765,0.9838775329827217,-0.3612349484914658
1503,0.15029999999999977,-0.956858851170881,0.9846495027057839,-0.3612476737819587
1504,0.15039999999999976,-0.9568590317679188,0.9853393322652274,-0.3612604327212119
1505,0.15049999999999975,-0.9568592069054487,0.985934969041279,-0.36127322599462414
1506,0.15059999999999973,-0.9568593765744958,0.9864234215096119,-0.36128605431291744
1507,0.15069999999999972,-0.956859540766247,0.9867907148473141,-0.36129891841412587
1508,0.1507999999999997,-0.9568596994720456,0.9870218464387004,-0.3613118190657323
1509,0.1508999999999997,-0.9568598526833879,0.9871007415041098,-0.3613247570669526
1510,0.1509999999999997,-0.9568600003919177,0.9870102091030474,-0.36133773325109314
1511,0.15109999999999968,-0.9568601425894192,0.9867318987940855,-0.3613507484881168
1512,0.15119999999999967,-0.9568602792678143,0.9862462582678299,-0.3613638036872715
1513,0.15129999999999966,-0.9568604104191537,0.985532492305825,-0.3613768997998891
1514,0.15139999999999965,-0.9568605360356132,0.9845685234571487,-0.36139003782231804
1515,0.15149999999999963,-0.9568606561094857,0.9833309548651047,-0.36140321879896037
1516,0.15159999999999962,-0.9568607706331764,0.9817950357180492,-0.36141644382546345
1517,0.1516999999999996,-0.9568608795991961,0.9799346298399667,-0.36142971405202606
1518,0.1517999999999996,-0.9568609830001549,0.9777221879766357,-0.36144303068682576
1519,0.1518999999999996,-0.9568610808287563,0.9751287243706004,-0.36145639499955545
1520,0.15199999999999958,-0.9568611730777922,0.9732673749725569,-0.36146980832504677
1521,0.15209999999999957,-0.9568612597401362,0.9732015227610731,-0.36148327206702646
1522,0.15219999999999956,-0.95686134080874,0.9733695756608589,-0.36149678770189003
1523,0.15229999999999955,-0.9568614162766269,0.9744020977339166,-0.36151035678256893
1524,0.15239999999999954,-0.9568614861368888,0.9753787600452534,-0.36152398094244254
1525,0.15249999999999952,-0.9568615503826815,0.9763866870930393,-0.36153766189925984
1526,0.1525999999999995,-0.9568616090072223,0.9773340394851547,-0.3615514014591346
1527,0.1526999999999995,-0.9568616620037859,0.9781828175736063,-0.36156520152050037
1528,0.1527999999999995,-0.9568617093657034,0.978910801426117,-0.3615790640781956
1529,0.15289999999999948,-0.9568617510863605,0.9794931199858238,-0.36159299122759486
1530,0.15299999999999947,-0.9568617871591977,0.9799020190436144,-0.3616069851689289
1531,0.15309999999999946,-0.956861817577709,0.9801066155177429,-0.3616210482118727
1532,0.15319999999999945,-0.9568618423354454,0.9800726386488858,-0.3616351827805727
1533,0.15329999999999944,-0.9568618614260156,0.9797621591744836,-0.36164939141928565
1534,0.15339999999999943,-0.9568618748430904,0.9791333080652669,-0.3616636767989809
1535,0.15349999999999941,-0.9568618825804075,0.978139986971244,-0.3616780417251382
1536,0.1535999999999994,-0.9568618846317772,0.9767315731074527,-0.361692489147244
1537,0.1536999999999994,-0.9568618809910893,0.9748526218767514,-0.36170702217047607
1538,0.15379999999999938,-0.9568618716523213,0.9737483611831715,-0.3617216440700795
1539,0.15389999999999937,-0.9568618566095473,0.9737164801415102,-0.36173635830923523
1540,0.15399999999999936,-0.9568618358569468,0.9736683007013832,-0.36175116856103345
1541,0.15409999999999935,-0.9568618093888142,0.9736034051606466,-0.36176607873545835
1542,0.15419999999999934,-0.9568617771995661,0.973521372700811,-0.3617810930122655
1543,0.15429999999999933,-0.9568617392837484,0.9734217795007523,-0.3617962158807144
1544,0.15439999999999932,-0.9568616956360394,0.9733041988525716,-0.36181145218717986
1545,0.1544999999999993,-0.9568616462512498,0.9731682012794911,-0.36182680719180754
1546,0.1545999999999993,-0.9568615911243165,0.9742949997144265,-0.3618422866353661
1547,0.15469999999999928,-0.9568615302502899,0.9766379319639821,-0.3618578968177245
1548,0.15479999999999927,-0.9568614636243127,0.9790528127120078,-0.3618736446893724
1549,0.15489999999999926,-0.9568613912415882,0.9815099683428335,-0.361889537957994
1550,0.15499999999999925,-0.9568613130973372,0.9839691945042397,-0.36190558521231736
1551,0.15509999999999924,-0.9568612291867414,0.9863772452929253,-0.3619217960663043
1552,0.15519999999999923,-0.9568611395048725,0.9886647718618949,-0.36193818132801575
1553,0.15529999999999922,-0.9568610440466062,0.9907425760544776,-0.3619547531988829
1554,0.1553999999999992,-0.9568609428065196,0.9924970018839572,-0.3619715255122825
1555,0.1554999999999992,-0.9568608357787727,0.9937842281226782,-0.36198851402404736
1556,0.15559999999999918,-0.9568607229569739,0.994423142138087,-0.36200573677442066
1557,0.15569999999999917,-0.9568606043340302,0.9941863584769414,-0.3620232145512303
1558,0.15579999999999916,-0.9568604799019805,0.9927887796629776,-0.3620409715006784
1559,0.15589999999999915,-0.9568603496518183,0.9898728528660989,-0.36205903595919026
1560,0.15599999999999914,-0.9568602135732959,0.9849892995022861,-0.3620774416238299
1561,0.15609999999999913,-0.9568600716547175,0.9775714756828241,-0.362096229252316
1562,0.15619999999999912,-0.9568599238827129,0.9701732577857604,-0.36211544920871375
1563,0.1562999999999991,-0.9568597702419888,0.9701706835114611,-0.3621351653887455
1564,0.1563999999999991,-0.9568596107150475,0.9701681111950815,-0.36215546144888494
1565,0.15649999999999908,-0.9568594452818538,0.9701655418442918,-0.36217645097846923
1566,0.15659999999999907,-0.9568592739194209,0.9701629764478711,-0.3621982945837904
1567,0.15669999999999906,-0.956859096601267,0.970160415975778,-0.36222122933179157
1568,0.15679999999999905,-0.9568589132966662,0.9701578613791901,-0.3622456205246136
1569,0.15689999999999904,-0.9568587239695752,0.9701553135904883,-0.36227205341949326
1570,0.15699999999999903,-0.9568585285770479,0.9701527735231579,-0.36230149213893786
1571,0.15709999999999902,-0.956858327066852,0.9701502420715545,-0.36233552746912157
1572,0.157199999999999,-0.9568581193738339,0.9701477201104618,-0.3623766189857405
1573,0.157299999999999,-0.9568579054143387,0.9701452084943137,-0.36242763927046
1574,0.15739999999999899,-0.95685768507762,0.9701427080558994,-0.36248836439403814
1575,0.15749999999999897,-0.9568574582127047,0.9701402196042515,-0.36254828045916654
1576,0.15759999999999896,-0.9568572246087291,0.9701377439212787,-0.36259429259887943
1577,0.15769999999999895,-0.9568569839669567,0.970135281756513,-0.3626273163840688
1578,0.15779999999999894,-0.9568567358651745,0.9701328338192161,-0.3626520697114289
1579,0.15789999999999893,-0.9568564797241965,0.970130400767329,-0.362671610053922
1580,0.15799999999999892,-0.9568562148106599,0.9701279831942946,-0.36268789250943756
1581,0.1580999999999989,-0.9568559403535857,0.9701255816199423,-0.36270216984122355
1582,0.1581999999999989,-0.9568556558672185,0.9701231965025161,-0.3627152269351645
1583,0.15829999999999889,-0.9568640810019975,0.9701208282989994,-0.3627275472887645
1584,0.15839999999999888,-0.9568859981592404,0.9701184775894488,-0.36273942666765346
1585,0.15849999999999886,-0.956907322773355,0.970116145236948,-0.3627510463355071
1586,0.15859999999999885,-0.9569280581159855,0.970113832508423,-0.36276251831958894
1587,0.15869999999999884,-0.9569482074516601,0.9701115410816687,-0.36277391273969
1588,0.15879999999999883,-0.9569677740377315,0.9701092729175397,-0.36278527416747486
1589,0.15889999999999882,-0.9569867611243158,0.9701070300405294,-0.36279663144515834
1590,0.1589999999999988,-0.9570051719542291,0.970104814302826,-0.36280800363649995
1591,0.1590999999999988,-0.9570230097629241,0.9701026271981089,-0.36281940368121873
1592,0.1591999999999988,-0.9570402777784246,0.9701004697600817,-0.36283084066994586
1593,0.15929999999999878,-0.95705697922126,0.9700983425484464,-0.36284232127800115
1594,0.15939999999999876,-0.957073117304398,0.9700962457036054,-0.3628538506789596
1595,0.15949999999999875,-0.9570886952331786,0.9700941790428791,-0.36286543313236286
1596,0.15959999999999874,-0.9571037162052454,0.970092142172153,-0.36287707236578337
1597,0.15969999999999873,-0.957118183410479,0.9700901345930726,-0.36288877182626916
1598,0.15979999999999872,-0.9571321000309287,0.9700881557934858,-0.36290053484900237
1599,0.1598999999999987,-0.9571454692407447,0.9700862053155762,-0.3629123647735967
1600,0.1599999999999987,-0.9571582942061105,0.9700842828010987,-0.3629242650278566
1601,0.1600999999999987,-0.9571705780851754,0.9700823880161964,-0.3629362391918785
1602,0.16019999999999868,-0.9571823240279865,0.9700805208597878,-0.3629482910510632
1603,0.16029999999999867,-0.9571935351764227,0.9700786813598857,-0.36296042464389533
1604,0.16039999999999865,-0.9572042146641271,0.9700768696619076,-0.36297264430865833
1605,0.16049999999999864,-0.957214365616442,0.9700750860123737,-0.362984954732275
1606,0.16059999999999863,-0.9572239911503445,0.9700733307406201,-0.3629973610039444
1607,0.16069999999999862,-0.9572330943743819,0.9700716042404081,-0.3630098686761032
1608,0.1607999999999986,-0.9572416783886109,0.9700699069526657,-0.36302248383531466
1609,0.1608999999999986,-0.9572497462845356,0.970068239350089,-0.36303521318614274
1610,0.1609999999999986,-0.9572573011450495,0.9700666019239446,-0.36304806415160595
1611,0.16109999999999858,-0.9572643460443778,0.9700649951731495,-0.3630610449948099
1612,0.16119999999999857,-0.9572708840480213,0.9700634195955256,-0.3630741649678235
1613,0.16129999999999856,-0.9572769182127039,0.9702506222622259,-0.3630874344957867
1614,0.16139999999999854,-0.9572824515863191,0.9704958850495665,-0.36310086540741426
1615,0.16149999999999853,-0.9572874872078816,0.970731716221854,-0.36311447122732365
1616,0.16159999999999852,-0.9572920281074784,0.9709577157717161,-0.36312826755272853
1617,0.1616999999999985,-0.9572960773062226,0.9711734779603479,-0.3631422725473372
1618,0.1617999999999985,-0.9572996378162096,0.9713785913972507,-0.36315650760230234
1619,0.1618999999999985,-0.957302712640475,0.9715726391246239,-0.36317099824096377
1620,0.16199999999999848,-0.9573053047729537,0.9717551987064046,-0.3631857753884221
1621,0.16209999999999847,-0.9573074171984425,0.9719258423219485,-0.36320087720088495
1622,0.16219999999999846,-0.9573090528925631,0.9720841368643327,-0.36321635177481953
1623,0.16229999999999845,-0.9573102148217282,0.9722296440432641,-0.36323226127150177
1624,0.16239999999999843,-0.9573109059431093,0.9723619204925614,-0.36324868836959695
1625,0.16249999999999842,-0.9573111292046061,0.9724805178821837,-0.3632657466273396
1626,0.1625999999999984,-0.9573108875448184,0.9725849830347616,-0.3632835975348702
1627,0.1626999999999984,-0.9573101838930194,0.972674858046591,-0.36330247918121983
1628,0.1627999999999984,-0.9573090211691312,0.9727496804130371,-0.3633227551614149
1629,0.16289999999999838,-0.957307402283702,0.9728089831582946,-0.3633449979179058
1630,0.16299999999999837,-0.9573053301378857,0.9728522949694425,-0.36337012486142545
1631,0.16309999999999836,-0.9573028076234212,0.9728791403347283,-0.36339958582979265
1632,0.16319999999999835,-0.9572998376226164,0.9728890396860073,-0.3634354559147041
1633,0.16329999999999834,-0.9572964230083298,0.9728815095452626,-0.3634797104981141
1634,0.16339999999999832,-0.9572925666439573,0.9729286608743175,-0.36353088045716464
1635,0.1634999999999983,-0.9572882713834167,0.9730352230336736,-0.3635796190010601
1636,0.1635999999999983,-0.957283540071134,0.9731314080234746,-0.36361725628983316
1637,0.1636999999999983,-0.9572783755420299,0.9732169163689119,-0.3636455125741455
1638,0.16379999999999828,-0.9572727806215043,0.9732914455755877,-0.36366809496987085
1639,0.16389999999999827,-0.9572667581254203,0.9733546901912187,-0.3636871269672711
1640,0.16399999999999826,-0.9572603108600827,0.9734063418696215,-0.36370375122643933
1641,0.16409999999999825,-0.9572534416222126,0.9734460894369236,-0.36371862158425233
1642,0.16419999999999824,-0.9572461531989146,0.9734736189599401,-0.3637321401611628
1643,0.16429999999999823,-0.9572384483676396,0.973488613816654,-0.3637445733257899
1644,0.16439999999999821,-0.9572303298961506,0.9734907547687301,-0.36375611051591117
1645,0.1644999999999982,-0.9572218005425157,0.9734797200359987,-0.3637668950106954
1646,0.1645999999999982,-0.9572128630551612,0.9734551853728305,-0.3637770405132384
1647,0.16469999999999818,-0.9572035201730282,0.9734168241463401,-0.3637866404035901
1648,0.16479999999999817,-0.9571937746258439,0.9733643074163383,-0.36379577313294903
1649,0.16489999999999816,-0.9571836291344749,0.973297304016959,-0.36380450554257493
1650,0.16499999999999815,-0.9571730864112842,0.9732154806398712,-0.36381289503852865
1651,0.16509999999999814,-0.9571621491603872,0.9731185019189769,-0.3638209911169178
1652,0.16519999999999813,-0.957150820077729,0.973006030516486,-0.36382883650735925
1653,0.16529999999999812,-0.9571391018509513,0.9728777272102592,-0.3638364680815042
1654,0.1653999999999981,-0.9571269971590748,0.9727332509823103,-0.36384391760846563
1655,0.1654999999999981,-0.9571145086720625,0.9725722591083712,-0.3638512124030069
1656,0.16559999999999808,-0.9571016390503447,0.9723944072484325,-0.363858375892575
1657,0.16569999999999807,-0.9570883909443785,0.972199349538179,-0.36386542811848194
1658,0.16579999999999806,-0.9570747669942986,0.9719867386812456,-0.3638723861805753
1659,0.16589999999999805,-0.9570607698296861,0.9717562260422161,-0.36387926463176784
1660,0.16599999999999804,-0.9570464020694616,0.9715074617402919,-0.3638860758271182
1661,0.16609999999999803,-0.9570316663218914,0.971240094743549,-0.36389283023160895
1662,0.16619999999999802,-0.9570165651846853,0.9709537729637018,-0.36389953669019676
1663,0.166299999999998,-0.9570011012451585,0.9707677003281397,-0.3639062026637022
1664,0.166399999999998,-0.9569852770804336,0.9708408805237501,-0.36391283443387484
1665,0.16649999999999798,-0.9569690952576579,0.970912436029584,-0.3639194372808814
1666,0.16659999999999797,-0.9569525583342204,0.9709823441376407,-0.3639260156362594
1667,0.16669999999999796,-0.9569356688579516,0.9710505820270965,-0.36393257321421574
1668,0.16679999999999795,-0.9569184293673022,0.9711171267649327,-0.3639391131239325
1669,0.16689999999999794,-0.956900842391493,0.971181955306583,-0.36394563796532764
1670,0.16699999999999793,-0.9568829104506347,0.9712450444965989,-0.3639521499104007
1671,0.16709999999999792,-0.9568646360558205,0.9713063710693309,-0.363958650772207
1672,0.1671999999999979,-0.9568460217091929,0.9713659116496289,-0.363965142063163
1673,0.1672999999999979,-0.9568270699039853,0.9714236427535565,-0.36397162504421576
1674,0.16739999999999788,-0.9568091341607075,0.9714795407891232,-0.3639781007662378
1675,0.16749999999999787,-0.9568083884366452,0.9715335820570318,-0.36398457010482754
1676,0.16759999999999786,-0.9568076384992409,0.9715857427514405,-0.3639910337894166
1677,0.16769999999999785,-0.956806884362359,0.9716359989607432,-0.3639974924277591
1678,0.16779999999999784,-0.956806126039053,0.9716843266683616,-0.3640039465263079
1679,0.16789999999999783,-0.9568053635415854,0.9717307017535565,-0.3640103965072953
1680,0.16799999999999782,-0.9568045968814464,0.9717750999922514,-0.36401684272295814
1681,0.1680999999999978,-0.956803826069373,0.971817497057874,-0.36402328546739077
1682,0.1681999999999978,-0.9568030511153688,0.9718578685222113,-0.3640297249864133
1683,0.16829999999999778,-0.9568022720287225,0.9718961898562817,-0.36403616148579354
1684,0.16839999999999777,-0.9568014888180271,0.9719324364312215,-0.36404259513807524
1685,0.16849999999999776,-0.9568007014911986,0.9719665835191881,-0.3640490260882276
1686,0.16859999999999775,-0.9567999100554957,0.9719986062942771,-0.3640554544583816
1687,0.16869999999999774,-0.9567991145175389,0.9720284798334569,-0.3640618803517131
1688,0.16879999999999773,-0.9567983148833282,0.9720561791175172,-0.364068303855692
1689,0.16889999999999772,-0.9567975111582644,0.972081679032034,-0.36407472504476196
1690,0.1689999999999977,-0.9567967033471665,0.97210495436835,-0.3640811439825671
1691,0.1690999999999977,-0.9567958914542914,0.9721259798245697,-0.3640875607238028
1692,0.16919999999999769,-0.9567950754833531,0.9721447300065709,-0.3640939753157292
1693,0.16929999999999767,-0.9567942554375414,0.9721611794290308,-0.36410038779943776
1694,0.16939999999999766,-0.9567934313195411,0.9721753025164677,-0.364106798210913
1695,0.16949999999999765,-0.9567926031315509,0.9721870736042978,-0.364113206581867
1696,0.16959999999999764,-0.9567917708753023,0.9721964669399069,-0.3641196129404945
1697,0.16969999999999763,-0.9567909345520776,0.9722034566837374,-0.36412601731201993
1698,0.16979999999999762,-0.9567900941627295,0.9722080169103899,-0.36413241971924454
1699,0.1698999999999976,-0.9567892497076989,0.9722197294013065,-0.36413882018290145
1700,0.1699999999999976,-0.9567884011870328,0.9722660152412448,-0.36414521872201266
1701,0.1700999999999976,-0.9567875486004033,0.9723097810955228,-0.3641516153541829
1702,0.17019999999999758,-0.9567866919471245,0.9723509870426522,-0.36415801009579796
1703,0.17029999999999756,-0.9567858312261709,0.9723895928928011,-0.3641644029622437
1704,0.17039999999999755,-0.9567849664361939,0.9724255581799339,-0.3641707939680455
1705,0.17049999999999754,-0.9567840975755402,0.9724588421545847,-0.3641771831270189
1706,0.17059999999999753,-0.9567832246422675,0.972489403777207,-0.3641835704523471
1707,0.17069999999999752,-0.9567823476341618,0.9725172017120483,-0.36418995595671616
1708,0.1707999999999975,-0.956781466548754,0.9725421943214976,-0.3641963396523448
1709,0.1708999999999975,-0.9567805813833353,0.972564339660866,-0.36420272155107986
1710,0.1709999999999975,-0.9567796921349739,0.9726172799569633,-0.36420910166442616
1711,0.17109999999999748,-0.95677879880053,0.9727279915763624,-0.3642154800036199
1712,0.17119999999999747,-0.9567779013766712,0.9728369059406474,-0.36422185657962364
1713,0.17129999999999745,-0.9567769998598876,0.9729439812524867,-0.3642282314031987
1714,0.17139999999999744,-0.9567760942465066,0.9730491752602374,-0.36423460448489825
1715,0.17149999999999743,-0.9567751845327067,0.9731524452521353,-0.36424097583511383
1716,0.17159999999999742,-0.9567742707145327,0.9732537480507508,-0.36424734546407567
1717,0.1716999999999974,-0.9567733527879085,0.9733530400076903,-0.3642537133818787
1718,0.1717999999999974,-0.9567724307486513,0.9734502769985237,-0.3642600795984974
1719,0.1718999999999974,-0.9567715045924841,0.9735454144179213,-0.3642664441237868
1720,0.17199999999999738,-0.9567705743150494,0.9736384071749834,-0.36427280696750286
1721,0.17209999999999737,-0.9567696399119217,0.9737292096887503,-0.364279168139314
1722,0.17219999999999736,-0.9567687013786188,0.9738177758838771,-0.3642855276487938
1723,0.17229999999999734,-0.9567677587106157,0.9739040591864636,-0.36429188550543634
1724,0.17239999999999733,-0.9567668119033547,0.9739880125200294,-0.3642982417186677
1725,0.17249999999999732,-0.9567658609522576,0.9740695883016224,-0.36430459629784784
1726,0.1725999999999973,-0.9567649058527368,0.9741487384380539,-0.36431094925227525
1727,0.1726999999999973,-0.9567639466002062,0.9742254143222533,-0.36431730059117773
1728,0.1727999999999973,-0.9567629831900918,0.9742995668297328,-0.3643236503237442
1729,0.17289999999999728,-0.9567620156178417,0.9743711463151604,-0.36432999845910735
1730,0.17299999999999727,-0.9567610438789369,0.9744401026090306,-0.36433634500634937
1731,0.17309999999999726,-0.9567600679689003,0.9745063850144319,-0.36434268997451
1732,0.17319999999999725,-0.956759087883307,0.9745699423039065,-0.3643490333725962
1733,0.17329999999999723,-0.9567581036177925,0.974630722716395,-0.36435537520955835
1734,0.17339999999999722,-0.9567571151680627,0.974688673954267,-0.36436171549433977
1735,0.1734999999999972,-0.956756122529902,0.974743743180433,-0.3643680542358194
1736,0.1735999999999972,-0.9567551256991825,0.974795877015533,-0.36437439144286266
1737,0.1736999999999972,-0.9567541246718713,0.9748450215352041,-0.3643807271243033
1738,0.17379999999999718,-0.9567531194440388,0.9748911222674197,-0.3643870612889422
1739,0.17389999999999717,-0.956752110011867,0.9749341241899041,-0.3643933939455674
1740,0.17399999999999716,-0.9567510963716563,0.974973971727617,-0.36439972510293095
1741,0.17409999999999715,-0.9567500785198327,0.975010608750308,-0.3644060547697584
1742,0.17419999999999713,-0.9567490564529557,0.9750439785701419,-0.3644123829547746
1743,0.17429999999999712,-0.9567480301677241,0.975074023939391,-0.3644187096666614
1744,0.1743999999999971,-0.9567469996609833,0.9751006870481955,-0.364425034914103
1745,0.1744999999999971,-0.956745964929731,0.9751239095223923,-0.364431358705748
1746,0.1745999999999971,-0.9567449259711237,0.9751436324214097,-0.3644376810502428
1747,0.17469999999999708,-0.9567438827824831,0.9751597962362297,-0.364444001956208
1748,0.17479999999999707,-0.9567428353613007,0.9751723408874172,-0.36445032143225686
1749,0.17489999999999706,-0.956741783705244,0.9751812057232147,-0.364456639486981
1750,0.17499999999999705,-0.956740727812162,0.9751863295177062,-0.36446295612896534
1751,0.17509999999999704,-0.9567396676800898,0.9751876504690467,-0.36446927136678037
1752,0.17519999999999702,-0.9567386033072537,0.9751851061977583,-0.36447558520898377
1753,0.175299999999997,-0.9567375346920761,0.9751786337450976,-0.36448189766411593
1754,0.175399999999997,-0.9567364618331798,0.975168169571486,-0.3644882087407121
1755,0.175499999999997,-0.9567353847293922,0.9751536495550136,-0.36449451844729835
1756,0.17559999999999698,-0.9567343033797501,0.975135008990009,-0.3645008267923765
1757,0.17569999999999697,-0.9567332177835026,0.9751121825856804,-0.3645071337844533
1758,0.17579999999999696,-0.9567321279401165,0.9750851044648262,-0.3645134394320068
1759,0.17589999999999695,-0.9567310338492782,0.9750537081626172,-0.3645197437435215
1760,0.17599999999999694,-0.9567299355108985,0.9750179266254498,-0.3645260467274564
1761,0.17609999999999693,-0.9567288329251152,0.9749776922098726,-0.36453234839226323
1762,0.17619999999999691,-0.9567277260922968,0.9749329366815849,-0.3645386487463856
1763,0.1762999999999969,-0.9567266150130449,0.97488359121451,-0.364544947798255
1764,0.1763999999999969,-0.9567254996881974,0.974829586389943,-0.3645512455562851
1765,0.17649999999999688,-0.9567243801188312,0.9747708521957743,-0.3645575420288824
1766,0.17659999999999687,-0.9567232563062648,0.9747073180257895,-0.36456383722443664
1767,0.17669999999999686,-0.9567221282520605,0.9746389126790467,-0.36457013115132414
1768,0.17679999999999685,-0.956720995958027,0.974565564359332,-0.3645764238179197
1769,0.17689999999999684,-0.956719859426221,0.9744872006746942,-0.3645827152325668
1770,0.17699999999999683,-0.9567187186589499,0.97440374863706,-0.36458900540360534
1771,0.17709999999999682,-0.9567175736587731,0.9743151346619303,-0.36459529433936483
1772,0.1771999999999968,-0.9567164244285041,0.9742212845681574,-0.3646015820481498
1773,0.1772999999999968,-0.956715270971212,0.9741221235778075,-0.36460786853825755
1774,0.17739999999999678,-0.9567141132902228,0.9740175763161056,-0.3646141538179629
1775,0.17749999999999677,-0.9567129513891213,0.9739075668114665,-0.3646204378955323
1776,0.17759999999999676,-0.9567117852717516,0.9737920184956108,-0.3646267207792121
1777,0.17769999999999675,-0.9567106149422192,0.9736708542037696,-0.36463300247723707
1778,0.17779999999999674,-0.9567094404048911,0.9735439961749772,-0.3646392829978184
1779,0.17789999999999673,-0.9567082616643977,0.9734113660524517,-0.3646455623491539
1780,0.17799999999999672,-0.9567070787256327,0.9732728848840676,-0.36465184053942556
1781,0.1780999999999967,-0.9567058915937541,0.9731284731229197,-0.3646581175767932
1782,0.1781999999999967,-0.9567047002741854,0.9729780506279787,-0.3646643934694092
1783,0.17829999999999668,-0.9567035047726157,0.9728215366648407,-0.3646706682253918
1784,0.17839999999999667,-0.9567023050949998,0.972658849906572,-0.3646769418528632
1785,0.17849999999999666,-0.9567011012475591,0.9724899084346492,-0.36468321435990403
1786,0.17859999999999665,-0.9566998932367816,0.9723146297399956,-0.3646894857545945
1787,0.17869999999999664,-0.9566986810694222,0.9721329307241164,-0.3646957560449821
1788,0.17879999999999663,-0.9566974647525028,0.9719447277003325,-0.36470202523909984
1789,0.17889999999999662,-0.9566962442933118,0.9717499363951134,-0.36470829334497634
1790,0.1789999999999966,-0.9566950196994047,0.971548471949513,-0.364714560370597
1791,0.1790999999999966,-0.9566942213054282,0.9713402489207049,-0.36472082632394986
1792,0.17919999999999658,-0.9566935378561217,0.9711251812836236,-0.3647270912129851
1793,0.17929999999999657,-0.956692841489007,0.970903182432707,-0.3647333550456511
1794,0.17939999999999656,-0.9566921322269417,0.9706741651837456,-0.3647396178298652
1795,0.17949999999999655,-0.956691410093013,0.9704380417758378,-0.36474587957353544
1796,0.17959999999999654,-0.9566906751105397,0.9703206132275739,-0.36475214028453673
1797,0.17969999999999653,-0.956689927303074,0.9703234981051955,-0.36475839997074017
1798,0.17979999999999652,-0.9566891666944037,0.9703263717249972,-0.36476465863998964
1799,0.1798999999999965,-0.9566883933085532,0.9703292335113105,-0.36477091630010944
1800,0.1799999999999965,-0.9566876071697855,0.970332082886208,-0.36477717295890727
1801,0.18009999999999649,-0.9566868083026038,0.9703349192695138,-0.3647834286241793
1802,0.18019999999999647,-0.9566859967317527,0.970337742078812,-0.3647896833036844
1803,0.18029999999999646,-0.9566851724822197,0.9703405507294568,-0.36479593700518725
1804,0.18039999999999645,-0.9566843355792362,0.9703433446345812,-0.3648021897364141
1805,0.18049999999999644,-0.956683486048279,0.9703461232051058,-0.3648084415050889
1806,0.18059999999999643,-0.9566826239150715,0.9703488858497487,-0.36481469231890584
1807,0.18069999999999642,-0.9566817492055841,0.9703516319750326,-0.3648209421855463
1808,0.1807999999999964,-0.9566808619460359,0.970354360985295,-0.36482719111267486
1809,0.1808999999999964,-0.9566799621628949,0.9703570722826962,-0.3648334391079377
1810,0.18099999999999639,-0.9566790498828793,0.9703597652672267,-0.3648396861789656
1811,0.18109999999999637,-0.9566781251329584,0.9703624393367171,-0.3648459323333724
1812,0.18119999999999636,-0.956677187940352,0.9703650938868446,-0.3648521775787566
1813,0.18129999999999635,-0.9566762383325328,0.9703677283111425,-0.3648584219226957
1814,0.18139999999999634,-0.9566752763372257,0.9703703420010068,-0.36486466537275747
1815,0.18149999999999633,-0.9566743019824083,0.9703729343457045,-0.364870907936494
1816,0.18159999999999632,-0.9566733152963122,0.9703755047323817,-0.364877149621432
1817,0.1816999999999963,-0.9566723163074219,0.9703780525460697,-0.36488339043510226
1818,0.1817999999999963,-0.9566713050444763,0.9703805771696942,-0.3648896303850046
1819,0.1818999999999963,-0.9566702815364682,0.9703830779840812,-0.364895869478628
1820,0.18199999999999628,-0.9566692458126449,0.9703855543679649,-0.3649021077234606
1821,0.18209999999999626,-0.9566681979025079,0.9703880056979943,-0.364908345126959
1822,0.18219999999999625,-0.9566671378358133,0.9703904313487407,-0.36491458169657703
1823,0.18229999999999624,-0.9566660656425708,0.970392830692704,-0.3649208174397568
1824,0.18239999999999623,-0.9566649813530452,0.9703952031003198,-0.36492705236392725
1825,0.18249999999999622,-0.956663884997755,0.9703975479399659,-0.3649332864765005
1826,0.1825999999999962,-0.9566627766074725,0.970399864577969,-0.3649395197848892
1827,0.1826999999999962,-0.9566616562132236,0.9704021523786106,-0.3649457522964827
1828,0.1827999999999962,-0.956660523846288,0.9704044107041343,-0.3649519840186711
1829,0.18289999999999618,-0.9566593795381978,0.9704066389147509,-0.3649582149588214
1830,0.18299999999999617,-0.9566582233207379,0.9704088363686454,-0.3649644451243199
1831,0.18309999999999615,-0.9566570552259456,0.9704110024219827,-0.3649706745225094
1832,0.18319999999999614,-0.9566558752861094,0.9704131364289137,-0.3649769031607505
1833,0.18329999999999613,-0.9566546835337693,0.9704152377415808,-0.36498313104638236
1834,0.18339999999999612,-0.9566534800017155,0.9704173057101241,-0.3649893581867493
1835,0.1834999999999961,-0.9566522647229885,0.9704193396826869,-0.364995584589181
1836,0.1835999999999961,-0.9566510377308777,0.9704213390054212,-0.36500181026101197
1837,0.1836999999999961,-0.9566497990589216,0.9704233030224932,-0.36500803520956054
1838,0.18379999999999608,-0.9566485487409057,0.9704252310760894,-0.3650142594421509
1839,0.18389999999999607,-0.9566472868108633,0.9704271225064206,-0.36502048296610184
1840,0.18399999999999606,-0.9566460133030738,0.9704289766517284,-0.3650267057887312
1841,0.18409999999999604,-0.9566447282520617,0.97043079284829,-0.3650329279173518
1842,0.18419999999999603,-0.9566434316925961,0.970432570430423,-0.36503914935927984
1843,0.18429999999999602,-0.9566421236596901,0.9704343087304909,-0.36504537012183436
1844,0.184399999999996,-0.956640804188599,0.9704360070789075,-0.36505159021233125
1845,0.184499999999996,-0.9566394733148201,0.9704376648041433,-0.365057809638087
1846,0.184599999999996,-0.9566381310740911,0.9704392812327277,-0.36506402840643215
1847,0.18469999999999598,-0.9566367775023897,0.9704408556892564,-0.3650702465246862
1848,0.18479999999999597,-0.956635412635932,0.9704423874963947,-0.3650764640001838
1849,0.18489999999999596,-0.9566340365111714,0.9704438759748822,-0.365082680840267
1850,0.18499999999999595,-0.9566326491647981,0.9704453204435385,-0.3650888970522704
1851,0.18509999999999593,-0.9566312506337371,0.9704467202192661,-0.36509511264355715
1852,0.18519999999999592,-0.956629840955148,0.9704480746170564,-0.3651013276214785
1853,0.1852999999999959,-0.956628420166423,0.9704493829499933,-0.36510754199340734
1854,0.1853999999999959,-0.9566269883051859,0.9705857718868124,-0.3651137557667214
1855,0.1854999999999959,-0.9566255454092911,0.9707688257012643,-0.3651199689488166
1856,0.18559999999999588,-0.9566240915168224,0.9709444260727271,-0.3651261815470908
1857,0.18569999999999587,-0.9566226266660909,0.9711123286018755,-0.36513239356895977
1858,0.18579999999999586,-0.956621150895635,0.9712722861501929,-0.365138605021858
1859,0.18589999999999585,-0.9566196642442183,0.9714240488730536,-0.3651448159132288
1860,0.18599999999999584,-0.956618166750828,0.9715673642544989,-0.36515102625052465
1861,0.18609999999999582,-0.9566166584546747,0.9717019771437267,-0.3651572360412299
1862,0.1861999999999958,-0.9566151393951896,0.9718276297933041,-0.3651634452928278
1863,0.1862999999999958,-0.9566136096120242,0.971944061899121,-0.36516965401283524
1864,0.1863999999999958,-0.9566120691450486,0.9720510106420919,-0.36517586220878
1865,0.18649999999999578,-0.9566105180343498,0.9721482107316161,-0.365182069888208
1866,0.18659999999999577,-0.9566089563202308,0.9722353944508015,-0.3651882770586929
1867,0.18669999999999576,-0.9566073840432088,0.9723122917034566,-0.365194483727814
1868,0.18679999999999575,-0.9566058012440136,0.9723786300628531,-0.3652006899031873
1869,0.18689999999999574,-0.9566042079635874,0.9724341348222572,-0.3652068955924443
1870,0.18699999999999573,-0.9566026042430811,0.9724785290472276,-0.3652131008032376
1871,0.18709999999999571,-0.9566009901238549,0.9725115336296746,-0.36521930554323884
1872,0.1871999999999957,-0.9565993656474759,0.9725328673436711,-0.36522550982015617
1873,0.1872999999999957,-0.9565977308557168,0.9725422469030067,-0.36523171364171164
1874,0.18739999999999568,-0.9565960857905542,0.9725393870204708,-0.3652379170156475
1875,0.18749999999999567,-0.9565944304941673,0.972564155253919,-0.36524411994974343
1876,0.18759999999999566,-0.9565927650089364,0.9726466674153159,-0.3652503224517871
1877,0.18769999999999565,-0.9565910893774415,0.9727212593233083,-0.3652565245296138
1878,0.18779999999999564,-0.9565894036424603,0.9727877368688669,-0.3652627261910661
1879,0.18789999999999563,-0.9565877078469674,0.9728459041883742,-0.3652689274440172
1880,0.18799999999999562,-0.9565860020341322,0.9728955636898585,-0.36527512829636805
1881,0.1880999999999956,-0.9565842862473173,0.9729365160803864,-0.3652813287560397
1882,0.1881999999999956,-0.956582560530078,0.9729685603946061,-0.3652875288309867
1883,0.18829999999999558,-0.9565808249261589,0.9729914940244304,-0.3652937285291965
1884,0.18839999999999557,-0.9565790794794945,0.9730051127498515,-0.36529992785865983
1885,0.18849999999999556,-0.9565773242342062,0.9730092107708692,-0.3653061268274151
1886,0.18859999999999555,-0.9565755592346006,0.973003580740521,-0.36531232544351033
1887,0.18869999999999554,-0.9565737845251695,0.9729880137989944,-0.3653185237150365
1888,0.18879999999999553,-0.9565720001505867,0.9729622996088028,-0.3653247216501038
1889,0.18889999999999552,-0.9565702061557079,0.9729262263910035,-0.3653309192568379
1890,0.1889999999999955,-0.9565684025855672,0.9728795809624344,-0.3653371165433981
1891,0.1890999999999955,-0.956566589485378,0.9728221487739471,-0.36534331351797134
1892,0.18919999999999548,-0.9565647669005293,0.9727537139496053,-0.3653495101887706
1893,0.18929999999999547,-0.9565629348765854,0.972674059326826,-0.36535570656402716
1894,0.18939999999999546,-0.9565610934592843,0.9725829664974294,-0.3653619026519955
1895,0.18949999999999545,-0.9565592426945352,0.9724802158495691,-0.36536809846096074
1896,0.18959999999999544,-0.9565573826284183,0.9725148726237722,-0.3653742939992377
1897,0.18969999999999543,-0.9565555133071821,0.9726223557295205,-0.3653804892751403
1898,0.18979999999999542,-0.9565536347772431,0.9727261764238221,-0.36538668429702736
1899,0.1898999999999954,-0.9565517470851822,0.9728262399438397,-0.36539287907327633
1900,0.1899999999999954,-0.9565498502777459,0.972922450236308,-0.36539907361227697
1901,0.19009999999999538,-0.9565479444018423,0.9730147099489833,-0.3654052679224512
1902,0.19019999999999537,-0.9565460295045416,0.9731029204221802,-0.3654114620122402
1903,0.19029999999999536,-0.9565441056330725,0.9731869816804032,-0.3654176558900929
1904,0.19039999999999535,-0.9565421728348226,0.9732667924240785,-0.36542384956449914
1905,0.19049999999999534,-0.9565402311573359,0.9733422500213949,-0.3654300430439517
1906,0.19059999999999533,-0.9565382806483111,0.9734132505002574,-0.365436236336966
1907,0.19069999999999532,-0.9565363213556011,0.973479688540365,-0.3654424294520807
1908,0.1907999999999953,-0.9565343533272102,0.9735414574654182,-0.36544862239784887
1909,0.1908999999999953,-0.9565323766112934,0.9735984492354632,-0.36545481518283696
1910,0.19099999999999528,-0.956530391256155,0.9736505544393838,-0.3654610078156357
1911,0.19109999999999527,-0.9565283973102466,0.9736976622875468,-0.36546720030485297
1912,0.19119999999999526,-0.9565263948221657,0.9737396606046117,-0.3654733926590923
1913,0.19129999999999525,-0.9565243838406547,0.9737764358225108,-0.36547958488700516
1914,0.19139999999999524,-0.9565223644145988,0.9738749934026585,-0.3654857769972244
1915,0.19149999999999523,-0.9565203365930249,0.9740055537117807,-0.36549196899842007
1916,0.19159999999999522,-0.9565183004251,0.9741332980712257,-0.36549816089926884
1917,0.1916999999999952,-0.9565162559601297,0.9742581508406281,-0.3655043527084514
1918,0.1917999999999952,-0.9565142032475568,0.9743800353278882,-0.36551054443466646
1919,0.19189999999999519,-0.9565121423369598,0.9744988737812894,-0.3655167360866335
1920,0.19199999999999517,-0.9565100732780514,0.9746145873816607,-0.3655229276730695
1921,0.19209999999999516,-0.9565079961206773,0.9747270962345927,-0.3655291192027114
1922,0.19219999999999515,-0.9565059109148143,0.9748363193627088,-0.36553531068428996
1923,0.19229999999999514,-0.9565038177105692,0.9749421746979963,-0.36554150212656794
1924,0.19239999999999513,-0.9565017165581774,0.975044579074204,-0.3655476935383026
1925,0.19249999999999512,-0.956499607508001,0.9751434482193069,-0.3655538849282593
1926,0.1925999999999951,-0.9564974906105278,0.9752386967480468,-0.3655600763052119
1927,0.1926999999999951,-0.9564953659163701,0.9753302381545498,-0.36556626767794953
1928,0.1927999999999951,-0.9564934324823409,0.9754179848050293,-0.3655724590552551
1929,0.19289999999999508,-0.9564918078131287,0.9755018479305761,-0.3655786504459294
1930,0.19299999999999506,-0.9564901820419861,0.9755817376200431,-0.3655848418587668
1931,0.19309999999999505,-0.956488555198638,0.9756575628130271,-0.3655910333025742
1932,0.19319999999999504,-0.9564869273128414,0.9757292312929574,-0.36559722478615864
1933,0.19329999999999503,-0.9564852984143842,0.9757966496802898,-0.36560341631833176
1934,0.19339999999999502,-0.9564836685330836,0.9758597234258184,-0.3656096079079097
1935,0.193499999999995,-0.9564820376987848,0.9759183568041051,-0.36561579956370477
1936,0.193599999999995,-0.9564804059413589,0.9759724529070352,-0.3656219912945419
1937,0.193699999999995,-0.956478773290702,0.9760219136375031,-0.36562818310923706
1938,0.19379999999999498,-0.9564771397767337,0.9760666397032358,-0.36563437501660795
1939,0.19389999999999497,-0.9564755054293954,0.9761065306107553,-0.3656405670254786
1940,0.19399999999999495,-0.9564738702786492,0.9761414846594901,-0.3656467591446629
1941,0.19409999999999494,-0.9564722343544757,0.9761713989360403,-0.36565295138297726
1942,0.19419999999999493,-0.9564705976868736,0.9761961693085979,-0.365659143749243
1943,0.19429999999999492,-0.9564689603058576,0.9762156904215339,-0.36566533625226555
1944,0.1943999999999949,-0.9564673222414571,0.9762298556901526,-0.3656715289008542
1945,0.1944999999999949,-0.9564656835237144,0.9762385572956224,-0.3656777217038236
1946,0.1945999999999949,-0.9564640441826843,0.9762416861800853,-0.3656839146699599
1947,0.19469999999999488,-0.9564624042484314,0.9762391320419529,-0.36569010780805816
1948,0.19479999999999487,-0.9564607637510298,0.9762307833313935,-0.36569630112690965
1949,0.19489999999999486,-0.956459122720561,0.9762165272460149,-0.3657024946353005
1950,0.19499999999999484,-0.9564574811871124,0.9761962497267501,-0.3657086883419947
1951,0.19509999999999483,-0.9564558391807765,0.9761698354539481,-0.3657148822557634
1952,0.19519999999999482,-0.9564541967316493,0.9761371678436782,-0.3657210763853611
1953,0.1952999999999948,-0.9564525538698283,0.9760981290442512,-0.3657272707395311
1954,0.1953999999999948,-0.9564509106254121,0.976052599932962,-0.3657334653270095
1955,0.1954999999999948,-0.9564492670284979,0.9760004601130599,-0.36573966015652865
1956,0.19559999999999478,-0.9564476231091812,0.9759415879109502,-0.36574585523679154
1957,0.19569999999999477,-0.9564459788975536,0.9758758603736333,-0.36575205057650173
1958,0.19579999999999476,-0.9564443344237018,0.9758031532663837,-0.36575824618434505
1959,0.19589999999999475,-0.9564426897177063,0.9757233410706763,-0.365764442069
1960,0.19599999999999473,-0.9564410448096398,0.9756362969823621,-0.36577063823911743
1961,0.19609999999999472,-0.9564393997295657,0.9755418929100984,-0.3657768347033465
1962,0.1961999999999947,-0.9564377545075371,0.9754399994740387,-0.3657830314703088
1963,0.1962999999999947,-0.9564361091735951,0.9753304860047851,-0.36578922854861917
1964,0.1963999999999947,-0.9564344637577677,0.9752132205426075,-0.3657954259468679
1965,0.19649999999999468,-0.9564328182900685,0.9750880698369351,-0.3658016236736255
1966,0.19659999999999467,-0.9564311728004947,0.9749548993461216,-0.36580782173746057
1967,0.19669999999999466,-0.9564295273190266,0.9748135732374894,-0.36581402014689696
1968,0.19679999999999465,-0.9564278818756257,0.9746639543876567,-0.3658202189104574
1969,0.19689999999999463,-0.9564262365002332,0.9745059043831503,-0.3658264180366386
1970,0.19699999999999462,-0.9564245912227693,0.9743392835213074,-0.3658326175339207
1971,0.1970999999999946,-0.9564229460731316,0.97416395081147,-0.36583881741075047
1972,0.1971999999999946,-0.956421301081193,0.9739797639764771,-0.3658450176755652
1973,0.1972999999999946,-0.9564196562768016,0.9737865794544533,-0.3658512183367776
1974,0.19739999999999458,-0.9564180116897785,0.9735842524009028,-0.36585741940276695
1975,0.19749999999999457,-0.9564163673499164,0.9733726366911064,-0.3658636208819107
1976,0.19759999999999456,-0.956414723286979,0.9731515849228283,-0.36586982278253816
1977,0.19769999999999455,-0.956413079530699,0.9729209484193335,-0.36587602511297773
1978,0.19779999999999454,-0.9564114361107768,0.9726805772327203,-0.36588222788152
1979,0.19789999999999452,-0.9564097930568797,0.972430320147568,-0.3658884310964376
1980,0.1979999999999945,-0.9564081503986397,0.9721700246849065,-0.36589463476597006
1981,0.1980999999999945,-0.9564065081656529,0.9718995371065062,-0.36590083889834557
1982,0.1981999999999945,-0.9564048663874781,0.9716187024194932,-0.3659070435017636
1983,0.19829999999999448,-0.956403225093635,0.9715086685585856,-0.3659132485843954
1984,0.19839999999999447,-0.9564015843136031,0.9714623948413645,-0.3659194541543893
1985,0.19849999999999446,-0.9563999440768206,0.9714134610510368,-0.3659256602198811
1986,0.19859999999999445,-0.9563983044126829,0.9713618443107487,-0.3659318667889666
1987,0.19869999999999444,-0.9563966653505411,0.971307521703132,-0.3659380738697267
1988,0.19879999999999443,-0.956395026919701,0.9712504702713324,-0.36594428147022307
1989,0.19889999999999441,-0.9563933891494216,0.971190667020043,-0.36595048959848264
1990,0.1989999999999944,-0.9563917520689136,0.9711280889165431,-0.3659566982625297
1991,0.1990999999999944,-0.9563901157073383,0.9711783940875147,-0.36596290747034876
1992,0.19919999999999438,-0.9563884800938066,0.9713272397730685,-0.36596911722991643
1993,0.19929999999999437,-0.9563868452573768,0.9714690320996101,-0.36597532754917955
1994,0.19939999999999436,-0.9563852112270544,0.9716035688832558,-0.3659815384360735
1995,0.19949999999999435,-0.9563835780317896,0.9717306459161428,-0.36598774989851734
1996,0.19959999999999434,-0.9563819457004772,0.9718500569883973,-0.36599396194439926
1997,0.19969999999999433,-0.956380314261954,0.9719615939111222,-0.3660001745816102
1998,0.19979999999999432,-0.9563786837449988,0.9720650465404135,-0.3660063878180174
1999,0.1998999999999943,-0.9563770541783302,0.9721602028024189,-0.36601260166146515
2000,0.1999999999999943,-0.9563754255906054,0.972246848719453,-0.36601881611980325
2001,0.20009999999999428,-0.9563737980104194,0.9723247684371739,-0.3660250312008578
2002,0.20019999999999427,-0.9563721714663029,0.9723937442528363,-0.3660312469124523
2003,0.20029999999999426,-0.9563705459867221,0.9724535566446275,-0.3660374632623973
2004,0.20039999999999425,-0.9563689216000762,0.972503984302094,-0.3660436802584958
2005,0.20049999999999424,-0.9563672983346969,0.9725448041576653,-0.36604989790855036
2006,0.20059999999999423,-0.9563656762188468,0.972575791419281,-0.36605611622036544
2007,0.20069999999999422,-0.9563640552807184,0.972596719604126,-0.36606233520172493
2008,0.2007999999999942,-0.9563624355484325,0.972607360573475,-0.36606855486043993
2009,0.2008999999999942,-0.9563608170500367,0.9726074845686501,-0.3660747752042989
2010,0.20099999999999418,-0.956359199813505,0.9725968602480923,-0.36608099624111295
2011,0.20109999999999417,-0.9563575838667355,0.9726307501154177,-0.36608721797868576
2012,0.20119999999999416,-0.95635596923755,0.9726734338874832,-0.3660934404248361
2013,0.20129999999999415,-0.956354355953692,0.9727081786274706,-0.36609966358739854
2014,0.20139999999999414,-0.9563527440428261,0.9727348100093808,-0.3661058874742148
2015,0.20149999999999413,-0.9563511335325361,0.9727531522737928,-0.36611211209313727
2016,0.20159999999999412,-0.9563495244503243,0.9727630282473099,-0.3661183374520467
2017,0.2016999999999941,-0.9563479168236095,0.9727642593628053,-0.3661245635588306
2018,0.2017999999999941,-0.9563463106797271,0.9727566656804684,-0.3661307904214105
2019,0.20189999999999408,-0.9563447060459261,0.9727400659096472,-0.36613701804772275
2020,0.20199999999999407,-0.9563431029493696,0.9727142774314861,-0.3661432464457387
2021,0.20209999999999406,-0.9563415014171321,0.9726791163223538,-0.36614947562344874
2022,0.20219999999999405,-0.9563399014761992,0.972634397378056,-0.36615570558888977
2023,0.20229999999999404,-0.9563383031534657,0.9725799341388264,-0.3661619363501114
2024,0.20239999999999403,-0.9563367064757354,0.9725155389150888,-0.36616816791522416
2025,0.20249999999999402,-0.9563351114697188,0.9724410228139816,-0.36617440029235354
2026,0.202599999999994,-0.9563335181620324,0.9723561957666339,-0.3661806334896856
2027,0.202699999999994,-0.9563319265791974,0.9722608665561832,-0.3661868675154461
2028,0.20279999999999399,-0.9563303367476388,0.9721548428465236,-0.36619310237789376
2029,0.20289999999999397,-0.9563287486936833,0.9720379312117684,-0.3661993380853486
2030,0.20299999999999396,-0.9563271624435598,0.9719099371664168,-0.36620557464618503
2031,0.20309999999999395,-0.9563255780233959,0.9717706651962068,-0.3662118120688196
2032,0.20319999999999394,-0.9563239954592191,0.9717000348955814,-0.3662180503617235
2033,0.20329999999999393,-0.9563224147769539,0.971687978390954,-0.36622428953344316
2034,0.20339999999999392,-0.9563208360024217,0.9716734883348564,-0.3662305295925658
2035,0.2034999999999939,-0.956319259161339,0.9716565398193052,-0.36623677054775067
2036,0.2035999999999939,-0.9563176842793164,0.9716371078546159,-0.36624301240772006
2037,0.20369999999999389,-0.9563161113818578,0.971615167370474,-0.36624925518125917
2038,0.20379999999999387,-0.956314540494359,0.9715906932170224,-0.36625549887723075
2039,0.20389999999999386,-0.9563129716421065,0.9715636601659602,-0.36626174350455776
2040,0.20399999999999385,-0.9563114048502765,0.9715340429116595,-0.36626798907223623
2041,0.20409999999999384,-0.956309840143934,0.9715018160722945,-0.3662742355893507
2042,0.20419999999999383,-0.9563082775480314,0.9714669541909855,-0.3662804830650425
2043,0.20429999999999382,-0.9563067170874072,0.9714294317369568,-0.3662867315085397
2044,0.2043999999999938,-0.956305158786786,0.9713892231067094,-0.3662929809291513
2045,0.2044999999999938,-0.9563036026707759,0.9713463026252053,-0.36629923133625847
2046,0.2045999999999938,-0.9563020487638686,0.9713006445470685,-0.3663054827393367
2047,0.20469999999999378,-0.9563004970904383,0.9712522230577972,-0.36631173514793486
2048,0.20479999999999376,-0.9562989476747397,0.97120101227499,-0.36631798857168807
2049,0.20489999999999375,-0.9562974005409078,0.9711469862495854,-0.3663242430203167
2050,0.20499999999999374,-0.9562958557129573,0.9710901189671134,-0.36633049850363497
2051,0.20509999999999373,-0.9562943132147802,0.9710303843489619,-0.3663367550315264
2052,0.20519999999999372,-0.956292773070146,0.9709677562536527,-0.36634301261398733
2053,0.2052999999999937,-0.9562912353027001,0.9710562268791579,-0.36634927126108036
2054,0.2053999999999937,-0.9562896999359635,0.9712566977857618,-0.36635553098296997
2055,0.2054999999999937,-0.9562881669933307,0.971454985305194,-0.36636179178990586
2056,0.20559999999999368,-0.95628663649807,0.9716509934952645,-0.36636805369222686
2057,0.20569999999999367,-0.9562851084733217,0.9718446245953173,-0.36637431670036563
2058,0.20579999999999365,-0.9562835829420975,0.9720357790065585,-0.3663805808248395
2059,0.20589999999999364,-0.9562820599272794,0.9722243552723984,-0.3663868460762599
2060,0.20599999999999363,-0.9562805394516193,0.9724102500588123,-0.3663931124653353
2061,0.20609999999999362,-0.9562790215377371,0.9725933581347259,-0.3663993800028453
2062,0.2061999999999936,-0.9562775062081212,0.9727735723524301,-0.3664056486996717
2063,0.2062999999999936,-0.9562759934851265,0.9729507836280296,-0.36641191856679006
2064,0.2063999999999936,-0.9562744833909738,0.9731248809219286,-0.36641818961525
2065,0.20649999999999358,-0.956272975947749,0.9732957512193625,-0.36642446185620087
2066,0.20659999999999357,-0.9562714711774029,0.9734632795109743,-0.36643073530087117
2067,0.20669999999999356,-0.9562699691017492,0.9736273487734454,-0.3664370099605846
2068,0.20679999999999354,-0.9562684697424647,0.9737878399501815,-0.3664432858467312
2069,0.20689999999999353,-0.9562669731210878,0.9739446319320604,-0.366449562970816
2070,0.20699999999999352,-0.9562654792590184,0.974104178429863,-0.36645584134439174
2071,0.2070999999999935,-0.9562639881775165,0.9742708535857878,-0.366462120979123
2072,0.2071999999999935,-0.9562624998977016,0.974432770278586,-0.3664684018867248
2073,0.2072999999999935,-0.9562610144405524,0.9745897655067574,-0.3664746840790202
2074,0.20739999999999348,-0.9562595318269055,0.9747416734725952,-0.366480967567893
2075,0.20749999999999347,-0.9562580520774551,0.9748883255590386,-0.3664872523653026
2076,0.20759999999999346,-0.9562565752127518,0.975029550306721,-0.3664935384832894
2077,0.20769999999999345,-0.9562551012532025,0.9751651733912281,-0.36649982593396124
2078,0.20779999999999343,-0.9562536302190694,0.9752950176005748,-0.3665061147294913
2079,0.20789999999999342,-0.9562521621304695,0.9754189028129123,-0.3665124048821392
2080,0.2079999999999934,-0.9562506970073736,0.9755366459744764,-0.36651869640421186
2081,0.2080999999999934,-0.9562492348696061,0.9756480610777899,-0.3665249893080884
2082,0.2081999999999934,-0.9562477757368439,0.9757529591401309,-0.36653128360621484
2083,0.20829999999999338,-0.9562463196286166,0.9758511481822818,-0.3665375793110911
2084,0.20839999999999337,-0.9562448665643051,0.9759424332075696,-0.3665438764352822
2085,0.20849999999999336,-0.9562434165631412,0.9760266161812166,-0.36655017499140286
2086,0.20859999999999335,-0.9562419696442073,0.9761034960100134,-0.366556474992127
2087,0.20869999999999334,-0.9562405258264359,0.9761728685223326,-0.3665627764501816
2088,0.20879999999999332,-0.9562390851286086,0.9762345264484988,-0.36656907937834243
2089,0.2088999999999933,-0.9562376475693558,0.9762882594015346,-0.366575383789432
2090,0.2089999999999933,-0.9562362131671566,0.9763338538583008,-0.3665816896963148
2091,0.2090999999999933,-0.9562347819403377,0.9763710931410513,-0.3665879971119164
2092,0.20919999999999328,-0.9562333539070733,0.9763997573994233,-0.3665943060491851
2093,0.20929999999999327,-0.9562319290853846,0.9764196235928874,-0.36660061652111003
2094,0.20939999999999326,-0.956230507493139,0.9764304654736783,-0.366606928540739
2095,0.20949999999999325,-0.95622908914805,0.9764320535702328,-0.3666132421211303
2096,0.20959999999999324,-0.9562276740676773,0.9764241551711624,-0.3666195572753832
2097,0.20969999999999323,-0.9562262622694249,0.9764065343097846,-0.366625874016639
2098,0.20979999999999321,-0.9562248537705423,0.9763789517492453,-0.366632192358057
2099,0.2098999999999932,-0.9562234485881234,0.9763411649682608,-0.3666385123128221
2100,0.2099999999999932,-0.9562220467391057,0.9762929281475116,-0.36664483389415825
2101,0.21009999999999318,-0.9562206482402711,0.9762339921567202,-0.3666511571153021
2102,0.21019999999999317,-0.9562192531082445,0.9761641045424494,-0.36665748198951487
2103,0.21029999999999316,-0.9562178613594943,0.9760830095166546,-0.3666638085300824
2104,0.21039999999999315,-0.956216473010331,0.9759985651719794,-0.3666701367503003
2105,0.21049999999999314,-0.9562150880769082,0.9759226853542841,-0.36667646666349657
2106,0.21059999999999313,-0.9562137065752218,0.9758370147386686,-0.36668279828299943
2107,0.21069999999999312,-0.9562123285211092,0.9757413409314324,-0.36668913162215466
2108,0.2107999999999931,-0.9562109539302497,0.9756354488247327,-0.36669546669433195
2109,0.2108999999999931,-0.9562095828181644,0.9755191205835456,-0.366701803512906
2110,0.21099999999999308,-0.9562082152002152,0.9753921356329857,-0.3667081420912554
2111,0.21109999999999307,-0.9562068510916052,0.9752542706460029,-0.36671448244278143
2112,0.21119999999999306,-0.9562054905073788,0.975105299531483,-0.3667208245808815
2113,0.21129999999999305,-0.9562041334624205,0.9749449934227742,-0.3667271685189762
2114,0.21139999999999304,-0.9562027799714556,0.9747731206666668,-0.36673351427047834
2115,0.21149999999999303,-0.9562014300490498,0.9745894468128529,-0.3667398618488149
2116,0.21159999999999302,-0.956200083709609,0.9743937346038939,-0.36674621126741636
2117,0.211699999999993,-0.956198740967379,0.9741857439657284,-0.36675256253972693
2118,0.211799999999993,-0.956197401836446,0.9739652319987488,-0.3667589156791847
2119,0.21189999999999298,-0.9561960663307358,0.9737319529694801,-0.3667652706992433
2120,0.21199999999999297,-0.956194734464014,0.9734856583028962,-0.3667716276133448
2121,0.21209999999999296,-0.9561934062498864,0.9732260965754072,-0.3667779864349614
2122,0.21219999999999295,-0.9561920817017976,0.9729530135085542,-0.36678434717754654
2123,0.21229999999999294,-0.9561907608330328,0.9726661519634496,-0.36679070985458284
2124,0.21239999999999293,-0.9561894436567161,0.9723652519360008,-0.3667970744795364
2125,0.21249999999999292,-0.9561881301858115,0.9720500505529568,-0.36680344106589
2126,0.2125999999999929,-0.9561868204331223,0.9717202820688176,-0.36680980962714094
2127,0.2126999999999929,-0.9561855144112916,0.9713756778636483,-0.3668161801767812
2128,0.21279999999999288,-0.9561842121328022,0.9710159664418402,-0.36682255272831654
2129,0.21289999999999287,-0.956182913609976,0.9710207073466939,-0.3668289272952683
2130,0.21299999999999286,-0.9561816188549747,0.9711797908538191,-0.3668353038911632
2131,0.21309999999999285,-0.9561803278798,0.9713329581892531,-0.3668416825295387
2132,0.21319999999999284,-0.9561790406962929,0.9714800379497702,-0.36684806322395125
2133,0.21329999999999283,-0.9561777573161345,0.9716208569389271,-0.36685444598796957
2134,0.21339999999999282,-0.9561764777508454,0.9717552401811265,-0.366860830835172
2135,0.2134999999999928,-0.9561752020117866,0.9718830109364,-0.3668672177791732
2136,0.2135999999999928,-0.9561739301101585,0.9720039907159124,-0.36687360683358444
2137,0.21369999999999278,-0.9561726620570025,0.9721179992981961,-0.366879998012054
2138,0.21379999999999277,-0.9561713978631997,0.972224854746124,-0.3668863913282563
2139,0.21389999999999276,-0.9561701375394714,0.9723243734246229,-0.36689278679587467
2140,0.21399999999999275,-0.9561688810963802,0.9724163700191347,-0.36689918442864294
2141,0.21409999999999274,-0.9561676285443286,0.9725006575548313,-0.3669055842403056
2142,0.21419999999999273,-0.9561663798935603,0.9725770474165834,-0.3669119862446463
2143,0.21429999999999272,-0.9561651351541599,0.9726453493696902,-0.3669183904554902
2144,0.2143999999999927,-0.9561638943360533,0.9727053715813712,-0.3669247968866784
2145,0.2144999999999927,-0.9561626574490075,0.9727569206430222,-0.3669312055521287
2146,0.21459999999999269,-0.9561614245026311,0.9727998015932359,-0.3669376164657643
2147,0.21469999999999267,-0.9561601955063743,0.9728338179415909,-0.3669440296415699
2148,0.21479999999999266,-0.9561589704695297,0.9728587716932044,-0.3669504450935775
2149,0.21489999999999265,-0.9561577494012313,0.9728744633740525,-0.3669568628358629
2150,0.21499999999999264,-0.9561565323104559,0.9728806920570521,-0.3669632828825628
2151,0.21509999999999263,-0.9561553192060228,0.972877255388906,-0.3669697052478644
2152,0.21519999999999262,-0.956154110096594,0.972863949617706,-0.36697612994601037
2153,0.2152999999999926,-0.9561529049906743,0.9728405696212896,-0.3669825569913092
2154,0.2153999999999926,-0.9561517038966122,0.9728069089363478,-0.36698898639812927
2155,0.2154999999999926,-0.9561505068225994,0.9727627597882766,-0.3669954181809105
2156,0.21559999999999258,-0.9561493137766713,0.9727079131217669,-0.3670018523541536
2157,0.21569999999999256,-0.9561481247667076,0.9726421586321262,-0.3670082889324379
2158,0.21579999999999255,-0.9561469398004317,0.9725652847973237,-0.367014727930415
2159,0.21589999999999254,-0.9561457588854123,0.9724770789107496,-0.36702116936280704
2160,0.21599999999999253,-0.9561445820290622,0.9723773271146825,-0.36702761324443056
2161,0.21609999999999252,-0.9561434092386394,0.9722658144344504,-0.3670340595901729
2162,0.2161999999999925,-0.9561422405212474,0.9721423248132781,-0.36704050841500196
2163,0.2162999999999925,-0.9561410758838355,0.9720066411478087,-0.3670469597339907
2164,0.2163999999999925,-0.9561399153331983,0.971858545324285,-0.3670534135622806
2165,0.21649999999999248,-0.9561387588759773,0.971697818255382,-0.3670598699151193
2166,0.21659999999999247,-0.9561376065186596,0.9715242399176736,-0.36706632880784784
2167,0.21669999999999245,-0.9561364582675801,0.9713375893897193,-0.36707279025588974
2168,0.21679999999999244,-0.9561353141289199,0.9711376448907604,-0.3670792542747804
2169,0.21689999999999243,-0.9561341741087078,0.9709241838200039,-0.3670857208801618
2170,0.21699999999999242,-0.9561330382128203,0.9706969827964845,-0.3670921900877595
2171,0.2170999999999924,-0.9561319064469818,0.9704558176994835,-0.3670986619134197
2172,0.2171999999999924,-0.9561424603604718,0.9702004637094903,-0.36710513637308234
2173,0.2172999999999924,-0.9561624265550372,0.9701973083077703,-0.36711161348280313
2174,0.21739999999999238,-0.9561820288188946,0.9702981497414577,-0.3671180932587482
2175,0.21749999999999237,-0.9562012690281576,0.9703896402370624,-0.3671245757171912
2176,0.21759999999999236,-0.9562201490531859,0.9705442781642608,-0.3671310608745151
2177,0.21769999999999234,-0.95623867075858,0.9707377226720282,-0.3671375487472289
2178,0.21779999999999233,-0.9562568360031767,0.9709271001518749,-0.3671440393519445
2179,0.21789999999999232,-0.9562746466400421,0.9711122308002211,-0.36715053270540526
2180,0.2179999999999923,-0.9562921045164685,0.9712929308196102,-0.367157028824453
2181,0.2180999999999923,-0.9563092114739669,0.9714690123687819,-0.367163527726062
2182,0.2181999999999923,-0.9563259693482621,0.9716402835130514,-0.3671700294273281
2183,0.21829999999999228,-0.9563423799692875,0.9718065481750195,-0.36717653394546385
2184,0.21839999999999227,-0.9563584451611784,0.9719676060856426,-0.3671830412978009
2185,0.21849999999999226,-0.9563741667422668,0.9721232527356876,-0.3671895515018028
2186,0.21859999999999224,-0.956389546525075,0.9722732793275997,-0.36719606457505594
2187,0.21869999999999223,-0.9564045863163108,0.9724174727278064,-0.36720258053526267
2188,0.21879999999999222,-0.9564192879168597,0.9725556154194879,-0.36720909940026614
2189,0.2188999999999922,-0.9564336531217806,0.9726874854558354,-0.3672156211880293
2190,0.2189999999999922,-0.9564476837202995,0.972812856413826,-0.3672221459166393
2191,0.2190999999999922,-0.9564613814958031,0.9729314973485375,-0.36722867360431605
2192,0.21919999999999218,-0.9564747482258332,0.9730431727480293,-0.3672352042694178
2193,0.21929999999999217,-0.9564877856820809,0.973147642488814,-0.36724173793042086
2194,0.21939999999999216,-0.9565004956303811,0.973244661791942,-0.3672482746059465
2195,0.21949999999999215,-0.9565128798307062,0.9733339811797274,-0.36725481431473916
2196,0.21959999999999213,-0.956524940037161,0.973415346433134,-0.36726135707568164
2197,0.21969999999999212,-0.9565366779979769,0.9734884985498485,-0.3672679029077942
2198,0.2197999999999921,-0.9565480954555067,0.9735531737030624,-0.36727445183023605
2199,0.2198999999999921,-0.9565591941462186,0.9736091032009837,-0.36728100386229856
2200,0.2199999999999921,-0.9565699758006926,0.9738711493954867,-0.36728755902341537
2201,0.22009999999999208,-0.9565804421436136,0.9741493442730318,-0.3672941173331668
2202,0.22019999999999207,-0.956590594893768,0.9744232711193584,-0.36730067881127215
2203,0.22029999999999206,-0.956600435764038,0.9746926858185488,-0.3673072434775938
2204,0.22039999999999205,-0.9566099664613978,0.9749573382254635,-0.36731381135214786
2205,0.22049999999999204,-0.956619188686909,0.9752169720832409,-0.3673203824550924
2206,0.22059999999999202,-0.9566281041357166,0.9754713249408902,-0.36732695680673677
2207,0.220699999999992,-0.9566367144970446,0.9757201280710177,-0.367333534427546
2208,0.220799999999992,-0.9566450214541928,0.9759631063877321,-0.3673401153381428
2209,0.220899999999992,-0.9566530266845336,0.976199978364775,-0.36734669955930355
2210,0.22099999999999198,-0.9566607318595078,0.9764304559539253,-0.3673532871119606
2211,0.22109999999999197,-0.956668138644623,0.9766542445037278,-0.3673598780172217
2212,0.22119999999999196,-0.9566752486994494,0.9768710426786011,-0.36736647229634467
2213,0.22129999999999195,-0.956682063677619,0.9770805423783788,-0.36737306997076913
2214,0.22139999999999194,-0.9566885852268218,0.9772824286583431,-0.3673796710620953
2215,0.22149999999999193,-0.956694814988805,0.9774763796498144,-0.3673862755921051
2216,0.22159999999999191,-0.9567007545993719,0.9776620664813557,-0.3673928835827471
2217,0.2216999999999919,-0.9567064056883788,0.9778391532006626,-0.3673994950561603
2218,0.2217999999999919,-0.9567117698797359,0.9780072966972072,-0.36740611003465407
2219,0.22189999999999188,-0.9567168487914062,0.9781661466257059,-0.36741272854074297
2220,0.22199999999999187,-0.9567216440354039,0.9783153453304881,-0.36741935059711006
2221,0.22209999999999186,-0.956726157217797,0.9784545277708437,-0.36742597622664336
2222,0.22219999999999185,-0.9567303899387049,0.9785833214474273,-0.3674326054524207
2223,0.22229999999999184,-0.9567343437923012,0.9787013463298063,-0.3674392382977173
2224,0.22239999999999183,-0.9567380203668135,0.978808214785236,-0.36744587478601487
2225,0.22249999999999182,-0.9567414212445257,0.9789035315087538,-0.3674525149409932
2226,0.2225999999999918,-0.9567445480017791,0.9789868934546805,-0.3674591587865476
2227,0.2226999999999918,-0.9567474022089748,0.9790578897696299,-0.3674658063467731
2228,0.22279999999999178,-0.9567499854305761,0.9791161017271184,-0.36747245764598796
2229,0.22289999999999177,-0.9567522992251117,0.979161102663878,-0.3674791127087254
2230,0.22299999999999176,-0.9567543451451787,0.9791924579179774,-0.36748577155972484
2231,0.22309999999999175,-0.956756124737446,0.9792097247688538,-0.367492434223964
2232,0.22319999999999174,-0.9567576395426585,0.9792124523793667,-0.36749910072663505
2233,0.22329999999999173,-0.9567588910956419,0.9792001817399849,-0.36750577109315036
2234,0.22339999999999172,-0.9567598809253064,0.9791724456152179,-0.36751244534916716
2235,0.2234999999999917,-0.956760610554653,0.9791287684924112,-0.3675191235205558
2236,0.2235999999999917,-0.9567610815007781,0.979068666533021,-0.3675258056334296
2237,0.22369999999999168,-0.9567612952748797,0.9789916475264913,-0.36753249171413105
2238,0.22379999999999167,-0.9567612533822639,0.9788972108468522,-0.3675391817892348
2239,0.22389999999999166,-0.9567609573223516,0.9787848474121693,-0.36754587588555315
2240,0.22399999999999165,-0.9567619911767611,0.9786540396469654,-0.36755257403014135
2241,0.22409999999999164,-0.9567744026131887,0.9785042614477456,-0.3675592762502877
2242,0.22419999999999163,-0.95678655628417,0.9783349781517539,-0.36756598257351686
2243,0.22429999999999162,-0.9567984535933772,0.9781456465090921,-0.3675726930276011
2244,0.2243999999999916,-0.9568100959387696,0.9779357146583348,-0.36757940764054886
2245,0.2244999999999916,-0.9568214847126036,0.9777046221057705,-0.3675861264406013
2246,0.22459999999999158,-0.9568326213014419,0.9774517997084053,-0.3675928494562531
2247,0.22469999999999157,-0.9568435070861632,0.977176669660864,-0.3675995767162284
2248,0.22479999999999156,-0.9568541434419732,0.9768786454863211,-0.36760630824949697
2249,0.22489999999999155,-0.9568645317384149,0.9765571320315996,-0.3676130440852697
2250,0.22499999999999154,-0.9568746733393796,0.9762115254665739,-0.36761978425298375
2251,0.22509999999999153,-0.956884569603118,0.9758412132880101,-0.36762652878233215
2252,0.22519999999999152,-0.9568942218822526,0.9754455743279805,-0.3676332777032326
2253,0.2252999999999915,-0.9569036315237897,0.9750239787669884,-0.36764003104584303
2254,0.2253999999999915,-0.9569127998691307,0.974575788151935,-0.3676467888405623
2255,0.22549999999999149,-0.9569217282540864,0.9741003554190654,-0.36765355111801606
2256,0.22559999999999147,-0.9569304180088893,0.9735970249220228,-0.36766031790906556
2257,0.22569999999999146,-0.9569388704582072,0.973065132465146,-0.36766708924480856
2258,0.22579999999999145,-0.9569470869211567,0.9725040053421364,-0.3676738651565615
2259,0.22589999999999144,-0.9569550687113174,0.971912962380225,-0.3676806456758941
2260,0.22599999999999143,-0.9569628171367469,0.9712913139899656,-0.3676874308345844
2261,0.22609999999999142,-0.9569703334999947,0.9708702975573302,-0.36769422066464635
2262,0.2261999999999914,-0.9569776190981181,0.9708768707085497,-0.367701015198328
2263,0.2262999999999914,-0.9569846752226964,0.9708738344833588,-0.36770781446809375
2264,0.22639999999999139,-0.9569915031598475,0.9708609820574746,-0.36771461850663684
2265,0.22649999999999137,-0.9569981041902436,0.970938132438768,-0.367721427346882
2266,0.22659999999999136,-0.9570044795891277,0.9710367667102023,-0.3677282410219725
2267,0.22669999999999135,-0.9570106306263294,0.9711292710652915,-0.3677350595652812
2268,0.22679999999999134,-0.9570165585662825,0.9712154916012536,-0.3677418830104076
2269,0.22689999999999133,-0.9570222646680414,0.9712952727860799,-0.36774871139116894
2270,0.22699999999999132,-0.957027750185299,0.9713684574664649,-0.3677555447416225
2271,0.2270999999999913,-0.9570330163664039,0.9714348868763966,-0.36776238309604364
2272,0.2271999999999913,-0.9570380644543787,0.971527401429859,-0.36776922648892996
2273,0.2272999999999913,-0.9570428956869373,0.9716771815814547,-0.3677760749550274
2274,0.22739999999999128,-0.9570475112965044,0.9718210677471127,-0.36778292852930183
2275,0.22749999999999126,-0.9570519125102329,0.9719588924709763,-0.36778978724695527
2276,0.22759999999999125,-0.9570561005500233,0.972090486468993,-0.36779665114342397
2277,0.22769999999999124,-0.9570600766325429,0.9722156786412017,-0.3678035202543948
2278,0.22779999999999123,-0.957063841969244,0.9723342960848123,-0.3678103946157877
2279,0.22789999999999122,-0.9570673977663845,0.9724461641080815,-0.3678172742637732
2280,0.2279999999999912,-0.9570707452250468,0.9725511062449969,-0.36782415923477735
2281,0.2280999999999912,-0.9570738855411579,0.9726489442707675,-0.367831049565477
2282,0.2281999999999912,-0.9570768199055089,0.9727394982181302,-0.3678379452928164
2283,0.22829999999999118,-0.9570795495037756,0.9728225863944727,-0.3678448464539922
2284,0.22839999999999117,-0.9570820755165383,0.9728980253997757,-0.3678517530864998
2285,0.22849999999999115,-0.9570843991193031,0.9729656301453776,-0.36785866522809246
2286,0.22859999999999114,-0.9570865214825207,0.9730252138735599,-0.36786558291682003
2287,0.22869999999999113,-0.9570884437716096,0.9730765881779545,-0.3678725061910208
2288,0.22879999999999112,-0.9570901671469743,0.9731195630247716,-0.36787943508934834
2289,0.2288999999999911,-0.957091692764028,0.9731539467748453,-0.3678863696507506
2290,0.2289999999999911,-0.957093021773213,0.9731795462064943,-0.36789330991449865
2291,0.2290999999999911,-0.9570941553200221,0.973196166539192,-0.36790025592019715
2292,0.22919999999999108,-0.957095094545019,0.9732036114580441,-0.3679072077077863
2293,0.22929999999999107,-0.9570958405838608,0.973201683139063,-0.3679141653175533
2294,0.22939999999999106,-0.9570963945673184,0.9731901822752355,-0.36792112879014616
2295,0.22949999999999104,-0.9570967576212984,0.9731689081033729,-0.3679280981665758
2296,0.22959999999999103,-0.9570969308668642,0.9732437856926791,-0.36793507348823684
2297,0.22969999999999102,-0.9570969154202579,0.9734760038154692,-0.36794205479691827
2298,0.229799999999991,-0.9570967123929215,0.9736965821763973,-0.3679490421348072
2299,0.229899999999991,-0.9570963228915189,0.9739049001981155,-0.36795603554451
2300,0.229999999999991,-0.9570957480179569,0.9741003202620476,-0.36796303506905653
2301,0.23009999999999098,-0.9570949888694072,0.974282187465798,-0.36797004075191525
2302,0.23019999999999097,-0.9570940465383279,0.9744498293817758,-0.36797705263701413
2303,0.23029999999999096,-0.9570929221124851,0.9746025558172015,-0.367984070768741
2304,0.23039999999999095,-0.9570916166749742,0.9747396585756659,-0.36799109519195883
2305,0.23049999999999093,-0.9570901313042419,0.9748604112204409,-0.36799812595203224
2306,0.23059999999999092,-0.957088467074107,0.9752072242438413,-0.36800516309481823
2307,0.2306999999999909,-0.9570866250537826,0.9755562431986011,-0.36801220666669887
2308,0.2307999999999909,-0.957084606307897,0.9758988931367004,-0.36801925671457725
2309,0.2308999999999909,-0.9570824118965151,0.9762347066544229,-0.3680263132859182
2310,0.23099999999999088,-0.9570800428751592,0.9765632010862448,-0.36803337642872413
2311,0.23109999999999087,-0.9570775002948317,0.9768838782000124,-0.368040446191582
2312,0.23119999999999086,-0.9570747852020342,0.9771962238915191,-0.36804752262365
2313,0.23129999999999085,-0.9570718986387895,0.9774997078787244,-0.3680546057746908
2314,0.23139999999999084,-0.9570688416426626,0.977793783395862,-0.3680616956950741
2315,0.23149999999999082,-0.9570656152467811,0.9780778868876924,-0.36806879243578733
2316,0.2315999999999908,-0.957062220479856,0.9783514377041644,-0.36807589604845037
2317,0.2316999999999908,-0.957058658366202,0.9786138377957534,-0.36808300658532883
2318,0.2317999999999908,-0.957054929925758,0.9788644714097522,-0.36809012409935
2319,0.23189999999999078,-0.9570510361741076,0.9791027047877972,-0.36809724864410925
2320,0.23199999999999077,-0.9570469781224985,0.9793278858649179,-0.3681043802738719
2321,0.23209999999999076,-0.9570427567778631,0.979539343970407,-0.3681115190436003
2322,0.23219999999999075,-0.9570383731428378,0.979736389530809,-0.36811866500896134
2323,0.23229999999999074,-0.957033828215783,0.9799183137753387,-0.368125818226322
2324,0.23239999999999073,-0.957029122990802,0.980084388444043,-0.36813297875277967
2325,0.23249999999999071,-0.9570242584577605,0.9802338654990244,-0.36814014664615524
2326,0.2325999999999907,-0.9570192356023057,0.9803659768390591,-0.368147321965015
2327,0.2326999999999907,-0.9570140554058848,0.9804799340179406,-0.36815450476866535
2328,0.23279999999999068,-0.9570087188457642,0.9805749279668909,-0.3681616951171765
2329,0.23289999999999067,-0.9570032268950471,0.9806501287213928,-0.36816889307137624
2330,0.23299999999999066,-0.9569975805226926,0.9807046851527965,-0.3681760986928683
2331,0.23309999999999065,-0.9569917806935327,0.9807377247050707,-0.36818331204403354
2332,0.23319999999999064,-0.9569858283682912,0.9807483531370724,-0.36819053318804273
2333,0.23329999999999063,-0.9569797245036,0.9807356542707207,-0.3681977621888475
2334,0.23339999999999061,-0.9569734700520178,0.980698689745473,-0.3682049991112159
2335,0.2334999999999906,-0.9569670659620457,0.9806364987795082,-0.368212244020713
2336,0.2335999999999906,-0.9569605131781451,0.9805480979380409,-0.36821949698371514
2337,0.23369999999999058,-0.9569538126407541,0.9804324809091975,-0.3682267580674164
2338,0.23379999999999057,-0.956946965286303,0.9802886182879044,-0.3682340273398355
2339,0.23389999999999056,-0.9569399720472316,0.9801154573682519,-0.3682413048698251
2340,0.23399999999999055,-0.9569328338520044,0.9799119219448151,-0.36824859072706717
2341,0.23409999999999054,-0.9569255516251263,0.9796769121234317,-0.3682558849820773
2342,0.23419999999999053,-0.9569181262871579,0.9794093041419563,-0.36826318770624045
2343,0.23429999999999052,-0.9569105587547305,0.9791079502015315,-0.36827049897177117
2344,0.2343999999999905,-0.9569028499405613,0.9787716783089402,-0.3682778188517526
2345,0.2344999999999905,-0.9568950007534675,0.9783992921306239,-0.3682851474201304
2346,0.23459999999999048,-0.9568870120983805,0.9779895708589839,-0.36829248475172144
2347,0.23469999999999047,-0.956878884876361,0.9775412690916013,-0.3682998309222212
2348,0.23479999999999046,-0.9568706199846113,0.9770531167240456,-0.3683071860082148
2349,0.23489999999999045,-0.95686221831649,0.9765238188569675,-0.3683145500871642
2350,0.23499999999999044,-0.9568536807615247,0.9759520557182051,-0.36832192323744467
2351,0.23509999999999043,-0.9568450082054251,0.9753364826006581,-0.3683293055383437
2352,0.23519999999999042,-0.9568362015300959,0.9746757298167223,-0.36833669707004246
2353,0.2352999999999904,-0.9568272616136492,0.9739684026701043,-0.368344097913675
2354,0.2353999999999904,-0.9568181893304165,0.9732130814458686,-0.36835150815130513
2355,0.23549999999999038,-0.9568089855509617,0.9724083214196004,-0.368358927865928
2356,0.23559999999999037,-0.9567996511420912,0.9715526528866001,-0.36836635714151494
2357,0.23569999999999036,-0.9567901869668671,0.9706445812120481,-0.3683737960630003
2358,0.23579999999999035,-0.9567805938846172,0.9696825869031123,-0.36838124471629835
2359,0.23589999999999034,-0.9567708727509472,0.9686651257039882,-0.3683887031883235
2360,0.23599999999999033,-0.95676102441775,0.9680525618784367,-0.36839617156699583
2361,0.23609999999999032,-0.9567510497332179,0.9678958489949283,-0.36840364994126645
2362,0.2361999999999903,-0.956740949541852,0.9677355444614629,-0.3684111384011222
2363,0.2362999999999903,-0.9567307246844724,0.9675716234556453,-0.3684186370376122
2364,0.23639999999999028,-0.9567203759982285,0.9674040611599194,-0.36842614594285833
2365,0.23649999999999027,-0.9567099043166083,0.9677332687412815,-0.3684336652100752
2366,0.23659999999999026,-0.956699310469448,0.9681636447163221,-0.3684411949335894
2367,0.23669999999999025,-0.956688595282942,0.9685917566884573,-0.3684487352088689
2368,0.23679999999999024,-0.9566777595796507,0.9690170973739582,-0.36845628613252696
2369,0.23689999999999023,-0.9566668041785109,0.9694391347807669,-0.36846384780236385
2370,0.23699999999999022,-0.9566557298948433,0.9698573113998764,-0.36847142031737345
2371,0.2370999999999902,-0.9566445375403618,0.9702710433767048,-0.36847900377778486
2372,0.2371999999999902,-0.9566332279231822,0.9706797196623272,-0.36848659828507285
2373,0.23729999999999019,-0.9566218018478295,0.9710827011444827,-0.36849420394199095
2374,0.23739999999999017,-0.956610260115247,0.9714793197583439,-0.36850182085260186
2375,0.23749999999999016,-0.9565986035228038,0.9718688775771016,-0.3685094491223108
2376,0.23759999999999015,-0.9565868328643027,0.9722506458824951,-0.36851708885787793
2377,0.23769999999999014,-0.956574948929988,0.9726238642154944,-0.3685247401674681
2378,0.23779999999999013,-0.9565629525065533,0.9729877394074373,-0.3685324031606833
2379,0.23789999999999012,-0.9565508443771485,0.9733414445919976,-0.36854007794858656
2380,0.2379999999999901,-0.9565386253213879,0.9736841181984747,-0.36854776464374683
2381,0.2380999999999901,-0.9565262961153568,0.9740148629269774,-0.3685554633602646
2382,0.2381999999999901,-0.9565138575316194,0.9743327447061871,-0.36856317421382745
2383,0.23829999999999008,-0.9565013103392256,0.9746367916344871,-0.3685708973217341
2384,0.23839999999999006,-0.9564886553037182,0.9749259929053505,-0.368578632802946
2385,0.23849999999999005,-0.9564758931871398,0.975199297717995,-0.36858638077812184
2386,0.23859999999999004,-0.9564630247480398,0.9756342172039194,-0.3685941413696649
2387,0.23869999999999003,-0.956450050741482,0.9761020557689523,-0.36860191470177195
2388,0.23879999999999002,-0.9564369719190505,0.976558513166455,-0.36860970090047196
2389,0.23889999999999,-0.9564237890288575,0.977002438685012,-0.36861750009368716
2390,0.23899999999999,-0.9564105028155495,0.9774326309238964,-0.3686253124112605
2391,0.23909999999999,-0.9563971140203149,0.9778478364449547,-0.36863313798503894
2392,0.23919999999998998,-0.9563836233808903,0.9782467484127235,-0.36864097694889336
2393,0.23929999999998997,-0.9563700316315678,0.9786280052231875,-0.36864882943880045
2394,0.23939999999998995,-0.9563563395032018,0.9789901891216133,-0.368656695592877
2395,0.23949999999998994,-0.9563425477232159,0.9793318248099384,-0.36866457555145304
2396,0.23959999999998993,-0.9563286570156103,0.9796513780442403,-0.36867246945713106
2397,0.23969999999998992,-0.9563146681009685,0.9799472542228929,-0.36868037745482996
2398,0.2397999999999899,-0.9563005816964645,0.9802177969660982,-0.3686882996918812
2399,0.2398999999999899,-0.9562863985158699,0.9804612866875977,-0.36869623631805765
2400,0.2399999999999899,-0.9562721192695616,0.9806759391594939,-0.3687041874856731
2401,0.24009999999998988,-0.9562577446645287,0.980859904071272,-0.36871215334963303
2402,0.24019999999998987,-0.9562432754043801,0.9810112635842908,-0.3687201340675201
2403,0.24029999999998986,-0.9562287121893522,0.981128030883212,-0.3687281297996699
2404,0.24039999999998984,-0.9562140557163162,0.9812081487260776,-0.3687361407092303
2405,0.24049999999998983,-0.9561993066787863,0.981249487994997,-0.3687441669622756
2406,0.24059999999998982,-0.9561844657669271,0.9812498462496911,-0.3687522087278708
2407,0.2406999999999898,-0.9561695336675617,0.9812069462864619,-0.3687602661781581
2408,0.2407999999999898,-0.9561618573544425,0.9811184347054839,-0.36876833948846177
2409,0.2408999999999898,-0.9561604813423237,0.9809818804896892,-0.36877642883738126
2410,0.24099999999998978,-0.9561589558974313,0.9807947735989015,-0.3687845344068842
2411,0.24109999999998977,-0.9561572812114765,0.9805545235832913,-0.3687926563824194
2412,0.24119999999998976,-0.9561554574775475,0.9802584582206562,-0.36880079495300955
2413,0.24129999999998974,-0.9561534848900999,0.9799038221824853,-0.36880895031139976
2414,0.24139999999998973,-0.9561513636449475,0.9794877757342356,-0.368817122654128
2415,0.24149999999998972,-0.9561490939392524,0.979007393475731,-0.36882531218167597
2416,0.2415999999999897,-0.9561466759715159,0.978459663128092,-0.3688335190985927
2417,0.2416999999999897,-0.9561441099415682,0.9778414843741009,-0.36884174361360805
2418,0.2417999999999897,-0.9561413960505585,0.9771496677594179,-0.36884998593979496
2419,0.24189999999998968,-0.9561385345009447,0.9763809336625654,-0.36885824629467745
2420,0.24199999999998967,-0.9561355254964828,0.9755319113421013,-0.3688665249003908
2421,0.24209999999998966,-0.9561323692422163,0.9745991380698978,-0.36887482198383564
2422,0.24219999999998965,-0.9561290659444655,0.9735790583599181,-0.3688831377767984
2423,0.24229999999998963,-0.9561256158108152,0.9731202881767484,-0.36889147251613014
2424,0.24239999999998962,-0.9561220190501049,0.9731601723019888,-0.3688998264438921
2425,0.2424999999999896,-0.9561182758724152,0.9731912217853472,-0.36890819980751893
2426,0.2425999999999896,-0.9561143864890573,0.9732132341593994,-0.3689165928599644
2427,0.2426999999999896,-0.95611035111256,0.9732260051964297,-0.368925005859875
2428,0.24279999999998958,-0.9561061699566573,0.97322932893203,-0.36893343907175613
2429,0.24289999999998957,-0.9561018432362757,0.9732229976896097,-0.36894189276610967
2430,0.24299999999998956,-0.9560973711675215,0.9732068021058101,-0.36895036721962626
2431,0.24309999999998955,-0.9560927539676674,0.9731805311568161,-0.3689588627153268
2432,0.24319999999998954,-0.9560879918551393,0.9731439721855584,-0.3689673795427228
2433,0.24329999999998952,-0.9560830850495028,0.9730969109297952,-0.3689759179979879
2434,0.2433999999999895,-0.9560780337714501,0.9730391315510657,-0.36898447838410253
2435,0.2434999999999895,-0.9560728382427853,0.9729704166645007,-0.3689930610110183
2436,0.2435999999999895,-0.9560674986864119,0.9728905473694812,-0.3690016661957961
2437,0.24369999999998948,-0.9560620153263178,0.9727993032811292,-0.3690102942627697
2438,0.24379999999998947,-0.9560563883875627,0.9726964625626152,-0.3690189455436776
2439,0.24389999999998946,-0.9560506180962628,0.9725818019582707,-0.3690276203778315
2440,0.24399999999998945,-0.9560447046795785,0.9724550968274843,-0.3690363191122331
2441,0.24409999999998944,-0.9560386483656994,0.9723161211793675,-0.36904504210172806
2442,0.24419999999998943,-0.9560324493838318,0.9721646477081684,-0.36905378970914243
2443,0.24429999999998941,-0.9560261079641835,0.9723981860528162,-0.3690625623054271
2444,0.2443999999999894,-0.9560196243379516,0.9731560403188081,-0.3690713602698003
2445,0.2444999999999894,-0.9560129987373085,0.9739142240258102,-0.36908018398987724
2446,0.24459999999998938,-0.9560062313953881,0.9746712313514796,-0.36908903386183617
2447,0.24469999999998937,-0.9559993225462732,0.9754254310181218,-0.36909791029056604
2448,0.24479999999998936,-0.9559922724249814,0.9761750594055152,-0.3691068136898055
2449,0.24489999999998935,-0.9559850812674524,0.9769182134027151,-0.3691157444823578
2450,0.24499999999998934,-0.9559777493105344,0.9776528429955775,-0.36912470310022677
2451,0.24509999999998933,-0.9559702767919708,0.9783767435871701,-0.3691336899848444
2452,0.24519999999998932,-0.9559626639503868,0.9790875480487002,-0.36914270558728957
2453,0.2452999999999893,-0.9559604324886122,0.9797827184990863,-0.3691517503684863
2454,0.2453999999999893,-0.9559601521121875,0.980459537811835,-0.3691608247995152
2455,0.24549999999998928,-0.9559598717657631,0.9811151008484612,-0.36916992936185705
2456,0.24559999999998927,-0.9559595914173686,0.9817463054183073,-0.3691790645477508
2457,0.24569999999998926,-0.9559593110349611,0.9823498429652828,-0.369188230860514
2458,0.24579999999998925,-0.9559590305864251,0.98292218898276,-0.36919742881494827
2459,0.24589999999998924,-0.9559587500395732,0.9834595931586357,-0.3692066589377891
2460,0.24599999999998923,-0.9559584693621478,0.9839580692534078,-0.3692159217681617
2461,0.24609999999998922,-0.9559581885218202,0.9844133847150174,-0.36922521785813145
2462,0.2461999999999892,-0.9559579074861927,0.9848210500352055,-0.3692345477732861
2463,0.2462999999999892,-0.9559576262227976,0.9851763078532131,-0.36924391209338286
2464,0.24639999999998918,-0.9559573446990992,0.9854741218138379,-0.3692533114130548
2465,0.24649999999998917,-0.9559570628824936,0.9857091651881773,-0.36926274634258077
2466,0.24659999999998916,-0.9559567807403098,0.9858758092668303,-0.36927221750876177
2467,0.24669999999998915,-0.9559564982398095,0.9859681115369224,-0.369281725555793
2468,0.24679999999998914,-0.9559562153481885,0.9859798036560955,-0.36929127114631427
2469,0.24689999999998913,-0.9559559320325766,0.9859042792385557,-0.36930085496244447
2470,0.24699999999998912,-0.9559556482600382,0.9857345814704448,-0.36931047770698006
2471,0.2470999999999891,-0.9559553639975732,0.9854633905741925,-0.36932014010463365
2472,0.2471999999999891,-0.9559550792121164,0.9850830111441518,-0.36932984290335247
2473,0.24729999999998908,-0.9559547938705396,0.9845853593787274,-0.36933958687579777
2474,0.24739999999998907,-0.9559545079396506,0.9839619502374024,-0.36934937282082425
2475,0.24749999999998906,-0.9559542213861939,0.9832038845545568,-0.3693592015651271
2476,0.24759999999998905,-0.9559539341768513,0.9823018361457874,-0.3693690739649469
2477,0.24769999999998904,-0.9559536462782423,0.9812460389465881,-0.3693789909078829
2478,0.24779999999998903,-0.955953357656924,0.9800262742277421,-0.3693889533148114
2479,0.24789999999998902,-0.9559530682793921,0.978631857936651,-0.36939896214188234
2480,0.247999999999989,-0.9559527781120801,0.9770516282190909,-0.36940901838263157
2481,0.248099999999989,-0.9559524871213605,0.9752739331815485,-0.3694191230701906
2482,0.24819999999998898,-0.9559521952735445,0.9732866189604056,-0.3694292772795704
2483,0.24829999999998897,-0.9559519025348823,0.971077018170803,-0.3694394821300739
2484,0.24839999999998896,-0.9559516088715633,0.9712326703944028,-0.36944973878780096
2485,0.24849999999998895,-0.9559513142497162,0.9719907500647585,-0.36946004846821145
2486,0.24859999999998894,-0.9559510186354093,0.9727305809744987,-0.36947041243886314
2487,0.24869999999998893,-0.9559507219946499,0.9734472551742731,-0.36948083202217
2488,0.24879999999998892,-0.9559504242933855,0.9741353610903765,-0.36949130859832835
2489,0.2488999999999889,-0.9559501254975026,0.9747889438162245,-0.36950184360831567
2490,0.2489999999999889,-0.9559498255728277,0.9754014626214397,-0.3695124385570118
2491,0.24909999999998889,-0.9559495244851268,0.9759657454992668,-0.3695230950164506
2492,0.24919999999998887,-0.9559492222001058,0.9764739405701773,-0.36953381462922286
2493,0.24929999999998886,-0.9559489186834099,0.9769174641597548,-0.3695445991119672
2494,0.24939999999998885,-0.9559486139006242,0.9772869453730153,-0.36955545025909486
2495,0.24949999999998884,-0.9559483078172731,0.9775721669958704,-0.369566369946673
2496,0.24959999999998883,-0.9559480003988209,0.9777620025681629,-0.3695773601365173
2497,0.24969999999998882,-0.9559476916106712,0.9778443494921165,-0.3695884228805652
2498,0.2497999999999888,-0.9559473814181669,0.9778060580654877,-0.36959956032550273
2499,0.2498999999999888,-0.9559470697865908,0.9776328563602841,-0.3696107747177683
2500,0.2499999999999888,-0.9559467566811648,0.9773092709053203,-0.3696220684089496
2501,0.2500999999999888,-0.9559464420670497,0.9768185431734157,-0.3696334438616408
2502,0.25019999999998876,-0.9559461259093467,0.9761849492245328,-0.36964490365588487
2503,0.25029999999998875,-0.955945808173095,0.9754190197619146,-0.36965645049624707
2504,0.25039999999998874,-0.955945488823274,0.9744217690979463,-0.36966808721969874
2505,0.25049999999998873,-0.9559451678248018,0.9731686786447404,-0.3696798168043727
2506,0.2505999999999887,-0.9559448451425356,0.9716333169050584,-0.3696916423794241
2507,0.2506999999999887,-0.9559445207412723,0.9710223020336274,-0.3697035672361304
2508,0.2507999999999887,-0.9559441945857472,0.9710679570104508,-0.36971559484047717
2509,0.2508999999999887,-0.9559438666406351,0.9711120838569368,-0.36972772884743293
2510,0.2509999999999887,-0.95594353687055,0.971154665342994,-0.3697399731172408
2511,0.25109999999998867,-0.9559432052400442,0.9711956841699722,-0.3697523317340402
2512,0.25119999999998865,-0.9559428717136097,0.9712351229711141,-0.369764809027117
2513,0.25129999999998864,-0.9559425362556767,0.971272964312016,-0.3697774095953662
2514,0.25139999999998863,-0.9559421988306147,0.9713091906910961,-0.36979013833522567
2515,0.2514999999999886,-0.9559418594027315,0.9713437845400745,-0.3698030004728389
2516,0.2515999999999886,-0.9559416812849499,0.9713767282244609,-0.3698160016009345
2517,0.2516999999999886,-0.9559417648895935,0.9714080040440516,-0.3698291477212323
2518,0.2517999999999886,-0.9559418498744733,0.9722966158108481,-0.3698424452931742
2519,0.2518999999999886,-0.9559419362540346,0.9739450604023444,-0.36985590129001283
2520,0.25199999999998857,-0.9559420240426157,0.9756314074060608,-0.3698695232634326
2521,0.25209999999998856,-0.9559421132544479,0.9773429513719215,-0.36988331941812547
2522,0.25219999999998854,-0.9559422039036533,0.9790633065006753,-0.3698972986980485
2523,0.25229999999998853,-0.9559422960042449,0.9807716486695716,-0.3699114708865611
2524,0.2523999999999885,-0.9559423895701266,0.9824418048352277,-0.36992584672305817
2525,0.2524999999999885,-0.9559424846150911,0.984041155569229,-0.36994043803955395
2526,0.2525999999999885,-0.9559425811528196,0.9855293075063792,-0.36995525792157435
2527,0.2526999999999885,-0.9559426791968804,0.986856480781022,-0.3699703208990788
2528,0.2527999999999885,-0.9559427787607269,0.987961541113678,-0.36998564317497135
2529,0.25289999999998847,-0.9559428798576973,0.988769585660769,-0.3700012429013865
2530,0.25299999999998846,-0.9559429825010115,0.9891889639081842,-0.3700171405178211
2531,0.25309999999998845,-0.9559430867037696,0.9891075764424619,-0.3700333591705963
2532,0.25319999999998843,-0.9559431924789498,0.9883882400414109,-0.3700499252416364
2533,0.2532999999999884,-0.9559432998394042,0.9868628284573472,-0.37006686902709207
2534,0.2533999999999884,-0.9559434087978577,0.9843247799803905,-0.3700842256257831
2535,0.2534999999999884,-0.9559435193669028,0.9805193809522141,-0.3701020361279875
2536,0.2535999999999884,-0.955943631558996,0.9751309478439891,-0.37012034924362625
2537,0.2536999999999884,-0.9559437453864529,0.9716554514138929,-0.3701392235874914
2538,0.25379999999998837,-0.9559438608614433,0.9717388648840096,-0.37015873096895185
2539,0.25389999999998836,-0.9559439779959845,0.9718507402711966,-0.37017896125142585
2540,0.25399999999998835,-0.9559440968019344,0.9719804616925114,-0.3702000297198684
2541,0.25409999999998834,-0.9559442172909829,0.9721263943826295,-0.3702220885438109
2542,0.2541999999999883,-0.9559443394746427,0.9722656014877914,-0.370245345072389
2543,0.2542999999999883,-0.9559444633642386,0.9723978877836018,-0.3702700917531014
2544,0.2543999999999883,-0.9559445889708926,0.972523055811395,-0.3702967561494073
2545,0.2544999999999883,-0.9559447163055097,0.9726409058925206,-0.37032598597490873
2546,0.2545999999999883,-0.9559448453787577,0.9727512361437005,-0.3703587942762323
2547,0.25469999999998827,-0.9559449762010428,0.9728538424934696,-0.3703968005853186
2548,0.25479999999998826,-0.9559451087824801,0.9729485186997134,-0.37044258638519745
2549,0.25489999999998825,-0.9559452431328528,0.9730350563683108,-0.37049999894431207
2550,0.25499999999998824,-0.9559453792615622,0.9731132449728932,-0.370573406188957
2551,0.2550999999999882,-0.9559455171775548,0.973182871875726,-0.37066280917090316
2552,0.2551999999999882,-0.9559456568892276,0.9732437223497199,-0.3707538084526875
2553,0.2552999999999882,-0.9559457984042893,0.9732955796015759,-0.37082530042741235
2554,0.2553999999999882,-0.9559459417295679,0.9733382247960696,-0.3708759593717262
2555,0.2554999999999882,-0.9559460868707331,0.9733714370814738,-0.37091354553023864
2556,0.25559999999998817,-0.9559462338319049,0.9733949936161219,-0.37094302300715093
2557,0.25569999999998816,-0.9559463826151151,0.9734086695961097,-0.3709670110196494
2558,0.25579999999998815,-0.955946533219613,0.9734122382841329,-0.3709869817571835
2559,0.25589999999998814,-0.9559466856410949,0.9734054710394553,-0.3710038496220206
2560,0.2559999999999881,-0.9559468398711479,0.9733881373490029,-0.3710182438666864
2561,0.2560999999999881,-0.9559469958975354,0.9733600048595772,-0.371030634121648
2562,0.2561999999999881,-0.9559471537061732,0.9733208394111855,-0.3710413895862493
2563,0.2562999999999881,-0.9559473132853719,0.9732704050714922,-0.3710508088220125
2564,0.2563999999999881,-0.9559474746319604,0.9732084641714023,-0.3710591364786463
2565,0.25649999999998807,-0.9559476377577765,0.9731347773417935,-0.37106657400075743
2566,0.25659999999998806,-0.9559478026944767,0.9730491035513984,-0.371073287336499
2567,0.25669999999998805,-0.9559479694950728,0.9729512001458055,-0.37107941296109054
2568,0.25679999999998804,-0.9559481382317193,0.9728408228875071,-0.37108506280852904
2569,0.256899999999988,-0.9559483089904033,0.9727177259968808,-0.37109032840021716
2570,0.256999999999988,-0.9559484818638647,0.9725816621939901,-0.3710952843294594
2571,0.257099999999988,-0.9559486569441955,0.9724323827411109,-0.3710999912040949
2572,0.257199999999988,-0.9559488343162843,0.9722696374859354,-0.37110449812407176
2573,0.257299999999988,-0.9559490140528233,0.9720931749054628,-0.37110884475776884
2574,0.25739999999998797,-0.9559491962111527,0.9719027421506193,-0.3711130630729782
2575,0.25749999999998796,-0.9559493808318724,0.9716980850916747,-0.371117178772419
2576,0.25759999999998795,-0.9559495679389527,0.9714789483645172,-0.3711212124782798
2577,0.25769999999998794,-0.9559497575409718,0.9712933911435002,-0.37112518070505995
2578,0.2577999999999879,-0.955949949633104,0.9712909128411229,-0.3711290966551123
2579,0.2578999999999879,-0.9559501441995182,0.9712908292656847,-0.37113297086670083
2580,0.2579999999999879,-0.9559503412159144,0.9712883904719445,-0.3711368117399922
2581,0.2580999999999879,-0.9559505406519913,0.9712835326970645,-0.3711406259626409
2582,0.2581999999999879,-0.9559507424737095,0.9712761985291662,-0.37114441885312255
2583,0.2582999999999879,-0.9559509466452671,0.9712663361665551,-0.3711481946370051
2584,0.25839999999998786,-0.955951153130748,0.9712538987018312,-0.37115195666876066
2585,0.25849999999998785,-0.9559513618954381,0.9712388434504483,-0.3711557076094146
2586,0.25859999999998784,-0.9559515729068251,0.9712211313348595,-0.3711594495686456
2587,0.25869999999998783,-0.9559517861353115,0.9712007263294029,-0.3711631842181755
2588,0.2587999999999878,-0.9559520015546766,0.9711775949669567,-0.37116691288221465
2589,0.2588999999999878,-0.9559522191423301,0.9711517059056392,-0.3711706366093621
2590,0.2589999999999878,-0.9559524388793949,0.9711230295520992,-0.3711743562298761
2591,0.2590999999999878,-0.9559526607506559,0.9710915377369347,-0.3711780724010872
2592,0.2591999999999878,-0.955952884744409,0.9710572034373045,-0.37118178564345167
2593,0.25929999999998776,-0.9559531108522381,0.9710200005416649,-0.3711854963691499
2594,0.25939999999998775,-0.955953339068745,0.9709799036516832,-0.37118920490472457
2595,0.25949999999998774,-0.9559535693912501,0.9709368879166427,-0.3711929115090194
2596,0.25959999999998773,-0.955953801819483,0.9708909288960131,-0.37119661638735874
2597,0.2596999999999877,-0.9559540363552713,0.9708420024462509,-0.37120031970277473
2598,0.2597999999999877,-0.9559542730022405,0.9707900846283133,-0.3712040215848869
2599,0.2598999999999877,-0.9559545117655274,0.9707351516327706,-0.37120772213689496
2600,0.2599999999999877,-0.955954752651516,0.9706771797197811,-0.37121142144113545
2601,0.2600999999999877,-0.9559549956675941,0.9706161451715587,-0.37121511956344916
2602,0.26019999999998766,-0.9559552408219351,0.9705520242552744,-0.3712188165566499
2603,0.26029999999998765,-0.9559554881233032,0.9704847931946345,-0.37122251246323473
2604,0.26039999999998764,-0.9559557375808828,0.9704144281486276,-0.3712262073175604
2605,0.26049999999998763,-0.9559559892041305,0.9703409051961623,-0.3712299011475306
2606,0.2605999999999876,-0.955956243002647,0.9702642003255184,-0.3712335939759342
2607,0.2606999999999876,-0.9559564989860709,0.9701842894276942,-0.37123728582154314
2608,0.2607999999999876,-0.955956757163987,0.9701011482928946,-0.3712409766998942
2609,0.2608999999999876,-0.9559570175458533,0.9700147526095162,-0.37124466662400635
2610,0.2609999999999876,-0.9559572801409397,0.9699250779651061,-0.371248355604862
2611,0.26109999999998756,-0.955957544958281,0.9698320998488491,-0.3712520436518582
2612,0.26119999999998755,-0.955957812006638,0.9697357936552302,-0.3712557307730953
2613,0.26129999999998754,-0.9559580812944705,0.9696361346885676,-0.3712594169756651
2614,0.26139999999998753,-0.9559583528299161,0.969533098168183,-0.37126310226584586
2615,0.2614999999999875,-0.9559586266207768,0.9694266592340078,-0.37126678664925544
2616,0.2615999999999875,-0.9559589026745093,0.9693167929524713,-0.3712704701310026
2617,0.2616999999999875,-0.9559591809982224,0.9692034743225425,-0.37127415271576414
2618,0.2617999999999875,-0.9559594615986753,0.9690866782818289,-0.3712778344078829
2619,0.2618999999999875,-0.9559597444822805,0.9689663797126542,-0.3712815152114252
2620,0.26199999999998747,-0.955960029655109,0.9688425534480517,-0.3712851951302319
2621,0.26209999999998745,-0.9559603171228962,0.9687151742776353,-0.3712888741679604
2622,0.26219999999998744,-0.9559606068910499,0.9685842169533081,-0.37129255232811925
2623,0.26229999999998743,-0.9559608989646586,0.9684496561947897,-0.37129622961408937
2624,0.2623999999999874,-0.9559611933485015,0.9683114666949451,-0.3712999060291585
2625,0.2624999999999874,-0.9559614900470571,0.9681823696683239,-0.37130358157651494
2626,0.2625999999999874,-0.955961789064514,0.9681932601347322,-0.37130725625927485
2627,0.2626999999999874,-0.9559620904047798,0.9682041049991115,-0.37131093008050037
2628,0.2627999999999874,-0.9559623940714908,0.9682149043639938,-0.3713146030432022
2629,0.26289999999998737,-0.9559627000680214,0.968225658332263,-0.37131827515032606
2630,0.26299999999998736,-0.9559630083974934,0.9682363670071502,-0.37132194640479876
2631,0.26309999999998734,-0.9559633190627834,0.9682470304922305,-0.3713256168094971
2632,0.26319999999998733,-0.9559636320665321,0.9682576488914192,-0.3713292863672739
2633,0.2632999999999873,-0.9559639474111512,0.9682682223089683,-0.3713329550809498
2634,0.2633999999999873,-0.9559642650988306,0.9682787508494625,-0.37133662295332215
2635,0.2634999999999873,-0.9559645851315457,0.9682892346178159,-0.37134028998715696
2636,0.2635999999999873,-0.9559649075110629,0.9684069613188117,-0.37134395618520466
2637,0.2636999999999873,-0.955965232238946,0.9685890397308369,-0.37134762155019574
2638,0.26379999999998727,-0.955965559316561,0.9687656815213254,-0.3713512860848467
2639,0.26389999999998726,-0.9559658887450814,0.9689366979980519,-0.37135494979184275
2640,0.26399999999998724,-0.955966220525493,0.9691018978531588,-0.3713586126738491
2641,0.26409999999998723,-0.9559665546585974,0.9692610871644476,-0.37136227473353584
2642,0.2641999999999872,-0.9559668911450162,0.9694140693973673,-0.37136593597354106
2643,0.2642999999999872,-0.955967229985195,0.9695606454077201,-0.3713695963964851
2644,0.2643999999999872,-0.9559675711794055,0.9697006134451053,-0.37137325600498117
2645,0.2644999999999872,-0.9559679147277489,0.9698337691571262,-0.3713769148016212
2646,0.2645999999999872,-0.9559682606301595,0.9699599055943824,-0.3713805727889863
2647,0.26469999999998717,-0.9559686088864053,0.9700788132162733,-0.371384229969639
2648,0.26479999999998716,-0.9559689594960917,0.9701902798976354,-0.3713878863461349
2649,0.26489999999998715,-0.9559693124586631,0.9702940909362429,-0.37139154192100154
2650,0.26499999999998713,-0.9559696677734039,0.9703900290611924,-0.3713951966967712
2651,0.2650999999999871,-0.9559700254394414,0.9704778744422043,-0.37139885067593376
2652,0.2651999999999871,-0.9559703854557464,0.9705574046998627,-0.3714025038609955
2653,0.2652999999999871,-0.955970747821135,0.9706583026558926,-0.3714061562544244
2654,0.2653999999999871,-0.955971112534269,0.9708191999047711,-0.37140980785868205
2655,0.2654999999999871,-0.9559714795936588,0.9709737693377307,-0.37141345867621595
2656,0.26559999999998707,-0.9559718489976623,0.9711218152544322,-0.3714171087094582
2657,0.26569999999998706,-0.955972220744487,0.9712631395710921,-0.37142075796081936
2658,0.26579999999998705,-0.9559725948321909,0.971397541829489,-0.3714244064326989
2659,0.26589999999998704,-0.9559729712586826,0.9715248192068664,-0.37142805412748126
2660,0.265999999999987,-0.9559733500217227,0.9716447665267557,-0.3714317010475297
2661,0.266099999999987,-0.9559737311189237,0.9717571762707387,-0.3714353471951967
2662,0.266199999999987,-0.9559741145477514,0.9718618385911738,-0.3714389925728067
2663,0.266299999999987,-0.9559745003055249,0.9719585413249064,-0.37144263718267956
2664,0.266399999999987,-0.9559748883894171,0.9720470700079857,-0.3714462810271103
2665,0.26649999999998697,-0.9559752787964555,0.9721272078914063,-0.37144992410837374
2666,0.26659999999998696,-0.9559756715235223,0.9721987359578987,-0.3714535664287365
2667,0.26669999999998695,-0.9559760665673548,0.9722614329397862,-0.3714572079904266
2668,0.26679999999998694,-0.9559764639245465,0.9723150753379269,-0.3714608487956761
2669,0.2668999999999869,-0.9559768635915463,0.9723594374417631,-0.3714644888466756
2670,0.2669999999999869,-0.95597726556466,0.9723942913504902,-0.37146812814561
2671,0.2670999999999869,-0.9559776698400496,0.9724194069953681,-0.37147176669464455
2672,0.2671999999999869,-0.9559780764137346,0.9725333973835864,-0.371475404495908
2673,0.2672999999999869,-0.9559784852815914,0.972673037271023,-0.3714790415515278
2674,0.26739999999998687,-0.9559788964393545,0.9728050970436848,-0.37148267786359057
2675,0.26749999999998686,-0.9559793098826159,0.9729293540079963,-0.3714863134341719
2676,0.26759999999998685,-0.9559797256068265,0.9730455828240187,-0.37148994826532766
2677,0.26769999999998684,-0.9559801436072952,0.9731535555216769,-0.3714935823590799
2678,0.2677999999999868,-0.9559805638791902,0.9732530415183269,-0.3714972157174367
2679,0.2678999999999868,-0.9559809864175384,0.9733438076376794,-0.3715008483423778
2680,0.2679999999999868,-0.9559814112172265,0.9734256181300974,-0.3715044802358596
2681,0.2680999999999868,-0.9559818382730009,0.9734982346942785,-0.37150811139981654
2682,0.2681999999999868,-0.9559822675794681,0.9735614165003375,-0.3715117418361552
2683,0.26829999999998677,-0.955982699131095,0.9736149202142967,-0.37151537154675823
2684,0.26839999999998676,-0.955983132922209,0.9736585000239976,-0.37151900053348863
2685,0.26849999999998675,-0.9559835689469988,0.9736919076664355,-0.37152262879817344
2686,0.26859999999998674,-0.9559840071995139,0.9737148924565294,-0.3715262563426282
2687,0.2686999999999867,-0.955984447673666,0.9737272013173253,-0.37152988316862484
2688,0.2687999999999867,-0.9559848903632283,0.9737285788116388,-0.37153350927792494
2689,0.2688999999999867,-0.9559853352618367,0.9737187671751364,-0.3715371346722613
2690,0.2689999999999867,-0.9559857823629894,0.9736975063508536,-0.3715407593533324
2691,0.2690999999999867,-0.9559862316600478,0.973664534025146,-0.37154438332282025
2692,0.26919999999998667,-0.9559866831462365,0.9736195856650699,-0.3715480065823812
2693,0.26929999999998666,-0.9559871368146436,0.9735623945571827,-0.37155162913362627
2694,0.26939999999998665,-0.9559875926582216,0.9734926918477582,-0.37155525097817715
2695,0.26949999999998664,-0.9559880506697874,0.9734102065843996,-0.37155887211759037
2696,0.26959999999998663,-0.9559885108420223,0.9733146657590441,-0.37156249255342144
2697,0.2696999999999866,-0.9559889731674729,0.9732057943523406,-0.3715661122871946
2698,0.2697999999999866,-0.9559894376385517,0.9730833153793839,-0.37156973132040194
2699,0.2698999999999866,-0.9559899042475367,0.97294694993679,-0.37157334965452654
2700,0.2699999999999866,-0.9559903729865725,0.9727964172510903,-0.37157696729100725
2701,0.2700999999999866,-0.9559908438476703,0.9726314347284232,-0.37158058423127494
2702,0.27019999999998656,-0.9559913168227088,0.9724517180055003,-0.3715842004767245
2703,0.27029999999998655,-0.9559917919034338,0.9722569810018241,-0.3715878160287334
2704,0.27039999999998654,-0.9559922690814592,0.9720469359731271,-0.3715914308886557
2705,0.27049999999998653,-0.9559927483482676,0.9718212935660087,-0.371595045057827
2706,0.2705999999999865,-0.9559932296952105,0.9715797628737367,-0.37159865853755514
2707,0.2706999999999865,-0.9559937131135084,0.9713220514931884,-0.3716022713291285
2708,0.2707999999999865,-0.9559941985942519,0.9710478655828934,-0.3716058834338127
2709,0.2708999999999865,-0.9559946861284017,0.9707569099221509,-0.371609494852862
2710,0.2709999999999865,-0.9559951757067888,0.9704488879711859,-0.3716131055875032
2711,0.27109999999998646,-0.9559956673201159,0.9701235019323088,-0.37161671563894827
2712,0.27119999999998645,-0.9559961609589571,0.969780452812045,-0.37162032500839776
2713,0.27129999999998644,-0.9559966566137587,0.9694194404841991,-0.37162393369702557
2714,0.27139999999998643,-0.9559971542748392,0.9690401637538147,-0.37162754170599777
2715,0.2714999999999864,-0.9559976539323908,0.9689926377512197,-0.37163114903646943
2716,0.2715999999999864,-0.9559981555764785,0.9689998652275092,-0.3716347556895735
2717,0.2716999999999864,-0.9559986591970417,0.9690070572372245,-0.3716383616664372
2718,0.2717999999999864,-0.9559991647838947,0.9690142138977762,-0.3716419669681757
2719,0.2718999999999864,-0.9559996723267259,0.9690213353266066,-0.3716455715958958
2720,0.27199999999998636,-0.9560001818151003,0.9690284216411896,-0.371649175550698
2721,0.27209999999998635,-0.9560006932384583,0.9690354729590313,-0.37165277883366826
2722,0.27219999999998634,-0.9560012065861168,0.9690424893976696,-0.37165638144589513
2723,0.27229999999998633,-0.9560017218472701,0.9690494710746757,-0.3716599833884585
2724,0.2723999999999863,-0.95600223901099,0.969056418107654,-0.37166358466243943
2725,0.2724999999999863,-0.9560027580662264,0.9690633306142424,-0.37166718526891174
2726,0.2725999999999863,-0.9560032790018078,0.9690702087121138,-0.37167078520894997
2727,0.2726999999999863,-0.9560038018064418,0.9690770525189759,-0.37167438448363943
2728,0.2727999999999863,-0.956004326468716,0.9690838621525729,-0.37167798309405614
2729,0.27289999999998626,-0.9560048529770979,0.9690906377306852,-0.3716815810412856
2730,0.27299999999998625,-0.956005381319936,0.9690973793711317,-0.3716851783264135
2731,0.27309999999998624,-0.9560059114854599,0.9691040871917695,-0.3716887749505428
2732,0.27319999999998623,-0.9560064434617811,0.9691107613104959,-0.37169237091478075
2733,0.2732999999999862,-0.9560069772368938,0.9691174018452482,-0.37169596622023593
2734,0.2733999999999862,-0.9560075127986746,0.9691240089140064,-0.3716995608680379
2735,0.2734999999999862,-0.956008050134884,0.9691305826347926,-0.3717031548593247
2736,0.2735999999999862,-0.9560085892331662,0.9691371231256735,-0.3717067481952537
2737,0.2736999999999862,-0.9560091300810506,0.9691436305047604,-0.3717103408769897
2738,0.27379999999998617,-0.9560096726659508,0.9691501048902116,-0.37171393290571925
2739,0.27389999999998615,-0.9560102169751667,0.9691565464002323,-0.37171752428264665
2740,0.27399999999998614,-0.9560107629958845,0.9691629551530765,-0.37172111500898697
2741,0.27409999999998613,-0.9560113107151768,0.9691693312670481,-0.37172470508600153
2742,0.2741999999999861,-0.9560118601200034,0.9691756748605017,-0.37172829451493833
2743,0.2742999999999861,-0.9560124111972126,0.9691819860518445,-0.3717318832971011
2744,0.2743999999999861,-0.956012963933541,0.9691882649595362,-0.37173547143378693
2745,0.2744999999999861,-0.9560135183156135,0.9691945117020921,-0.3717390589263436
2746,0.2745999999999861,-0.9560140743299453,0.9692007263980819,-0.37174264577613997
2747,0.27469999999998607,-0.9560146319629418,0.9692069091661321,-0.3717462319845554
2748,0.27479999999998606,-0.9560151912008983,0.9692130601249274,-0.37174981755302156
2749,0.27489999999998604,-0.9560157520300019,0.9692191793932109,-0.37175340248298533
2750,0.27499999999998603,-0.9560163144363314,0.9692252670897855,-0.37175698677592306
2751,0.275099999999986,-0.9560168784058577,0.9692313233335145,-0.37176057043335287
2752,0.275199999999986,-0.956017443924445,0.9692373482433233,-0.3717641534568081
2753,0.275299999999986,-0.9560180109778506,0.9692433419381994,-0.37176773584787165
2754,0.275399999999986,-0.956018579551726,0.9692493045371935,-0.37177131760814985
2755,0.275499999999986,-0.9560191496316167,0.969255236159421,-0.3717748987392815
2756,0.27559999999998597,-0.9560197212029644,0.9692611369240619,-0.3717784792429411
2757,0.27569999999998596,-0.9560202942511054,0.9692670069503616,-0.37178205912084367
2758,0.27579999999998595,-0.9560208687612728,0.9692728463576319,-0.37178563837473083
2759,0.27589999999998593,-0.956021444718596,0.9692786552652513,-0.37178921700637624
2760,0.2759999999999859,-0.9560220221081023,0.9693494828877096,-0.37179279501759877
2761,0.2760999999999859,-0.9560226009147164,0.969467787711238,-0.3717963724102456
2762,0.2761999999999859,-0.9560231811232615,0.9695788840067026,-0.3717999491862001
2763,0.2762999999999859,-0.9560237627184598,0.9696825649130405,-0.3718035253473841
2764,0.2763999999999859,-0.9560243456849328,0.9697786212255045,-0.37180710089574837
2765,0.27649999999998587,-0.9560249300072023,0.9698668414097069,-0.3718106758332828
2766,0.27659999999998586,-0.9560255156696907,0.9699470116164836,-0.37181425016200714
2767,0.27669999999998585,-0.9560261026567212,0.9700189156975926,-0.3718178238839818
2768,0.27679999999998584,-0.9560266909525187,0.9700823352222634,-0.37182139700130207
2769,0.2768999999999858,-0.9560272805412102,0.9701370494946129,-0.37182496951607424
2770,0.2769999999999858,-0.9560278714068259,0.9701828355719428,-0.3718285414304705
2771,0.2770999999999858,-0.9560284635332985,0.9702194682839396,-0.37183211274667266
2772,0.2771999999999858,-0.956029056904465,0.9702467202527884,-0.3718356834668986
2773,0.2772999999999858,-0.9560296515040665,0.9702643619142229,-0.3718392535934024
2774,0.27739999999998577,-0.9560302473157485,0.9702721615395261,-0.37184282312845734
2775,0.27749999999998576,-0.9560308443230625,0.9702698852584991,-0.3718463920743718
2776,0.27759999999998575,-0.9560314425094651,0.9702572970834169,-0.37184996043348556
2777,0.27769999999998574,-0.9560320418583198,0.9702341589339873,-0.3718535282081609
2778,0.2777999999999857,-0.9560326423528968,0.9702813699920401,-0.3718570954007773
2779,0.2778999999999857,-0.9560332439763731,0.9704802538832082,-0.3718606620137578
2780,0.2779999999999857,-0.9560338467118341,0.9706729129028531,-0.3718642280495319
2781,0.2780999999999857,-0.9560344505422734,0.9708591227439307,-0.3718677935105546
2782,0.2781999999999857,-0.9560350554505933,0.9710386559434118,-0.371871358399311
2783,0.27829999999998567,-0.9560356614196053,0.9712112818910137,-0.3718749227182984
2784,0.27839999999998566,-0.9560362684320309,0.9713767668392018,-0.3718784864700312
2785,0.27849999999998565,-0.9560368764705015,0.9715348739144841,-0.371882049657039
2786,0.27859999999998564,-0.9560374855175595,0.9716853631300238,-0.37188561228187905
2787,0.2786999999999856,-0.9560380955556586,0.9718279913995974,-0.3718891743471053
2788,0.2787999999999856,-0.9560387065671635,0.971962512552918,-0.37189273585530236
2789,0.2788999999999856,-0.9560393185343516,0.9720886773523508,-0.37189629680905056
2790,0.2789999999999856,-0.9560399314394128,0.9722062335110413,-0.37189985721094576
2791,0.2790999999999856,-0.9560405452644496,0.9723149257124772,-0.3719034170635975
2792,0.27919999999998557,-0.9560411599914782,0.9724144956315064,-0.37190697636960796
2793,0.27929999999998556,-0.9560417756024286,0.9725149068249475,-0.3719105351316019
2794,0.27939999999998555,-0.9560423920791452,0.9726720328367265,-0.3719140933521949
2795,0.27949999999998554,-0.9560430094033867,0.9728215355544456,-0.3719176510340057
2796,0.2795999999999855,-0.9560436275568275,0.9729631783164577,-0.3719212081796555
2797,0.2796999999999855,-0.9560442465210571,0.9730967215741855,-0.3719247647917697
2798,0.2797999999999855,-0.9560448662775811,0.9732219229116116,-0.37192832087295985
2799,0.2798999999999855,-0.9560454868078213,0.9733385370662038,-0.37193187642584397
2800,0.2799999999999855,-0.9560461080931165,0.9734463159512913,-0.3719354314530204
2801,0.28009999999998547,-0.9560467301147223,0.9735450086798959,-0.3719389859571025
2802,0.28019999999998546,-0.9560473528538119,0.9736343615900297,-0.3719425399406702
2803,0.28029999999998545,-0.9560479762914764,0.9737141182714621,-0.37194609340630563
2804,0.28039999999998544,-0.956048600408725,0.973784019593962,-0.3719496463565833
2805,0.2804999999999854,-0.9560492251864857,0.973843803737013,-0.3719531987940574
2806,0.2805999999999854,-0.956049850605605,0.9738932062210041,-0.3719567507212665
2807,0.2806999999999854,-0.9560504766468491,0.9739319599398922,-0.37196030214073283
2808,0.2807999999999854,-0.9560511032909035,0.9739597951953307,-0.37196385305497165
2809,0.2808999999999854,-0.9560517305183739,0.9739764397322558,-0.37196740346646784
2810,0.2809999999999854,-0.9560523583097859,0.973981618775925,-0.37197095337769026
2811,0.28109999999998536,-0.9560529866455859,0.9739750550703933,-0.37197450279109084
2812,0.28119999999998535,-0.9560536155061413,0.9739564689184129,-0.37197805170909337
2813,0.28129999999998534,-0.9560542448717401,0.973925578222744,-0.37198160013410037
2814,0.28139999999998533,-0.9560548747225923,0.9738820985288548,-0.3719851480684913
2815,0.2814999999999853,-0.9560555050388293,0.9738257430689948,-0.3719886955146195
2816,0.2815999999999853,-0.956056135800505,0.9737562228076168,-0.37199224247480916
2817,0.2816999999999853,-0.9560567669875947,0.9736732464881244,-0.371995788951357
2818,0.2817999999999853,-0.956057398579997,0.9735765206809209,-0.37199933494653786
2819,0.2818999999999853,-0.9560580305575331,0.9734657498327314,-0.37200288046258684
2820,0.28199999999998526,-0.9560586628999471,0.9733406363171672,-0.37200642550172036
2821,0.28209999999998525,-0.9560592955869063,0.9732008804865068,-0.3720099700661163
2822,0.28219999999998524,-0.9560599285980017,0.9730461807246571,-0.3720135141579215
2823,0.28229999999998523,-0.9560605619127478,0.9728762335012636,-0.37201705777925154
2824,0.2823999999999852,-0.9560611955105834,0.972690733426935,-0.37202060093218964
2825,0.2824999999999852,-0.956061829370871,0.9724893733095469,-0.3720241436187929
2826,0.2825999999999852,-0.9560624634728976,0.9722718442115885,-0.3720276858410643
2827,0.2826999999999852,-0.9560630977958746,0.9720378355085149,-0.3720312276009989
2828,0.2827999999999852,-0.9560637323189384,0.9717870349480661,-0.3720347689005302
2829,0.28289999999998516,-0.9560643670211499,0.9715191287105188,-0.3720383097415848
2830,0.28299999999998515,-0.9560650018814953,0.9713244175292571,-0.3720418501260261
2831,0.28309999999998514,-0.956065636878886,0.9713481122829061,-0.37204539005570664
2832,0.28319999999998513,-0.9560662719921584,0.9713702869370211,-0.37204892953243174
2833,0.2832999999999851,-0.9560669072000747,0.9713909269507799,-0.37205246855796503
2834,0.2833999999999851,-0.9560675424813226,0.9714100177383456,-0.37205600713404574
2835,0.2834999999999851,-0.9560681778145158,0.9714275446692473,-0.3720595452623705
2836,0.2835999999999851,-0.9560688131781936,0.971443493068767,-0.3720630829446032
2837,0.2836999999999851,-0.956069448550821,0.9714578482183309,-0.3720666201823776
2838,0.28379999999998506,-0.9560700839107897,0.9714705953559056,-0.3720701569772797
2839,0.28389999999998505,-0.9560707192364175,0.9714817196764005,-0.3720736933308744
2840,0.28399999999998504,-0.956071354505948,0.9714912063320742,-0.37207722924467607
2841,0.28409999999998503,-0.9560719896975515,0.9714990404329472,-0.37208076472018103
2842,0.284199999999985,-0.9560726247893246,0.9715052070472187,-0.37208429975883905
2843,0.284299999999985,-0.9560732597592906,0.9715096912016892,-0.3720878343620697
2844,0.284399999999985,-0.9560738945853992,0.971512477882188,-0.37209136853127106
2845,0.284499999999985,-0.9560745292455265,0.9715135520340062,-0.3720949022677907
2846,0.284599999999985,-0.9560751637174759,0.9715128985623339,-0.372098435572953
2847,0.28469999999998497,-0.956075797978977,0.9715105023327033,-0.37210196844805077
2848,0.28479999999998495,-0.956076432007686,0.971506348171437,-0.37210550089434674
2849,0.28489999999998494,-0.9560770657811863,0.9715004208661008,-0.37210903291307323
2850,0.28499999999998493,-0.9560776992769882,0.9714927051659612,-0.37211256450542696
2851,0.2850999999999849,-0.956078332472528,0.9714831857824492,-0.3721160956725867
2852,0.2851999999999849,-0.9560789653451697,0.9714718473896283,-0.3721196264157023
2853,0.2852999999999849,-0.9560795978722034,0.9714586746246672,-0.372123156735882
2854,0.2853999999999849,-0.9560802300308465,0.9714594610637284,-0.3721266866342249
2855,0.2854999999999849,-0.956080861798243,0.9714650787712567,-0.3721302161118041
2856,0.28559999999998487,-0.9560814931514636,0.9714685980279641,-0.3721337451696601
2857,0.28569999999998485,-0.9560821240675059,0.9714699993030239,-0.3721372738088069
2858,0.28579999999998484,-0.956082754523294,0.9714692630297778,-0.3721408020302553
2859,0.28589999999998483,-0.956083384495679,0.9714663696066469,-0.37214432983497936
2860,0.2859999999999848,-0.9560840139614384,0.9714612993980478,-0.37214785722393623
2861,0.2860999999999848,-0.9560846428972762,0.9714540327353153,-0.37215138419806315
2862,0.2861999999999848,-0.9560852712798233,0.9714445499176305,-0.37215491075828844
2863,0.2862999999999848,-0.9560869126139753,0.9714328312129555,-0.3721584369055096
2864,0.2863999999999848,-0.956088906035495,0.971418856858973,-0.3721619626406191
2865,0.28649999999998477,-0.9560908961340686,0.9714026070640317,-0.3721654879644871
2866,0.28659999999998476,-0.9560928828598902,0.9713840620080971,-0.37216901287797877
2867,0.28669999999998474,-0.9560948661631394,0.9713632018437075,-0.3721725373819519
2868,0.28679999999998473,-0.9560968459939809,0.9713400066969344,-0.37217606147722354
2869,0.2868999999999847,-0.9560988223025633,0.9713144566683489,-0.3721795851646389
2870,0.2869999999999847,-0.95610079503902,0.9712865318339918,-0.3721831084450042
2871,0.2870999999999847,-0.9561027641534688,0.9712562122463483,-0.37218663131914154
2872,0.2871999999999847,-0.9561047295960111,0.9712234779353276,-0.37219015378785125
2873,0.2872999999999847,-0.9561066913167322,0.9711883089092462,-0.37219367585193
2874,0.28739999999998467,-0.9561086492657007,0.9711506851558156,-0.3721971975121752
2875,0.28749999999998466,-0.9561106033929683,0.9711105866431327,-0.3722007187693789
2876,0.28759999999998465,-0.9561125536485695,0.971067993320676,-0.3722042396243291
2877,0.28769999999998463,-0.9561144999825217,0.971022885120303,-0.3722077600778145
2878,0.2877999999999846,-0.9561164423448244,0.9709752419572518,-0.37221128013062516
2879,0.2878999999999846,-0.9561183806854592,0.9709250437311466,-0.37221479978354977
2880,0.2879999999999846,-0.9561203149543893,0.9708722703270043,-0.37221831903737973
2881,0.2880999999999846,-0.9561222451015592,0.9708169016162458,-0.37222183789291213
2882,0.2881999999999846,-0.9561241710768947,0.9707589174577083,-0.3722253563509396
2883,0.28829999999998457,-0.956126092830302,0.9706982976986608,-0.37222887441226943
2884,0.28839999999998456,-0.956128010311668,0.9706350221758215,-0.3722323920777101
2885,0.28849999999998455,-0.9561299234708596,0.9705690707163774,-0.37223590934807405
2886,0.28859999999998454,-0.9561318322577232,0.9705004231390051,-0.37223942622418826
2887,0.2886999999999845,-0.956133736622085,0.9704290592548936,-0.37224294270688585
2888,0.2887999999999845,-0.9561356365137498,0.9703549588687694,-0.37224645879700474
2889,0.2888999999999845,-0.9561375318825012,0.9702781017799206,-0.3722499744953907
2890,0.2889999999999845,-0.9561394226781013,0.9702769089280631,-0.37225348980291445
2891,0.2890999999999845,-0.9561413088502898,0.9703515045224839,-0.3722570047204411
2892,0.28919999999998447,-0.9561431903487841,0.9704156711082546,-0.3722605192488515
2893,0.28929999999998446,-0.9561450671232793,0.9704691097348301,-0.37226403338904734
2894,0.28939999999998445,-0.9561469391234464,0.9705115179743805,-0.3722675471419338
2895,0.28949999999998444,-0.9561488062989337,0.9705425899531952,-0.37227106050842995
2896,0.2895999999999844,-0.9561506685993653,0.9705620163850697,-0.3722745734894699
2897,0.2896999999999844,-0.9561525259743406,0.9706975395526733,-0.37227808608600693
2898,0.2897999999999844,-0.9561543783734352,0.9708958456242394,-0.3722815982989995
2899,0.2898999999999844,-0.9561562257461989,0.971087836423152,-0.3722851101294277
2900,0.2899999999999844,-0.9561580680421564,0.9712732842378536,-0.3722886215782818
2901,0.29009999999998437,-0.9561599052108066,0.9714519580561988,-0.3722921326465757
2902,0.29019999999998436,-0.9561617372016222,0.9716236235710219,-0.3722956433353226
2903,0.29029999999998435,-0.9561635639640494,0.9717880431872208,-0.37229915364556376
2904,0.29039999999998434,-0.9561653854475073,0.9719449760304048,-0.3723026635783481
2905,0.2904999999999843,-0.956167201601388,0.9720941779571503,-0.372306173134749
2906,0.2905999999999843,-0.9561690123750557,0.9722354015669058,-0.3723096823158519
2907,0.2906999999999843,-0.9561708177178465,0.9723683962155913,-0.3723131911227492
2908,0.2907999999999843,-0.9561726175790682,0.9724929080309305,-0.3723166995565615
2909,0.2908999999999843,-0.956174411908,0.972608679929557,-0.37232020761841034
2910,0.29099999999998427,-0.9561762006538919,0.9727154516359354,-0.3723237153094441
2911,0.29109999999998426,-0.9561779837659641,0.972812959703128,-0.3723272226308227
2912,0.29119999999998425,-0.9561797611934072,0.9729009375354496,-0.37233072958372376
2913,0.29129999999998424,-0.9561815328853818,0.9729791154130377,-0.37233423616932726
2914,0.2913999999999842,-0.9561832987910175,0.9730472205183732,-0.37233774238883505
2915,0.2914999999999842,-0.9561850588594135,0.9731049769647778,-0.37234124824347103
2916,0.2915999999999842,-0.9561868130396376,0.9731981035011981,-0.3723447537344617
2917,0.2916999999999842,-0.9561885612807258,0.9733378523676937,-0.3723482588630482
2918,0.2917999999999842,-0.9561903035316828,0.9734683566923705,-0.3723517636304882
2919,0.29189999999998417,-0.9561920397414805,0.9735893285430273,-0.3723552680380459
2920,0.29199999999998416,-0.9561937698590588,0.9737004763969778,-0.3723587720870073
2921,0.29209999999998415,-0.9561954938333246,0.9738015051732547,-0.37236227577866254
2922,0.29219999999998414,-0.9561972116131517,0.9738921162670977,-0.37236577911431346
2923,0.29229999999998413,-0.9561989231473805,0.973972007586741,-0.3723692820952814
2924,0.2923999999999841,-0.9562006283848181,0.9740408735925002,-0.37237278472288626
2925,0.2924999999999841,-0.956202327274237,0.9740984053381645,-0.3723762869984673
2926,0.2925999999999841,-0.9562040197643761,0.9741442905146903,-0.3723797889233699
2927,0.2926999999999841,-0.9562057058039395,0.9741782134961923,-0.37238329049894914
2928,0.2927999999999841,-0.9562073853415968,0.9741998553882206,-0.37238679172657657
2929,0.29289999999998406,-0.9562090583259824,0.974208894078314,-0.3723902926076226
2930,0.29299999999998405,-0.9562107247056958,0.9742050042888084,-0.37239379314346926
2931,0.29309999999998404,-0.9562123844293008,0.974187857631883,-0.3723972933355142
2932,0.29319999999998403,-0.956214037445326,0.9741571226668179,-0.37240079318514513
2933,0.293299999999984,-0.9562156837022636,0.9741124649594345,-0.3724042926937872
2934,0.293399999999984,-0.9562173231485703,0.974053547143687,-0.3724077918628471
2935,0.293499999999984,-0.9562189557326667,0.9739800289853682,-0.3724112906937454
2936,0.293599999999984,-0.9562205814029362,0.9738915674478912,-0.37241478918791376
2937,0.293699999999984,-0.9562222001077265,0.9737878167601022,-0.3724182873467987
2938,0.29379999999998396,-0.9562238117953482,0.9736684284860786,-0.3724217851718354
2939,0.29389999999998395,-0.9562254164140752,0.9735330515968627,-0.3724252826644811
2940,0.29399999999998394,-0.9562270139121444,0.9733813325440758,-0.37242877982619077
2941,0.29409999999998393,-0.9562286042377558,0.9732129153353605,-0.3724322766584328
2942,0.2941999999999839,-0.9562301873390717,0.9730274416115879,-0.372435773162674
2943,0.2942999999999839,-0.9562317631642179,0.9728245507257698,-0.3724392693404008
2944,0.2943999999999839,-0.956233331661282,0.9726038798236128,-0.37244276519309605
2945,0.2944999999999839,-0.9562348927783144,0.9723650639256469,-0.3724462607222472
2946,0.2945999999999839,-0.9562364464633284,0.9721077360108589,-0.3724497559293639
2947,0.29469999999998386,-0.9562379926642993,0.9718315271017636,-0.37245325081594405
2948,0.29479999999998385,-0.9562395313291647,0.9715360663508388,-0.37245674538350837
2949,0.29489999999998384,-0.9562410624058252,0.9712209811282522,-0.3724602396335736
2950,0.29499999999998383,-0.956242585842143,0.9708858971108063,-0.3724637335676722
2951,0.2950999999999838,-0.9562441015859428,0.9705304383720271,-0.3724672271873404
2952,0.2951999999999838,-0.9562456095850119,0.9705123256103155,-0.3724707204941232
2953,0.2952999999999838,-0.9562471097871,0.9705105437831654,-0.37247421348957793
2954,0.2953999999999838,-0.9562486021399188,0.9705085198795546,-0.37247770617526044
2955,0.2954999999999838,-0.9562500865911431,0.9705062525610225,-0.37248119855274875
2956,0.29559999999998376,-0.9562515630884092,0.9705037404830585,-0.3724846906236245
2957,0.29569999999998375,-0.956253031579317,0.9705009822950903,-0.37248818238947656
2958,0.29579999999998374,-0.9562544920114283,0.9704979766404717,-0.3724916738519066
2959,0.29589999999998373,-0.9562559443322683,0.9704947221564719,-0.37249516501252816
2960,0.2959999999999837,-0.9562573884893245,0.9704912174742634,-0.3724986558729633
2961,0.2960999999999837,-0.9562588244300475,0.9704874612189098,-0.37250214643484586
2962,0.2961999999999837,-0.9562602521018512,0.9704834520093556,-0.37250563669982106
2963,0.2962999999999837,-0.9562616714521126,0.9704791884584137,-0.3725091266695495
2964,0.2963999999999837,-0.9562630824281719,0.9704746691727552,-0.37251261634569954
2965,0.29649999999998367,-0.9562644849773337,0.9704698927528969,-0.3725161057299571
2966,0.29659999999998365,-0.9562658790468652,0.970464857793192,-0.37251959482401537
2967,0.29669999999998364,-0.9562672645839985,0.9704595628818175,-0.3725230836295872
2968,0.29679999999998363,-0.9562686415359293,0.9704540066007642,-0.3725265721483986
2969,0.2968999999999836,-0.956270009849818,0.9704481875258261,-0.372530060382181
2970,0.2969999999999836,-0.9562713694727895,0.9704421042265889,-0.3725335483326946
2971,0.2970999999999836,-0.9562727203519334,0.9704357552664203,-0.37253703600170623
2972,0.2971999999999836,-0.9562740624343051,0.9704291392024592,-0.3725405233909967
2973,0.2972999999999836,-0.9562753956669244,0.9704222545856052,-0.37254401050236874
2974,0.29739999999998357,-0.9562767199967777,0.9704150999605085,-0.37254749733762765
2975,0.29749999999998356,-0.9562780353708167,0.9704076738655599,-0.3725509838986056
2976,0.29759999999998354,-0.9562793417359599,0.9703999748328808,-0.3725544701871527
2977,0.29769999999998353,-0.956280639039092,0.9703920013883127,-0.37255795620512466
2978,0.2977999999999835,-0.9562819272270652,0.9703837520514083,-0.3725614419544041
2979,0.2978999999999835,-0.9562832062466983,0.9703752253354209,-0.37256492743687347
2980,0.2979999999999835,-0.9562844760447781,0.9703664197472953,-0.37256841265445123
2981,0.2980999999999835,-0.9562857365680597,0.9703573337876584,-0.37257189760906056
2982,0.2981999999999835,-0.9562869877632663,0.9703479659508094,-0.3725753823026412
2983,0.29829999999998347,-0.9562882295770898,0.9703383147247108,-0.37257886673714224
2984,0.29839999999998346,-0.9562894619561918,0.9703283785909792,-0.3725823509145415
2985,0.29849999999998345,-0.9562906848472027,0.9703181560248761,-0.3725858348368235
2986,0.29859999999998343,-0.956291898196724,0.9703076454952994,-0.37258931850599375
2987,0.2986999999999834,-0.956293101951327,0.9702968454647739,-0.37259280192405914
2988,0.2987999999999834,-0.9562942960575539,0.970285754389443,-0.37259628509304876
2989,0.2988999999999834,-0.956295480461919,0.9702743707190599,-0.3725997680150124
2990,0.2989999999999834,-0.9562966551109077,0.9702626928969793,-0.37260325069200484
2991,0.2990999999999834,-0.9562978199509784,0.9702507193601488,-0.3726067331260847
2992,0.29919999999998337,-0.956298974928562,0.9702384485391006,-0.3726102153193382
2993,0.29929999999998336,-0.9563001199900629,0.9702258788579434,-0.37261369727386073
2994,0.29939999999998335,-0.9563012550818597,0.9702130087343541,-0.37261717899174546
2995,0.29949999999998334,-0.956302380150305,0.9701998365795703,-0.3726206604751018
2996,0.2995999999999833,-0.9563034951417266,0.9701863607983817,-0.37262414172605757
2997,0.2996999999999833,-0.956304600002428,0.9701725797891231,-0.3726276227467352
2998,0.2997999999999833,-0.9563056946786885,0.9701584919436659,-0.37263110353926987
2999,0.2998999999999833,-0.9563067791167641,0.9701440956474117,-0.3726345841058104
3000,0.2999999999999833,-0.9563078532628883,0.9701293892792828,-0.3726380644484912
3001,0.30009999999998327,-0.9563089170632719,0.9701143712117177,-0.37264154456946896
3002,0.30019999999998326,-0.9563099704641048,0.9701893806248155,-0.372645024470905
3003,0.30029999999998325,-0.9563110134115556,0.9703238659685292,-0.3726485041549473
3004,0.30039999999998324,-0.9563120458517724,0.9704502428929576,-0.37265198362375423
3005,0.3004999999999832,-0.9563130677308838,0.9705682583972544,-0.37265546287948315
3006,0.3005999999999832,-0.9563140789949992,0.9706776562673177,-0.37265894192430105
3007,0.3006999999999832,-0.9563150795902096,0.9707781770859656,-0.37266242076035194
3008,0.3007999999999832,-0.9563160694625881,0.970869558244147,-0.37266589938978767
3009,0.3008999999999832,-0.9563170485581907,0.970951533953227,-0.372669377814766
3010,0.30099999999998317,-0.9563180168230568,0.9710238352583932,-0.37267285603742023
3011,0.30109999999998316,-0.9563189742032104,0.9710861900532286,-0.3726763340598881
3012,0.30119999999998315,-0.9563199206446595,0.9711383230954959,-0.3726798118842948
3013,0.30129999999998314,-0.9563208560933986,0.971179956024186,-0.37268328951276136
3014,0.3013999999999831,-0.9563217804954076,0.9712611014883069,-0.3726867669473976
3015,0.3014999999999831,-0.9563226937966538,0.9714349087128985,-0.37269024419029595
3016,0.3015999999999831,-0.9563235959430919,0.9715999194185039,-0.3726937212435441
3017,0.3016999999999831,-0.9563244868806651,0.9717558243816735,-0.3726971981092102
3018,0.3017999999999831,-0.9563253665553053,0.9719023099237285,-0.37270067478935165
3019,0.30189999999998307,-0.9563262349129342,0.972039057927417,-0.37270415128600853
3020,0.30199999999998306,-0.9563270918994646,0.972165745856039,-0.37270762760120474
3021,0.30209999999998305,-0.9563279374607995,0.9722820467751159,-0.372711103736949
3022,0.30219999999998304,-0.9563287715428344,0.9723876293766676,-0.37271457969521726
3023,0.302299999999983,-0.9563295940914573,0.9724821580061744,-0.3727180554779828
3024,0.302399999999983,-0.9563304050525496,0.9725652926922858,-0.3727215310871934
3025,0.302499999999983,-0.9563312043719868,0.972636689179344,-0.372725006524768
3026,0.302599999999983,-0.9563319919956393,0.9726959989627854,-0.3727284817926144
3027,0.302699999999983,-0.956332767869373,0.972811750396884,-0.3727319568926044
3028,0.30279999999998297,-0.9563335319390504,0.973005635578052,-0.37273543182658936
3029,0.30289999999998296,-0.9563342841505306,0.9731913671151823,-0.3727389065964084
3030,0.30299999999998295,-0.9563350244496712,0.9733686543899114,-0.3727423812038584
3031,0.30309999999998294,-0.9563357527823279,0.9735372025635719,-0.3727458556507193
3032,0.3031999999999829,-0.9563364690943561,0.9736967125927533,-0.3727493299387335
3033,0.3032999999999829,-0.9563371733316112,0.9738468812473471,-0.3727528040696304
3034,0.3033999999999829,-0.9563378654399494,0.9739874011311329,-0.3727562780451055
3035,0.3034999999999829,-0.9563385453652288,0.9741179607049552,-0.37275975186683336
3036,0.3035999999999829,-0.9563392130533097,0.9742382443125374,-0.37276322553644187
3037,0.3036999999999829,-0.9563398684500556,0.9743479322089805,-0.3727666990555474
3038,0.30379999999998286,-0.9563405115013339,0.9744467005919834,-0.37277017242573257
3039,0.30389999999998285,-0.9563411421530172,0.9745342216358215,-0.37277364564855847
3040,0.30399999999998284,-0.9563417603509827,0.9746101635281186,-0.37277711872553476
3041,0.30409999999998283,-0.9563423660411147,0.9746741905094354,-0.3727805916581722
3042,0.3041999999999828,-0.9563429591693038,0.9747259629156999,-0.3727840644479322
3043,0.3042999999999828,-0.9563435396814488,0.9747651372234974,-0.37278753709625523
3044,0.3043999999999828,-0.9563441075234568,0.9747913660982324,-0.372791009604562
3045,0.3044999999999828,-0.9563446626412442,0.9748042984451701,-0.37279448197422327
3046,0.3045999999999828,-0.9563452049807378,0.974803579463363,-0.3727979542066069
3047,0.30469999999998276,-0.9563457344878749,0.9747888507024545,-0.372801426303039
3048,0.30479999999998275,-0.9563462511086039,0.9747597501223574,-0.3728048982648302
3049,0.30489999999998274,-0.9563467547888866,0.9747159121557899,-0.3728083700932492
3050,0.30499999999998273,-0.9563472454746971,0.9746569677736514,-0.37281184178956295
3051,0.3050999999999827,-0.9563477231120233,0.9745825445532144,-0.3728153133549973
3052,0.3051999999999827,-0.9563481876468681,0.974492266749102,-0.37281878479076314
3053,0.3052999999999827,-0.9563486390252496,0.9743857553670161,-0.3728222560980472
3054,0.3053999999999827,-0.9563490771932017,0.9742626282401758,-0.3728257272780158
3055,0.3054999999999827,-0.9563495020967756,0.9741225001084213,-0.37282919833181166
3056,0.30559999999998266,-0.9563499136820397,0.9739649826999307,-0.37283266926056635
3057,0.30569999999998265,-0.9563503118950807,0.9737896848154985,-0.3728361400653926
3058,0.30579999999998264,-0.9563506966820045,0.97359621241531,-0.3728396107473825
3059,0.30589999999998263,-0.9563510679889367,0.9733841687081524,-0.3728430813076237
3060,0.3059999999999826,-0.9563514257620235,0.9731531542429894,-0.3728465517471705
3061,0.3060999999999826,-0.9563517699474324,0.972902767002832,-0.37285002206709206
3062,0.3061999999999826,-0.9563521004913526,0.9726326025008223,-0.37285349226843223
3063,0.3062999999999826,-0.956352417339996,0.972342253878457,-0.3728569623522226
3064,0.3063999999999826,-0.9563527204395982,0.9720313120058635,-0.3728604323195047
3065,0.30649999999998256,-0.9563530097364188,0.971699365584045,-0.37286390217129745
3066,0.30659999999998255,-0.9563532851767421,0.9713460012490075,-0.37286737190862906
3067,0.30669999999998254,-0.9563535467068779,0.9709708036776755,-0.37287084153252176
3068,0.30679999999998253,-0.9563537942731624,0.9705733556955095,-0.3728743110439952
3069,0.3068999999999825,-0.9563540278219587,0.9703272429903778,-0.37287778044408
3070,0.3069999999999825,-0.9563542472996575,0.9703294370323217,-0.37288124973381037
3071,0.3070999999999825,-0.9563544526526777,0.9703316045168837,-0.3728847189142083
3072,0.3071999999999825,-0.9563546438274674,0.9703337455565546,-0.37288818798632944
3073,0.3072999999999825,-0.9563548207705045,0.9703358602636952,-0.37289165695122706
3074,0.30739999999998247,-0.9563549834282968,0.9703379487505336,-0.3728951258099635
3075,0.30749999999998245,-0.9563551317473837,0.9703400111291627,-0.37289859456362495
3076,0.30759999999998244,-0.9563552656743359,0.9703420475115363,-0.3729020632133053
3077,0.30769999999998243,-0.9563553851557566,0.970344058009467,-0.3729055317601193
3078,0.3077999999999824,-0.956355490138282,0.9703460427346219,-0.37290900020520307
3079,0.3078999999999824,-0.9563555805685824,0.9703480017985202,-0.3729124685497154
3080,0.3079999999999824,-0.9563556563933615,0.9703499353125292,-0.3729159367948305
3081,0.3080999999999824,-0.956355717559359,0.97035184338786,-0.37291940494176096
3082,0.3081999999999824,-0.9563557640133495,0.9703537261355648,-0.37292287299173504
3083,0.30829999999998237,-0.9563557957021445,0.9703555836665323,-0.37292634094602195
3084,0.30839999999998235,-0.9563558125725915,0.9703574160914835,-0.3729298088059119
3085,0.30849999999998234,-0.9563558145715764,0.9703592235209676,-0.3729332765727302
3086,0.30859999999998233,-0.9563558016460227,0.9703610060653577,-0.3729367442478427
3087,0.3086999999999823,-0.9563557737428928,0.9703627638348454,-0.3729402118326425
3088,0.3087999999999823,-0.9563557308091885,0.9703644969394373,-0.37294367932856526
3089,0.3088999999999823,-0.9563556727919512,0.9703662054889483,-0.3729471467370828
3090,0.3089999999999823,-0.9563555996382634,0.9703678895929978,-0.37295061405971497
3091,0.3090999999999823,-0.9563555112952483,0.9703695493610042,-0.37295408129801083
3092,0.30919999999998227,-0.9563554077100709,0.9703711849021788,-0.37295754845357026
3093,0.30929999999998226,-0.9563552888299386,0.9703727963255199,-0.37296101552803973
3094,0.30939999999998224,-0.9563551546021015,0.970374383739808,-0.372964482523106
3095,0.30949999999998223,-0.9563550049738535,0.9703759472535988,-0.3729679494404972
3096,0.3095999999999822,-0.9563548398925318,0.9703774869752172,-0.3729714162819988
3097,0.3096999999999822,-0.9563546593055188,0.9703790030127506,-0.37297488304943766
3098,0.3097999999999822,-0.9563544631602416,0.9703804954740427,-0.37297834974469113
3099,0.3098999999999822,-0.9563542514041734,0.9703819644666866,-0.37298181636968164
3100,0.3099999999999822,-0.9563540239848327,0.9703834100980172,-0.3729852829263834
3101,0.31009999999998217,-0.9563537808497857,0.9703848324751049,-0.37298874941682
3102,0.31019999999998216,-0.9563535219466451,0.9703862317047471,-0.3729922158430694
3103,0.31029999999998215,-0.9563532472230716,0.9703876078934625,-0.3729956822072458
3104,0.31039999999998213,-0.956352956626774,0.9703889611474811,-0.3729991485115248
3105,0.3104999999999821,-0.9563526501055102,0.9703902915727382,-0.3730026147581303
3106,0.3105999999999821,-0.9563523276070868,0.9703915992748652,-0.3730060809493294
3107,0.3106999999999821,-0.9563519890793605,0.9703928843591824,-0.3730095470874455
3108,0.3107999999999821,-0.9563516344702382,0.9703941469306896,-0.37301301317484037
3109,0.3108999999999821,-0.9563512637276772,0.9703953870940588,-0.37301647921393044
3110,0.31099999999998207,-0.9563508767996862,0.9703966049536245,-0.37301994520718085
3111,0.31109999999998206,-0.9563504736343256,0.9703978006133755,-0.37302341115709176
3112,0.31119999999998205,-0.9563500541797075,0.9703989741769464,-0.37302687706621684
3113,0.31129999999998204,-0.9563496183839968,0.9704001257476078,-0.3730303429371506
3114,0.311399999999982,-0.9563491661954112,0.9704213203657298,-0.373033808772533
3115,0.311499999999982,-0.9563486975622218,0.9704550304945977,-0.3730372745750333
3116,0.311599999999982,-0.9563482124327539,0.9704871931307382,-0.37304074034737
3117,0.311699999999982,-0.9563477107553863,0.9705177929376504,-0.37304420609230426
3118,0.311799999999982,-0.9563471924785528,0.9705468145379538,-0.37304767181262105
3119,0.31189999999998197,-0.9563466575507427,0.9705742425139064,-0.3730511375111412
3120,0.31199999999998196,-0.9563461059204998,0.9706000614079314,-0.37305460319071515
3121,0.31209999999998195,-0.9563455375364247,0.9706242557231461,-0.3730580688542389
3122,0.31219999999998194,-0.9563449523471735,0.9706468099239003,-0.37306153450461954
3123,0.3122999999999819,-0.9563443503014593,0.970667708436318,-0.3730650001447954
3124,0.3123999999999819,-0.9563437313480518,0.9707142040504894,-0.3730684657777301
3125,0.3124999999999819,-0.9563430954357784,0.9709644845922814,-0.3730719314063978
3126,0.3125999999999819,-0.9563424425135241,0.9712085041123582,-0.37307539703380627
3127,0.3126999999999819,-0.9563417725302317,0.9714459872735989,-0.3730788626629713
3128,0.31279999999998187,-0.9563410854349025,0.9716766540780561,-0.37308232829692284
3129,0.31289999999998186,-0.9563403811765966,0.9719002198648713,-0.37308579393869173
3130,0.31299999999998185,-0.9563396597044327,0.9721163953100338,-0.3730892595913398
3131,0.31309999999998184,-0.9563389209675894,0.9723248864280413,-0.37309272525790926
3132,0.3131999999999818,-0.9563381649153048,0.9725253945755278,-0.37309619094146246
3133,0.3132999999999818,-0.9563373914968764,0.97271761645692,-0.3730996566450531
3134,0.3133999999999818,-0.9563366006616626,0.972901244132185,-0.3731031223717279
3135,0.3134999999999818,-0.9563357923590821,0.973075965026733,-0.3731065881245391
3136,0.3135999999999818,-0.9563349665386142,0.9732414619435353,-0.37311005390652363
3137,0.31369999999998177,-0.9563341231497997,0.9733974130775226,-0.3731135197207013
3138,0.31379999999998176,-0.9563332621422403,0.9735434920323203,-0.3731169855700937
3139,0.31389999999998175,-0.9563323834655997,0.9736793678393844,-0.37312045145769285
3140,0.31399999999998174,-0.9563314870696028,0.9738047049795939,-0.3731239173864653
3141,0.3140999999999817,-0.9563305729040374,0.9739191634073586,-0.3731273833593779
3142,0.3141999999999817,-0.9563296409187533,0.974022398577296,-0.3731308493793458
3143,0.3142999999999817,-0.9563286910636625,0.9741140614735327,-0.37313431544927483
3144,0.3143999999999817,-0.9563277232887402,0.9741937986416801,-0.3731377815720347
3145,0.3144999999999817,-0.9563267375440245,0.9742872013468253,-0.3731412477504556
3146,0.31459999999998167,-0.9563257337796166,0.9743741155422182,-0.37314471398735555
3147,0.31469999999998166,-0.9563247119456812,0.9744479194106668,-0.37314818028548274
3148,0.31479999999998165,-0.9563236719924463,0.9745082115315581,-0.3731516466475702
3149,0.31489999999998164,-0.9563226138702042,0.9745545854990315,-0.3731551130763051
3150,0.31499999999998163,-0.9563215375293106,0.974586629973875,-0.3731585795743173
3151,0.3150999999999816,-0.9563204429201854,0.9746039287391016,-0.3731620461442081
3152,0.3151999999999816,-0.9563193299933131,0.9746060607592525,-0.3731655127885291
3153,0.3152999999999816,-0.9563181986992423,0.9745926002434687,-0.37316897950976724
3154,0.3153999999999816,-0.9563170489885863,0.9745631167123687,-0.3731724463103808
3155,0.3154999999999816,-0.9563158808120231,0.9745171750687628,-0.3731759131927595
3156,0.31559999999998156,-0.9563146941202956,0.9744543356722317,-0.37317938015925384
3157,0.31569999999998155,-0.9563134888642115,0.974374154417592,-0.3731828472121458
3158,0.31579999999998154,-0.9563122649946438,0.9742761828172625,-0.37318631435367444
3159,0.31589999999998153,-0.9563110224625307,0.9741599680875445,-0.3731897815860096
3160,0.3159999999999815,-0.9563097612188756,0.9740250532388194,-0.37319324891128475
3161,0.3160999999999815,-0.956308481214747,0.973870977169663,-0.3731967163315588
3162,0.3161999999999815,-0.9563071824012797,0.9736972747648702,-0.3732001838488397
3163,0.3162999999999815,-0.9563058647296735,0.9735034769973767,-0.37320365146507545
3164,0.3163999999999815,-0.9563045281511938,0.973289111034059,-0.3732071191821662
3165,0.31649999999998146,-0.9563031726171722,0.9730537003453891,-0.3732105870019395
3166,0.31659999999998145,-0.9563017980790058,0.9727967648189103,-0.3732140549261856
3167,0.31669999999998144,-0.9563004044881577,0.9725178208765003,-0.3732175229566169
3168,0.31679999999998143,-0.9562989917961567,0.972216381595376,-0.37322099109490814
3169,0.3168999999999814,-0.9562975599545981,0.9718919568327932,-0.3732244593426753
3170,0.3169999999999814,-0.9562961089151424,0.9715440533543848,-0.37322792770146684
3171,0.3170999999999814,-0.956294638629517,0.9712114484650948,-0.37323139617280193
3172,0.3171999999999814,-0.9562931490495148,0.9712211614921457,-0.37323486475813705
3173,0.3172999999999814,-0.956291640126995,0.9712295001276485,-0.3732383334588809
3174,0.31739999999998136,-0.956290111813883,0.9712364531771684,-0.3732418022763928
3175,0.31749999999998135,-0.9562885640621704,0.971242009422304,-0.3732452712119885
3176,0.31759999999998134,-0.9562869968239148,0.9712461576209916,-0.3732487402669421
3177,0.31769999999998133,-0.9562854100512401,0.97124888650781,-0.3732522094424829
3178,0.3177999999999813,-0.956283803696336,0.9712501847942875,-0.37325567873980636
3179,0.3178999999999813,-0.956282177711459,0.9712500411692122,-0.3732591481600674
3180,0.3179999999999813,-0.9562805320489307,0.971248444298943,-0.373262617704393
3181,0.3180999999999813,-0.9562788666611403,0.971245382827724,-0.3732660873738671
3182,0.3181999999999813,-0.9562771815005418,0.9712408453780008,-0.3732695571695617
3183,0.31829999999998126,-0.9562754765196557,0.9712348205507377,-0.3732730270925197
3184,0.31839999999998125,-0.9562737516710689,0.971227296925739,-0.37327649714374567
3185,0.31849999999998124,-0.956272006907434,0.9712182630619701,-0.37327996732425267
3186,0.31859999999998123,-0.9562702421814693,0.9712077074978829,-0.3732834376350156
3187,0.3186999999999812,-0.9562684574459597,0.9711956187517412,-0.37328690807701587
3188,0.3187999999999812,-0.9562666526537555,0.971181985321949,-0.373290378651205
3189,0.3188999999999812,-0.9562648277577731,0.9711667956873812,-0.37329384935854887
3190,0.3189999999999812,-0.9562629827109945,0.9711500383077153,-0.3732973202000092
3191,0.3190999999999812,-0.9562611174664676,0.9711317016237649,-0.37330079117653603
3192,0.31919999999998117,-0.9562592319773059,0.9711117740578165,-0.37330426228910674
3193,0.31929999999998115,-0.9562573261966886,0.9710902440139656,-0.3733077335386846
3194,0.31939999999998114,-0.9562554000778605,0.971067099878458,-0.37331120492626774
3195,0.31949999999998113,-0.9562534535741317,0.971042330020029,-0.37331467645286137
3196,0.3195999999999811,-0.9562514866388782,0.9710159227902477,-0.3733181481194888
3197,0.3196999999999811,-0.9562494992255407,0.9709878665238613,-0.3733216199272014
3198,0.3197999999999811,-0.9562474912876258,0.9709581495391401,-0.373325091877077
3199,0.3198999999999811,-0.956245462778705,0.9709267601382274,-0.3733285639702358
3200,0.3199999999999811,-0.9562434136524153,0.9708936866074874,-0.3733320362078165
3201,0.32009999999998107,-0.9562413438624582,0.9708589172178572,-0.37333550859099957
3202,0.32019999999998106,-0.9562392533626008,0.9708224402251986,-0.37333898112101493
3203,0.32029999999998104,-0.956237142106675,0.9707842438706532,-0.37334245379914166
3204,0.32039999999998103,-0.9562350100485775,0.970744316380997,-0.3733459266266938
3205,0.320499999999981,-0.9562328571422695,0.9707026459689984,-0.3733493996050458
3206,0.320599999999981,-0.9562306833417775,0.9706592208337761,-0.3733528727356261
3207,0.320699999999981,-0.9562284886011924,0.970614029161159,-0.37335634601992096
3208,0.320799999999981,-0.9562262728746691,0.9705670591240478,-0.3733598194594769
3209,0.320899999999981,-0.9562334675953105,0.9705182988827777,-0.37336329305589866
3210,0.32099999999998097,-0.9562421628413996,0.9704677365854815,-0.37336676681086806
3211,0.32109999999998096,-0.9562505368716052,0.9704207835837634,-0.3733702407261318
3212,0.32119999999998095,-0.9562585902871128,0.9704201732003817,-0.37337371480349646
3213,0.32129999999998093,-0.9562663236923032,0.9704195479984801,-0.3733771890448516
3214,0.3213999999999809,-0.956273737694745,0.9704189080105785,-0.3733806634521613
3215,0.3214999999999809,-0.9562808329051855,0.9704182532683433,-0.37338413802746195
3216,0.3215999999999809,-0.9562876099375431,0.9704183902849841,-0.37338761277286975
3217,0.3216999999999809,-0.9562940694088993,0.9704194781769273,-0.3733910876905838
3218,0.3217999999999809,-0.9563002119394897,0.9704205542920881,-0.373394562782868
3219,0.32189999999998087,-0.9563060381526958,0.9704216184589827,-0.3733980380520874
3220,0.32199999999998086,-0.9563115486750369,0.9704226705045523,-0.3734015135006825
3221,0.32209999999998085,-0.9563167441361607,0.9704237102541587,-0.3734049891311681
3222,0.32219999999998084,-0.9563216251688359,0.9705592919161463,-0.37340846494615126
3223,0.3222999999999808,-0.9563261924089415,0.9707580074362158,-0.3734119409483199
3224,0.3223999999999808,-0.9563304464954598,0.9709485708041508,-0.3734154171404429
3225,0.3224999999999808,-0.9563343880704667,0.9711306645522543,-0.37341889352537844
3226,0.3225999999999808,-0.9563380177791223,0.9713039661370084,-0.37342237010606083
3227,0.3226999999999808,-0.9563413362696626,0.9714681479478321,-0.3734258468855075
3228,0.32279999999998077,-0.9563443441933898,0.9716228773181536,-0.37342932386681393
3229,0.32289999999998076,-0.9563470422046633,0.9717678165388595,-0.3734328010531699
3230,0.32299999999998075,-0.9563494309608899,0.9719026228741898,-0.3734362784478243
3231,0.32309999999998074,-0.956351511122515,0.9720269485801415,-0.3734397560541233
3232,0.3231999999999807,-0.9563532833530128,0.9721404409254466,-0.37344323387547684
3233,0.3232999999999807,-0.9563547483188767,0.9722427422151952,-0.3734467119153687
3234,0.3233999999999807,-0.9563559066896093,0.9723334898171633,-0.373450190177355
3235,0.3234999999999807,-0.9563567591377132,0.9724123161909153,-0.37345366866507745
3236,0.3235999999999807,-0.9563573063386807,0.9724788489197427,-0.3734571473822257
3237,0.32369999999998067,-0.9563575489709842,0.9725327107455047,-0.37346062633256344
3238,0.32379999999998066,-0.9563574877160661,0.9725735196064295,-0.373464105519918
3239,0.32389999999998065,-0.9563571232583283,0.9726008886779378,-0.3734675849481805
3240,0.32399999999998064,-0.9563564562851226,0.9726144264165476,-0.37347106462129437
3241,0.3240999999999806,-0.9563554874867397,0.9728338505587291,-0.3734745445432603
3242,0.3241999999999806,-0.9563542175563997,0.9730835421854926,-0.3734780247181246
3243,0.3242999999999806,-0.9563526471902409,0.9733246653504757,-0.37348150514998807
3244,0.3243999999999806,-0.9563507770873093,0.9735568500665472,-0.37348498584299716
3245,0.3244999999999806,-0.9563486079495488,0.9737797200598541,-0.37348846680134107
3246,0.32459999999998057,-0.956346140481789,0.9739928927865779,-0.37349194802924074
3247,0.32469999999998056,-0.9563433753917355,0.9741959794532254,-0.3734954295309566
3248,0.32479999999998055,-0.9563403133899592,0.9743885850405105,-0.37349891131078117
3249,0.32489999999998054,-0.9563369551898838,0.9745703083308801,-0.37350239337303176
3250,0.3249999999999805,-0.9563333015077764,0.9747407419397351,-0.3735058757220537
3251,0.3250999999999805,-0.9563293530627353,0.9748994723503898,-0.37350935836220167
3252,0.3251999999999805,-0.9563251105766788,0.9750460799528088,-0.3735128412978619
3253,0.3252999999999805,-0.9563205747743343,0.975180139086158,-0.3735163245334257
3254,0.3253999999999805,-0.9563157463832263,0.9753012180851947,-0.3735198080732909
3255,0.32549999999998047,-0.9563106261336654,0.9754088793305233,-0.3735232919218658
3256,0.32559999999998046,-0.9563052147587359,0.9755026793027325,-0.37352677608356477
3257,0.32569999999998045,-0.9562995129942847,0.975582168640425,-0.3735302605627843
3258,0.32579999999998044,-0.9562935215789093,0.9756468922021463,-0.373533745363928
3259,0.3258999999999804,-0.9562872412539458,0.9756963891322107,-0.373537230491388
3260,0.3259999999999804,-0.9562806727634567,0.9757301929304193,-0.37354071594954347
3261,0.3260999999999804,-0.9562738168542191,0.9757478315256554,-0.3735442017427542
3262,0.3261999999999804,-0.9562666742757127,0.9757488273533408,-0.37354768787536924
3263,0.3262999999999804,-0.9562592457801065,0.9757326974367275,-0.37355117435170554
3264,0.3263999999999804,-0.9562515321222479,0.9756989534719936,-0.3735546611760554
3265,0.32649999999998036,-0.956243534059649,0.9756471019171108,-0.373558148352687
3266,0.32659999999998035,-0.9562352523524749,0.9755766440844393,-0.3735616358858321
3267,0.32669999999998034,-0.9562266877635299,0.9754870762370077,-0.37356512377969486
3268,0.32679999999998033,-0.9562178410582466,0.9753778896884245,-0.373568612038428
3269,0.3268999999999803,-0.956208713004671,0.9752485709063697,-0.3735721006661617
3270,0.3269999999999803,-0.9561993043734515,0.9750986016196053,-0.37357558966696497
3271,0.3270999999999803,-0.9561896159378244,0.9749274589284455,-0.37357907904487664
3272,0.3271999999999803,-0.9561796484736016,0.974734615418621,-0.3735825688038884
3273,0.3272999999999803,-0.9561694027591576,0.9745195392784702,-0.37358605894792507
3274,0.32739999999998026,-0.9561588795754158,0.9742816944193881,-0.37358954948088674
3275,0.32749999999998025,-0.9561480797058353,0.974020540599465,-0.3735930404065989
3276,0.32759999999998024,-0.9561370039363977,0.9737355335502414,-0.37359653172884266
3277,0.32769999999998023,-0.9561256530555933,0.9734261251065107,-0.3736000234513434
3278,0.3277999999999802,-0.956114027854408,0.9730917633390959,-0.3736035155777737
3279,0.3278999999999802,-0.9561021291263092,0.9727318926905361,-0.37360700811173647
3280,0.3279999999999802,-0.9560899576672327,0.9723459541136092,-0.3736105010567851
3281,0.3280999999999802,-0.9560775142755679,0.9719333852126307,-0.37361399441641485
3282,0.3281999999999802,-0.9560647997521451,0.9714936203874613,-0.373617488194055
3283,0.32829999999998016,-0.9560518149002208,0.9710260909801688,-0.37362098239308034
3284,0.32839999999998015,-0.9560385605254642,0.9705302254242854,-0.37362447701679885
3285,0.32849999999998014,-0.9560250374359426,0.9704554375086921,-0.37362797206846554
3286,0.32859999999998013,-0.9560112464421077,0.9704552249579114,-0.37363146755127163
3287,0.3286999999999801,-0.9559971883567809,0.970454984944055,-0.37363496346834707
3288,0.3287999999999801,-0.9559828639951402,0.9704547171816861,-0.37363845982276483
3289,0.3288999999999801,-0.9559730155606473,0.9704544213837439,-0.37364195661753424
3290,0.3289999999999801,-0.9559689290570177,0.9704540972615473,-0.3736454538556155
3291,0.3290999999999801,-0.9559648179853879,0.9704537445247974,-0.37364895153990385
3292,0.32919999999998006,-0.9559606823053631,0.9704533628815818,-0.373652449673247
3293,0.32929999999998005,-0.955956521976619,0.9704529520383771,-0.37365594825842274
3294,0.32939999999998004,-0.9559523369589017,0.970452511700053,-0.3736594472981715
3295,0.32949999999998003,-0.9559481272120283,0.9704520415698751,-0.3736629467951772
3296,0.32959999999998,-0.9559438926958871,0.9704515413495084,-0.3736664467520689
3297,0.32969999999998,-0.9559396333704381,0.9704510107390211,-0.3736699471714303
3298,0.32979999999998,-0.9559353491957125,0.9704504494368872,-0.37367344805579844
3299,0.32989999999998,-0.9559310401318143,0.9704498571399902,-0.3736769494076635
3300,0.32999999999998,-0.9559267061389192,0.9704492335436262,-0.37368045122948046
3301,0.33009999999997997,-0.9559223471772759,0.9704485783415074,-0.37368395352365286
3302,0.33019999999997995,-0.955917963207206,0.9704478912257646,-0.37368745629255345
3303,0.33029999999997994,-0.9559135541891045,0.9704471718869507,-0.37369095953852105
3304,0.33039999999997993,-0.9559091200834399,0.9704464200140441,-0.37369446326384803
3305,0.3304999999999799,-0.9559046608507543,0.9704456352944502,-0.373697967470817
3306,0.3305999999999799,-0.9559001764516648,0.970444817414006,-0.3737014721616641
3307,0.3306999999999799,-0.9558956668468624,0.9704439660569814,-0.3737049773386013
3308,0.3307999999999799,-0.9558911319971134,0.9704430809060822,-0.3737084830038286
3309,0.3308999999999799,-0.9558865718632592,0.9704421616424533,-0.3737119891595148
3310,0.33099999999997987,-0.955881986406217,0.97044120794568,-0.3737154958078213
3311,0.33109999999997985,-0.9558773755869798,0.9704402194937908,-0.3737190029508796
3312,0.33119999999997984,-0.955872739366617,0.9704391959632589,-0.3737225105908167
3313,0.33129999999997983,-0.9558680777062747,0.9704381370290055,-0.3737260187297562
3314,0.3313999999999798,-0.955863390567176,0.9704370423643995,-0.37372952736980813
3315,0.3314999999999798,-0.9558586779106214,0.9704359116412614,-0.37373303651306894
3316,0.3315999999999798,-0.9558539396979895,0.9704347445298631,-0.37373654616165
3317,0.3316999999999798,-0.9558491758907367,0.9704335406989297,-0.3737400563176602
3318,0.3317999999999798,-0.955844386450398,0.9704322998156409,-0.37374356698320577
3319,0.33189999999997977,-0.9558395713385877,0.9704310215456318,-0.3737470781603987
3320,0.33199999999997976,-0.955834730516999,0.9704297055529931,-0.373750589851367
3321,0.33209999999997974,-0.9558298639474051,0.9704283515002728,-0.37375410205824444
3322,0.33219999999997973,-0.9558249715916592,0.9704269590484755,-0.3737576147831846
3323,0.3322999999999797,-0.9558200534116954,0.9704255278570635,-0.3737611280283535
3324,0.3323999999999797,-0.9558151093695282,0.970424057583956,-0.37376464179592994
3325,0.3324999999999797,-0.9558101394272538,0.9704225478855296,-0.37376815608812486
3326,0.3325999999999797,-0.9558051435470502,0.9704209984166179,-0.3737716709071664
3327,0.3326999999999797,-0.9558001216911772,0.9704194088305103,-0.3737751862553102
3328,0.33279999999997967,-0.9557950738219777,0.9704177787789516,-0.3737787021348349
3329,0.33289999999997966,-0.9557899999018773,0.9705826381726804,-0.3737822185480509
3330,0.33299999999997965,-0.9557848998933852,0.9708835192217308,-0.3737857354973006
3331,0.33309999999997963,-0.9557797737590946,0.9711768565693175,-0.37378925298496063
3332,0.3331999999999796,-0.9557746214616827,0.9714622416054759,-0.37379277101343417
3333,0.3332999999999796,-0.9557694429639115,0.9717392572034631,-0.37379628958516564
3334,0.3333999999999796,-0.9557660974756409,0.9720074777073827,-0.373799808702641
3335,0.3334999999999796,-0.955762751064229,0.972266468924887,-0.3738033283683775
3336,0.3335999999999796,-0.9557593872574681,0.9725157881251185,-0.3738068485849413
3337,0.33369999999997957,-0.9557560060165525,0.972754984042052,-0.3738103693549213
3338,0.33379999999997956,-0.9557526073026911,0.9729835968833883,-0.37381389068097726
3339,0.33389999999997955,-0.9557491910771074,0.9732011583451586,-0.37381741256579143
3340,0.33399999999997954,-0.9557457573010412,0.9734071916321791,-0.3738209350120856
3341,0.3340999999999795,-0.9557423059357472,0.9736012114845057,-0.37382445802264314
3342,0.3341999999999795,-0.9557388369424968,0.9737827242100197,-0.3738279816002841
3343,0.3342999999999795,-0.9557353502825778,0.9739512277232784,-0.37383150574787244
3344,0.3343999999999795,-0.9557318459172951,0.9741062115907532,-0.3738350304683278
3345,0.3344999999999795,-0.9557283238079699,0.9742990012210863,-0.3738385557646004
3346,0.33459999999997947,-0.9557247839159421,0.9744979344096961,-0.37384208163971233
3347,0.33469999999997946,-0.9557212262025688,0.9746852370435928,-0.3738456080967051
3348,0.33479999999997945,-0.9557176506292259,0.9748604496065953,-0.3738491351386885
3349,0.33489999999997944,-0.9557140571573075,0.9750231049797387,-0.3738526627688092
3350,0.3349999999999794,-0.9557104457482272,0.9751727284843041,-0.37385619099026873
3351,0.3350999999999794,-0.9557068163634177,0.9753088379309858,-0.37385971980631033
3352,0.3351999999999794,-0.9557031689643314,0.9754309436752776,-0.3738632492202251
3353,0.3352999999999794,-0.9556995035124415,0.9755385486791441,-0.37386677923535444
3354,0.3353999999999794,-0.955695819969241,0.9756311485790353,-0.37387030985509406
3355,0.33549999999997937,-0.9556921182962442,0.9757082317602837,-0.37387384108287003
3356,0.33559999999997936,-0.9556883984549867,0.9757692794379148,-0.3738773729221749
3357,0.33569999999997935,-0.9556846604070258,0.9758137657438858,-0.37388090537652735
3358,0.33579999999997934,-0.9556809041139406,0.9758411578207514,-0.3738844384495125
3359,0.3358999999999793,-0.9556771295373329,0.9758509159217436,-0.3738879721447469
3360,0.3359999999999793,-0.9556733366388273,0.975842493517237,-0.3738915064659107
3361,0.3360999999999793,-0.9556695253800714,0.9758153374075543,-0.37389504141670676
3362,0.3361999999999793,-0.9556656957227367,0.9757688878420553,-0.3738985770009073
3363,0.3362999999999793,-0.9556618476285187,0.9757025786444324,-0.37390211322230626
3364,0.33639999999997927,-0.9556579810591369,0.9756158373441272,-0.3739056500847635
3365,0.33649999999997926,-0.955654095976336,0.9755080853137619,-0.37390918759217895
3366,0.33659999999997925,-0.9556501923418855,0.9753787379124705,-0.37391272574849127
3367,0.33669999999997924,-0.9556462701175806,0.9752272046349943,-0.3739162645576914
3368,0.3367999999999792,-0.9556423292652426,0.9750528892663998,-0.3739198040238148
3369,0.3368999999999792,-0.9556383697467189,0.9748551900422583,-0.37392334415093115
3370,0.3369999999999792,-0.9556343915238835,0.9746334998141158,-0.3739268849431718
3371,0.3370999999999792,-0.955630394558638,0.9743872062200731,-0.37393042640470675
3372,0.3371999999999792,-0.955626378812911,0.9741156918602791,-0.3739339685397513
3373,0.33729999999997917,-0.9556223442486594,0.9738183344771363,-0.37393751135256187
3374,0.33739999999997916,-0.9556182908278682,0.9734945071400044,-0.3739410548474484
3375,0.33749999999997915,-0.9556142185125511,0.9731435784341816,-0.37394459902876576
3376,0.33759999999997914,-0.955610127264751,0.9727649126539383,-0.3739481439009142
3377,0.33769999999997913,-0.95560601704654,0.9723578699993644,-0.3739516894683343
3378,0.3377999999999791,-0.9556018878200208,0.9719218067768007,-0.37395523573552925
3379,0.3378999999999791,-0.9555977395473253,0.9714560756026069,-0.37395878270704047
3380,0.3379999999999791,-0.9555935721906172,0.9709600256100275,-0.3739623303874537
3381,0.3380999999999791,-0.9555893857120906,0.9704330026589122,-0.37396587878141746
3382,0.3381999999999791,-0.9555851800739714,0.9702593917673619,-0.3739694278936158
3383,0.33829999999997906,-0.9555809552385172,0.9702549537070458,-0.37397297772879046
3384,0.33839999999997905,-0.955576711168018,0.9702504531465307,-0.3739765282917366
3385,0.33849999999997904,-0.9555724478247964,0.9702458896461081,-0.37398007958729484
3386,0.33859999999997903,-0.9555681651712082,0.970241262764452,-0.373983631620361
3387,0.338699999999979,-0.9555638631696429,0.9702365720586205,-0.37398718439588197
3388,0.338799999999979,-0.9555595417825236,0.9702318170840597,-0.3739907379188562
3389,0.338899999999979,-0.9555552009723075,0.9702269973946072,-0.37399429219435065
3390,0.338999999999979,-0.955550840701487,0.9702221125424954,-0.37399784722746193
3391,0.339099999999979,-0.9555464609325893,0.9702171620783547,-0.37400140302336293
3392,0.33919999999997896,-0.9555420616281775,0.9702121455512184,-0.374004959587274
3393,0.33929999999997895,-0.9555376427508501,0.9702070625085253,-0.374008516924469
3394,0.33939999999997894,-0.9555332042632421,0.9702019124961249,-0.37401207504028294
3395,0.33949999999997893,-0.9555287461280254,0.9701966950582804,-0.37401563394010406
3396,0.3395999999999789,-0.955524268307909,0.9701914097376739,-0.37401919362937824
3397,0.3396999999999789,-0.9555197707656394,0.97018605607541,-0.37402275411361136
3398,0.3397999999999789,-0.955515253464001,0.97018063361102,-0.3740263153983663
3399,0.3398999999999789,-0.9555107163658163,0.970175141882467,-0.374029877489258
3400,0.3399999999999789,-0.9555061594339472,0.9701695804261501,-0.37403344039195924
3401,0.34009999999997886,-0.9555015826312944,0.970163948776908,-0.37403700411220664
3402,0.34019999999997885,-0.9554969859207979,0.970158246468025,-0.3740405686557841
3403,0.34029999999997884,-0.9554923692654381,0.9701524730312346,-0.3740441340285401
3404,0.34039999999997883,-0.9554877326282359,0.9701466279967244,-0.3740477002363647
3405,0.3404999999999788,-0.9554830759722525,0.9701407108931405,-0.37405126728522214
3406,0.3405999999999788,-0.9554783992605906,0.9701347212475924,-0.3740548351811095
3407,0.3406999999999788,-0.9554737024563945,0.970128658585658,-0.3740584039300964
3408,0.3407999999999788,-0.9554689855228505,0.9701225224313877,-0.3740619735382814
3409,0.3408999999999788,-0.9554642484231876,0.9701163123073097,-0.37406554401183134
3410,0.34099999999997876,-0.955459491120677,0.9701100277344342,-0.3740691153569639
3411,0.34109999999997875,-0.9554547135786339,0.9701036682322592,-0.3740726875799213
3412,0.34119999999997874,-0.9554499157604165,0.9700972333187746,-0.3740762606870154
3413,0.34129999999997873,-0.9554450976294275,0.9700907225104676,-0.37407983468458555
3414,0.3413999999999787,-0.955440259149114,0.9702451717275304,-0.3740834095790222
3415,0.3414999999999787,-0.955435400282968,0.9704071455626915,-0.3740869853767534
3416,0.3415999999999787,-0.9554305209945267,0.97055481039519,-0.3740905620842362
3417,0.3416999999999787,-0.9554256212473731,0.9706875741036898,-0.37409413970796834
3418,0.3417999999999787,-0.9554207010051362,0.9708048341311002,-0.3740977182544949
3419,0.34189999999997867,-0.9554157602314919,0.9709059775279624,-0.37410129773035566
3420,0.34199999999997865,-0.9554107988901623,0.9709903810034509,-0.3741048781421477
3421,0.34209999999997864,-0.9554058169449179,0.9710574109842566,-0.37410845949648075
3422,0.34219999999997863,-0.955400814359576,0.9711299978073347,-0.3741120417999858
3423,0.3422999999999786,-0.9553957910980027,0.9713975254648346,-0.37411562505931284
3424,0.3423999999999786,-0.9553907471241122,0.9716562753021636,-0.3741192092811344
3425,0.3424999999999786,-0.9553856824018683,0.9719058158544465,-0.37412279447211716
3426,0.3425999999999786,-0.9553805968952835,0.9721457069358277,-0.3741263806389572
3427,0.3426999999999786,-0.9553754905684207,0.9723754996046557,-0.37412996778834035
3428,0.34279999999997857,-0.9553703633853928,0.9725947361321201,-0.37413355592696296
3429,0.34289999999997856,-0.9553652153103632,0.9728029499745845,-0.37413714506152873
3430,0.34299999999997854,-0.9553600463075465,0.9729996657498745,-0.37414073519871915
3431,0.34309999999997853,-0.9553548563412086,0.9731843992177804,-0.37414432634521916
3432,0.3431999999999785,-0.9553496453756676,0.9733566572650538,-0.37414791850770307
3433,0.3432999999999785,-0.9553444133752934,0.973515937895177,-0.374151511692832
3434,0.3433999999999785,-0.9553391603045088,0.9736617302231951,-0.3741551059072539
3435,0.3434999999999785,-0.9553338861277898,0.9737935144759065,-0.3741587011575835
3436,0.3435999999999785,-0.9553285908096656,0.9739107619977072,-0.37416229745042745
3437,0.34369999999997847,-0.9553232743147195,0.9740129352623964,-0.37416589479236617
3438,0.34379999999997846,-0.9553179366075889,0.9740994878912401,-0.37416949318994286
3439,0.34389999999997845,-0.9553125776529662,0.9743095984772308,-0.37417309264967746
3440,0.34399999999997843,-0.9553071974155984,0.9745726865541442,-0.3741766931780478
3441,0.3440999999999784,-0.9553017958602887,0.9748238362680122,-0.37418029478150805
3442,0.3441999999999784,-0.9552963729518953,0.9750624876613257,-0.37418389746646863
3443,0.3442999999999784,-0.9552909286553335,0.9752880697568438,-0.3741875012392988
3444,0.3443999999999784,-0.955285462935575,0.9755000005713491,-0.3741911061063218
3445,0.3444999999999784,-0.9552799757576486,0.9756976871383665,-0.37419471207382005
3446,0.34459999999997837,-0.9552744670866405,0.9758805255401034,-0.3741983191480357
3447,0.34469999999997836,-0.9552689368876949,0.9760479009488762,-0.37420192733515806
3448,0.34479999999997835,-0.9552633851260145,0.9761991876782538,-0.374205536641327
3449,0.34489999999997834,-0.9552578117668602,0.9763337492441451,-0.37420914707264075
3450,0.3449999999999783,-0.9552522167755525,0.9764509384360307,-0.3742127586351336
3451,0.3450999999999783,-0.9552466001174712,0.9765500973985232,-0.3742163713348077
3452,0.3451999999999783,-0.9552409617580561,0.976630557723416,-0.37421998517759375
3453,0.3452999999999783,-0.9552353016628067,0.9766916405523625,-0.37422360016938444
3454,0.3453999999999783,-0.9552296197972842,0.9767326566902965,-0.37422721631602157
3455,0.34549999999997827,-0.9552239161271099,0.9767529067296915,-0.3742308336232943
3456,0.34559999999997826,-0.9552181906179672,0.9767516811857183,-0.3742344520969373
3457,0.34569999999997825,-0.9552124432356012,0.9767282606423446,-0.3742380717426424
3458,0.34579999999997824,-0.9552066739458189,0.97668191590939,-0.3742416925660494
3459,0.3458999999999782,-0.9552008827144907,0.9766119081905215,-0.37424531457275484
3460,0.3459999999999782,-0.9551950695075493,0.9765174892621511,-0.3742489377683058
3461,0.3460999999999782,-0.9551892342909912,0.9763979016631684,-0.37425256215821
3462,0.3461999999999782,-0.9551833770308767,0.9762523788954136,-0.37425618774793906
3463,0.3462999999999782,-0.9551774976933303,0.9760801456347722,-0.37425981454291407
3464,0.34639999999997817,-0.955171596244541,0.9758804179527456,-0.37426344254852967
3465,0.34649999999997816,-0.955165672650763,0.9756524035483256,-0.3742670717701469
3466,0.34659999999997815,-0.9551597268783157,0.9753953019899798,-0.3742707022130946
3467,0.34669999999997814,-0.9551537588935846,0.9751083049675278,-0.3742743338826699
3468,0.3467999999999781,-0.955147768663021,0.9747905965536705,-0.3742779667841612
3469,0.3468999999999781,-0.9551417561531429,0.9744413534749105,-0.3742816009228262
3470,0.3469999999999781,-0.9551357213305356,0.9740597453915839,-0.37428523630391247
3471,0.3470999999999781,-0.9551296641618513,0.9736449351867094,-0.3742888729326549
3472,0.3471999999999781,-0.9551235846138103,0.9731960792633395,-0.3742925108142769
3473,0.34729999999997807,-0.9551174826532007,0.9727123278500903,-0.37429614995401306
3474,0.34739999999997806,-0.9551113582468795,0.9721928253145121,-0.37429979035708594
3475,0.34749999999997805,-0.9551052113617726,0.971636710483954,-0.3743034320287385
3476,0.34759999999997804,-0.9550990419648752,0.9710431169735689,-0.37430707497421645
3477,0.347699999999978,-0.955092850023252,0.9707758833255398,-0.3743107191987839
3478,0.347799999999978,-0.9550866355040382,0.970764270843312,-0.37431436470773516
3479,0.347899999999978,-0.9550803983744393,0.9707510707114131,-0.37431801150638566
3480,0.347999999999978,-0.955074138601732,0.9707362714693708,-0.3743216596000875
3481,0.348099999999978,-0.955067856153264,0.9707198616449368,-0.3743253089942318
3482,0.34819999999997797,-0.9550615509964551,0.9707018297544824,-0.37432895969424923
3483,0.34829999999997796,-0.9550552230987971,0.9706821643033924,-0.37433261170562365
3484,0.34839999999997795,-0.9550488724278543,0.9706608537864632,-0.37433626503389444
3485,0.34849999999997794,-0.955042498951264,0.9706378866883009,-0.3743399196846653
3486,0.3485999999999779,-0.9550361026367372,0.9706132514837207,-0.37434357566359
3487,0.3486999999999779,-0.9550296834520581,0.9705869366381495,-0.3743472329764181
3488,0.3487999999999779,-0.9550232413650855,0.9705589306080273,-0.3743508916289473
3489,0.3488999999999779,-0.9550167763437529,0.9705292218412112,-0.374354551627081
3490,0.3489999999999779,-0.9550102883560686,0.9704977987773807,-0.3743582129767929
3491,0.3490999999999779,-0.9550037773701163,0.970464649848444,-0.3743618756841521
3492,0.34919999999997786,-0.954997243354056,0.970429763478945,-0.37436553975533093
3493,0.34929999999997785,-0.9549906862761235,0.9703931280864718,-0.37436920519658823
3494,0.34939999999997784,-0.9549841061046317,0.9703547320820666,-0.3743728720142922
3495,0.34949999999997783,-0.9549775028079704,0.9703145638706345,-0.3743765402149236
3496,0.3495999999999778,-0.9549708763546073,0.9702726118513569,-0.37438020980507114
3497,0.3496999999999778,-0.9549642267130876,0.9702288644181019,-0.37438388079143614
3498,0.3497999999999778,-0.9549575538520355,0.9701833099598379,-0.3743875531808437
3499,0.3498999999999778,-0.9549508577401539,0.9701359368610469,-0.374391226980231
3500,0.3499999999999778,-0.9549441383462246,0.9700867335021396,-0.3743949021966658
3501,0.35009999999997776,-0.9549373956391098,0.9700356882598687,-0.3743985788373465
3502,0.35019999999997775,-0.9549306295877519,0.9699827895077466,-0.37440225690958023
3503,0.35029999999997774,-0.954923840161173,0.9699280256164596,-0.37440593642082015
3504,0.35039999999997773,-0.9549170273284778,0.9699369545787533,-0.37440961737864287
3505,0.3504999999999777,-0.9549101910588513,0.9700270653555572,-0.3744132997907446
3506,0.3505999999999777,-0.9549033313215611,0.9701016807382324,-0.3744169836649773
3507,0.3506999999999777,-0.9548964480859572,0.9701602172403506,-0.3744206690092908
3508,0.3507999999999777,-0.9548895413214724,0.9702020817287512,-0.3744243558317959
3509,0.3508999999999777,-0.9548826109976231,0.9703058946437505,-0.37442804414070696
3510,0.35099999999997766,-0.9548756570840091,0.9706457744479751,-0.3744317339443693
3511,0.35109999999997765,-0.9548686795503153,0.9709762761884824,-0.37443542525126694
3512,0.35119999999997764,-0.9548616783663106,0.9712968054262892,-0.37443911806998703
3513,0.35129999999997763,-0.9548776185324904,0.9716067531411243,-0.37444281240925265
3514,0.3513999999999776,-0.9548999699594442,0.9719054956600522,-0.37444650827789133
3515,0.3514999999999776,-0.9549212378797022,0.9721923945932746,-0.37445020568485027
3516,0.3515999999999776,-0.9549414307958928,0.9724667967775064,-0.3744539046391812
3517,0.3516999999999776,-0.9549605571762768,0.9727280342273458,-0.37445760515004173
3518,0.3517999999999776,-0.9549786254547397,0.9729754240950758,-0.37446130722668314
3519,0.35189999999997756,-0.9549956440307849,0.9732082686393533,-0.3744650108784638
3520,0.35199999999997755,-0.9550116212695263,0.9734258552032611,-0.3744687161148202
3521,0.35209999999997754,-0.9550265655016841,0.9736274562022127,-0.374472422945276
3522,0.35219999999997753,-0.9550404850235779,0.9738123291222176,-0.37447613137943137
3523,0.3522999999999775,-0.9550533880971234,0.9739797165290267,-0.37447984142695434
3524,0.3523999999999775,-0.9550652829498278,0.9741288460886909,-0.37448355309758447
3525,0.3524999999999775,-0.9550761777747868,0.9742589306000736,-0.3744872664011137
3526,0.3525999999999775,-0.9550860807306814,0.9743691680398713,-0.3744909813473812
3527,0.3526999999999775,-0.955094999941776,0.9745603791316519,-0.3744946979462807
3528,0.35279999999997746,-0.9551029434979176,0.974863582630943,-0.37449841620773344
3529,0.35289999999997745,-0.9551099194545335,0.9751545195332635,-0.37450213614168415
3530,0.35299999999997744,-0.9551159358326325,0.975432543915546,-0.37450585775812095
3531,0.35309999999997743,-0.9551210006188046,0.9756969957009237,-0.37450958106703397
3532,0.3531999999999774,-0.9551251217652218,0.9759472006352446,-0.37451330607842154
3533,0.3532999999999774,-0.9551283071896405,0.976182470273416,-0.3745170328022809
3534,0.3533999999999774,-0.9551305647754034,0.9764021019759823,-0.37452076124860645
3535,0.3534999999999774,-0.9551319023714421,0.9766053789163419,-0.3745244914273851
3536,0.3535999999999774,-0.9551323277922819,0.9767915700989961,-0.37452822334857816
3537,0.35369999999997737,-0.9551318488180445,0.9769599303892235,-0.3745319570221188
3538,0.35379999999997735,-0.9551304731944543,0.9771097005545628,-0.37453569245791607
3539,0.35389999999997734,-0.9551282086328435,0.9772401073184752,-0.37453942966584164
3540,0.35399999999997733,-0.955125062810158,0.9773503634265465,-0.3745431686557186
3541,0.3540999999999773,-0.955121043368965,0.9774396677255781,-0.3745469094373319
3542,0.3541999999999773,-0.95511615791746,0.977507205255896,-0.37455065202040677
3543,0.3542999999999773,-0.9551104140294758,0.9775521473571924,-0.3745543964146218
3544,0.3543999999999773,-0.955103819244491,0.9775736517881928,-0.37455814262959164
3545,0.3544999999999773,-0.9550963810676396,0.9775708628604246,-0.3745618906748656
3546,0.35459999999997727,-0.9550881069697224,0.9775429115863353,-0.37456564055993624
3547,0.35469999999997726,-0.9550790043872165,0.9774889158419892,-0.3745693922942289
3548,0.35479999999997724,-0.9550690807222884,0.9774079805445417,-0.3745731458870997
3549,0.35489999999997723,-0.9550583433428059,0.9772991978446678,-0.37457690134784316
3550,0.3549999999999772,-0.9550467995823521,0.9771616473340886,-0.3745806586856812
3551,0.3550999999999772,-0.9550344567402381,0.9769943962683149,-0.37458441790977354
3552,0.3551999999999772,-0.955021322081519,0.9767964998046927,-0.3745881790292128
3553,0.3552999999999772,-0.9550074028370087,0.9765670012558113,-0.37459194205303503
3554,0.3553999999999772,-0.9549932096969488,0.9763049323582934,-0.3745957069902124
3555,0.35549999999997717,-0.9550553360745835,0.9760093135569674,-0.3745994738496613
3556,0.35559999999997716,-0.9551159360675525,0.9756791543043803,-0.37460324264025197
3557,0.35569999999997715,-0.955175020731777,0.9753134533755832,-0.37460701337080576
3558,0.35579999999997713,-0.9552326010861363,0.9749111991980898,-0.3746107860501071
3559,0.3558999999999771,-0.9552886881123445,0.9744713701968774,-0.3746145606869015
3560,0.3559999999999771,-0.9553432927548268,0.9739929351542691,-0.37461833728991084
3561,0.3560999999999771,-0.9553964259205987,0.9734748535845079,-0.37462211586783994
3562,0.3561999999999771,-0.9554480984791458,0.9729160761228047,-0.3746258964293756
3563,0.3562999999999771,-0.955498321262306,0.9723155449286197,-0.3746296789832139
3564,0.35639999999997707,-0.9555471050641526,0.9716721941029033,-0.37463346353804056
3565,0.35649999999997706,-0.955594460640879,0.9709849501190095,-0.37463725010257826
3566,0.35659999999997705,-0.9556403987106854,0.9707102160451736,-0.3746410386855655
3567,0.35669999999997704,-0.9556849299536666,0.9706888349456718,-0.3746448292957762
3568,0.356799999999977,-0.9557280650117018,0.9706661846303608,-0.3746486219420418
3569,0.356899999999977,-0.9557698144883459,0.9706422574120097,-0.3746524166332463
3570,0.356999999999977,-0.9558101889487225,0.9706170455984475,-0.3746562133783459
3571,0.357099999999977,-0.9558491989194182,0.970590541492766,-0.3746600121863862
3572,0.357199999999977,-0.9558868548883797,0.970562737393521,-0.37466381306649926
3573,0.35729999999997697,-0.9559231673048111,0.9705336255949351,-0.3746676160279236
3574,0.35739999999997696,-0.9559581465790741,0.9705031983871002,-0.3746714210800222
3575,0.35749999999997695,-0.955991803082589,0.97047144805618,-0.3746752282322899
3576,0.35759999999997694,-0.9560241471477391,0.9704383668846127,-0.37467903749435433
3577,0.3576999999999769,-0.9560551890677745,0.9704039471513134,-0.3746828488760132
3578,0.3577999999999769,-0.9560849390967198,0.9703681811318767,-0.3746866623872101
3579,0.3578999999999769,-0.9561134074492822,0.9703310610987799,-0.37469047803807726
3580,0.3579999999999769,-0.9561406043007628,0.9702925793215851,-0.3746942958389307
3581,0.3580999999999769,-0.9561665397869681,0.9702559690623774,-0.37469811580029666
3582,0.35819999999997687,-0.9561912240041246,0.9702707545668882,-0.3747019379328915
3583,0.35829999999997686,-0.956214667008795,0.9702851507869146,-0.37470576224766255
3584,0.35839999999997685,-0.9562368788177958,0.9702991551123435,-0.37470958875577665
3585,0.35849999999997684,-0.9562578694081174,0.9703127649242219,-0.3747134174686425
3586,0.3585999999999768,-0.9562776487168458,0.9703259775947578,-0.37471724839790854
3587,0.3586999999999768,-0.9562962266410864,0.9703387904873229,-0.3747210815554804
3588,0.3587999999999768,-0.956313613037889,0.9703512009564534,-0.37472491695351584
3589,0.3588999999999768,-0.9563298177241765,0.9703632063478533,-0.37472875460443567
3590,0.3589999999999768,-0.9563448504766733,0.9703748039983964,-0.3747325945209351
3591,0.35909999999997677,-0.9563587210318375,0.9703859912361287,-0.37473643671597945
3592,0.35919999999997676,-0.9563714390857938,0.9703967653802721,-0.3747402812028018
3593,0.35929999999997675,-0.9563830142942696,0.970407123741227,-0.3747441279949442
3594,0.35939999999997674,-0.9563934562725321,0.970622353773699,-0.37474797710619473
3595,0.3594999999999767,-0.9564027745953273,0.9710095174845206,-0.3747518285506348
3596,0.3595999999999767,-0.9564109787968226,0.9713886427046672,-0.3747556823426459
3597,0.3596999999999767,-0.956418078370549,0.9717591123694292,-0.37475953849686866
3598,0.3597999999999767,-0.956424082769348,0.9721202919481001,-0.3747633970282377
3599,0.3598999999999767,-0.956429001405318,0.9724715293053773,-0.3747672579519531
3600,0.35999999999997667,-0.9564328436497643,0.9728121545716464,-0.374771121283504
3601,0.36009999999997666,-0.9564356188331514,0.9731414800226211,-0.3747749870386394
3602,0.36019999999997665,-0.9564373362450557,0.9734587999688156,-0.3747788552333687
3603,0.36029999999997664,-0.9564380051341221,0.9737633906553453,-0.37478272588398126
3604,0.36039999999997663,-0.9564376347080213,0.9740545101725645,-0.3747865990069851
3605,0.3604999999999766,-0.9564362341334106,0.9743313983780528,-0.3747904746191642
3606,0.3605999999999766,-0.9564338125358949,0.9745932768304786,-0.37479435273751754
3607,0.3606999999999766,-0.9564303789999915,0.9748393487358675,-0.3747982333792831
3608,0.3607999999999766,-0.9564259425690962,0.9750687989068141,-0.3748021165619131
3609,0.3608999999999766,-0.9564205122454517,0.9752807937351673,-0.3748060023030594
3610,0.36099999999997656,-0.956414096990117,0.9754744811787321,-0.3748098906205828
3611,0.36109999999997655,-0.9564067057229418,0.9757476203558012,-0.37481378153251393
3612,0.36119999999997654,-0.9563983473225396,0.9760302294960016,-0.37481767505707086
3613,0.36129999999997653,-0.9563890306262645,0.9762949225492171,-0.3748215712126163
3614,0.3613999999999765,-0.9563787644301907,0.9765407499606406,-0.37482547001766753
3615,0.3614999999999765,-0.9563675574890923,0.9767667405628837,-0.37482937149087814
3616,0.3615999999999765,-0.9563554185164278,0.9769719015769786,-0.37483327565100866
3617,0.3616999999999765,-0.9563423561843238,0.9771552186309299,-0.3748371825169346
3618,0.3617999999999765,-0.9563283791235625,0.9773156557964556,-0.3748410921076238
3619,0.36189999999997646,-0.9563134959235714,0.9774521556445555,-0.37484500444212493
3620,0.36199999999997645,-0.9562977151324141,0.9775636393205427,-0.3748489195395246
3621,0.36209999999997644,-0.9562810452567843,0.9776490066391658,-0.37485283741898995
3622,0.36219999999997643,-0.9562634947620006,0.9777071362004448,-0.3748567580997033
3623,0.3622999999999764,-0.9562450720720045,0.9777368855268302,-0.3748606816008676
3624,0.3623999999999764,-0.9562257855693602,0.9777370912222859,-0.3748646079417015
3625,0.3624999999999764,-0.9562056435952558,0.9777065691538809,-0.37486853714140556
3626,0.3625999999999764,-0.9561846544495077,0.9776441146564574,-0.37487246921916323
3627,0.3626999999999764,-0.9561628263905658,0.9775485027609293,-0.3748764041941162
3628,0.36279999999997636,-0.956140167635522,0.9774184884467375,-0.3748803420853769
3629,0.36289999999997635,-0.9561166863601194,0.9772528069189771,-0.374884282911975
3630,0.36299999999997634,-0.9560923906987648,0.9770501739106795,-0.37488822669288496
3631,0.36309999999997633,-0.9560672887445425,0.9768092860107144,-0.3748921734470058
3632,0.3631999999999763,-0.9560413885492303,0.9765288210177469,-0.3748961231931229
3633,0.3632999999999763,-0.956014698123317,0.9762074383206624,-0.37490007594993807
3634,0.3633999999999763,-0.9559872254360237,0.9758437793058398,-0.37490403173603076
3635,0.3634999999999763,-0.9559589784153238,0.9754364677916296,-0.374907990569877
3636,0.3635999999999763,-0.9559299649479689,0.9749841104903613,-0.3749119524698136
3637,0.36369999999997626,-0.9559001928795129,0.9744852974981757,-0.37491591745406
3638,0.36379999999997625,-0.9558696700143413,0.973938602812948,-0.3749198855406869
3639,0.36389999999997624,-0.9558384041157003,0.9733425848805354,-0.37492385674764195
3640,0.36399999999997623,-0.9558064029057282,0.9726957871695535,-0.3749278310927109
3641,0.3640999999999762,-0.9557736740654896,0.9719967387748515,-0.3749318085935442
3642,0.3641999999999762,-0.9557402252350108,0.9712439550498271,-0.3749357892676585
3643,0.3642999999999762,-0.9557060640133167,0.970435938267685,-0.3749397731324086
3644,0.3643999999999762,-0.955671197958471,0.9703182950222639,-0.3749437602050178
3645,0.3644999999999762,-0.9556356345876161,0.9703031096755564,-0.3749477505025672
3646,0.36459999999997617,-0.955599381377017,0.9702873535526109,-0.3749517440420018
3647,0.36469999999997615,-0.9555624457621062,0.9702710234993067,-0.37495574084012834
3648,0.36479999999997614,-0.9555248351375292,0.9702541163532641,-0.3749597409136444
3649,0.36489999999997613,-0.9554865568571939,0.9702366289438615,-0.37496374427911733
3650,0.3649999999999761,-0.9554476182343206,0.9702185580922528,-0.3749677509530154
3651,0.3650999999999761,-0.9554080265414939,0.9701999006113842,-0.3749717609517
3652,0.3651999999999761,-0.9553677890107163,0.9701806533060134,-0.3749757742914484
3653,0.3652999999999761,-0.9553269128334634,0.9701608129727273,-0.3749797909884582
3654,0.3653999999999761,-0.955361158875359,0.9701403763999598,-0.37498381105887446
3655,0.36549999999997607,-0.9554008884820375,0.9701193403680117,-0.3749878345187728
3656,0.36559999999997606,-0.9554396947517664,0.9700977016490695,-0.37499186138421764
3657,0.36569999999997604,-0.9554775832132762,0.9700754570072243,-0.37499589167122527
3658,0.36579999999997603,-0.9555145593803896,0.9700526031984923,-0.3749999253958322
3659,0.365899999999976,-0.9555506287519691,0.9700291369708344,-0.37500396257407687
3660,0.365999999999976,-0.9555857968118664,0.9700050550641769,-0.3750080032220289
3661,0.366099999999976,-0.9556200690288724,0.9699803542104317,-0.3750120473558073
3662,0.366199999999976,-0.9556534508566676,0.9699550311335181,-0.37501609499160055
3663,0.366299999999976,-0.9556859477337736,0.9699332051517342,-0.3750201461456825
3664,0.36639999999997597,-0.9557175650835046,0.9701577598394262,-0.37502420083442384
3665,0.36649999999997596,-0.9557483083139213,0.9703657014065082,-0.37502825907433074
3666,0.36659999999997595,-0.9557781828177836,0.9706839300712609,-0.37503232088205296
3667,0.36669999999997593,-0.9558071939725048,0.9710220870318184,-0.3750363862743929
3668,0.3667999999999759,-0.9558353471401071,0.9713441829602074,-0.3750404552683564
3669,0.3668999999999759,-0.9558626476671767,0.9716491278810128,-0.3750445278811358
3670,0.3669999999999759,-0.9558891008848202,0.9719358005340772,-0.3750486041301542
3671,0.3670999999999759,-0.9559147121086211,0.9722030482733558,-0.37505268403308056
3672,0.3671999999999759,-0.9559394866385984,0.9724496869954511,-0.3750567676078319
3673,0.36729999999997587,-0.9559634297591634,0.9726745010987944,-0.3750608548726126
3674,0.36739999999997586,-0.955986546739079,0.9728762434744219,-0.3750649458459365
3675,0.36749999999997585,-0.9560088428314194,0.9730536355292739,-0.3750690405466011
3676,0.36759999999997583,-0.9560303232735293,0.9732053672429299,-0.37507313899377404
3677,0.3676999999999758,-0.9560509932869855,0.9733300972586673,-0.3750772412069371
3678,0.3677999999999758,-0.9560708580775562,0.9734264530097041,-0.37508134720595343
3679,0.3678999999999758,-0.9560899228351647,0.9734930308814636,-0.3750854570110576
3680,0.3679999999999758,-0.9561081927338501,0.9735283964106604,-0.37508957064288007
3681,0.3680999999999758,-0.9561256729317308,0.9739119847723915,-0.37509368812244487
3682,0.36819999999997577,-0.9561423685709677,0.9743757382261995,-0.3750978094712003
3683,0.36829999999997576,-0.956158284777728,0.9748278741167519,-0.37510193471102093
3684,0.36839999999997575,-0.9561734266621493,0.9752674025622103,-0.3751060638642165
3685,0.36849999999997574,-0.9561877993183056,0.9756933017981826,-0.37511019695353287
3686,0.3685999999999757,-0.9562014078241712,0.9761045179210459,-0.375114334002194
3687,0.3686999999999757,-0.9562142572415883,0.976499964658937,-0.37511847503386014
3688,0.3687999999999757,-0.9562263526162328,0.9768785231716489,-0.37512262007267344
3689,0.3688999999999757,-0.9562376989775817,0.9772390418806354,-0.3751267691432412
3690,0.3689999999999757,-0.9562483013388804,0.9775803363302601,-0.37513092227066097
3691,0.36909999999997567,-0.9562581646971118,0.9779011890813744,-0.37513507948049774
3692,0.36919999999997566,-0.9562672940329643,0.978200349638233,-0.37513924079880784
3693,0.36929999999997565,-0.9562756943108015,0.9784765344096846,-0.3751434062521338
3694,0.36939999999997564,-0.9562833704786324,0.9787284267054916,-0.37514757586750597
3695,0.3694999999999756,-0.9562903274680818,0.9789546767685503,-0.3751517496724375
3696,0.3695999999999756,-0.9562965701943612,0.9791539018436883,-0.37515592769493966
3697,0.3696999999999756,-0.9563021035562409,0.9793246862836237,-0.3751601099635054
3698,0.3697999999999756,-0.9563069324360219,0.9794655816925723,-0.3751642965071113
3699,0.3698999999999756,-0.9563110616995096,0.9795751071078905,-0.37516848735522795
3700,0.36999999999997557,-0.9563144961959865,0.9796517492200376,-0.3751726825377999
3701,0.37009999999997556,-0.956317240758187,0.9796939626310442,-0.3751768820852593
3702,0.37019999999997555,-0.9563193002022717,0.9797001701515741,-0.3751810860285064
3703,0.37029999999997554,-0.9563206793278036,0.9796687631365646,-0.3751852943989236
3704,0.3703999999999755,-0.9563213829177234,0.9795981018593466,-0.3751895072283593
3705,0.3704999999999755,-0.956321415738327,0.979486515924045,-0.3751937245491219
3706,0.3705999999999755,-0.9563207825392422,0.9793323047159925,-0.3751979463939975
3707,0.3706999999999755,-0.9563194880534079,0.979133737889801,-0.3752021727962144
3708,0.3707999999999755,-0.9563175369970516,0.9788890558946814,-0.3752064037894585
3709,0.37089999999997547,-0.9563149340696697,0.9785964705365399,-0.37521063940786953
3710,0.37099999999997546,-0.9563116839540078,0.9782541655763365,-0.375214879686017
3711,0.37109999999997545,-0.9563077913160409,0.977860297364165,-0.3752191246589244
3712,0.37119999999997544,-0.9563032608049561,0.9774129955084863,-0.3752233743620316
3713,0.3712999999999754,-0.9562980970531334,0.9769103635799523,-0.37522762883121935
3714,0.3713999999999754,-0.9562923046761305,0.9763504798492658,-0.37523188810278146
3715,0.3714999999999754,-0.956285888272665,0.9757313980585448,-0.37523615221343276
3716,0.3715999999999754,-0.9562788524246001,0.9750511482257107,-0.3752404212002976
3717,0.3716999999999754,-0.9562712016969294,0.9743077374814725,-0.37524469510089775
3718,0.3717999999999754,-0.9562629406377627,0.9734991509385553,-0.375248973953162
3719,0.37189999999997536,-0.9562540737783131,0.9726233525929163,-0.375253257795401
3720,0.37199999999997535,-0.9562446056328845,0.9716782862567882,-0.3752575466663204
3721,0.37209999999997534,-0.9562345406988596,0.9706618765235187,-0.37526184060498774
3722,0.37219999999997533,-0.9562238834566893,0.9695720297643002,-0.37526613965086003
3723,0.3722999999999753,-0.9562126383698825,0.9684066351570297,-0.3752704438437464
3724,0.3723999999999753,-0.9562008098849962,0.9676699813846183,-0.3752747532238098
3725,0.3724999999999753,-0.9561884024316274,0.9676819532788414,-0.37527906783155635
3726,0.3725999999999753,-0.9561754204224052,0.967740576975988,-0.3752833877078423
3727,0.3726999999999753,-0.9561618682529833,0.9677983943187894,-0.3752877128938461
3728,0.37279999999997526,-0.9561477503020342,0.9678553969653454,-0.3752920434310574
3729,0.37289999999997525,-0.9561330709312434,0.9679115765486204,-0.375296379361287
3730,0.37299999999997524,-0.9561178344853047,0.9679669246766022,-0.3753007207266517
3731,0.37309999999997523,-0.9561020452919164,0.9680214329324607,-0.3753050675695368
3732,0.3731999999999752,-0.9560857076617779,0.968075092874709,-0.3753094199326275
3733,0.3732999999999752,-0.9560688258885878,0.9681278960373662,-0.3753137778588574
3734,0.3733999999999752,-0.9560514042490416,0.9681798339301214,-0.37531814139143527
3735,0.3734999999999752,-0.9560334470028315,0.9682308980385009,-0.3753225105738007
3736,0.3735999999999752,-0.956014958392647,0.9687623345009666,-0.37532688544963755
3737,0.37369999999997516,-0.955995942644174,0.9693157983841358,-0.37533126606284123
3738,0.37379999999997515,-0.9559764039660977,0.969864603377726,-0.3753356524575182
3739,0.37389999999997514,-0.955956346550105,0.9704078475712139,-0.3753400446779671
3740,0.37399999999997513,-0.955935774570887,0.9709445886673465,-0.37534444276867873
3741,0.3740999999999751,-0.9559146921861433,0.9714738431051992,-0.37534884677430763
3742,0.3741999999999751,-0.9558931035365871,0.9719945851884262,-0.37535325673967235
3743,0.3742999999999751,-0.95587101274595,0.972505746220835,-0.3753576727097348
3744,0.3743999999999751,-0.9558484239209888,0.9730062136516564,-0.3753620947295925
3745,0.3744999999999751,-0.9558253411514921,0.9734948302331149,-0.3753665228444732
3746,0.37459999999997506,-0.9558017685102889,0.9739703931931487,-0.3753709570997075
3747,0.37469999999997505,-0.9557777100532564,0.9744316534263717,-0.37537539754073984
3748,0.37479999999997504,-0.9557531698193295,0.974887109400032,-0.3753798442130998
3749,0.37489999999997503,-0.955728151830511,0.975325081881338,-0.37538429716240573
3750,0.374999999999975,-0.9557026600918821,0.9757426704558991,-0.3753887564343486
3751,0.375099999999975,-0.9556766985916147,0.9761382481795159,-0.3753932220747049
3752,0.375199999999975,-0.9556502713009826,0.9765101316426559,-0.37539769412930096
3753,0.375299999999975,-0.9556233821743746,0.9768565804226731,-0.3754021726440289
3754,0.375399999999975,-0.9556144712545854,0.9771757965997948,-0.37540665766484055
3755,0.37549999999997496,-0.9556240358063794,0.9774659243416463,-0.3754111492377555
3756,0.37559999999997495,-0.9556331877090434,0.9777250495610922,-0.3754156474088419
3757,0.37569999999997494,-0.955641928335934,0.9779511996521376,-0.375420152224231
3758,0.37579999999997493,-0.9556502590622681,0.9781556988730868,-0.3754246637301342
3759,0.3758999999999749,-0.9556581812650966,0.9783300516007993,-0.3754291819728194
3760,0.3759999999999749,-0.9556656963232782,0.9784693352086578,-0.37543370699865236
3761,0.3760999999999749,-0.9556728056174527,0.9785715863754512,-0.3754382388540925
3762,0.3761999999999749,-0.955679510530015,0.978634788218516,-0.37544277758570505
3763,0.3762999999999749,-0.955685812445087,0.9786568703442411,-0.3754473232401906
3764,0.37639999999997487,-0.9556917127484925,0.9786357089905549,-0.3754518758644071
3765,0.37649999999997485,-0.9556972128277296,0.9785691272651305,-0.3754564355053551
3766,0.37659999999997484,-0.9557023140719431,0.9784548954827063,-0.37546100221025674
3767,0.37669999999997483,-0.9557145766274172,0.9782907316045246,-0.37546557602655617
3768,0.3767999999999748,-0.9557308539727892,0.9780743017824799,-0.3754701570019488
3769,0.3768999999999748,-0.9557465265329667,0.9778032210100833,-0.3754747451844282
3770,0.3769999999999748,-0.9557615969451452,0.9774750538818732,-0.3754793406223224
3771,0.3770999999999748,-0.9557760678466851,0.9770873154623558,-0.37548394336432284
3772,0.3771999999999748,-0.955789941875058,0.9766374722650318,-0.3754885534595553
3773,0.37729999999997477,-0.9558032216677923,0.9761229433414832,-0.37549317095758794
3774,0.37739999999997476,-0.9558159098624206,0.9755411014799422,-0.3754977959085284
3775,0.37749999999997474,-0.9558280090964243,0.974889274512177,-0.3755024283630404
3776,0.37759999999997473,-0.9558395220071814,0.9741647467269793,-0.3755070683724179
3777,0.3776999999999747,-0.9558504512319119,0.9733647603879803,-0.37551171598863775
3778,0.3777999999999747,-0.9558607994076244,0.9724865173530117,-0.3755163712644261
3779,0.3778999999999747,-0.9558705691710625,0.9715271807917255,-0.3755210342533222
3780,0.3779999999999747,-0.9558797631586512,0.9704838769977502,-0.3755257050097382
3781,0.3780999999999747,-0.955888384006443,0.9694832843907315,-0.37553038358903923
3782,0.37819999999997467,-0.9558964343500651,0.9694832735894814,-0.375535070047586
3783,0.37829999999997466,-0.9559039168246651,0.9694819555967653,-0.3755397644428465
3784,0.37839999999997465,-0.9559108340648587,0.9694793209548683,-0.37554446683342546
3785,0.37849999999997463,-0.9559171887046756,0.9694753601924879,-0.3755491772791712
3786,0.3785999999999746,-0.9559397341555952,0.9694700638249896,-0.37555389584122145
3787,0.3786999999999746,-0.9559649671106026,0.969463422354664,-0.3755586225820811
3788,0.3787999999999746,-0.9559896233050204,0.9694554262709848,-0.375563357565709
3789,0.3788999999999746,-0.956013704841945,0.9694460660508685,-0.3755681008575647
3790,0.3789999999999746,-0.9560372138261979,0.9694642120014783,-0.3755728525246906
3791,0.37909999999997457,-0.95606015236428,0.9694825665390728,-0.3755776126357697
3792,0.37919999999997456,-0.9560825225643272,0.9695000790415881,-0.3755823812611993
3793,0.37929999999997455,-0.9561043265360651,0.9695167439663857,-0.37558715847312885
3794,0.37939999999997454,-0.9561255663907651,0.9697117298903534,-0.37559194434554966
3795,0.3794999999999745,-0.9561462442411987,0.9699454236175208,-0.3755967389543192
3796,0.3795999999999745,-0.9561663622015943,0.9702536227112143,-0.37560154237721216
3797,0.3796999999999745,-0.9561859223875927,0.9705370099234735,-0.37560635469398146
3798,0.3797999999999745,-0.9562049269162031,0.9707937050461344,-0.37561117598637705
3799,0.3798999999999745,-0.9562233779057592,0.9710217597730059,-0.37561600633818243
3800,0.37999999999997447,-0.9562412774758767,0.9712191568341773,-0.37562084583524374
3801,0.38009999999997446,-0.9562586277474091,0.9713838091665026,-0.37562569456549433
3802,0.38019999999997445,-0.9562754308424053,0.9715135591228907,-0.3756305526189532
3803,0.38029999999997444,-0.9562916888840675,0.971606177723414,-0.37563542008774126
3804,0.3803999999999744,-0.9563074039967077,0.971659363951638,-0.37564029706608304
3805,0.3804999999999744,-0.9563225783057072,0.9723517020441114,-0.3756451836502865
3806,0.3805999999999744,-0.956337213937474,0.9730445741307576,-0.3756500799387485
3807,0.3806999999999744,-0.9563513130194017,0.9737292790260891,-0.3756549860319138
3808,0.3807999999999744,-0.9563648776798286,0.9744041465203498,-0.37565990203224753
3809,0.38089999999997437,-0.956377910047997,0.975067418520552,-0.375664828044213
3810,0.38099999999997436,-0.9563904122540123,0.9757172467789847,-0.37566976417421816
3811,0.38109999999997435,-0.956402386428804,0.9763516906391708,-0.37567471053056734
3812,0.38119999999997434,-0.9564138347040846,0.9769687148061527,-0.37567966722341356
3813,0.3812999999999743,-0.9564247592123108,0.9775661871486883,-0.3756846343646868
3814,0.3813999999999743,-0.956435162086644,0.978141876541656,-0.3756896120680399
3815,0.3814999999999743,-0.9564450454609114,0.9786934507577023,-0.3756946004487631
3816,0.3815999999999743,-0.9564544114695668,0.9792184744179075,-0.3756995996237315
3817,0.3816999999999743,-0.9564632622476522,0.9797144070119855,-0.37570460971130276
3818,0.38179999999997427,-0.9564715999307591,0.9801786009992582,-0.3757096308312516
3819,0.38189999999997426,-0.9564794266549905,0.9806083000023658,-0.3757146631046976
3820,0.38199999999997425,-0.9564867445569223,0.9810006371063485,-0.3757197066539943
3821,0.38209999999997424,-0.9564935557735652,0.9813526332763804,-0.37572476160266727
3822,0.3821999999999742,-0.9564998624423263,0.9816611959080231,-0.3757298280753295
3823,0.3822999999999742,-0.9565056667009719,0.9819231175243984,-0.37573490619759464
3824,0.3823999999999742,-0.9565109706875881,0.982135074635116,-0.3757399960960194
3825,0.3824999999999742,-0.9565157765405434,0.9822936267721635,-0.3757450978979998
3826,0.3825999999999742,-0.9565200863984505,0.9823952157182135,-0.37575021173172934
3827,0.38269999999997417,-0.9565239024001276,0.9824361649429445,-0.37575533772612385
3828,0.38279999999997416,-0.9565272266845599,0.9824126792629898,-0.37576047601077783
3829,0.38289999999997415,-0.9565300613908612,0.9823208447410057,-0.3757656267159239
3830,0.38299999999997414,-0.9565324086582344,0.9821566288390751,-0.37577078997236985
3831,0.38309999999997413,-0.9565342706259335,0.9819158808412484,-0.37577596591149615
3832,0.3831999999999741,-0.9565356494332228,0.9815943325594295,-0.3757811546652471
3833,0.3832999999999741,-0.9565365472193386,0.9811875993360774,-0.37578635636610314
3834,0.3833999999999741,-0.9565369661234483,0.9806911813562762,-0.37579157114711675
3835,0.3834999999999741,-0.9565369082846105,0.9801004652806611,-0.3757967991419209
3836,0.3835999999999741,-0.9565363758417347,0.9794107262094588,-0.37580204048477245
3837,0.38369999999997406,-0.9565353709335398,0.9786171299865278,-0.3758072953106138
3838,0.38379999999997405,-0.9565338956985134,0.9777147358507832,-0.37581256375512734
3839,0.38389999999997404,-0.95653195227487,0.9766984994407568,-0.3758178459548309
3840,0.38399999999997403,-0.9565295428005086,0.9755632761563316,-0.375823142047172
3841,0.384099999999974,-0.9565266694129712,0.9743038248798749,-0.37582845217063854
3842,0.384199999999974,-0.9565233342493991,0.9729148120571461,-0.37583377646490074
3843,0.384299999999974,-0.9565195394464912,0.9713908161364679,-0.3758391150709489
3844,0.384399999999974,-0.9565152871404593,0.9705192860791971,-0.3758444681312386
3845,0.384499999999974,-0.9565105794669859,0.9705124334483436,-0.3758498357898909
3846,0.38459999999997396,-0.9565054185611789,0.9705043918984185,-0.3758552181928655
3847,0.38469999999997395,-0.9564998065575285,0.9704951539093573,-0.3758606154881324
3848,0.38479999999997394,-0.9564937455898626,0.9704847119552619,-0.3758660278259277
3849,0.38489999999997393,-0.956487237791302,0.9704730585046123,-0.375871455358932
3850,0.3849999999999739,-0.9564802852942159,0.9704601860204773,-0.3758768982425075
3851,0.3850999999999739,-0.9564728902301773,0.970657779245988,-0.37588235663493624
3852,0.3851999999999739,-0.9564650547299182,0.9713587781607432,-0.3758878306976455
3853,0.3852999999999739,-0.9564567809232842,0.9720445149244388,-0.3758933205954493
3854,0.3853999999999739,-0.9564480709391906,0.9727121544589815,-0.37589882649680356
3855,0.38549999999997386,-0.9564389269055773,0.9733586895029178,-0.37590434857402066
3856,0.38559999999997385,-0.956429350949364,0.973980935548991,-0.3759098870035505
3857,0.38569999999997384,-0.9564193451964067,0.9745755258231537,-0.3759154419661739
3858,0.38579999999997383,-0.9564089117714532,0.975138906317148,-0.37592101364726654
3859,0.3858999999999738,-0.9563980527980994,0.9756673308886223,-0.3759266022370158
3860,0.3859999999999738,-0.9563867703987463,0.976156856444884,-0.3759322079306346
3861,0.3860999999999738,-0.9563750666945569,0.976669917411076,-0.37593783092858096
3862,0.3861999999999738,-0.9563629438054141,0.9773153037056433,-0.3759434714367577
3863,0.3862999999999738,-0.9563504038498789,0.977930845013389,-0.37594912966670596
3864,0.38639999999997376,-0.9563392966098496,0.9785128664444552,-0.37595480583576696
3865,0.38649999999997375,-0.9563451034852053,0.9790574977388488,-0.37596050016727844
3866,0.38659999999997374,-0.9563503521623481,0.97956066847341,-0.3759662128907089
3867,0.38669999999997373,-0.9563550330169136,0.980018103387836,-0.37597194424179475
3868,0.3867999999999737,-0.9563591362625209,0.9804253178477279,-0.3759776944627008
3869,0.3868999999999737,-0.9563626519477167,0.9807776134639892,-0.3759834638021052
3870,0.3869999999999737,-0.9563655699528738,0.9810700738893333,-0.3759892525153227
3871,0.3870999999999737,-0.9563678799870405,0.9812975608141403,-0.3759950608644089
3872,0.3871999999999737,-0.95636957158474,0.9814547101854435,-0.3760008891182218
3873,0.38729999999997367,-0.9563706341027157,0.9815359286744211,-0.37600673755251357
3874,0.38739999999997365,-0.9563710567166219,0.9815353904194003,-0.3760126064500074
3875,0.38749999999997364,-0.9563708284176543,0.9814470340730785,-0.37601849610045135
3876,0.38759999999997363,-0.9563699380091214,0.9812645601844007,-0.3760244068006787
3877,0.3876999999999736,-0.9563683741029506,0.9809814289473472,-0.3760303388546671
3878,0.3877999999999736,-0.95636612511613,0.9805908583507524,-0.37603629257359616
3879,0.3878999999999736,-0.956363179267082,0.9800858227652429,-0.3760422682758908
3880,0.3879999999999736,-0.9563595245719677,0.979459052005426,-0.37604826628731336
3881,0.3880999999999736,-0.9563551488409229,0.9787030309076248,-0.37605428694099036
3882,0.38819999999997357,-0.9563500396742215,0.9778099994657056,-0.3760603305775135
3883,0.38829999999997356,-0.9563441844583725,0.9767719535699186,-0.37606639754501786
3884,0.38839999999997354,-0.9563375703621456,0.9755806463961171,-0.3760724881992634
3885,0.38849999999997353,-0.9563301843325315,0.9742275904952405,-0.3760786029037632
3886,0.3885999999999735,-0.9563220130906374,0.9727040606354707,-0.37608474202988945
3887,0.3886999999999735,-0.9563130431275213,0.9710010974519361,-0.3760909059570209
3888,0.3887999999999735,-0.9563032606999681,0.9691095119611702,-0.37609709507271555
3889,0.3888999999999735,-0.9562926518262116,0.9690967816800437,-0.3761033097728741
3890,0.3889999999999735,-0.9562812022816067,0.9691026605404764,-0.3761095504619606
3891,0.38909999999997347,-0.9562688975942543,0.9691084490009965,-0.3761158175532243
3892,0.38919999999997346,-0.9562557230405827,0.9691141466458524,-0.3761221114689529
3893,0.38929999999997345,-0.9562416636408893,0.9691197530580317,-0.37612843264075335
3894,0.38939999999997343,-0.9562267041548395,0.969125267819258,-0.37613478150987373
3895,0.3894999999999734,-0.9562108290769282,0.9691306905099878,-0.3761411585275166
3896,0.3895999999999734,-0.9561940226318963,0.9691360207094084,-0.37614756415521544
3897,0.3896999999999734,-0.9561762687700974,0.9699502844200978,-0.376153998865223
3898,0.3897999999999734,-0.9561575511628108,0.9709934772964227,-0.37616046314094453
3899,0.3898999999999734,-0.9561378531974826,0.972041680922918,-0.3761669574773611
3900,0.38999999999997337,-0.9561171579728842,0.9730915063812309,-0.37617348238152165
3901,0.39009999999997336,-0.9560954482941648,0.9741392017474634,-0.37618003837303915
3902,0.39019999999997335,-0.9560727066677749,0.9751806306581791,-0.37618662598462815
3903,0.39029999999997333,-0.9560489152962307,0.9762112503791588,-0.37619324576264956
3904,0.3903999999999733,-0.9560240560726829,0.9772260894204884,-0.3761998982676779
3905,0.3904999999999733,-0.9559981105752517,0.978219724746398,-0.37620658407513713
3906,0.3905999999999733,-0.9559710600610811,0.9791862586334268,-0.3762133037759185
3907,0.3906999999999733,-0.9559428854600616,0.9801192952360633,-0.37622005797702385
3908,0.3907999999999733,-0.9559135673681648,0.9810119169251402,-0.376226847302264
3909,0.39089999999997327,-0.955883086040332,0.9818566604710909,-0.37623367239295624
3910,0.39099999999997326,-0.955851421382847,0.9826454931518517,-0.37624053390870454
3911,0.39109999999997325,-0.9558185529451275,0.983369788873867,-0.3762474325281242
3912,0.39119999999997324,-0.9557844599108621,0.9840203044044654,-0.37625436894972164
3913,0.3912999999999732,-0.9557491210884177,0.9845871558249369,-0.37626134389269233
3914,0.3913999999999732,-0.9557125149004397,0.9850597953260318,-0.3762683580978996
3915,0.3914999999999732,-0.9556746193725711,0.985426988481365,-0.37627541232880174
3916,0.3915999999999732,-0.9556354121212097,0.9856767921493056,-0.37628250737249236
3917,0.3916999999999732,-0.9555948703402298,0.9857965331703044,-0.3762896440408469
3918,0.39179999999997317,-0.9555529707865942,0.98577278804408,-0.3762968231716746
3919,0.39189999999997316,-0.9555096897647873,0.9855913637894588,-0.37630404563003367
3920,0.39199999999997315,-0.9554650031100043,0.9852372802086438,-0.37631131230961556
3921,0.39209999999997314,-0.955418886170036,0.984694753796966,-0.3763186241342475
3922,0.3921999999999731,-0.955373525761909,0.9839471835583409,-0.3763259820595286
3923,0.3922999999999731,-0.9554283931206867,0.9829771390053429,-0.3763333870745777
3924,0.3923999999999731,-0.9554821291329958,0.9817663506405657,-0.37634084020393654
3925,0.3924999999999731,-0.9555347408581341,0.9802957032323377,-0.3763483425096195
3926,0.3925999999999731,-0.9555862353346287,0.9785452322124594,-0.3763558950932904
3927,0.39269999999997307,-0.9556366195801789,0.97649412353598,-0.37636349909864913
3928,0.39279999999997306,-0.955685900591597,0.9741207173526797,-0.376371155713903
3929,0.39289999999997305,-0.9557340853447515,0.9714025158463842,-0.37637886617447086
3930,0.39299999999997304,-0.9557811807945088,0.9711251373827987,-0.37638663176579473
3931,0.393099999999973,-0.955827193874677,0.9718895394608906,-0.3763944538263378
3932,0.393199999999973,-0.9558721314979484,0.9725873604877001,-0.376402333750726
3933,0.393299999999973,-0.9559160005558432,0.9732054173564746,-0.3764102729930691
3934,0.393399999999973,-0.9559588079186531,0.9737292439919903,-0.3764182730703883
3935,0.393499999999973,-0.9560005604353852,0.974341087792065,-0.3764263355662504
3936,0.39359999999997297,-0.956041264933706,0.9755217651591311,-0.376434462134538
3937,0.39369999999997296,-0.9560809282198862,0.976676722383596,-0.3764426545033808
3938,0.39379999999997295,-0.9561195570787446,0.9777952334364037,-0.37645091447925766
3939,0.39389999999997294,-0.9561571582735935,0.9788652680515231,-0.3764592439513528
3940,0.3939999999999729,-0.9561937385461834,0.9798733827574951,-0.37646764489603657
3941,0.3940999999999729,-0.9562293046166487,0.9808046057154992,-0.3764761193816758
3942,0.3941999999999729,-0.9562638631834526,0.9816423155273595,-0.3764846695737328
3943,0.3942999999999729,-0.9562974209233336,0.9823681143219718,-0.37649329774020324
3944,0.3943999999999729,-0.9563299844912508,0.9829616955935662,-0.37650200625746605
3945,0.3944999999999729,-0.9563615605203313,0.9834007074467825,-0.37651079761668754
3946,0.39459999999997286,-0.9563921556218155,0.9836606120966869,-0.37651967443077533
3947,0.39469999999997285,-0.956421776385005,0.9837145426697007,-0.3765286394420569
3948,0.39479999999997284,-0.9564504293772099,0.9835331585452464,-0.37653769553079425
3949,0.39489999999997283,-0.956478121143695,0.9830845006573445,-0.37654684572469954
3950,0.3949999999999728,-0.9565048582076289,0.9823338483288732,-0.37655609320955746
3951,0.3950999999999728,-0.9565306470700301,0.9812435793266251,-0.3765654413412133
3952,0.3951999999999728,-0.9565554942097166,0.9797730348910478,-0.37657489365907043
3953,0.3952999999999728,-0.9565794060832521,0.9778783915007389,-0.3765844539014003
3954,0.3953999999999728,-0.9566023891248935,0.9755125410716415,-0.3765941260226125
3955,0.39549999999997276,-0.9566244497465386,0.9726249811624589,-0.3766039142129065
3956,0.39559999999997275,-0.9566455943376715,0.9700691173070134,-0.37661382292053225
3957,0.39569999999997274,-0.956665829265308,0.9700884169296966,-0.3766238568770223
3958,0.39579999999997273,-0.9566851608739394,0.9703623216752678,-0.3766340211258626
3959,0.3958999999999727,-0.9567035954854748,0.9721367759691865,-0.3766443210549285
3960,0.3959999999999727,-0.9567211393991802,0.9739527601982642,-0.3766547624332651
3961,0.3960999999999727,-0.9567377988916166,0.9757948155735866,-0.3766653514527564
3962,0.3961999999999727,-0.956753580216573,0.977643425133546,-0.37667609477524916
3963,0.3962999999999727,-0.9567684896049968,0.979474339028683,-0.3766869995859409
3964,0.39639999999997266,-0.95678253326492,0.9812578057734744,-0.37669807365381464
3965,0.39649999999997265,-0.9567957173813786,0.9829576969712039,-0.3767093254002087
3966,0.39659999999997264,-0.9568080481163276,0.9845305114599626,-0.37672076397672366
3967,0.39669999999997263,-0.9568195316085496,0.9859242432592407,-0.37673239935413305
3968,0.3967999999999726,-0.9568301739735557,0.9870770962357761,-0.37674424242427856
3969,0.3968999999999726,-0.9568399813034772,0.9879160272061807,-0.3767563051177502
3970,0.3969999999999726,-0.9568489596669517,0.988355098412497,-0.37676860054089983
3971,0.3970999999999726,-0.9568571151089962,0.9882936200564014,-0.37678114313706285
3972,0.3971999999999726,-0.9568644536508728,0.9876140638193573,-0.3767939488785471
3973,0.39729999999997256,-0.9568709812899417,0.9861797286887046,-0.37680703549817873
3974,0.39739999999997255,-0.956876703999504,0.9838321401090072,-0.37682042277235184
3975,0.39749999999997254,-0.9568816277286291,0.9803881608978321,-0.37683413287170175
3976,0.39759999999997253,-0.9568857584019722,0.9756367849111482,-0.37684819080125387
3977,0.3976999999999725,-0.9568891019195725,0.9706492703548371,-0.3768626249600904
3978,0.3977999999999725,-0.9568916641566363,0.9723714014845558,-0.37687746786232423
3979,0.3978999999999725,-0.9568934509632987,0.9739305960864146,-0.3768927570788118
3980,0.3979999999999725,-0.9568944681643623,0.9751903863038761,-0.37690853648651923
3981,0.3980999999999725,-0.9568947215590041,0.9759589523453168,-0.3769248579564666
3982,0.39819999999997246,-0.9568942169204465,0.9759678940718028,-0.37694178368435216
3983,0.39829999999997245,-0.9568929599955787,0.9748419049017476,-0.37695938949199953
3984,0.39839999999997244,-0.9568909565045156,0.9720547848112926,-0.3769777696436637
3985,0.39849999999997243,-0.9568882121400734,0.9703358575577209,-0.3769970441037606
3986,0.3985999999999724,-0.9568847325671356,0.9703336105216346,-0.3770173698514562
3987,0.3986999999999724,-0.9568805234218735,0.9703305549747262,-0.377038959126
3988,0.3987999999999724,-0.9568755903107721,0.970326686293622,-0.37706210979813115
3989,0.3988999999999724,-0.9568699388093949,0.9703219997957083,-0.3770872573593158
3990,0.3989999999999724,-0.9568635744607906,0.9703164907256617,-0.377115065869666
3991,0.39909999999997237,-0.9568565027734047,0.9703101542373651,-0.37714658873176404
3992,0.39919999999997235,-0.9568487292182875,0.9703029853690335,-0.3771835488217886
3993,0.39929999999997234,-0.9568402592252802,0.9702949790080583,-0.3772287882350936
3994,0.39939999999997233,-0.9568310981776812,0.9702861298399468,-0.37728678211219646
3995,0.3994999999999723,-0.9568212514046105,0.9702764322724576,-0.37736322444213444
3996,0.3995999999999723,-0.9568127796822269,0.9702658803213691,-0.3774598477070823
3997,0.3996999999999723,-0.9568077638604221,0.9702544674387988,-0.377560675591464
3998,0.3997999999999723,-0.9568019025899053,0.970242186261857,-0.3776375312350634
3999,0.3998999999999723,-0.9567952023392863,0.970229028269504,-0.3776870896584644
4000,0.39999999999997227,-0.9567876693583848,0.9702149833893139,-0.377718728049488
4001,0.40009999999997226,-0.9567793096135252,0.9702000397733168,-0.3777391449995953
4002,0.40019999999997224,-0.9567701287410735,0.970184184382083,-0.37775259559702157
4003,0.40029999999997223,-0.956760132096443,0.970167405418476,-0.37776177406647227
4004,0.4003999999999722,-0.956749325025903,0.9701496968686559,-0.37776834307200186
4005,0.4004999999999722,-0.95673771343611,0.9701310630379297,-0.37777331054504343
4006,0.4005999999999722,-0.9567253045198,0.9701115196832809,-0.37777728376425
4007,0.4006999999999722,-0.9567121072816505,0.9700910904867983,-0.37778063005760776
4008,0.4007999999999722,-0.9566981325451479,0.9700698009039633,-0.37778357412961866
4009,0.40089999999997217,-0.956683392399451,0.9700476724553377,-0.37778625559857654
4010,0.40099999999997216,-0.9566678993161742,0.9700247192818582,-0.3777887627173027
4011,0.40109999999997215,-0.9566516652517904,0.9700009471613656,-0.3777911522059735
4012,0.40119999999997213,-0.9566347009710044,0.9699763542924988,-0.3777934610637852
4013,0.4012999999999721,-0.9566170156883759,0.969950932982592,-0.3777957137318164
4014,0.4013999999999721,-0.956598617011853,0.9699246715656535,-0.37779792652593597
4015,0.4014999999999721,-0.9565795111104676,0.969897556146408,-0.3778001104351527
4016,0.4015999999999721,-0.9565597030123584,0.9698695719891107,-0.3778022729194638
4017,0.4016999999999721,-0.9565391969506463,0.9698407045141904,-0.37780441908175716
4018,0.40179999999997207,-0.9565179966974265,0.9698109399425174,-0.3778065524404916
4019,0.40189999999997206,-0.9564961058498972,0.9697802656578399,-0.3778086754435073
4020,0.40199999999997205,-0.9564735280523211,0.9697486703620858,-0.3778107898119327
4021,0.40209999999997204,-0.9564502671515004,0.9697161440894536,-0.37781289677151836
4022,0.402199999999972,-0.9564263272920333,0.96968267813184,-0.3778149972087425
4023,0.402299999999972,-0.9564017129619402,0.9696482649145876,-0.37781709177657885
4024,0.402399999999972,-0.9563764290005415,0.9696128978498123,-0.37781918096629
4025,0.402499999999972,-0.9563504805799002,0.9695765711852884,-0.37782126515630904
4026,0.402599999999972,-0.9563238731695589,0.9695392798599581,-0.37782334464562045
4027,0.40269999999997197,-0.9562966124923413,0.9695010193722466,-0.3778254196766535
4028,0.40279999999997196,-0.9562687044770105,0.969497888452258,-0.3778274904510201
4029,0.40289999999997195,-0.9562401552118208,0.9695112808334742,-0.37782955714040123
4030,0.40299999999997194,-0.9562109709015442,0.969524648220099,-0.37783161989412634
4031,0.4030999999999719,-0.9561811578294229,0.9695379903944605,-0.3778336788444818
4032,0.4031999999999719,-0.9561507223246739,0.9695513071324262,-0.37783573411048826
4033,0.4032999999999719,-0.9561196707355971,0.9695645982053804,-0.3778377858005757
4034,0.4033999999999719,-0.9560880094079734,0.9695778633819249,-0.3778398340145475
4035,0.4034999999999719,-0.9560557446682272,0.9695911024292962,-0.377841878845035
4036,0.40359999999997187,-0.9560228828107241,0.9696043151145115,-0.3778439203785442
4037,0.40369999999997186,-0.9559894300885593,0.9696175012052639,-0.3778459586963158
4038,0.40379999999997185,-0.9559553927072078,0.9696306604705954,-0.3778479938749616
4039,0.40389999999997184,-0.9559207768204693,0.969643792681376,-0.3778500259869546
4040,0.4039999999999718,-0.9558855885282082,0.9696568976106206,-0.37785205510107106
4041,0.4040999999999718,-0.9558498338754607,0.9696699750336708,-0.3778540812827333
4042,0.4041999999999718,-0.9558135188525542,0.9696830247282721,-0.3778561045942894
4043,0.4042999999999718,-0.9557766493959486,0.9696960464745625,-0.3778581250952666
4044,0.4043999999999718,-0.9557392313895716,0.9697090400550036,-0.37786014284258235
4045,0.40449999999997177,-0.9557012706664632,0.9697220052542596,-0.37786215789074773
4046,0.40459999999997176,-0.9556627730105947,0.9697349418590485,-0.37786417029201796
4047,0.40469999999997175,-0.9556237441587585,0.9697478496579718,-0.3778661800965559
4048,0.40479999999997174,-0.9555841898024524,0.9697607284413318,-0.37786818735255906
4049,0.4048999999999717,-0.9555441155897055,0.9697735780009467,-0.37787019210638867
4050,0.4049999999999717,-0.9555035271268111,0.9697863981299654,-0.3778721944026602
4051,0.4050999999999717,-0.9554624299799458,0.9697991886226884,-0.3778741942843811
4052,0.4051999999999717,-0.9554208296766594,0.9698119492743971,-0.3778761917930013
4053,0.4052999999999717,-0.9553787317072351,0.9698246798811908,-0.3778781869685388
4054,0.40539999999997167,-0.9553361415259167,0.9698373802398372,-0.37788017984962047
4055,0.40549999999997166,-0.9552930645520106,0.9698500501476329,-0.37788217047358713
4056,0.40559999999997165,-0.9552495061708687,0.9698626894022748,-0.3778841588765413
4057,0.40569999999997164,-0.9552054717347577,0.9698752978017441,-0.37788614509340723
4058,0.40579999999997163,-0.9552291870212871,0.9698878751442002,-0.37788812915800074
4059,0.4058999999999716,-0.9552561132384065,0.9699004212278852,-0.37789011110307746
4060,0.4059999999999716,-0.9552826284805589,0.969912935851038,-0.37789209096037385
4061,0.4060999999999716,-0.955308734842762,0.9699254188118162,-0.3778940687606655
4062,0.4061999999999716,-0.9553344343975145,0.9699378699082278,-0.3778960445338175
4063,0.4062999999999716,-0.955359729196593,0.9699502889380694,-0.37789801830878844
4064,0.40639999999997156,-0.9553846212726541,0.9699626756988705,-0.37789999011371644
4065,0.40649999999997155,-0.9554091126406645,0.9699750299878445,-0.3779019599759243
4066,0.40659999999997154,-0.9554332052991694,0.9699873516018452,-0.37790392792195515
4067,0.40669999999997153,-0.9554569012314238,0.9699996403373279,-0.37790589397761565
4068,0.4067999999999715,-0.9554802024063924,0.9700118959903145,-0.37790785816799394
4069,0.4068999999999715,-0.9555031107796405,0.9700241183563624,-0.37790982051749833
4070,0.4069999999999715,-0.9555256282941222,0.9700363072305376,-0.37791178104987366
4071,0.4070999999999715,-0.9555477568808799,0.9700484624073896,-0.37791373978822473
4072,0.4071999999999715,-0.9555694984596645,0.9700605836809302,-0.37791569675505676
4073,0.40729999999997146,-0.9555908549394875,0.970072670844613,-0.37791765197228044
4074,0.40739999999997145,-0.9556118282191092,0.9700847236913167,-0.3779196054612372
4075,0.40749999999997144,-0.9556324201874761,0.9700967420133287,-0.377921557242722
4076,0.40759999999997143,-0.955652632724109,0.9701087256023315,-0.377923507337002
4077,0.4076999999999714,-0.955672467699452,0.9701206742493896,-0.3779254557638262
4078,0.4077999999999714,-0.9556919269751836,0.9701325877449382,-0.37792740254246304
4079,0.4078999999999714,-0.9557110124044987,0.9701444658787721,-0.3779293476916894
4080,0.4079999999999714,-0.9557297258323629,0.9701563084400372,-0.37793129122983565
4081,0.4080999999999714,-0.9557480690957436,0.9701681152172209,-0.3779332331747662
4082,0.40819999999997136,-0.9557660440238208,0.9701798859981446,-0.37793517354393763
4083,0.40829999999997135,-0.955783652438181,0.9701916205699562,-0.37793711235436206
4084,0.40839999999997134,-0.9558008961529955,0.9702033187191238,-0.37793904962266694
4085,0.40849999999997133,-0.9558177769751867,0.970214980231428,-0.37794098536507226
4086,0.4085999999999713,-0.9558342967045826,0.970226604891958,-0.37794291959742254
4087,0.4086999999999713,-0.9558504571340621,0.9702381924851049,-0.37794485233519387
4088,0.4087999999999713,-0.9558662600496913,0.9702497427945568,-0.3779467835934911
4089,0.4088999999999713,-0.9558817072308534,0.9702612556032943,-0.37794871338709785
4090,0.4089999999999713,-0.9558968004503718,0.9702727306935858,-0.37795064173043225
4091,0.40909999999997126,-0.9559115414746279,0.9702841678469829,-0.37795256863760046
4092,0.40919999999997125,-0.9559259320636729,0.9702955668443167,-0.37795449412238186
4093,0.40929999999997124,-0.9559399739713373,0.9703069274656938,-0.3779564181982546
4094,0.40939999999997123,-0.9559536689453335,0.9703182494904922,-0.37795834087838426
4095,0.4094999999999712,-0.9559670187273568,0.9703295326973582,-0.37796026217565404
4096,0.4095999999999712,-0.9559800250531819,0.9703407768642026,-0.37796218210266336
4097,0.4096999999999712,-0.9559926896527566,0.9703519817681973,-0.37796410067172664
4098,0.4097999999999712,-0.9560050142502914,0.9703631471857719,-0.3779660178949013
4099,0.4098999999999712,-0.956017000564347,0.9703742728926108,-0.3779679337839769
4100,0.40999999999997117,-0.956028650307918,0.9703853586636502,-0.37796984835047837
4101,0.41009999999997115,-0.9560399651885139,0.9703964042730744,-0.37797176160571394
4102,0.41019999999997114,-0.9560509469082372,0.9704074094943133,-0.3779736735607204
4103,0.41029999999997113,-0.956061597163858,0.9704183741000393,-0.37797558422631455
4104,0.4103999999999711,-0.9560719176468861,0.9704292978621645,-0.3779774936130892
4105,0.4104999999999711,-0.95608191004364,0.9704401805518379,-0.37797940173140215
4106,0.4105999999999711,-0.9560915760353119,0.9704510219394422,-0.3779813085914107
4107,0.4106999999999711,-0.9561009172980313,0.9704618217945912,-0.37798321420305014
4108,0.4107999999999711,-0.9561099355029238,0.9704725798861271,-0.377985118576056
4109,0.41089999999997107,-0.9561186323161683,0.9704832959821179,-0.37798702171996923
4110,0.41099999999997106,-0.9561270093990495,0.9704939698498544,-0.37798892364412945
4111,0.41109999999997104,-0.9561350684080078,0.9705046012558468,-0.3779908243576876
4112,0.41119999999997103,-0.9561428109946873,0.970515189965824,-0.3779927238696171
4113,0.411299999999971,-0.9561502388059783,0.9705257357447282,-0.377994622188707
4114,0.411399999999971,-0.9561573534840588,0.9705362383567148,-0.3779965193235736
4115,0.411499999999971,-0.9561641566664316,0.9705466975651474,-0.37799841528266825
4116,0.411599999999971,-0.956170649985958,0.9705571131325971,-0.3780003100742597
4117,0.411699999999971,-0.9561768350708901,0.9705674848208381,-0.3780022037064745
4118,0.41179999999997097,-0.9561827135448984,0.9705778123908462,-0.3780040961872671
4119,0.41189999999997096,-0.9561882870270966,0.9705880956027956,-0.37800598752445114
4120,0.41199999999997095,-0.9561935571320646,0.970598334216056,-0.3780078777256857
4121,0.41209999999997093,-0.9561985254698672,0.9706085279891902,-0.37800976679847914
4122,0.4121999999999709,-0.9562031936460713,0.9706186766799515,-0.3780116547502007
4123,0.4122999999999709,-0.9562075632617588,0.9706287800452803,-0.3780135415880861
4124,0.4123999999999709,-0.9562116359135381,0.9706388378413022,-0.37801542731923254
4125,0.4124999999999709,-0.956215413193553,0.9706488498233242,-0.3780173119506016
4126,0.4125999999999709,-0.9562188966894878,0.9706588157458332,-0.37801919548903523
4127,0.41269999999997087,-0.9562220879845714,0.9706687353624921,-0.37802107794123924
4128,0.41279999999997086,-0.956224988657579,0.9706786084261374,-0.37802295931381535
4129,0.41289999999997085,-0.9562276002828298,0.9706884346887765,-0.37802483961322253
4130,0.41299999999997083,-0.9562299244301854,0.9706982139015846,-0.37802671884582556
4131,0.4130999999999708,-0.9562319626650431,0.9707079458149022,-0.3780285970178603
4132,0.4131999999999708,-0.9562337165483301,0.970717630178232,-0.3780304741354619
4133,0.4132999999999708,-0.9562351876364941,0.9707272667402357,-0.3780323502046563
4134,0.4133999999999708,-0.9562363774814923,0.9707368552487315,-0.378034225231358
4135,0.4134999999999708,-0.9562372876307795,0.9707463954506915,-0.37803609922139136
4136,0.41359999999997077,-0.9562379196272945,0.970755887092238,-0.3780379721804686
4137,0.41369999999997076,-0.9562382750094447,0.9707653299186406,-0.37803984411421215
4138,0.41379999999997075,-0.9562383553110889,0.970774723674314,-0.3780417150281503
4139,0.41389999999997074,-0.9562381620615207,0.9707840681028143,-0.37804358492771184
4140,0.4139999999999707,-0.956237696785449,0.9707933629468358,-0.3780454538182456
4141,0.4140999999999707,-0.9562369610029781,0.9708026079482088,-0.3780473217050014
4142,0.4141999999999707,-0.956235956229587,0.9708118028478959,-0.378049188593148
4143,0.4142999999999707,-0.9562346839761081,0.970820947385989,-0.3780510544877722
4144,0.4143999999999707,-0.9562331457487045,0.9708300413017062,-0.3780529193938783
4145,0.41449999999997067,-0.9562313430488473,0.9708390843333888,-0.3780547833163922
4146,0.41459999999997066,-0.9562312302429051,0.9708480762184982,-0.37805664626014984
4147,0.41469999999997065,-0.9562589275314837,0.9708570166936126,-0.37805850822992615
4148,0.41479999999997064,-0.9562860684255489,0.9708659054944236,-0.3780603692304231
4149,0.4148999999999706,-0.9563126559694927,0.9708747423557336,-0.37806222926625543
4150,0.4149999999999706,-0.9563386931987483,0.9708838081404979,-0.37806408834197863
4151,0.4150999999999706,-0.9563641831397285,0.9708936322100526,-0.37806594646207625
4152,0.4151999999999706,-0.9563891288097635,0.9709033766566699,-0.37806780363096654
4153,0.4152999999999706,-0.9564135332170386,0.9709130410811107,-0.3780696598529986
4154,0.41539999999997057,-0.9564373993605341,0.9709226250827605,-0.3780715151324604
4155,0.41549999999997056,-0.9564607302299631,0.9709321282596252,-0.3780733694735771
4156,0.41559999999997055,-0.9564835288057135,0.970941550208325,-0.37807522288051426
4157,0.41569999999997054,-0.9565057980587879,0.9709508905240912,-0.37807707535736834
4158,0.4157999999999705,-0.9565275409507452,0.9709601488007608,-0.3780789269081924
4159,0.4158999999999705,-0.9565487604336451,0.9709693246307717,-0.3780807775369706
4160,0.4159999999999705,-0.9565694594499909,0.9709784176051584,-0.37808262724764563
4161,0.4160999999999705,-0.9565896409326756,0.9709874273135468,-0.37808447604408457
4162,0.4161999999999705,-0.9566093078049285,0.9709963533441504,-0.3780863239301249
4163,0.41629999999997047,-0.9566284629802628,0.971005195283764,-0.37808817090953806
4164,0.41639999999997046,-0.9566471093624265,0.971013952717761,-0.3780900169860468
4165,0.41649999999997045,-0.9566652498453513,0.9710226252300868,-0.37809186216332813
4166,0.41659999999997044,-0.956682887313107,0.9710312124032549,-0.37809370644501406
4167,0.4166999999999704,-0.9567000246398552,0.971039713818342,-0.37809554983468335
4168,0.4167999999999704,-0.9567166646898045,0.9710481290549836,-0.3780973923358682
4169,0.4168999999999704,-0.9567328103171691,0.9710564576913688,-0.37809923395206535
4170,0.4169999999999704,-0.9567484643661266,0.971064699304235,-0.37810107468671017
4171,0.4170999999999704,-0.9567636296707808,0.9710728534688644,-0.3781029145432238
4172,0.4171999999999704,-0.9567783090551227,0.9710809197590785,-0.3781047535249566
4173,0.41729999999997036,-0.9567925053329965,0.9710888977472327,-0.3781065916352394
4174,0.41739999999997035,-0.9568062213080654,0.9710967870042128,-0.3781084288773353
4175,0.41749999999997034,-0.9568194597737796,0.9711045870994289,-0.3781102652545102
4176,0.41759999999997033,-0.9568322235133466,0.9711122976008122,-0.37811210076995777
4177,0.4176999999999703,-0.9568445152997037,0.971119918074808,-0.37811393542684585
4178,0.4177999999999703,-0.9568563378954907,0.9711274480863732,-0.37811576922830903
4179,0.4178999999999703,-0.956867694053027,0.9711348871989698,-0.37811760217744295
4180,0.4179999999999703,-0.9568785865142869,0.9711422349745609,-0.37811943427730693
4181,0.4180999999999703,-0.9568890180108818,0.9711494909736058,-0.3781212655309334
4182,0.41819999999997026,-0.9568989912640391,0.971156654755055,-0.3781230959413129
4183,0.41829999999997025,-0.9569085089845862,0.9711637258763459,-0.37812492551141114
4184,0.41839999999997024,-0.9569175738729355,0.9711707038933974,-0.37812675424415493
4185,0.41849999999997023,-0.9569261886190705,0.9711775883606052,-0.37812858214244566
4186,0.4185999999999702,-0.956934355902535,0.9711843788308377,-0.37813040920915125
4187,0.4186999999999702,-0.9569420783924222,0.9711910748554304,-0.3781322354471156
4188,0.4187999999999702,-0.9569493587473684,0.9711976759841818,-0.37813406085914086
4189,0.4188999999999702,-0.9569561996155448,0.9712041817653481,-0.37813588544801563
4190,0.4189999999999702,-0.9569626036346546,0.9712105917456386,-0.3781377092164931
4191,0.41909999999997016,-0.956968573431929,0.9712169054702114,-0.3781395321672983
4192,0.41919999999997015,-0.9569741116241263,0.9712231224826683,-0.3781413543031319
4193,0.41929999999997014,-0.9569792208175326,0.9712292423250499,-0.3781431756266716
4194,0.41939999999997013,-0.9569839036079636,0.9712352645378313,-0.3781449961405639
4195,0.4194999999999701,-0.9569881625807677,0.9712411886599172,-0.37814681584743276
4196,0.4195999999999701,-0.9569920003108322,0.9712470142286372,-0.3781486347498782
4197,0.4196999999999701,-0.9569954193625888,0.9712527407797416,-0.3781504528504797
4198,0.4197999999999701,-0.9569984222900226,0.9712583678473957,-0.3781522701517804
4199,0.4198999999999701,-0.9570010116366808,0.9712638949641762,-0.3781540866563144
4200,0.41999999999997006,-0.9570031899356847,0.9712693216610662,-0.3781559023665929
4201,0.42009999999997005,-0.9570049597097412,0.9712746474674506,-0.378157717285094
4202,0.42019999999997004,-0.957006323471157,0.9712798719111113,-0.37815953141428194
4203,0.42029999999997003,-0.9570072837218531,0.9712849945182233,-0.37816134475659685
4204,0.42039999999997,-0.9570078429533817,0.9712900148133488,-0.3781631573144646
4205,0.42049999999997,-0.9570080036469436,0.9712949323194344,-0.3781649690902813
4206,0.42059999999997,-0.9570077682734067,0.9712997465578054,-0.3781667800864344
4207,0.42069999999997,-0.9570071392933261,0.9713044570481617,-0.3781685903052745
4208,0.42079999999997,-0.9570061191569651,0.971309063308573,-0.37817039974915173
4209,0.42089999999996996,-0.957004710304317,0.9713135648554748,-0.3781722084203846
4210,0.42099999999996995,-0.9570029151651296,0.971317961203664,-0.37817401632127556
4211,0.42109999999996994,-0.9570007361589279,0.9713222518662936,-0.37817582345411516
4212,0.42119999999996993,-0.9569981756950403,0.9713264363548695,-0.3781776298211705
4213,0.4212999999999699,-0.9569952361726247,0.9713305141792453,-0.37817943542468996
4214,0.4213999999999699,-0.9569919199806955,0.9713344848476183,-0.378181240266908
4215,0.4214999999999699,-0.9569882294981519,0.9713383478665255,-0.37818304435004213
4216,0.4215999999999699,-0.9569841670938063,0.971342102740838,-0.37818484767628574
4217,0.4216999999999699,-0.9569797351264147,0.9713457489737585,-0.3781866502478347
4218,0.42179999999996987,-0.9569749359447073,0.9713492860668158,-0.37818845206684565
4219,0.42189999999996985,-0.9569697718874186,0.971352713519861,-0.3781902531354745
4220,0.42199999999996984,-0.9569642452833215,0.9713560308310635,-0.37819205345584744
4221,0.42209999999996983,-0.9569583584512578,0.9713592374969059,-0.3781938530300999
4222,0.4221999999999698,-0.9569521137001734,0.9713623330121816,-0.3781956518603296
4223,0.4222999999999698,-0.9569455133291516,0.9713653168699887,-0.3781974499486272
4224,0.4223999999999698,-0.9569385596274473,0.9713687340813533,-0.37819924729706933
4225,0.4224999999999698,-0.9569312548745234,0.9713727747027053,-0.378201043907717
4226,0.4225999999999698,-0.956923601340085,0.9713767400162266,-0.37820283978261815
4227,0.42269999999996977,-0.9569156012841173,0.9713806296763867,-0.378204634923805
4228,0.42279999999996976,-0.9569072569569217,0.971384443336481,-0.3782064293332995
4229,0.42289999999996974,-0.9568985705991522,0.9713881806486262,-0.37820822301310053
4230,0.42299999999996973,-0.9568895444418545,0.9713918412637579,-0.3782100159652129
4231,0.4230999999999697,-0.9568801807065029,0.971395424831626,-0.3782118081916031
4232,0.4231999999999697,-0.9568704816050396,0.9713989310007924,-0.3782135996942473
4233,0.4232999999999697,-0.956860449339913,0.9714023594186268,-0.3782153904750979
4234,0.4233999999999697,-0.9568500861041166,0.971405709731303,-0.3782171805360836
4235,0.4234999999999697,-0.9568393940812292,0.9714089815837963,-0.37821896987914955
4236,0.42359999999996967,-0.9568283754454536,0.9714121746198797,-0.3782207585062024
4237,0.42369999999996966,-0.9568170323616576,0.9714152884821202,-0.37822254641914854
4238,0.42379999999996965,-0.9568053669854131,0.9714183228118761,-0.3782243336198761
4239,0.42389999999996963,-0.956793381463037,0.9714212772492926,-0.37822612011027046
4240,0.4239999999999696,-0.9567810779316325,0.9714241514333,-0.37822790589219835
4241,0.4240999999999696,-0.9567684585191278,0.9714269450016089,-0.37822969096750975
4242,0.4241999999999696,-0.9567555253443195,0.9714296575907073,-0.37823147533805407
4243,0.4242999999999696,-0.9567422805169113,0.9714322888358582,-0.37823325900566374
4244,0.4243999999999696,-0.9567287261375566,0.971434838371095,-0.37823504197216196
4245,0.42449999999996957,-0.9567148642978989,0.9714373058292193,-0.37823682423936195
4246,0.42459999999996956,-0.9567006970806137,0.9714396908417968,-0.378238605809056
4247,0.42469999999996955,-0.9566862265594486,0.9714419930391551,-0.378240386683042
4248,0.42479999999996954,-0.9566714547992661,0.9714442120503796,-0.37824216686308976
4249,0.4248999999999695,-0.9566563838560835,0.9714463475033106,-0.37824394635097053
4250,0.4249999999999695,-0.9566410157771152,0.9714483990245406,-0.3782457251484394
4251,0.4250999999999695,-0.9566253526008137,0.9714503662394106,-0.37824750325724404
4252,0.4251999999999695,-0.9566093963569103,0.9714522487720071,-0.37824928067911834
4253,0.4252999999999695,-0.9565931490664573,0.9714540462451593,-0.37825105741578613
4254,0.42539999999996947,-0.956576612741868,0.9714557582804357,-0.3782528334689689
4255,0.42549999999996946,-0.9565597893869587,0.9714573844981412,-0.3782546088403606
4256,0.42559999999996945,-0.956542680996989,0.9714589245173142,-0.3782563835316627
4257,0.42569999999996944,-0.956525289558703,0.9714603779557235,-0.3782581575445584
4258,0.4257999999999694,-0.9565076170503696,0.971461744429865,-0.3782599308807213
4259,0.4258999999999694,-0.9564896654418237,0.9714630235549592,-0.3782617035418194
4260,0.4259999999999694,-0.956471436694506,0.9714642149449481,-0.37826347552949513
4261,0.4260999999999694,-0.9564529327615034,0.9714653182124923,-0.3782652468454033
4262,0.4261999999999694,-0.9564341555875899,0.9714663329689679,-0.37826701749118213
4263,0.42629999999996937,-0.9564151071092653,0.9714672588244642,-0.37826878746845
4264,0.42639999999996936,-0.9563957892547954,0.9714680953877799,-0.3782705567788232
4265,0.42649999999996935,-0.9563762039442523,0.9714688422664212,-0.3782723254239084
4266,0.42659999999996934,-0.9563563530895524,0.9714694990665985,-0.37827409340530505
4267,0.4266999999999693,-0.9563362385944967,0.9714700653932237,-0.378275860724597
4268,0.4267999999999693,-0.9563158623548089,0.9714705408499076,-0.3782776273833562
4269,0.4268999999999693,-0.9562952262581751,0.9714709250389566,-0.3782793933831633
4270,0.4269999999999693,-0.9562743321842808,0.9714712175613711,-0.37828115872557083
4271,0.4270999999999693,-0.9562531820048502,0.9714714180168417,-0.3782829234121262
4272,0.42719999999996927,-0.9562317775836836,0.9714715260037465,-0.3782846874443762
4273,0.42729999999996926,-0.9562101207766956,0.9714715411191501,-0.3782864508238467
4274,0.42739999999996925,-0.956188213431952,0.9714714629587985,-0.3782882135520646
4275,0.42749999999996924,-0.9561660573897072,0.9714712911171185,-0.3782899756305346
4276,0.4275999999999692,-0.9561436544824409,0.9714710251872141,-0.3782917370607673
4277,0.4276999999999692,-0.956121006534895,0.9714706647608641,-0.3782934978442597
4278,0.4277999999999692,-0.9560981153641097,0.9714702094285202,-0.3782952579824932
4279,0.4278999999999692,-0.9560749827794597,0.9714696587793034,-0.378297017476946
4280,0.4279999999999692,-0.9560516105826897,0.9714690124010021,-0.3782987763290873
4281,0.42809999999996917,-0.9560280005679499,0.9714682698800702,-0.3783005345403704
4282,0.42819999999996916,-0.9560041545218314,0.971467430801623,-0.3783022921122552
4283,0.42829999999996915,-0.9559800742234008,0.9714664947494368,-0.37830404904617887
4284,0.42839999999996914,-0.9559557614442346,0.971465461305945,-0.3783058053435741
4285,0.42849999999996913,-0.9559312179484538,0.9714643300522363,-0.3783075610058654
4286,0.4285999999999691,-0.9559064454927575,0.9714631005680522,-0.37830931603446954
4287,0.4286999999999691,-0.9558814458264566,0.9714617724317847,-0.37831107043078743
4288,0.4287999999999691,-0.9558562206915076,0.9714603452204743,-0.37831282419622486
4289,0.4288999999999691,-0.9558377991129003,0.9714588185098069,-0.3783145773321635
4290,0.4289999999999691,-0.9558657836059943,0.9714571918741124,-0.378316329839991
4291,0.42909999999996906,-0.9558930395285195,0.9714554648863618,-0.3783180817210763
4292,0.42919999999996905,-0.9559195705094904,0.9714536371181653,-0.3783198329767839
4293,0.42929999999996904,-0.9559453801734408,0.9714517081397701,-0.37832158360846735
4294,0.42939999999996903,-0.9559704721403667,0.9714496775200577,-0.3783233336174747
4295,0.429499999999969,-0.9559948500256702,0.9714475448265427,-0.3783250830051473
4296,0.429599999999969,-0.9560185174401031,0.9714453096253696,-0.3783268317728105
4297,0.429699999999969,-0.9560414779897111,0.9714429714813112,-0.378328579921786
4298,0.429799999999969,-0.9560637352757783,0.9714405299577665,-0.378330327453392
4299,0.429899999999969,-0.9560852928947714,0.9714379846167586,-0.37833207436893024
4300,0.42999999999996896,-0.9561061544382846,0.971435335018932,-0.3783338206696937
4301,0.43009999999996895,-0.956126323492985,0.9714325807235515,-0.37833556635697785
4302,0.43019999999996894,-0.956145803640557,0.9714297212884996,-0.37833731143205773
4303,0.43029999999996893,-0.9561645984576492,0.9714267562702746,-0.37833905589620015
4304,0.4303999999999689,-0.9561827115158191,0.9714236852239886,-0.378340799750684
4305,0.4304999999999689,-0.95620014638148,0.971420507703365,-0.37834254299674924
4306,0.4305999999999689,-0.9562169066158465,0.9714172232607375,-0.3783442856356524
4307,0.4306999999999689,-0.9562329957748821,0.9714138314470476,-0.37834602766862935
4308,0.4307999999999689,-0.9562484174092454,0.9714103318118426,-0.3783477690969164
4309,0.43089999999996886,-0.9562631750642374,0.9714067239032733,-0.37834950992173483
4310,0.43099999999996885,-0.9562772722797496,0.9714030072680934,-0.3783512501442933
4311,0.43109999999996884,-0.9562907125902107,0.9713991814516558,-0.3783529897658029
4312,0.43119999999996883,-0.9563034995245353,0.9713952459979126,-0.3783547287874703
4313,0.4312999999999688,-0.9563156366060722,0.9713912004494115,-0.3783564672104784
4314,0.4313999999999688,-0.9563271273525528,0.9713870443472954,-0.37835820503601497
4315,0.4314999999999688,-0.9563379752760399,0.9713827772312991,-0.3783599422652576
4316,0.4315999999999688,-0.9563481838828775,0.9713783986397491,-0.3783616788993729
4317,0.4316999999999688,-0.9563577566736391,0.9713739081095603,-0.3783634149395211
4318,0.43179999999996876,-0.9563762176110323,0.9713693051762354,-0.3783651503868556
4319,0.43189999999996875,-0.9563985018467772,0.9713645893738623,-0.3783668852425216
4320,0.43199999999996874,-0.9564201483562402,0.9713597602351125,-0.37836861950765993
4321,0.43209999999996873,-0.956441160153086,0.9713548172912396,-0.3783703531833961
4322,0.4321999999999687,-0.9564615402479428,0.9713497600720773,-0.37837208627085983
4323,0.4322999999999687,-0.956481291648354,0.9713445881060377,-0.37837381877115833
4324,0.4323999999999687,-0.9565004173587297,0.9713393009201097,-0.37837555068540496
4325,0.4324999999999687,-0.9565189203802987,0.971333898039857,-0.37837728201469784
4326,0.4325999999999687,-0.9565368037110619,0.9713283789894168,-0.3783790127601311
4327,0.43269999999996867,-0.9565540703457429,0.9713227432914976,-0.37838074292279333
4328,0.43279999999996865,-0.9565707232757423,0.9713169904673781,-0.3783824725037629
4329,0.43289999999996864,-0.9565867654890894,0.9713111200369048,-0.3783842015041086
4330,0.43299999999996863,-0.9566021999703954,0.9713051315184906,-0.3783859299248976
4331,0.4330999999999686,-0.9566170297008073,0.9712990244291139,-0.37838765776718625
4332,0.4331999999999686,-0.9566312576579603,0.9712927982843155,-0.3783893850320262
4333,0.4332999999999686,-0.9566448868159323,0.971286452598198,-0.37839111172046
4334,0.4333999999999686,-0.9566579201451971,0.9712799868834241,-0.3783928378335285
4335,0.4334999999999686,-0.9566703606125788,0.9712734006512138,-0.3783945633722577
4336,0.43359999999996857,-0.9566822111812058,0.9712666934113446,-0.37839628833766925
4337,0.43369999999996856,-0.9566934748104655,0.9712598646721486,-0.37839801273078616
4338,0.43379999999996854,-0.9567041544559589,0.9712529139405109,-0.3783997365526105
4339,0.43389999999996853,-0.9567142530694553,0.9712458407218683,-0.37840145980415263
4340,0.4339999999999685,-0.9567237735988481,0.9712386445202076,-0.3784031824864025
4341,0.4340999999999685,-0.956732718988109,0.9712313248380642,-0.37840490460035736
4342,0.4341999999999685,-0.9567410921772447,0.9712238811765198,-0.3784066261469957
4343,0.4342999999999685,-0.9567488961022521,0.9712163130352016,-0.37840834712730276
4344,0.4343999999999685,-0.9567561336950748,0.97120861991228,-0.37841006754224044
4345,0.43449999999996847,-0.9567628078835588,0.9712008013044675,-0.3784117873927801
4346,0.43459999999996846,-0.9567689215914096,0.9711928567070165,-0.3784135066798773
4347,0.43469999999996844,-0.9567744777381486,0.9711847856137182,-0.37841522540448363
4348,0.43479999999996843,-0.9567794792390699,0.9711765875169008,-0.3784169435675531
4349,0.4348999999999684,-0.9567839290051987,0.9711682619074278,-0.37841866117001843
4350,0.4349999999999684,-0.956787829943247,0.9711598082746963,-0.3784203782128182
4351,0.4350999999999684,-0.956791184955573,0.9711512261066353,-0.37842209469688404
4352,0.4351999999999684,-0.9567939969401382,0.971142514889705,-0.3784238106231352
4353,0.4352999999999684,-0.9567962687904659,0.9711336741088935,-0.3784255259924907
4354,0.43539999999996837,-0.9567980033955997,0.9711247032477166,-0.37842724080586654
4355,0.43549999999996836,-0.9567992036400621,0.9711156017882155,-0.37842895506416563
4356,0.43559999999996835,-0.9567998724038139,0.9711063692109552,-0.3784306687682855
4357,0.43569999999996833,-0.9568000125622133,0.9710970049950226,-0.3784323819191332
4358,0.4357999999999683,-0.9567996269859751,0.9710875086180257,-0.3784340945175881
4359,0.4358999999999683,-0.9567987185411312,0.971077879556091,-0.378435806564541
4360,0.4359999999999683,-0.9567972900889901,0.9710681172838621,-0.37843751806087184
4361,0.4360999999999683,-0.9567953444860974,0.9710582212744985,-0.37843922900745447
4362,0.4361999999999683,-0.956792884584197,0.9710481909996728,-0.37844093940516443
4363,0.43629999999996827,-0.9567899132301907,0.9710380259295702,-0.3784426492548557
4364,0.43639999999996826,-0.9567864332661008,0.9710277255328864,-0.37844435855740066
4365,0.43649999999996825,-0.9567824475290306,0.9710172892768253,-0.3784460673136449
4366,0.43659999999996824,-0.9567779588511265,0.9710067166270981,-0.37844777552445125
4367,0.4366999999999682,-0.9567729700595399,0.9709960070479208,-0.3784494831906568
4368,0.4367999999999682,-0.9567674839763892,0.9709851600020132,-0.3784511903131056
4369,0.4368999999999682,-0.9567615034187235,0.9709741749505965,-0.3784528968926351
4370,0.4369999999999682,-0.9567550311984836,0.9709630513533919,-0.3784546029300788
4371,0.4370999999999682,-0.9567480701224667,0.9709517886686189,-0.37845630842627015
4372,0.43719999999996817,-0.9567406229922889,0.9709403863529928,-0.3784580133820267
4373,0.43729999999996816,-0.9567326926043497,0.9709288438617241,-0.37845971779816934
4374,0.43739999999996815,-0.956724281749795,0.9709171606485153,-0.37846142167551766
4375,0.43749999999996814,-0.9567153932144823,0.9709053361655601,-0.37846312501488827
4376,0.4375999999999681,-0.9567060297789446,0.970893369863541,-0.3784648278170801
4377,0.4376999999999681,-0.9566961942183558,0.9708812611916279,-0.37846653008290393
4378,0.4377999999999681,-0.9566858893024955,0.9708690095974755,-0.3784682318131609
4379,0.4378999999999681,-0.9566751177957142,0.9708566145272223,-0.3784699330086496
4380,0.4379999999999681,-0.9566753725646778,0.9708440754254877,-0.3784716336701573
4381,0.43809999999996807,-0.9567071572004979,0.9708313917353711,-0.37847333379848214
4382,0.43819999999996806,-0.9567382539695531,0.9708185628984493,-0.3784750333944126
4383,0.43829999999996805,-0.9567686666600935,0.9708055883547744,-0.3784767324587216
4384,0.43839999999996804,-0.9567983990492268,0.9707924675428725,-0.37847843099219913
4385,0.438499999999968,-0.9568274549029179,0.9707791998997414,-0.3784801289956182
4386,0.438599999999968,-0.9568558379759888,0.9707657848608479,-0.3784818264697543
4387,0.438699999999968,-0.956883552012119,0.9707522218601267,-0.37848352341538044
4388,0.438799999999968,-0.9569106007438452,0.9707385103299784,-0.3784852198332673
4389,0.438899999999968,-0.956936987892561,0.9707246497012664,-0.37848691572417326
4390,0.43899999999996797,-0.956962717168518,0.9707106394033163,-0.3784886110888651
4391,0.43909999999996796,-0.9569877922708246,0.9706964788639121,-0.37849030592810756
4392,0.43919999999996795,-0.9570122168874478,0.9706821675092956,-0.37849200024265134
4393,0.43929999999996794,-0.9570359946952113,0.970667704764163,-0.37849369403325295
4394,0.4393999999999679,-0.9570591293597976,0.9706530900516639,-0.37849538730066484
4395,0.4394999999999679,-0.9570816245357473,0.9706383227933988,-0.37849708004563815
4396,0.4395999999999679,-0.9571034838664597,0.9706234024094156,-0.3784987722689248
4397,0.4396999999999679,-0.9571247109841929,0.9706083283182094,-0.37850046397126447
4398,0.4397999999999679,-0.9571453095100647,0.9705930999367189,-0.3785021551534024
4399,0.4398999999999679,-0.9571652830540525,0.9705777166803249,-0.37850384581608165
4400,0.43999999999996786,-0.9571846352149938,0.970562177962847,-0.37850553596004366
4401,0.44009999999996785,-0.9572033695805878,0.9705464831965425,-0.3785072255860171
4402,0.44019999999996784,-0.9572214897273946,0.9705306317921033,-0.378508914694752
4403,0.44029999999996783,-0.9572389992208367,0.9705146231586539,-0.37851060328696945
4404,0.4403999999999678,-0.9572559016151997,0.9704984567037488,-0.3785122913634073
4405,0.4404999999999678,-0.9572722004536328,0.9704821318333703,-0.37851397892479627
4406,0.4405999999999678,-0.95728789926815,0.9704656479519258,-0.3785156659718631
4407,0.4406999999999678,-0.9573030015796309,0.9704490044622458,-0.3785173525053421
4408,0.4407999999999678,-0.9573175108978215,0.9704322007655812,-0.37851903852595375
4409,0.44089999999996776,-0.957331430721336,0.9704152362616008,-0.37852072403441744
4410,0.44099999999996775,-0.957344764537657,0.9703981103483886,-0.37852240903146983
4411,0.44109999999996774,-0.9573575158231376,0.9703808224224421,-0.37852409351782207
4412,0.44119999999996773,-0.9573696880430019,0.9703633718786686,-0.37852577749420124
4413,0.4412999999999677,-0.9573812846513474,0.9703457581103836,-0.37852746096132844
4414,0.4413999999999677,-0.9573923090911457,0.9703279805093072,-0.3785291439199177
4415,0.4414999999999677,-0.9574027647942442,0.9703100384655632,-0.3785308263706889
4416,0.4415999999999677,-0.9574126551813682,0.9702919313676744,-0.37853250831436236
4417,0.4416999999999677,-0.9574219836621222,0.9702736586025614,-0.3785341897516468
4418,0.44179999999996766,-0.9574307536349919,0.9702552195555395,-0.3785358706832657
4419,0.44189999999996765,-0.9574389684873463,0.9702366136103155,-0.378537551109928
4420,0.44199999999996764,-0.9574466315954394,0.9702178401489862,-0.378539231032352
4421,0.44209999999996763,-0.957453746324413,0.9701988985520342,-0.378540910451247
4422,0.4421999999999676,-0.9574603160282982,0.9701797881983263,-0.3785425893673311
4423,0.4422999999999676,-0.9574663440500182,0.9701605084651103,-0.37854426778130773
4424,0.4423999999999676,-0.9574718337213903,0.9701410587280116,-0.3785459456938977
4425,0.4424999999999676,-0.9574767883631294,0.9701214383610316,-0.3785476231058142
4426,0.4425999999999676,-0.9574812112848501,0.9701016467365439,-0.3785493000177572
4427,0.44269999999996756,-0.9574851057850688,0.9700816832252918,-0.3785509764304446
4428,0.44279999999996755,-0.9574884751512082,0.9700615471963853,-0.3785526523445859
4429,0.44289999999996754,-0.9574913226595987,0.9700412380172982,-0.3785543277608918
4430,0.44299999999996753,-0.9574936515754828,0.9700207550538654,-0.3785560026800659
4431,0.4430999999999675,-0.9574954651530178,0.9700000976702797,-0.37855767710282734
4432,0.4431999999999675,-0.9574967666352787,0.9699792652290888,-0.37855935102988547
4433,0.4432999999999675,-0.9574975592542632,0.9699582570911923,-0.3785610244619461
4434,0.4433999999999675,-0.9574978462308937,0.9699370726158394,-0.3785626973997212
4435,0.4434999999999675,-0.9574976307750223,0.9699157111606245,-0.37856436984391406
4436,0.44359999999996746,-0.9574969160854335,0.9698941720814853,-0.37856604179524134
4437,0.44369999999996745,-0.9574957053498496,0.9698724547326998,-0.3785677132544142
4438,0.44379999999996744,-0.9574940017449338,0.9698505584668821,-0.37856938422214303
4439,0.44389999999996743,-0.957491808436295,0.9698284826349803,-0.37857105469912744
4440,0.4439999999999674,-0.9574891285784922,0.9698062265862734,-0.37857272468609326
4441,0.4440999999999674,-0.9574859653150389,0.9697837896683673,-0.37857439418374245
4442,0.4441999999999674,-0.9574823217784081,0.9697611712271924,-0.3785760631927899
4443,0.4442999999999674,-0.9574782010900365,0.9697383706070007,-0.37857773171394316
4444,0.4443999999999674,-0.9574736063603305,0.9697153871503614,-0.37857939974791605
4445,0.44449999999996737,-0.9574685406886706,0.9696922201981591,-0.37858106729542296
4446,0.44459999999996735,-0.9574630071634171,0.9696688690895896,-0.37858273435717665
4447,0.44469999999996734,-0.9574570088619154,0.9696453331621572,-0.37858440093388773
4448,0.44479999999996733,-0.9574505488505011,0.969621611751671,-0.3785860670262711
4449,0.4448999999999673,-0.9574436301845066,0.9695977041922423,-0.37858773263504353
4450,0.4449999999999673,-0.9574362559082668,0.9695736098162807,-0.37858939776091405
4451,0.4450999999999673,-0.9574284290551245,0.9695493279544912,-0.3785910624046045
4452,0.4451999999999673,-0.9574201526474373,0.9695248579358707,-0.37859272656682574
4453,0.4452999999999673,-0.9574114296965838,0.9695001990877049,-0.37859439024829605
4454,0.44539999999996727,-0.9574022632029696,0.9694753507355643,-0.37859605344973346
4455,0.44549999999996726,-0.9573926561560353,0.969450312203302,-0.3785977161718552
4456,0.44559999999996724,-0.9573826115342614,0.9694250828130498,-0.37859937841537994
4457,0.44569999999996723,-0.9573721323051771,0.9693996618852144,-0.3786010401810296
4458,0.4457999999999672,-0.9573612214253664,0.9693740487384743,-0.3786027014695196
4459,0.4458999999999672,-0.9573498818404759,0.9693482426897773,-0.37860436228157235
4460,0.4459999999999672,-0.9573381164852216,0.9693222430543357,-0.37860602261790943
4461,0.4460999999999672,-0.9573259282833979,0.9692960491456236,-0.37860768247925586
4462,0.4461999999999672,-0.9573133201478841,0.9692696602753742,-0.37860934186633055
4463,0.44629999999996717,-0.9573002949806525,0.9692430757535746,-0.37861100077985743
4464,0.44639999999996716,-0.9572868556727776,0.9692162948884645,-0.37861265922056614
4465,0.44649999999996715,-0.9572730051044434,0.9691893169865308,-0.37861431718917754
4466,0.44659999999996713,-0.9572587461449522,0.9691621413525054,-0.37861597468641656
4467,0.4466999999999671,-0.9572440816527333,0.969134767289362,-0.37861763171301466
4468,0.4467999999999671,-0.9572290144753519,0.9691071940983115,-0.3786192882696947
4469,0.4468999999999671,-0.9572135474495179,0.9690794210787992,-0.37862094435719434
4470,0.4469999999999671,-0.957197683401095,0.9690514475285016,-0.37862259997623454
4471,0.4470999999999671,-0.9571814251451105,0.9690232727433226,-0.3786242551275489
4472,0.44719999999996707,-0.9571647754857643,0.9689948960173899,-0.3786259098118681
4473,0.44729999999996706,-0.957147737216439,0.9689663166430519,-0.3786275640299248
4474,0.44739999999996705,-0.9571303131197093,0.9689375339108742,-0.37862921778245756
4475,0.44749999999996704,-0.9571125059673525,0.9689085471096358,-0.3786308710701913
4476,0.447599999999967,-0.9570943185203588,0.9688793555263261,-0.3786325238938647
4477,0.447699999999967,-0.9570757535289406,0.968849958446141,-0.37863417625421736
4478,0.447799999999967,-0.9570568137325446,0.9688203551524798,-0.3786358281519864
4479,0.447899999999967,-0.9570375018598615,0.9687905449269414,-0.37863747958790006
4480,0.447999999999967,-0.9570178206288371,0.9687605270493211,-0.37863913056270615
4481,0.44809999999996697,-0.9569977727466839,0.9687303007976074,-0.37864078107714333
4482,0.44819999999996696,-0.9569773609098915,0.9686998654479775,-0.37864243113194546
4483,0.44829999999996695,-0.9569565878042388,0.9686692202747952,-0.3786440807278631
4484,0.44839999999996694,-0.9569354561048051,0.9686383645506065,-0.3786457298656322
4485,0.4484999999999669,-0.9569139684759824,0.9686072975461366,-0.37864737854599995
4486,0.4485999999999669,-0.9568921275714869,0.9685760185302862,-0.37864902676970985
4487,0.4486999999999669,-0.9568699360343712,0.9685834975865301,-0.3786506745375034
4488,0.4487999999999669,-0.9568473964970369,0.9686062833313294,-0.3786523218501292
4489,0.4488999999999669,-0.956824511581247,0.9686287367237711,-0.37865396870833473
4490,0.44899999999996687,-0.9568012838981386,0.9686508564824428,-0.37865561511286955
4491,0.44909999999996686,-0.9567777160482351,0.9686726413290724,-0.3786572610644742
4492,0.44919999999996685,-0.9567538106214608,0.9686940899885604,-0.3786589065639092
4493,0.44929999999996684,-0.9567295701971522,0.9687152011890132,-0.37866055161191176
4494,0.4493999999999668,-0.9567049973440729,0.9687359736617739,-0.3786621962092455
4495,0.4494999999999668,-0.9566800946204259,0.9687564061414556,-0.3786638403566574
4496,0.4495999999999668,-0.9566548645738686,0.9687764973659728,-0.3786654840548993
4497,0.4496999999999668,-0.9566293097415258,0.9688193410815736,-0.3786671273047263
4498,0.4497999999999668,-0.9566034326500041,0.9688782344303041,-0.3786687701068926
4499,0.44989999999996677,-0.9565772358154059,0.9689360256915598,-0.3786704124621531
4500,0.44999999999996676,-0.9565507217433443,0.9689927016801612,-0.3786720543712594
4501,0.45009999999996675,-0.9565238929289575,0.9690482491580699,-0.3786736958349824
4502,0.45019999999996674,-0.9564967518569228,0.9691026548347083,-0.3786753368540659
4503,0.4502999999999667,-0.9564693010014733,0.9691559053672814,-0.3786769774292735
4504,0.4503999999999667,-0.9564415428264111,0.9692079873611024,-0.37867861756136795
4505,0.4504999999999667,-0.9564134797851238,0.9692588873699204,-0.37868025725109916
4506,0.4505999999999667,-0.9563851143205994,0.9693085918962507,-0.3786818964992366
4507,0.4506999999999667,-0.9563564488654422,0.9693570873917087,-0.37868353530654153
4508,0.45079999999996667,-0.9563274858418886,0.969404360257346,-0.37868517367376925
4509,0.45089999999996666,-0.9562982276618229,0.9694503968439889,-0.3786868116016866
4510,0.45099999999996665,-0.9562686767267933,0.9694951834525799,-0.37868844909106036
4511,0.45109999999996664,-0.9562388354280286,0.969538706334522,-0.37869008614265076
4512,0.45119999999996663,-0.9562087061464543,0.9695809516920244,-0.37869172275722385
4513,0.4512999999999666,-0.9561782912527094,0.969621905678452,-0.37869335893554296
4514,0.4513999999999666,-0.956147593107163,0.9696615543986761,-0.3786949946783764
4515,0.4514999999999666,-0.9561166140599318,0.9696998839094281,-0.3786966299864894
4516,0.4515999999999666,-0.9560853564508962,0.9697368802196554,-0.37869826486064917
4517,0.4516999999999666,-0.9560538226097188,0.9697725292908799,-0.37869989930162457
4518,0.45179999999996656,-0.956022014855861,0.969806817037557,-0.3787015333101823
4519,0.45189999999996655,-0.9559899354986006,0.9698397293274394,-0.3787031668870913
4520,0.45199999999996654,-0.9559575868370497,0.9698712519819411,-0.3787048000331189
4521,0.45209999999996653,-0.955924971160173,0.9699013707765032,-0.3787064327490388
4522,0.4521999999999665,-0.9558920907468055,0.969930071440964,-0.37870806503561893
4523,0.4522999999999665,-0.9558589478656706,0.969957339659928,-0.3787096968936274
4524,0.4523999999999665,-0.9558255447753987,0.9699831610731394,-0.378711328323839
4525,0.4524999999999665,-0.9557918837245455,0.9700075212758558,-0.3787129593270255
4526,0.4525999999999665,-0.9557579669516111,0.9700304058192244,-0.3787145899039533
4527,0.45269999999996646,-0.9557237966850584,0.9700518002106607,-0.3787162200554013
4528,0.45279999999996645,-0.9556893751433321,0.9700716899142271,-0.3787178497821341
4529,0.45289999999996644,-0.9556547045348783,0.9700900603510152,-0.37871947908492654
4530,0.45299999999996643,-0.9556197870581634,0.9701068968995281,-0.3787211079645608
4531,0.4530999999999664,-0.9555846249016933,0.9701221848960664,-0.37872273642179743
4532,0.4531999999999664,-0.9555492202440333,0.9701359096351128,-0.37872436445741287
4533,0.4532999999999664,-0.955513575253828,0.9701480563697216,-0.37872599207218316
4534,0.4533999999999664,-0.9554776920898208,0.9701586103119074,-0.3787276192668823
4535,0.4534999999999664,-0.9554415729008737,0.970167556633036,-0.37872924604227887
4536,0.45359999999996636,-0.9554052198259883,0.9701748804642172,-0.3787308723991528
4537,0.45369999999996635,-0.9553686349943246,0.9701805668966983,-0.37873249833827827
4538,0.45379999999996634,-0.9553318205252233,0.9701846009822598,-0.378734123860423
4539,0.45389999999996633,-0.9552947785282244,0.9701869677336112,-0.37873574896636875
4540,0.4539999999999663,-0.9552575111030898,0.9701876521247907,-0.378737373656884
4541,0.4540999999999663,-0.9552200203398222,0.9701866390915624,-0.37873899793275
4542,0.4541999999999663,-0.9551823083186876,0.9701839135318184,-0.3787406217947328
4543,0.4542999999999663,-0.9551443771102353,0.9701794603059805,-0.3787422452436069
4544,0.4543999999999663,-0.9551062287753198,0.9701732642374026,-0.3787438682801508
4545,0.45449999999996626,-0.9550678653651217,0.9701653101127762,-0.3787454909051386
4546,0.45459999999996625,-0.9550292889211693,0.970155582682535,-0.37874711311933773
4547,0.45469999999996624,-0.9549905014753605,0.9701440666612626,-0.37874873492352723
4548,0.45479999999996623,-0.9549515050499836,0.9701307467280997,-0.37875035631847814
4549,0.4548999999999662,-0.9549123016577403,0.9701156075271536,-0.37875197730496835
4550,0.4549999999999662,-0.9548728933017664,0.9700986336679083,-0.3787535978837646
4551,0.4550999999999662,-0.9548332819756552,0.9701389576911628,-0.3787552180556402
4552,0.4551999999999662,-0.9547934696634781,0.97018662698409,-0.37875683782136543
4553,0.4552999999999662,-0.9547534583398085,0.9702334203791231,-0.37875845718171625
4554,0.45539999999996617,-0.9547132499697432,0.9702793286918682,-0.3787600761374608
4555,0.45549999999996615,-0.9546728465089249,0.9703243427020364,-0.3787616946893764
4556,0.45559999999996614,-0.9546322499035652,0.9703684531535625,-0.3787633128382274
4557,0.45569999999996613,-0.9545914620904674,0.9704116507547244,-0.378764930584784
4558,0.4557999999999661,-0.954550484997049,0.9704539261782646,-0.37876654792981784
4559,0.4558999999999661,-0.9545093205413644,0.9704952700615102,-0.37876816487409526
4560,0.4559999999999661,-0.9544679706321291,0.9705356730064959,-0.3787697814183902
4561,0.4560999999999661,-0.9544264371687414,0.9705751255800866,-0.37877139756346073
4562,0.4561999999999661,-0.9543847220413065,0.9706136183141002,-0.37877301331008106
4563,0.45629999999996607,-0.95434282713066,0.9706511417054322,-0.37877462865902045
4564,0.45639999999996606,-0.9543007543083905,0.9706876862161803,-0.3787762436110351
4565,0.45649999999996604,-0.954258505436864,0.9707232422737694,-0.37877785816689713
4566,0.45659999999996603,-0.9542544376017813,0.9707578002710783,-0.3787794723273688
4567,0.456699999999966,-0.9542691074538405,0.9707913505665652,-0.3787810860932137
4568,0.456799999999966,-0.9542835965673496,0.970823883484396,-0.37878269946519305
4569,0.456899999999966,-0.9542979051024939,0.970855389314571,-0.3787843124440683
4570,0.456999999999966,-0.9543120332204486,0.9708858583130542,-0.3787859250306001
4571,0.457099999999966,-0.9543259810833771,0.9709152807019009,-0.37878753722555286
4572,0.45719999999996597,-0.9543397488544305,0.9709436466693885,-0.3787891490296827
4573,0.45729999999996596,-0.9543533366977459,0.970970946370145,-0.37879076044374005
4574,0.45739999999996594,-0.9543667447784452,0.9709971699252808,-0.3787923714684921
4575,0.45749999999996593,-0.9543799732626341,0.9710223074225183,-0.3787939821046899
4576,0.4575999999999659,-0.9543930223174008,0.9710463489163244,-0.3787955923530877
4577,0.4576999999999659,-0.9544058921108145,0.9710692844280416,-0.3787972022144362
4578,0.4577999999999659,-0.9544185828119247,0.9710911039460212,-0.37879881168949675
4579,0.4578999999999659,-0.9544310945907596,0.9711117974257556,-0.37880042077900833
4580,0.4579999999999659,-0.9544434276183251,0.9711313547900116,-0.37880202948372677
4581,0.45809999999996587,-0.9544614579043195,0.971149765928965,-0.3788036378044013
4582,0.45819999999996586,-0.9544813070173677,0.9711670207003338,-0.37880524574177743
4583,0.45829999999996585,-0.954501052161141,0.9711831089295138,-0.3788068532966044
4584,0.45839999999996583,-0.9545206936673005,0.9711980204097137,-0.3788084604696201
4585,0.4584999999999658,-0.954540231867154,0.9712117449020902,-0.37881006726156946
4586,0.4585999999999658,-0.9545596670916553,0.9712242721358849,-0.3788116736731984
4587,0.4586999999999658,-0.9545789996714039,0.9712355918085605,-0.3788132797052371
4588,0.4587999999999658,-0.9545982299366436,0.9712456935859375,-0.37881488535843444
4589,0.4588999999999658,-0.9546173582172611,0.9712545671023328,-0.3788164906335192
4590,0.45899999999996577,-0.9546363848427861,0.9712622019606966,-0.37881809553123236
4591,0.45909999999996576,-0.9546553101423894,0.9712685877327515,-0.37881970005230353
4592,0.45919999999996575,-0.9546741344448817,0.9712737139591312,-0.3788213041974672
4593,0.45929999999996574,-0.9546928580787137,0.9712775701495201,-0.37882290796745294
4594,0.4593999999999657,-0.9547114813719739,0.971280145782793,-0.3788245113629895
4595,0.4594999999999657,-0.9547300046523878,0.9712814303071559,-0.37882611438479835
4596,0.4595999999999657,-0.9547484282473172,0.9712814131402867,-0.3788277170336152
4597,0.4596999999999657,-0.9547667524837584,0.9712800836694767,-0.3788293193101519
4598,0.4597999999999657,-0.9547849776883416,0.9712774312517728,-0.37883092121513356
4599,0.45989999999996567,-0.9548031041873297,0.9712734452141197,-0.37883252274928275
4600,0.45999999999996566,-0.9548211323066164,0.9712681148535036,-0.37883412391331256
4601,0.46009999999996565,-0.954839062371726,0.9712614294370953,-0.3788357247079429
4602,0.46019999999996564,-0.9548568947078118,0.9712533782023949,-0.378837325133879
4603,0.4602999999999656,-0.9548746296396541,0.9712439503573767,-0.3788389251918413
4604,0.4603999999999656,-0.9548922674916602,0.9712331350806346,-0.378840524882535
4605,0.4604999999999656,-0.9549098085878625,0.9712209215215283,-0.37884212420666763
4606,0.4605999999999656,-0.9549272532519167,0.9712072988003305,-0.378843723164939
4607,0.4606999999999656,-0.9549446018071018,0.9711922560083739,-0.3788453217580635
4608,0.46079999999996557,-0.9549618545763174,0.9711757822081999,-0.37884691998673714
4609,0.46089999999996556,-0.9549790118820831,0.9711578664337075,-0.37884851785165247
4610,0.46099999999996555,-0.9549960740465371,0.9711384976903029,-0.37885011535351115
4611,0.46109999999996554,-0.9550130413914345,0.9711176649550507,-0.37885171249300675
4612,0.4611999999999655,-0.9550299142381466,0.9710953571768237,-0.37885330927082783
4613,0.4612999999999655,-0.9550466929076588,0.9710715632764574,-0.3788549056876719
4614,0.4613999999999655,-0.9550633777205692,0.9710462721469008,-0.3788565017442165
4615,0.4614999999999655,-0.9550799689970875,0.971019472653372,-0.37885809744115234
4616,0.4615999999999655,-0.9550964670570339,0.9709911536335121,-0.37885969277915893
4617,0.46169999999996547,-0.9551128722198369,0.9709613038975413,-0.37886128775892103
4618,0.46179999999996546,-0.9551291848045318,0.9709299122284162,-0.37886288238111016
4619,0.46189999999996545,-0.9551454051297603,0.9708969673819867,-0.37886447664640355
4620,0.46199999999996544,-0.955162003678287,0.9708624580871559,-0.3788660705554745
4621,0.4620999999999654,-0.9551799308422054,0.9708263730460389,-0.37886766410899564
4622,0.4621999999999654,-0.9551971715315231,0.9707887009341254,-0.37886925730762744
4623,0.4622999999999654,-0.9552137285236826,0.9707494304004403,-0.3788708501520406
4624,0.4623999999999654,-0.9552296046016513,0.9707085500677082,-0.3788724426428938
4625,0.4624999999999654,-0.9552448025537953,0.9706660485325179,-0.37887403478085196
4626,0.46259999999996537,-0.9552593251737541,0.9706219143654884,-0.37887562656656865
4627,0.46269999999996536,-0.9552731752603155,0.9705761361114351,-0.3788772180006947
4628,0.46279999999996535,-0.9552872887595164,0.9705287022895399,-0.37887880908389043
4629,0.46289999999996534,-0.9553026039275223,0.9704796013935203,-0.37888039981679894
4630,0.46299999999996533,-0.9553178303146569,0.9704288218918008,-0.3788819902000666
4631,0.4630999999999653,-0.9553329682347104,0.970376352227686,-0.37888358023433844
4632,0.4631999999999653,-0.9553480180010584,0.9703221808195345,-0.3788851699202559
4633,0.4632999999999653,-0.9553629799266605,0.9702662960609353,-0.37888675925845855
4634,0.4633999999999653,-0.9553778543240584,0.9702086863208852,-0.3788883482495834
4635,0.4634999999999653,-0.9553926415053744,0.9701493399439671,-0.37888993689425654
4636,0.46359999999996526,-0.9554073417823099,0.9700882452505324,-0.37889152519311176
4637,0.46369999999996525,-0.9554219554661435,0.9700253905368814,-0.3788931131467781
4638,0.46379999999996524,-0.9554364828677295,0.9699607640754495,-0.37889470075587717
4639,0.46389999999996523,-0.9554509242974963,0.969894354114992,-0.3788962880210316
4640,0.4639999999999652,-0.955465280065445,0.969878877383848,-0.3788978749428559
4641,0.4640999999999652,-0.9554795504811462,0.9698926272518801,-0.37889946152197407
4642,0.4641999999999652,-0.9554937358537409,0.96990580866648,-0.37890104775899686
4643,0.4642999999999652,-0.9555078364919366,0.9699184182673827,-0.37890263365452514
4644,0.4643999999999652,-0.9555218527040068,0.9699304526884283,-0.37890421920918016
4645,0.46449999999996516,-0.9555357847977888,0.9699419085576061,-0.37890580442355676
4646,0.46459999999996515,-0.9555496330806824,0.969952782497099,-0.37890738929825973
4647,0.46469999999996514,-0.9555633978596476,0.969963071123327,-0.37890897383388816
4648,0.46479999999996513,-0.9555770794412036,0.9699727710469926,-0.3789105580310362
4649,0.4648999999999651,-0.9555906781314266,0.9699818788731263,-0.37891214189029765
4650,0.4649999999999651,-0.9556041942359486,0.9699903912011297,-0.3789137254122572
4651,0.4650999999999651,-0.9556176280599549,0.9699983046248243,-0.3789153085975132
4652,0.4651999999999651,-0.9556309799081829,0.970005615732495,-0.37891689144663904
4653,0.4652999999999651,-0.955644250084921,0.9700123211069371,-0.37891847396022366
4654,0.46539999999996506,-0.9556574388940059,0.9700184173255035,-0.37892005613884366
4655,0.46549999999996505,-0.9556705466388208,0.9700239009601505,-0.3789216379830704
4656,0.46559999999996504,-0.9556835736222946,0.9700287685774852,-0.37892321949347946
4657,0.46569999999996503,-0.9556965201468999,0.970033016738814,-0.3789248006706404
4658,0.465799999999965,-0.9557093865146505,0.9700366420001887,-0.37892638151512165
4659,0.465899999999965,-0.9557221730271012,0.9700396409124556,-0.37892796202748064
4660,0.465999999999965,-0.9557348799853441,0.9700420100213041,-0.3789295422082877
4661,0.466099999999965,-0.955747507690009,0.970043745867314,-0.37893112205809143
4662,0.466199999999965,-0.9557600564412602,0.9700448449860055,-0.37893270157745496
4663,0.46629999999996496,-0.9557725265387952,0.9700453039078885,-0.3789342807669295
4664,0.46639999999996495,-0.9557849182818434,0.9700451191585112,-0.37893585962705734
4665,0.46649999999996494,-0.9557972319691642,0.9700442872585106,-0.37893743815839775
4666,0.46659999999996493,-0.9558094678990446,0.9700428047236621,-0.3789390163614844
4667,0.4666999999999649,-0.9558216263692988,0.9700406680649304,-0.3789405942368596
4668,0.4667999999999649,-0.9558337076772652,0.9700378737885194,-0.37894217178506473
4669,0.4668999999999649,-0.955845712119806,0.9700344183959235,-0.3789437490066318
4670,0.4669999999999649,-0.9558576399933041,0.9700302983839786,-0.3789453259021023
4671,0.4670999999999649,-0.955869491593663,0.9700255102449136,-0.37894690247199236
4672,0.46719999999996487,-0.9558812672163035,0.9700200504664018,-0.3789484787168391
4673,0.46729999999996485,-0.9558929671561638,0.9700139155316135,-0.37895005463716575
4674,0.46739999999996484,-0.9559045917076959,0.9700071019192672,-0.3789516302334914
4675,0.46749999999996483,-0.9559161411648656,0.9699996061036832,-0.37895320550633566
4676,0.4675999999999648,-0.9559276158211499,0.9699914245548349,-0.37895478045621983
4677,0.4676999999999648,-0.9559390159695358,0.9699825537384034,-0.37895635508364833
4678,0.4677999999999648,-0.9559503419025184,0.9699729901158294,-0.3789579293891364
4679,0.4678999999999648,-0.9559615939120993,0.9699627301443671,-0.37895950337319334
4680,0.4679999999999648,-0.9559727722897855,0.9699517702771384,-0.3789610770363236
4681,0.46809999999996477,-0.9559838773265869,0.9699401069631861,-0.3789626503790379
4682,0.46819999999996476,-0.9559949093130153,0.9699277366475285,-0.3789642234018218
4683,0.46829999999996474,-0.9560058685390825,0.9699146557712134,-0.37896579610518216
4684,0.46839999999996473,-0.9560167552942993,0.9699008607713735,-0.3789673684896218
4685,0.4684999999999647,-0.956027569867673,0.9698863480812808,-0.37896894055561425
4686,0.4685999999999647,-0.9560383125477065,0.9698711141304017,-0.37897051230366846
4687,0.4686999999999647,-0.9560489836223968,0.969855155344452,-0.3789720837342629
4688,0.4687999999999647,-0.9560595833792329,0.9698384681454537,-0.3789736548478844
4689,0.4688999999999647,-0.9560701121051944,0.9698210489517892,-0.37897522564501746
4690,0.46899999999996467,-0.9560805700867505,0.9698028941782588,-0.37897679612614665
4691,0.46909999999996466,-0.9560909576098581,0.9697840002361353,-0.37897836629174225
4692,0.46919999999996465,-0.9561036714346308,0.969764363533222,-0.37897993614228503
4693,0.46929999999996463,-0.956140326904353,0.9697439804739083,-0.37898150567825045
4694,0.4693999999999646,-0.9561758908923264,0.9697228474592269,-0.37898307490009997
4695,0.4694999999999646,-0.95621036929337,0.9697009608869105,-0.37898464380831703
4696,0.4695999999999646,-0.9562437679980123,0.9696783171514498,-0.37898621240336344
4697,0.4696999999999646,-0.9562760928923508,0.9696549126441499,-0.37898778068570027
4698,0.4697999999999646,-0.9563073498579134,0.9696307437531888,-0.3789893486557955
4699,0.46989999999996457,-0.9563375447715208,0.9696058068636744,-0.37899091631410303
4700,0.46999999999996456,-0.9563666835051501,0.9695800983577031,-0.37899248366108657
4701,0.47009999999996455,-0.9563947719258018,0.9695536146144178,-0.3789940506971998
4702,0.47019999999996454,-0.9564218158953666,0.9695263520100659,-0.3789956174229021
4703,0.4702999999999645,-0.9564478212704939,0.969498306918058,-0.3789971838386383
4704,0.4703999999999645,-0.9564727939024632,0.9694694757090271,-0.37899874994486543
4705,0.4704999999999645,-0.9564967396370552,0.9694398547508867,-0.3790003157420261
4706,0.4705999999999645,-0.9565196643144259,0.9694094404088897,-0.37900188123057177
4707,0.4706999999999645,-0.9565415737689815,0.9693782290456885,-0.37900344641094236
4708,0.47079999999996447,-0.9565624738292537,0.9693462170213935,-0.37900501128358743
4709,0.47089999999996446,-0.9565823703177793,0.9693134006936326,-0.37900657584894115
4710,0.47099999999996445,-0.9566012690509778,0.9692797764176115,-0.3790081401074482
4711,0.47109999999996444,-0.9566191758390328,0.9692453405461727,-0.3790097040595375
4712,0.4711999999999644,-0.9566360964857736,0.9692100894298556,-0.3790112677056556
4713,0.4712999999999644,-0.956652036788559,0.9691740194169567,-0.37901283104622857
4714,0.4713999999999644,-0.9566670025381606,0.9691371268535899,-0.37901439408169324
4715,0.4714999999999644,-0.9566809995186503,0.9690994080837462,-0.37901595681247824
4716,0.4715999999999644,-0.956694033507286,0.9690608594493549,-0.37901751923901167
4717,0.47169999999996437,-0.9567061102744006,0.9690214772903437,-0.3790190813617249
4718,0.47179999999996436,-0.9567172355832917,0.9689812579446992,-0.3790206431810383
4719,0.47189999999996435,-0.9567274151901118,0.9689401977485284,-0.3790222046973839
4720,0.47199999999996434,-0.9567366548437608,0.9689453136862762,-0.3790237659111806
4721,0.4720999999999643,-0.9567449602857783,0.9689712428174573,-0.379025326822847
4722,0.4721999999999643,-0.9567523372502383,0.9689967594649098,-0.37902688743281415
4723,0.4722999999999643,-0.9567587914636444,0.9690218614026259,-0.3790284477414872
4724,0.4723999999999643,-0.9567643286448262,0.9690465464020703,-0.37903000774929546
4725,0.4724999999999643,-0.9567689545048359,0.9690708122322037,-0.37903156745664895
4726,0.47259999999996427,-0.9567726747468478,0.9690946566595049,-0.3790331268639659
4727,0.47269999999996426,-0.9567754950660565,0.9691180774479953,-0.37903468597166085
4728,0.47279999999996425,-0.9567774211495784,0.9691410723592613,-0.3790362447801406
4729,0.47289999999996424,-0.9567784586763516,0.9691636391524786,-0.3790378032898268
4730,0.4729999999999642,-0.9567786133170393,0.9691857755844352,-0.3790393615011278
4731,0.4730999999999642,-0.9567778907339323,0.9692074794095552,-0.3790409194144442
4732,0.4731999999999642,-0.9567762965808528,0.9692287483799229,-0.3790424770301919
4733,0.4732999999999642,-0.9567738365030597,0.9692495802453065,-0.37904403434877787
4734,0.4733999999999642,-0.9567705161371537,0.969269972753182,-0.3790455913706091
4735,0.47349999999996417,-0.9567663411109839,0.9692899236487575,-0.37904714809609474
4736,0.47359999999996416,-0.9567613170435549,0.9693094306749973,-0.37904870452563255
4737,0.47369999999996415,-0.9567554495449354,0.9693284915726464,-0.3790502606596285
4738,0.47379999999996414,-0.9567487442161655,0.9693471040802545,-0.379051816498486
4739,0.4738999999999641,-0.9567412066491674,0.9693652659342012,-0.37905337204261474
4740,0.4739999999999641,-0.9567328424266549,0.96938297486872,-0.37905492729240464
4741,0.4740999999999641,-0.956723657122044,0.9694002286159232,-0.3790564822482638
4742,0.4741999999999641,-0.9567136562993644,0.9694170249058269,-0.37905803691058615
4743,0.4742999999999641,-0.9567028455131721,0.9694333614663759,-0.37905959127978267
4744,0.4743999999999641,-0.956691230308461,0.9694492360234682,-0.37906114535623914
4745,0.47449999999996406,-0.9566788162205766,0.9694646463009811,-0.37906269914036284
4746,0.47459999999996405,-0.95666560877513,0.9694795900207956,-0.3790642526325462
4747,0.47469999999996404,-0.9566516134879116,0.9694940649028219,-0.37906580583319227
4748,0.47479999999996403,-0.9566368358648064,0.969508068665025,-0.3790673587426926
4749,0.474899999999964,-0.9566212814017094,0.9695215990234503,-0.37906891136144516
4750,0.474999999999964,-0.9566049555844409,0.9695346536922489,-0.37907046368984393
4751,0.475099999999964,-0.9565957691800712,0.9695472303837034,-0.37907201572828525
4752,0.475199999999964,-0.9566023782756183,0.9695593268082536,-0.3790735674771653
4753,0.475299999999964,-0.9566089335869081,0.9695709406745231,-0.37907511893687706
4754,0.47539999999996396,-0.9566154353651435,0.969582069689344,-0.37907667010781854
4755,0.47549999999996395,-0.9566218838609463,0.9695927115577845,-0.37907822099037697
4756,0.47559999999996394,-0.956628279324358,0.9696028639831739,-0.3790797715849546
4757,0.47569999999996393,-0.9566346220048386,0.9696125246671291,-0.37908132189193705
4758,0.4757999999999639,-0.9566409121512666,0.9696216913095818,-0.37908287191172013
4759,0.4758999999999639,-0.9566471500119376,0.9696303616088036,-0.3790844216446954
4760,0.4759999999999639,-0.9566533358345648,0.9696385332614339,-0.3790859710912624
4761,0.4760999999999639,-0.9566594698662779,0.9696462039625056,-0.37908752025180514
4762,0.4761999999999639,-0.9566655523536235,0.9696533714054721,-0.37908906912671997
4763,0.47629999999996386,-0.9566715835425632,0.9696600332822347,-0.3790906177164037
4764,0.47639999999996385,-0.9566775636784746,0.9696661872831682,-0.37909216602124085
4765,0.47649999999996384,-0.9566834930061502,0.9696718310971496,-0.37909371404163217
4766,0.47659999999996383,-0.9566893717697973,0.9696769624115836,-0.37909526177795905
4767,0.4766999999999638,-0.9566952002130373,0.969681578912431,-0.37909680923062217
4768,0.4767999999999638,-0.9567009785789059,0.969685678284235,-0.37909835640001566
4769,0.4768999999999638,-0.9567067071098523,0.9696892582101495,-0.37909990328652243
4770,0.4769999999999638,-0.9567123860477387,0.9696923163719655,-0.3791014498905465
4771,0.4770999999999638,-0.9567180156338407,0.9696948504501398,-0.3791029962124732
4772,0.47719999999996376,-0.9567235961088467,0.9696968581238219,-0.3791045422526922
4773,0.47729999999996375,-0.956729127712857,0.9696983370708812,-0.37910608801160767
4774,0.47739999999996374,-0.9567346106853846,0.9696992849679359,-0.3791076334896061
4775,0.47749999999996373,-0.9567400452653543,0.9696996994903805,-0.379109178687079
4776,0.4775999999999637,-0.9567454316911027,0.969699578312413,-0.37911072360442377
4777,0.4776999999999637,-0.9567507702003775,0.9696989191070644,-0.37911226824203037
4778,0.4777999999999637,-0.9567560610303381,0.9696977195462251,-0.3791138126002964
4779,0.4778999999999637,-0.9567613044175549,0.9696959773006743,-0.3791153566796136
4780,0.4779999999999637,-0.9567665005980094,0.9696936900401079,-0.37911690048037694
4781,0.47809999999996367,-0.9567716498070933,0.9696908554331666,-0.3791184440029842
4782,0.47819999999996365,-0.9567767522796095,0.9696874711474653,-0.37911998724782414
4783,0.47829999999996364,-0.9567818082497712,0.96968353484962,-0.37912153021529643
4784,0.47839999999996363,-0.956786817951202,0.969679044205278,-0.37912307290579966
4785,0.4784999999999636,-0.9567917816169357,0.9696739968791452,-0.3791246153197233
4786,0.4785999999999636,-0.9567966994794163,0.9696683905350161,-0.37912615745747114
4787,0.4786999999999636,-0.9568015717704977,0.9696622228358014,-0.37912769931943513
4788,0.4787999999999636,-0.9568063987214444,0.9696554914435581,-0.3791292409060132
4789,0.4788999999999636,-0.9568111805629302,0.9696481940195174,-0.3791307822176026
4790,0.47899999999996357,-0.9568159175250393,0.9696403282241143,-0.3791323232546064
4791,0.47909999999996356,-0.9568206098372656,0.9696318917170167,-0.3791338640174179
4792,0.47919999999996354,-0.9568252577285128,0.9696228821571543,-0.37913540450643934
4793,0.47929999999996353,-0.9568298614270949,0.969613297202748,-0.37913694472207116
4794,0.4793999999999635,-0.9568344211607351,0.9696031345113396,-0.3791384846647109
4795,0.4794999999999635,-0.9568389371565674,0.9695923917398204,-0.37914002433475885
4796,0.4795999999999635,-0.9568434096411349,0.9695810665444612,-0.37914156373262153
4797,0.4796999999999635,-0.9568478388403914,0.9695691565809419,-0.37914310285868935
4798,0.4797999999999635,-0.9568522249797002,0.9695566595043807,-0.3791446417133796
4799,0.47989999999996347,-0.9568565682838349,0.9695435729693642,-0.37914618029708336
4800,0.47999999999996346,-0.9568608689769798,0.9695298946299767,-0.37914771861021396
4801,0.48009999999996344,-0.9568651272827287,0.9695156221398306,-0.37914925665316607
4802,0.48019999999996343,-0.956869343424086,0.9695007531520948,-0.3791507944263502
4803,0.4802999999999634,-0.9568735176234674,0.969485285319527,-0.3791523319301693
4804,0.4803999999999634,-0.9568776501026981,0.9694692162945017,-0.37915386916503074
4805,0.4804999999999634,-0.9568817410830148,0.9694525437290407,-0.3791554061313365
4806,0.4805999999999634,-0.9568857907850651,0.9694352652748437,-0.3791569428294985
4807,0.4806999999999634,-0.9568897994289073,0.9694173785833182,-0.37915847925992596
4808,0.48079999999996337,-0.9568937672340112,0.9693988813056098,-0.3791600154230195
4809,0.48089999999996336,-0.9568976944192583,0.9693797710926318,-0.37916155131920004
4810,0.48099999999996335,-0.9569015812029411,0.9693600455950968,-0.3791630869488667
4811,0.48109999999996333,-0.9569054278027644,0.9693397024635458,-0.3791646223124348
4812,0.4811999999999633,-0.9569092344358452,0.96931873934838,-0.3791661574103105
4813,0.4812999999999633,-0.9569130013187122,0.9692971538998897,-0.3791676922429157
4814,0.4813999999999633,-0.9569167286673069,0.9692749437682863,-0.3791692268106514
4815,0.4814999999999633,-0.9569204166969836,0.9692521066037322,-0.37917076111393827
4816,0.4815999999999633,-0.9569240656225095,0.9692286400563717,-0.37917229515318823
4817,0.48169999999996327,-0.9569276756580649,0.9692045417763613,-0.3791738289288107
4818,0.48179999999996326,-0.9569312470172441,0.9691798094139012,-0.37917536244122996
4819,0.48189999999996325,-0.9569347799130544,0.9691544406192656,-0.3791768956908549
4820,0.48199999999996324,-0.9569382745579179,0.9691284330428335,-0.37917842867811047
4821,0.4820999999999632,-0.9569417311636707,0.9691017843351197,-0.3791799614033994
4822,0.4821999999999632,-0.9569451499415641,0.9690744921468065,-0.37918149386715155
4823,0.4822999999999632,-0.9569485311022635,0.9690465541287734,-0.3791830260697869
4824,0.4823999999999632,-0.9569518748558503,0.9690179679321289,-0.37918455801171574
4825,0.4824999999999632,-0.9569551814118213,0.9689887312082417,-0.37918608969336426
4826,0.48259999999996317,-0.9569584509790897,0.9689588416087714,-0.3791876211151569
4827,0.48269999999996316,-0.9569616837659846,0.9689282967857005,-0.3791891522775126
4828,0.48279999999996315,-0.9569648799802519,0.9688970943913642,-0.37919068318084587
4829,0.48289999999996314,-0.9569680398290547,0.9688652320784829,-0.3791922138255921
4830,0.4829999999999631,-0.9569711635189735,0.968832707500193,-0.37919374421216573
4831,0.4830999999999631,-0.9569742512560068,0.9687995183100788,-0.3791952743409941
4832,0.4831999999999631,-0.956977303245571,0.9687656621622028,-0.37919680421250906
4833,0.4832999999999631,-0.9569803196925015,0.968731136711138,-0.3791983338271315
4834,0.4833999999999631,-0.9569833008010525,0.9686959396119987,-0.37919986318528975
4835,0.48349999999996307,-0.956986246774898,0.9686600685204729,-0.3792013922874065
4836,0.48359999999996306,-0.9569891578171313,0.9686235210928528,-0.37920292113391685
4837,0.48369999999996305,-0.9569920341302666,0.9685862949860669,-0.3792044497252437
4838,0.48379999999996304,-0.9569948759162387,0.9685483878577115,-0.37920597806182743
4839,0.483899999999963,-0.9569976833764031,0.9685097973660821,-0.37920750614408866
4840,0.483999999999963,-0.9570004567115381,0.9684705211702055,-0.37920903397246336
4841,0.484099999999963,-0.9570031961218429,0.9684305569298707,-0.37921056154738086
4842,0.484199999999963,-0.9570059018069401,0.9683899023056612,-0.3792120888692752
4843,0.484299999999963,-0.957008573965875,0.9683485549589868,-0.3792136159385837
4844,0.48439999999996297,-0.9570112127971167,0.9683065125521145,-0.37921514275573764
4845,0.48449999999996296,-0.9570138184985582,0.9682637727482014,-0.37921666932117176
4846,0.48459999999996295,-0.9570163912675168,0.9682203332113253,-0.37921819563531917
4847,0.48469999999996294,-0.9570189313007356,0.9681761916065175,-0.37921972169862495
4848,0.4847999999999629,-0.9570214387943824,0.9681313455997941,-0.3792212475115186
4849,0.4848999999999629,-0.9570239139440516,0.9680857928581876,-0.3792227730744429
4850,0.4849999999999629,-0.9570263569447642,0.9680452568988289,-0.37922429838782873
4851,0.4850999999999629,-0.9570287679909681,0.9681084108078464,-0.3792258234521232
4852,0.4851999999999629,-0.9570311472765392,0.9681706929228453,-0.37922734826776444
4853,0.48529999999996287,-0.9570334949947811,0.9682320927281678,-0.37922887283519136
4854,0.48539999999996286,-0.9570358113384267,0.9682925996618861,-0.37923039715485113
4855,0.48549999999996285,-0.9570380964996381,0.9683522031159284,-0.3792319212271805
4856,0.48559999999996284,-0.9570403506700071,0.9684108924362058,-0.3792334450526277
4857,0.48569999999996283,-0.9570425740405561,0.9684686569227415,-0.37923496863163053
4858,0.4857999999999628,-0.9570447668017386,0.9685254858298018,-0.3792364919646339
4859,0.4858999999999628,-0.9570469291434395,0.9685813683660279,-0.37923801505208504
4860,0.4859999999999628,-0.9570490612549764,0.9686362936945713,-0.3792395378944281
4861,0.4860999999999628,-0.957051163325099,0.9686902509332289,-0.37924106049211526
4862,0.4861999999999628,-0.957053235541991,0.9687432291545812,-0.37924258284558504
4863,0.48629999999996276,-0.9570552780932697,0.9687952173861321,-0.37924410495528577
4864,0.48639999999996275,-0.9570572911659873,0.9688462046104495,-0.37924562682167234
4865,0.48649999999996274,-0.9570717503729451,0.9688961797653091,-0.37924714844518687
4866,0.48659999999996273,-0.9570866906021509,0.9689451317438386,-0.3792486698262882
4867,0.4866999999999627,-0.9571013338357981,0.9689930493946642,-0.37925019096540963
4868,0.4867999999999627,-0.9571156812960742,0.9690399215220596,-0.3792517118630196
4869,0.4868999999999627,-0.9571297342021235,0.9690857368860943,-0.3792532325195617
4870,0.4869999999999627,-0.9571434937700523,0.9691304842027868,-0.37925475293548583
4871,0.4870999999999627,-0.9571569612129314,0.9691741521442572,-0.3792562731112481
4872,0.48719999999996266,-0.9571701377408027,0.969216729338882,-0.3792577930472967
4873,0.48729999999996265,-0.9571830245606832,0.9692582043714517,-0.37925931274409613
4874,0.48739999999996264,-0.9571956228765677,0.9692985657833284,-0.3792608322020908
4875,0.48749999999996263,-0.9572079338894355,0.9693378020726064,-0.37926235142173464
4876,0.4875999999999626,-0.9572199587972534,0.969375901694274,-0.37926387040348936
4877,0.4876999999999626,-0.9572316987949805,0.9694128530603769,-0.379265389147807
4878,0.4877999999999626,-0.9572431550745726,0.9694486445401838,-0.37926690765514587
4879,0.4878999999999626,-0.9572543288249866,0.969483264460353,-0.3792684259259581
4880,0.4879999999999626,-0.9572652212321846,0.9695167011051015,-0.3792699439607077
4881,0.48809999999996256,-0.9572758334791385,0.9695489427163747,-0.3792714617598489
4882,0.48819999999996255,-0.9572861667458346,0.9695799774940191,-0.37927297932384046
4883,0.48829999999996254,-0.957296222209277,0.9696097935959559,-0.3792744966531416
4884,0.48839999999996253,-0.9573060010434933,0.9696383791383566,-0.3792760137482082
4885,0.4884999999999625,-0.9573155044195374,0.9696657221958197,-0.3792775306095055
4886,0.4885999999999625,-0.9573247335054953,0.9696918108015498,-0.379279047237492
4887,0.4886999999999625,-0.957333689466488,0.9697166329475391,-0.37928056363262574
4888,0.4887999999999625,-0.9573423734646768,0.969740176584748,-0.3792820797953643
4889,0.4888999999999625,-0.9573507866592673,0.969762429623291,-0.379283595726175
4890,0.48899999999996246,-0.9573589302065131,0.9697833799326211,-0.37928511142552035
4891,0.48909999999996245,-0.9573668052597208,0.9698030153417175,-0.37928662689386405
4892,0.48919999999996244,-0.9573744129692541,0.969821323639276,-0.37928814213165785
4893,0.48929999999996243,-0.9573817544825377,0.9698382925738981,-0.37928965713937485
4894,0.4893999999999624,-0.9573888309440615,0.969853909854285,-0.3792911719174747
4895,0.4894999999999624,-0.9573956434953855,0.9698681631494318,-0.37929268646641795
4896,0.4895999999999624,-0.9574021932751429,0.9698810400888234,-0.37929420078666914
4897,0.4896999999999624,-0.9574084814190453,0.9698925282626324,-0.3792957148786962
4898,0.4897999999999624,-0.9574145090598865,0.9699026152219193,-0.3792972287429602
4899,0.48989999999996237,-0.9574202773275463,0.9699112884788335,-0.3792987423799246
4900,0.48999999999996235,-0.9574257873489951,0.9699185355068167,-0.37930025579005355
4901,0.49009999999996234,-0.957431040248298,0.9699243437408079,-0.37930176897382106
4902,0.49019999999996233,-0.9574360371466186,0.9699287005774503,-0.37930328193167784
4903,0.4902999999999623,-0.9574407791622237,0.9699315933752998,-0.37930479466409617
4904,0.4903999999999623,-0.9574452674104869,0.9699330094550354,-0.37930630717154284
4905,0.4904999999999623,-0.9574495030038926,0.9699329360996717,-0.37930781945448067
4906,0.4905999999999623,-0.9574534870520407,0.9699313605547724,-0.3793093315133781
4907,0.4906999999999623,-0.9574572206616504,0.969928270028667,-0.3793108433486989
4908,0.49079999999996227,-0.9574607049365639,0.9699236516926678,-0.37931235496091137
4909,0.49089999999996226,-0.9574639409777508,0.9699174926812898,-0.3793138663504766
4910,0.49099999999996224,-0.957466929883312,0.9699097800924723,-0.3793153775178647
4911,0.49109999999996223,-0.9574696727484842,0.9699005009878019,-0.37931688846353834
4912,0.4911999999999622,-0.9574721706656429,0.9699116835050521,-0.3793183991879647
4913,0.4912999999999622,-0.957474424724308,0.9699461656533719,-0.37931990969161367
4914,0.4913999999999622,-0.9574764360111456,0.9699799273608222,-0.37932141997495006
4915,0.4914999999999622,-0.9574782056099744,0.970012961837937,-0.3793229300384378
4916,0.4915999999999622,-0.9574797346017677,0.9700452622659355,-0.3793244398825386
4917,0.49169999999996217,-0.9574810240646585,0.970076821796733,-0.37932594950772697
4918,0.49179999999996216,-0.9574820750739435,0.9701076335529526,-0.3793274589144653
4919,0.49189999999996215,-0.9574828887020859,0.970137690627936,-0.3793289681032192
4920,0.49199999999996213,-0.9574834660187206,0.9701669860857578,-0.3793304770744575
4921,0.4920999999999621,-0.9574838080906577,0.9701955129612384,-0.37933198582863725
4922,0.4921999999999621,-0.9574839159818862,0.9702232642599586,-0.3793334943662325
4923,0.4922999999999621,-0.957483790753578,0.9702502329582753,-0.3793350026877039
4924,0.4923999999999621,-0.9574834334640923,0.9702764120033368,-0.37933651079351965
4925,0.4924999999999621,-0.9574828451689784,0.9703017943131003,-0.3793380186841373
4926,0.49259999999996207,-0.9574820269209807,0.9703263727763491,-0.3793395263600323
4927,0.49269999999996206,-0.957480979770042,0.9703501402527116,-0.37934103382166123
4928,0.49279999999996205,-0.9574797047633073,0.9703730895726798,-0.3793425410694882
4929,0.49289999999996204,-0.9574782029451282,0.9703952135376299,-0.3793440481039821
4930,0.492999999999962,-0.9574764753570656,0.9704275249587111,-0.3793455549256021
4931,0.493099999999962,-0.957474523037895,0.9704711259603006,-0.3793470615348094
4932,0.493199999999962,-0.9574723470236093,0.9705138382432719,-0.3793485679320732
4933,0.493299999999962,-0.9574699483474227,0.970555652848105,-0.37935007411784993
4934,0.493399999999962,-0.9574673280397752,0.9705965607780983,-0.379351580092606
4935,0.49349999999996197,-0.9574644871283354,0.9706365529994236,-0.3793530858567963
4936,0.49359999999996196,-0.9574614266380049,0.9706756204411824,-0.37935459141088806
4937,0.49369999999996195,-0.9574581475909222,0.9707137539954633,-0.37935609675533905
4938,0.49379999999996194,-0.9574628404954251,0.9707509445174011,-0.37935760189060935
4939,0.4938999999999619,-0.9574720714312508,0.9707871828252376,-0.3793591068171629
4940,0.4939999999999619,-0.9574812150634971,0.9708224597003822,-0.37936061153545486
4941,0.4940999999999619,-0.9574902718295066,0.9708567658874764,-0.37936211604593784
4942,0.4941999999999619,-0.9574992421651397,0.9708900920944576,-0.37936362034908216
4943,0.4942999999999619,-0.9575081265047778,0.9709224289926252,-0.37936512444533943
4944,0.49439999999996187,-0.9575169252813256,0.9709537672167081,-0.37936662833515794
4945,0.49449999999996186,-0.9575256389262152,0.9709840973649336,-0.3793681320190067
4946,0.49459999999996185,-0.9575342678694087,0.9710134099990975,-0.37936963549733566
4947,0.49469999999996184,-0.9575428125394011,0.9710416956446358,-0.37937113877060197
4948,0.4947999999999618,-0.9575512733632237,0.9710689447906986,-0.3793726418392573
4949,0.4948999999999618,-0.957559650766447,0.971095147890224,-0.379374144703753
4950,0.4949999999999618,-0.9575679451731844,0.9711202953600141,-0.3793756473645483
4951,0.4950999999999618,-0.9575761570060944,0.9711443775808137,-0.3793771498220868
4952,0.4951999999999618,-0.9575969013020605,0.9711673848973886,-0.3793786520768283
4953,0.49529999999996177,-0.9576179699896209,0.9711893076186064,-0.3793801541292143
4954,0.49539999999996176,-0.9576386237534139,0.9712101360175189,-0.37938165597970186
4955,0.49549999999996175,-0.9576588644461826,0.9712298603314456,-0.3793831576287352
4956,0.49559999999996174,-0.9576786939162006,0.9712484707620591,-0.379384659076762
4957,0.4956999999999617,-0.9576981140072718,0.9712659574754721,-0.37938616032423095
4958,0.4957999999999617,-0.9577171265587302,0.971282310602325,-0.3793876613715899
4959,0.4958999999999617,-0.9577357334054413,0.9712975202378771,-0.37938916221928237
4960,0.4959999999999617,-0.9577539363778016,0.9713115764420966,-0.37939066286775003
4961,0.4960999999999617,-0.957771737301739,0.9713244692397556,-0.37939216331743686
4962,0.49619999999996167,-0.957789137998713,0.9713361886205227,-0.37939366356878884
4963,0.49629999999996166,-0.9578061402857156,0.9713467245390615,-0.37939516362224573
4964,0.49639999999996165,-0.9578227459752707,0.9713560669151267,-0.3793966634782484
4965,0.49649999999996164,-0.9578389568754352,0.9713642056336649,-0.3793981631372324
4966,0.4965999999999616,-0.9578547747897992,0.9713711305449158,-0.3793996625996355
4967,0.4966999999999616,-0.9578702015174865,0.9713768314645144,-0.3794011618659031
4968,0.4967999999999616,-0.9578852388531548,0.9713812981735966,-0.37940266093646274
4969,0.4968999999999616,-0.9578998885869965,0.9713845204189049,-0.37940415981175574
4970,0.4969999999999616,-0.9579141525047388,0.9713864879128964,-0.37940565849220775
4971,0.4970999999999616,-0.9579280323876446,0.9713871903338531,-0.37940715697825794
4972,0.49719999999996156,-0.9579415300125128,0.9713866173259927,-0.3794086552703382
4973,0.49729999999996155,-0.9579546471516791,0.971384758499582,-0.3794101533688756
4974,0.49739999999996154,-0.9579673855730163,0.9713816034310524,-0.37941165127430243
4975,0.49749999999996153,-0.9579797470399349,0.9713771416631158,-0.37941314898704614
4976,0.4975999999999615,-0.9579917333113842,0.9713713627048834,-0.37941464650752965
4977,0.4976999999999615,-0.9580033461418526,0.9713642560319867,-0.3794161438361898
4978,0.4977999999999615,-0.9580145872813681,0.9713558110866984,-0.37941764097343483
4979,0.4978999999999615,-0.9580254584754995,0.971346017278057,-0.37941913791969845
4980,0.4979999999999615,-0.958035961465357,0.971334863981993,-0.37942063467539944
4981,0.49809999999996146,-0.9580460979875927,0.9713223405414552,-0.3794221312409614
4982,0.49819999999996145,-0.9580558697744017,0.9713084362665416,-0.3794236276168015
4983,0.49829999999996144,-0.9580652785535227,0.9712931404346298,-0.37942512380333876
4984,0.49839999999996143,-0.9580743260482393,0.9712764422905105,-0.3794266198009879
4985,0.4984999999999614,-0.9580830139773803,0.9712583310465228,-0.3794281156101615
4986,0.4985999999999614,-0.9580913440553209,0.971238795882691,-0.37942961123128005
4987,0.4986999999999614,-0.9580993179919837,0.9712178259468635,-0.3794311066647541
4988,0.4987999999999614,-0.9581069374928397,0.9711954103548539,-0.37943260191099387
4989,0.4988999999999614,-0.9581142042589088,0.971171538190584,-0.379434096970411
4990,0.49899999999996136,-0.9581211199867617,0.9711461985062281,-0.37943559184341047
4991,0.49909999999996135,-0.9581276863685203,0.9711193803223603,-0.37943708653040537
4992,0.49919999999996134,-0.9581339050918589,0.9710910726281033,-0.37943858103179734
4993,0.49929999999996133,-0.9581397778400054,0.9710612643812784,-0.37944007534799024
4994,0.4993999999999613,-0.9581453062917423,0.9710299445085596,-0.37944156947938856
4995,0.4994999999999613,-0.9581504921214086,0.9709971019056278,-0.37944306342639433
4996,0.4995999999999613,-0.9581553369988995,0.9709627254373273,-0.37944455718940506
4997,0.4996999999999613,-0.9581598425896695,0.9709268039378254,-0.37944605076882204
4998,0.4997999999999613,-0.9581640105547319,0.9708893262107735,-0.37944754416504123
4999,0.49989999999996126,-0.9581678425506616,0.9708502810294697,-0.37944903737845614
5000,0.49999999999996125,-0.9581713402295953,0.9708096571370245,-0.37945053040946647
5001,0.5000999999999612,-0.9581745052392334,0.9707674432465279,-0.3794520232584627
5002,0.5001999999999612,-0.9581773392228418,0.970723628041219,-0.37945351592583554
5003,0.5002999999999612,-0.9581798438192523,0.9706782001746577,-0.37945500841197166
5004,0.5003999999999612,-0.9581820206628646,0.9706311482708984,-0.3794565007172691
5005,0.5004999999999612,-0.9581838713836482,0.9705824609246653,-0.37945799284210063
5006,0.5005999999999612,-0.9581853976071435,0.9705321267015317,-0.3794594847868665
5007,0.5006999999999612,-0.9581866009544631,0.9704801341380997,-0.3794609765519429
5008,0.5007999999999612,-0.9581874830422938,0.9704264717421824,-0.37946246813771045
5009,0.5008999999999612,-0.9581880454828984,0.9703711279929891,-0.37946395954455475
5010,0.5009999999999611,-0.9581882898841165,0.9703140913413117,-0.37946545077285115
5011,0.5010999999999611,-0.9581882178493673,0.9702553502097145,-0.3794669418229823
5012,0.5011999999999611,-0.9581878309776507,0.9701948929927253,-0.3794684326953224
5013,0.5012999999999611,-0.958187130863549,0.9701327080570288,-0.3794699233902433
5014,0.5013999999999611,-0.9581861190972292,0.9700687837416628,-0.3794714139081277
5015,0.5014999999999611,-0.9581847972644439,0.9700031083582166,-0.3794729042493394
5016,0.5015999999999611,-0.9581831669465343,0.9699356701910312,-0.37947439441425196
5017,0.5016999999999611,-0.9581812297204313,0.969866457497402,-0.3794758844032313
5018,0.501799999999961,-0.9581789871586579,0.9697954585077841,-0.3794773742166558
5019,0.501899999999961,-0.9581764408293306,0.9697226614259995,-0.37947886385487867
5020,0.501999999999961,-0.9581735922961624,0.9696480544294473,-0.37948035331826985
5021,0.502099999999961,-0.9581704431184634,0.9695716256693152,-0.3794818426071961
5022,0.502199999999961,-0.9581669948511444,0.9694933632707936,-0.3794833317220124
5023,0.502299999999961,-0.958163249044718,0.9694132553332936,-0.3794848206630852
5024,0.502399999999961,-0.9581592072453009,0.969331289930665,-0.37948630943077466
5025,0.502499999999961,-0.9581548709946167,0.9692474551114176,-0.3794877980254316
5026,0.502599999999961,-0.9581502418299973,0.9691617388989463,-0.37948928644741736
5027,0.502699999999961,-0.9581453212843857,0.9690741292917555,-0.379490774697083
5028,0.502799999999961,-0.9581401108863377,0.9689846142636892,-0.3794922627747849
5029,0.5028999999999609,-0.9581346121600254,0.9689400211400491,-0.3794937506808754
5030,0.5029999999999609,-0.9581288266252382,0.9689261982917414,-0.379495238415704
5031,0.5030999999999609,-0.9581227557973863,0.9689119734838366,-0.37949672597962025
5032,0.5031999999999609,-0.9581164011875019,0.9688973446194181,-0.3794982133729724
5033,0.5032999999999609,-0.9581097643022433,0.9688823095947955,-0.37949970059610444
5034,0.5033999999999609,-0.958102846643896,0.9688668662994959,-0.37950118764936436
5035,0.5034999999999609,-0.9580956497103761,0.9688510126162572,-0.3795026745330946
5036,0.5035999999999609,-0.9580881749952326,0.9688347464210193,-0.3795041612476396
5037,0.5036999999999608,-0.9580804239876496,0.9688180655829176,-0.37950564779333923
5038,0.5037999999999608,-0.9580723981724502,0.9688458212599984,-0.3795071341705313
5039,0.5038999999999608,-0.9580640990300976,0.9688771115996573,-0.37950862037955874
5040,0.5039999999999608,-0.958055528036699,0.9689083212049107,-0.3795101064207567
5041,0.5040999999999608,-0.958046686664008,0.968939449359898,-0.3795115922944629
5042,0.5041999999999608,-0.9580375763794275,0.9689704953454137,-0.3795130780010129
5043,0.5042999999999608,-0.958030616438905,0.9690014584388972,-0.37951456354073704
5044,0.5043999999999608,-0.9580328057708173,0.9690323379144223,-0.379516048913967
5045,0.5044999999999608,-0.9580349462282116,0.9690631330426872,-0.37951753412104267
5046,0.5045999999999607,-0.9580370381104154,0.9690938430910044,-0.3795190191622868
5047,0.5046999999999607,-0.958039081715614,0.9691244673232905,-0.3795205040380274
5048,0.5047999999999607,-0.9580410773408546,0.9691550050000559,-0.3795219887485992
5049,0.5048999999999607,-0.9580430252820487,0.9691854553783946,-0.37952347329432135
5050,0.5049999999999607,-0.9580449258339757,0.9692158177119743,-0.37952495767552824
5051,0.5050999999999607,-0.958046779290286,0.9692460912510252,-0.3795264418925376
5052,0.5051999999999607,-0.958048585943504,0.9692762752423315,-0.3795279259456738
5053,0.5052999999999607,-0.9580503460850316,0.9693063689292193,-0.37952940983526884
5054,0.5053999999999607,-0.9580520600051512,0.9693363715515473,-0.37953089356162967
5055,0.5054999999999606,-0.9580537279930286,0.9693662823456966,-0.3795323771250899
5056,0.5055999999999606,-0.9580553503367167,0.9693961005445598,-0.3795338605259583
5057,0.5056999999999606,-0.9580569273231583,0.9694258253775316,-0.37953534376456277
5058,0.5057999999999606,-0.9580584592381891,0.9694554560704975,-0.3795368268412171
5059,0.5058999999999606,-0.9580599463665416,0.969484991845824,-0.37953830975624114
5060,0.5059999999999606,-0.9580613889918472,0.9695144319223487,-0.3795397925099425
5061,0.5060999999999606,-0.9580627873966403,0.9695437755153685,-0.3795412751026444
5062,0.5061999999999606,-0.9580641418623607,0.9695730218366313,-0.3795427575346566
5063,0.5062999999999606,-0.9580654526693572,0.9696021700943238,-0.3795442398063009
5064,0.5063999999999605,-0.9580667200968906,0.9696312194930621,-0.3795457219178789
5065,0.5064999999999605,-0.9580679444231369,0.969660169233881,-0.37954720386971125
5066,0.5065999999999605,-0.9580691259251902,0.9696890185142238,-0.3795486856621048
5067,0.5066999999999605,-0.9580702648790662,0.9697177665279317,-0.379550167295372
5068,0.5067999999999605,-0.9580713615597047,0.9697464124652333,-0.3795516487698224
5069,0.5068999999999605,-0.9580724162409737,0.9697749555127343,-0.3795531300857638
5070,0.5069999999999605,-0.9580734291956716,0.9698033948534069,-0.3795546112435032
5071,0.5070999999999605,-0.9580744006955305,0.96983172966658,-0.37955609224335485
5072,0.5071999999999605,-0.95807533101122,0.9698599591279276,-0.37955757308561777
5073,0.5072999999999604,-0.9580762204123491,0.969888082409459,-0.3795590537706069
5074,0.5073999999999604,-0.9580770691674704,0.9699160986795083,-0.37956053429862535
5075,0.5074999999999604,-0.9580778775440827,0.9699440071027239,-0.3795620146699775
5076,0.5075999999999604,-0.9580786458086341,0.9699718068400577,-0.3795634948849622
5077,0.5076999999999604,-0.9580793742265251,0.9699994970487547,-0.3795649749439
5078,0.5077999999999604,-0.958080063062112,0.9700270768823426,-0.3795664548470778
5079,0.5078999999999604,-0.9580807125787095,0.970054545490621,-0.37956793459481375
5080,0.5079999999999604,-0.9580813230385941,0.9700819020196513,-0.37956941418740087
5081,0.5080999999999604,-0.9580818947030069,0.9701091456117452,-0.379570893625146
5082,0.5081999999999604,-0.9580824278321571,0.9701362754054551,-0.3795723729083522
5083,0.5082999999999603,-0.9580829226852249,0.9701632905355633,-0.3795738520373236
5084,0.5083999999999603,-0.958083379520364,0.9701901901330707,-0.3795753310123579
5085,0.5084999999999603,-0.9580837985947058,0.9702169733251869,-0.37957680983375985
5086,0.5085999999999603,-0.9580841801643617,0.9702436392353193,-0.3795782885018282
5087,0.5086999999999603,-0.9580845244844257,0.9702701869830628,-0.37957976701686974
5088,0.5087999999999603,-0.9580848318089786,0.9702966156841883,-0.3795812453791787
5089,0.5088999999999603,-0.9580851023910906,0.970322924450633,-0.3795827235890588
5090,0.5089999999999603,-0.9580853364828238,0.9703491123904893,-0.379584201646815
5091,0.5090999999999603,-0.9580855343352358,0.9703751786079938,-0.3795856795527443
5092,0.5091999999999602,-0.958085696198383,0.9704011222035175,-0.37958715730714465
5093,0.5092999999999602,-0.9580858223213227,0.9704269422735541,-0.3795886349103159
5094,0.5093999999999602,-0.9580859129521168,0.97045263791071,-0.3795901123625629
5095,0.5094999999999602,-0.9580859683378351,0.9704782082036935,-0.37959158966418727
5096,0.5095999999999602,-0.9580859887245576,0.9705036522373034,-0.37959306681548255
5097,0.5096999999999602,-0.9580859743573781,0.9705289690924193,-0.3795945438167547
5098,0.5097999999999602,-0.9580859254804065,0.9705541578459902,-0.3795960206683064
5099,0.5098999999999602,-0.958085842336773,0.9705792175710239,-0.3795974973704306
5100,0.5099999999999602,-0.9580857251686298,0.9706041473365765,-0.3795989739234326
5101,0.5100999999999601,-0.958085574217155,0.9706289462077409,-0.3796004503276089
5102,0.5101999999999601,-0.9580853897225553,0.9706536132456371,-0.3796019265832666
5103,0.5102999999999601,-0.958085171924069,0.9706781475074007,-0.3796034026907068
5104,0.5103999999999601,-0.9580849210599688,0.9707025480461722,-0.3796048786502235
5105,0.5104999999999601,-0.9580846373675654,0.9707268139110864,-0.3796063544621259
5106,0.5105999999999601,-0.9580843210832098,0.9707509441472618,-0.3796078301267093
5107,0.5106999999999601,-0.9580839724422966,0.9707749377957893,-0.3796093056442807
5108,0.5107999999999601,-0.9580835916792669,0.9707987938937218,-0.37961078101514023
5109,0.51089999999996,-0.9580831790276115,0.970822511474063,-0.37961225623959227
5110,0.51099999999996,-0.9580827347198737,0.9708460895657574,-0.3796137313179368
5111,0.51109999999996,-0.9580822589876519,0.9708698357655936,-0.37961520625047906
5112,0.51119999999996,-0.9580817520616032,0.9708946944252008,-0.37961668103751944
5113,0.51129999999996,-0.9580812141714461,0.9709193638381276,-0.3796181556793685
5114,0.51139999999996,-0.9580806455459634,0.9709438426608719,-0.3796196301763308
5115,0.51149999999996,-0.9580800464130051,0.9709681295443826,-0.37962110452870085
5116,0.51159999999996,-0.9580794169994916,0.9709922231340468,-0.3796225787367948
5117,0.51169999999996,-0.9580787575314162,0.9710161220696749,-0.37962405280091355
5118,0.51179999999996,-0.9580780682338488,0.9710398249854872,-0.37962552672136407
5119,0.5118999999999599,-0.9580773493309372,0.9710633305101003,-0.3796270004984566
5120,0.5119999999999599,-0.9580766010459127,0.9710866372665125,-0.3796284741324954
5121,0.5120999999999599,-0.9580758236010903,0.9711097438720901,-0.37962994762378743
5122,0.5121999999999599,-0.9580750172178735,0.9711326489385543,-0.3796314209726476
5123,0.5122999999999599,-0.958074182116756,0.9711553510719662,-0.3796328941793763
5124,0.5123999999999599,-0.9580733185173254,0.9711778488727133,-0.3796343672442918
5125,0.5124999999999599,-0.9580724266382656,0.9712001409354961,-0.37963584016770097
5126,0.5125999999999599,-0.9580715066973605,0.9712222258493136,-0.37963731294991354
5127,0.5126999999999599,-0.9580705589114956,0.9712441021974498,-0.3796387855912476
5128,0.5127999999999598,-0.9580695834966619,0.9712657685574594,-0.37964025809200685
5129,0.5128999999999598,-0.9580685806679586,0.971287223501154,-0.3796417304525105
5130,0.5129999999999598,-0.9580675506395956,0.9713084655945893,-0.3796432026730732
5131,0.5130999999999598,-0.9580664936248969,0.9713294933980493,-0.3796446747540099
5132,0.5131999999999598,-0.9580654098363031,0.9713503054660343,-0.37964614669563435
5133,0.5132999999999598,-0.9580642994853741,0.9713709003472458,-0.3796476184982633
5134,0.5133999999999598,-0.9580631627827927,0.9713912765845732,-0.3796490901622114
5135,0.5134999999999598,-0.9580619999383667,0.9714114327150802,-0.3796505616878023
5136,0.5135999999999598,-0.9580608111610319,0.9714313672699902,-0.3796520330753537
5137,0.5136999999999597,-0.9580595966588554,0.9714510787746735,-0.37965350432518286
5138,0.5137999999999597,-0.9580583566390378,0.9714705657486324,-0.3796549754376151
5139,0.5138999999999597,-0.9580570913079165,0.9714898267054887,-0.3796564464129658
5140,0.5139999999999597,-0.9580558008709681,0.9715088601529686,-0.37965791725156156
5141,0.5140999999999597,-0.9580544855328119,0.9715276645928899,-0.3796593879537264
5142,0.5141999999999597,-0.9580531454972118,0.9715462385211479,-0.37966085851978176
5143,0.5142999999999597,-0.9580517809670798,0.9715645804277018,-0.37966232895005775
5144,0.5143999999999597,-0.9580503921444788,0.9715826887965611,-0.3796637992448737
5145,0.5144999999999597,-0.9580489792306248,0.9716005621057712,-0.3796652694045654
5146,0.5145999999999596,-0.9580475424258903,0.971618198827401,-0.37966673942945633
5147,0.5146999999999596,-0.9580460819298064,0.9716355974275276,-0.37966820931987627
5148,0.5147999999999596,-0.958044597941067,0.9716527563662246,-0.3796696790761559
5149,0.5148999999999596,-0.9580430906575298,0.971669674097547,-0.37967114869862495
5150,0.5149999999999596,-0.95804156027622,0.9716863490695179,-0.3796726181876182
5151,0.5150999999999596,-0.958040006993333,0.9717027797241155,-0.37967408754346654
5152,0.5151999999999596,-0.958038431004237,0.9717189644972591,-0.3796755567665091
5153,0.5152999999999596,-0.958036832503476,0.9717349018187955,-0.3796770258570773
5154,0.5153999999999596,-0.9580352116847725,0.9717505901124859,-0.37967849481551225
5155,0.5154999999999595,-0.9580335687410293,0.9717660277959922,-0.37967996364214285
5156,0.5155999999999595,-0.958031903864334,0.9717812132808631,-0.3796814323373173
5157,0.5156999999999595,-0.9580302172459599,0.9717961449725216,-0.3796829009013717
5158,0.5157999999999595,-0.9580285090763705,0.9718108212702512,-0.3796843693346514
5159,0.5158999999999595,-0.9580267795452201,0.9718252405671821,-0.37968583763749003
5160,0.5159999999999595,-0.9580250288413588,0.9718394012502785,-0.3796873058102407
5161,0.5160999999999595,-0.958023257152833,0.9718533017003244,-0.3796887738532382
5162,0.5161999999999595,-0.9580214646668901,0.9718669402919119,-0.3796902417668343
5163,0.5162999999999595,-0.9580196515699797,0.9718803153934261,-0.3796917095513759
5164,0.5163999999999594,-0.9580178180477569,0.9718934253670333,-0.3796931772072116
5165,0.5164999999999594,-0.9580159642850846,0.9719062685686668,-0.3796946447346879
5166,0.5165999999999594,-0.9580140904660369,0.9719188433480147,-0.3796961121341573
5167,0.5166999999999594,-0.9580121967739011,0.9719311480485054,-0.37969757940596927
5168,0.5167999999999594,-0.9580102833911803,0.9719431810072962,-0.37969904655047676
5169,0.5168999999999594,-0.9580083504995967,0.9719549405552587,-0.37970051356803736
5170,0.5169999999999594,-0.9580063982800933,0.971966425016967,-0.3797019804590038
5171,0.5170999999999594,-0.9580044269128373,0.9719793499225649,-0.3797034472237298
5172,0.5171999999999594,-0.9580024365772224,0.9719922068007916,-0.37970491386257876
5173,0.5172999999999593,-0.9580004274518715,0.9720048543593006,-0.3797063803759078
5174,0.5173999999999593,-0.9579983997146393,0.9720172913449188,-0.3797078467640747
5175,0.5174999999999593,-0.9579963535426146,0.9720295164997245,-0.37970931302743777
5176,0.5175999999999593,-0.9579942891121235,0.972041528561038,-0.37971077916636975
5177,0.5176999999999593,-0.9579922065987313,0.9720533262614103,-0.3797122451812244
5178,0.5177999999999593,-0.9579901061772457,0.9720649083286143,-0.3797137110723744
5179,0.5178999999999593,-0.9579879880217188,0.9720762734856337,-0.3797151768401789
5180,0.5179999999999593,-0.9579858523054502,0.9720874204506541,-0.379716642485012
5181,0.5180999999999593,-0.957983699200989,0.9720983479370521,-0.37971810800723627
5182,0.5181999999999592,-0.9579815288801371,0.9721090546533859,-0.3797195734072293
5183,0.5182999999999592,-0.9579793415139509,0.972119539303385,-0.379721038685353
5184,0.5183999999999592,-0.9579771372727444,0.9721298005859411,-0.3797225038419904
5185,0.5184999999999592,-0.9579749163260912,0.9721398371950971,-0.379723968877506
5186,0.5185999999999592,-0.9579726788428279,0.9721496478200381,-0.3797254337922781
5187,0.5186999999999592,-0.9579704249910558,0.9721592311450812,-0.3797268985866882
5188,0.5187999999999592,-0.9579681549381436,0.9721685858496661,-0.37972836326110593
5189,0.5188999999999592,-0.9579658688507302,0.9721777106083448,-0.37972982781591125
5190,0.5189999999999592,-0.9579635668947268,0.9721866040907722,-0.3797312922514927
5191,0.5190999999999591,-0.9579612492353197,0.9721952649616963,-0.3797327565682247
5192,0.5191999999999591,-0.9579589160369724,0.9722036918809486,-0.3797342207664874
5193,0.5192999999999591,-0.9579565674634286,0.9722118835034342,-0.37973568484666936
5194,0.5193999999999591,-0.9579542036777141,0.9722198384791223,-0.37973714880915693
5195,0.5194999999999591,-0.9579518248421398,0.9722275554530366,-0.3797386126543321
5196,0.5195999999999591,-0.9579494311183037,0.9722350330652458,-0.3797400763825844
5197,0.5196999999999591,-0.9579470226670932,0.9722422699508537,-0.3797415399943008
5198,0.5197999999999591,-0.9579445996486884,0.9722492647399898,-0.37974300348987483
5199,0.5198999999999591,-0.9579421622225638,0.9722560160577999,-0.379744466869693
5200,0.519999999999959,-0.9579397105474906,0.9722625225244365,-0.3797459301341573
5201,0.520099999999959,-0.9579372447815397,0.9722687827550492,-0.3797473932836522
5202,0.520199999999959,-0.9579347650820836,0.9722747953597756,-0.3797488563185776
5203,0.520299999999959,-0.9579322716057992,0.9722805589437313,-0.3797503192393258
5204,0.520399999999959,-0.95792976450867,0.9722860721070008,-0.37975178204629595
5205,0.520499999999959,-0.9579272439459879,0.9722913334446284,-0.3797532447398937
5206,0.520599999999959,-0.957924710072357,0.9722963415466082,-0.37975470732050715
5207,0.520699999999959,-0.9579221630416948,0.972301094997875,-0.3797561697885442
5208,0.520799999999959,-0.9579196030072344,0.9723055923782954,-0.37975763214440916
5209,0.520899999999959,-0.957917030121528,0.9723098322626578,-0.37975909438849764
5210,0.5209999999999589,-0.9579144445364479,0.9723138132206632,-0.3797605565212212
5211,0.5210999999999589,-0.9579118464031904,0.9723175338169168,-0.3797620185429891
5212,0.5211999999999589,-0.9579092358722765,0.9723209926109173,-0.3797634804541949
5213,0.5212999999999589,-0.9579066130935552,0.9723241881570489,-0.3797649422552607
5214,0.5213999999999589,-0.9579039782162057,0.9723271190045716,-0.3797664039465889
5215,0.5214999999999589,-0.9579013313887395,0.9723297836976116,-0.37976786552859165
5216,0.5215999999999589,-0.9578986727590029,0.972332180775153,-0.3797693270016866
5217,0.5216999999999589,-0.9578960024741789,0.9723343087710278,-0.37977078836627975
5218,0.5217999999999589,-0.9578933206807904,0.9723361662139071,-0.3797722496227845
5219,0.5218999999999588,-0.9578906275247011,0.9723377516272921,-0.37977371077161737
5220,0.5219999999999588,-0.9578879231511194,0.9723390635295047,-0.3797751718132012
5221,0.5220999999999588,-0.9578852077045991,0.9723401004336784,-0.3797766327479456
5222,0.5221999999999588,-0.957882481329043,0.9723408608477495,-0.3797780935762703
5223,0.5222999999999588,-0.9578797441677037,0.9723413432744475,-0.3797795542985993
5224,0.5223999999999588,-0.9578769963631879,0.9723415462112867,-0.3797810149153482
5225,0.5224999999999588,-0.9578742380574563,0.9723414681505563,-0.379782475426946
5226,0.5225999999999588,-0.9578714693918275,0.9723411075793121,-0.3797839358338054
5227,0.5226999999999588,-0.9578686905069798,0.9723404629793674,-0.37978539613636386
5228,0.5227999999999587,-0.957865901542953,0.9723395328272829,-0.379786856335033
5229,0.5228999999999587,-0.9578631026391512,0.9723383155943593,-0.37978831643024685
5230,0.5229999999999587,-0.9578602939343444,0.9723368097466268,-0.3797897764224328
5231,0.5230999999999587,-0.9578574755666716,0.9723350137448376,-0.379791236312015
5232,0.5231999999999587,-0.9578546476736419,0.9723329260444549,-0.37979269609943067
5233,0.5232999999999587,-0.9578518103921374,0.972330545095646,-0.3797941557850965
5234,0.5233999999999587,-0.9578489638584152,0.9723278693432716,-0.3797956153694566
5235,0.5234999999999587,-0.9578461082081097,0.9723248972268785,-0.37979707485293784
5236,0.5235999999999587,-0.9578432435762343,0.9723216271806885,-0.37979853423597465
5237,0.5236999999999586,-0.9578403700971845,0.9723180576335914,-0.3797999935189972
5238,0.5237999999999586,-0.9578374879047387,0.9723141870091345,-0.3798014527024499
5239,0.5238999999999586,-0.9578345971320615,0.9723100137255146,-0.3798029117867598
5240,0.5239999999999586,-0.9578316979117056,0.972305536195569,-0.37980437077236856
5241,0.5240999999999586,-0.9578287903756135,0.9723007528267656,-0.3798058296597142
5242,0.5241999999999586,-0.9578258746551199,0.972295662021195,-0.3798072884492315
5243,0.5242999999999586,-0.9578229508809539,0.9722902621755601,-0.3798087471413637
5244,0.5243999999999586,-0.9578200191832409,0.9722845516811692,-0.3798102057365488
5245,0.5244999999999586,-0.957817079691505,0.9722785289239249,-0.3798116642352339
5246,0.5245999999999585,-0.9578141325346708,0.972272192284316,-0.37981312263785405
5247,0.5246999999999585,-0.9578111778410657,0.9722655401374088,-0.37981458094486026
5248,0.5247999999999585,-0.9578082157384218,0.9722585708528377,-0.37981603915669115
5249,0.5248999999999585,-0.957805246353878,0.9722512827947958,-0.37981749727379144
5250,0.5249999999999585,-0.9578022698139825,0.9722436743220263,-0.37981895529660625
5251,0.5250999999999585,-0.9577992862446942,0.9722357437878135,-0.3798204132255878
5252,0.5251999999999585,-0.9577962957713851,0.9722274895399736,-0.379821871061178
5253,0.5252999999999585,-0.9577932985188425,0.9722189099208455,-0.37982332880382685
5254,0.5253999999999585,-0.9577902946112706,0.9722100032672816,-0.3798247864539754
5255,0.5254999999999584,-0.9577872841722932,0.9722007679106393,-0.3798262440120884
5256,0.5255999999999584,-0.9577842673249547,0.9721912021767711,-0.3798277014786006
5257,0.5256999999999584,-0.9577812441917234,0.972181304386016,-0.379829158853974
5258,0.5257999999999584,-0.9577782148944926,0.9721710728531898,-0.37983061613865127
5259,0.5258999999999584,-0.9577751795545828,0.9721605058875771,-0.3798320733330876
5260,0.5259999999999584,-0.9577721382927439,0.9721496017929201,-0.379833530437734
5261,0.5260999999999584,-0.9577690912291571,0.9721383588674113,-0.3798349874530501
5262,0.5261999999999584,-0.9577660384834369,0.9721267754036835,-0.37983644437948627
5263,0.5262999999999584,-0.9577629801746327,0.9721148496888,-0.3798379012174947
5264,0.5263999999999583,-0.9577599164212317,0.9721025800042465,-0.37983935796753154
5265,0.5264999999999583,-0.9577568473411601,0.9720899646259207,-0.3798408146300514
5266,0.5265999999999583,-0.957753773051785,0.9720770018241235,-0.3798422712055142
5267,0.5266999999999583,-0.9577506936699168,0.9720636898635494,-0.3798437276943725
5268,0.5267999999999583,-0.957747609311811,0.9720500270032778,-0.37984518409708407
5269,0.5268999999999583,-0.9577445200931702,0.972036011496762,-0.37984664041410643
5270,0.5269999999999583,-0.9577414261291459,0.9720216415918221,-0.379848096645902
5271,0.5270999999999583,-0.9577383275343403,0.972006915530633,-0.37984955279292154
5272,0.5271999999999583,-0.9577352244228083,0.9719918315497168,-0.3798510088556315
5273,0.5272999999999582,-0.95773211690806,0.9719763878799325,-0.37985246483448853
5274,0.5273999999999582,-0.9577290051030618,0.971960582746466,-0.3798539207299451
5275,0.5274999999999582,-0.9577258891202385,0.9719444143688218,-0.37985537654247514
5276,0.5275999999999582,-0.9577227690714755,0.9719278809608121,-0.37985683227252626
5277,0.5276999999999582,-0.9577196450681205,0.9719109807305475,-0.3798582879205648
5278,0.5277999999999582,-0.9577165172209853,0.9718937118804277,-0.37985974348705787
5279,0.5278999999999582,-0.9577133856403478,0.9718760726071314,-0.37986119897245324
5280,0.5279999999999582,-0.9577102504359538,0.9718580611016063,-0.37986265437722194
5281,0.5280999999999582,-0.957707111717019,0.9718396755490599,-0.3798641097018212
5282,0.5281999999999581,-0.9577039695922304,0.9718209141289494,-0.379865564946721
5283,0.5282999999999581,-0.9577008241697487,0.9718017750149717,-0.3798670201123722
5284,0.5283999999999581,-0.9576976755572099,0.971782256375053,-0.37986847519924327
5285,0.5284999999999581,-0.9576945238617269,0.9717623563713401,-0.3798699302077975
5286,0.5285999999999581,-0.9576913691898923,0.971742073160189,-0.3798713851384991
5287,0.5286999999999581,-0.9576882116477784,0.9717214048921562,-0.3798728399918047
5288,0.5287999999999581,-0.9576850513409408,0.9717003497119873,-0.37987429476817774
5289,0.5288999999999581,-0.9576818883744195,0.9716789057586075,-0.3798757494680892
5290,0.5289999999999581,-0.9576787228527401,0.9716570711651117,-0.3798772040919977
5291,0.529099999999958,-0.9576755548799172,0.971634844058754,-0.3798786586403648
5292,0.529199999999958,-0.9576723845594538,0.9716122225609372,-0.3798801131136541
5293,0.529299999999958,-0.9576692119943455,0.9715892047872026,-0.37988156751233026
5294,0.529399999999958,-0.9576660372870809,0.9715657888472202,-0.3798830218368572
5295,0.529499999999958,-0.9576628605396434,0.9715419728447775,-0.37988447608769355
5296,0.529599999999958,-0.9576596818535135,0.9715177548777696,-0.37988593026530754
5297,0.529699999999958,-0.95765650132967,0.9714931330381884,-0.37988738437016134
5298,0.529799999999958,-0.9576533190685921,0.9714681054121121,-0.3798888384027121
5299,0.529899999999958,-0.9576501351702609,0.9714426700796952,-0.37989029236343386
5300,0.529999999999958,-0.9576469497341616,0.9714168251151567,-0.37989174625277866
5301,0.5300999999999579,-0.9576437628592844,0.9713905685867708,-0.3798932000712096
5302,0.5301999999999579,-0.957640574644127,0.971363898556855,-0.37989465381919196
5303,0.5302999999999579,-0.9576373851866955,0.9713368130817601,-0.37989610749719593
5304,0.5303999999999579,-0.9576341945845069,0.971309310211859,-0.3798975611056659
5305,0.5304999999999579,-0.9576310029345906,0.9712813879915356,-0.3798990146450781
5306,0.5305999999999579,-0.9576278103334894,0.9712530444591749,-0.3799004681158821
5307,0.5306999999999579,-0.9576246168772622,0.9712242776471508,-0.37990192151855157
5308,0.5307999999999579,-0.9576214226614846,0.9711950855818159,-0.37990337485353726
5309,0.5308999999999579,-0.9576182277812516,0.9711654662834903,-0.3799048281213047
5310,0.5309999999999578,-0.9576150323311786,0.97113541776645,-0.3799062813223167
5311,0.5310999999999578,-0.9576118364054028,0.9711049380389161,-0.3799077344570218
5312,0.5311999999999578,-0.9576086400975861,0.9710901480571532,-0.37990918752589087
5313,0.5312999999999578,-0.9576054435009147,0.9711266027517497,-0.379910640529375
5314,0.5313999999999578,-0.957602246708103,0.9711620329710696,-0.37991209346793736
5315,0.5314999999999578,-0.9575990498113932,0.9711964284535339,-0.37991354634203206
5316,0.5315999999999578,-0.9575958529025583,0.9712297788928616,-0.3799149991521201
5317,0.5316999999999578,-0.9575926560729032,0.9712620739381358,-0.3799164518986547
5318,0.5317999999999578,-0.9575894594132658,0.9712933031938703,-0.3799179045820985
5319,0.5318999999999577,-0.9575862630140195,0.971323456220079,-0.37991935720290393
5320,0.5319999999999577,-0.957583066965074,0.9713525225323473,-0.37992080976152026
5321,0.5320999999999577,-0.9575798713558776,0.9713804916019053,-0.3799222622584137
5322,0.5321999999999577,-0.9575766762754182,0.9714073528557042,-0.37992371469402736
5323,0.5322999999999577,-0.9575734818122246,0.9714330956764934,-0.37992516706882634
5324,0.5323999999999577,-0.9575702880543691,0.9714577094029009,-0.3799266193832545
5325,0.5324999999999577,-0.9575670950894678,0.9714811833295153,-0.37992807163776715
5326,0.5325999999999577,-0.9575639030046832,0.9715035067069698,-0.3799295238328188
5327,0.5326999999999577,-0.9575607118867252,0.9715246687420291,-0.37993097596885805
5328,0.5327999999999576,-0.9575575218218519,0.9715446585976776,-0.379932428046331
5329,0.5328999999999576,-0.9575543328958731,0.9715634653932101,-0.3799338800656974
5330,0.5329999999999576,-0.9575511451941495,0.9715810782043253,-0.3799353320273941
5331,0.5330999999999576,-0.957547958801596,0.9715974860632194,-0.37993678393188085
5332,0.5331999999999576,-0.957544773802682,0.9716126779586849,-0.37993823577959707
5333,0.5332999999999576,-0.9575415902814334,0.9716266428362088,-0.37993968757099206
5334,0.5333999999999576,-0.9575384083214339,0.9716393695980747,-0.3799411393065152
5335,0.5334999999999576,-0.9575352280058271,0.9716508471034659,-0.3799425909865995
5336,0.5335999999999576,-0.9575320494173168,0.9716610641685716,-0.3799440426117049
5337,0.5336999999999575,-0.9575288726381694,0.9716700095666945,-0.3799454941822653
5338,0.5337999999999575,-0.9575256977502148,0.9716776720283611,-0.3799469456987258
5339,0.5338999999999575,-0.9575225248348481,0.9716840402414338,-0.37994839716152573
5340,0.5339999999999575,-0.9575193539730311,0.9716891028512252,-0.3799498485711125
5341,0.5340999999999575,-0.9575161852452938,0.9716928484606147,-0.37995129992791726
5342,0.5341999999999575,-0.9575130187317349,0.971695265630167,-0.37995275123238237
5343,0.5342999999999575,-0.9575098545120246,0.971696342878253,-0.3799542024849472
5344,0.5343999999999575,-0.957506692665405,0.9716960686811728,-0.3799556536860467
5345,0.5344999999999575,-0.9575035332706919,0.9716944314732804,-0.3799571048361188
5346,0.5345999999999574,-0.957500376406276,0.9716914196471108,-0.37995855593559896
5347,0.5346999999999574,-0.9574972221501246,0.9716870215535103,-0.3799600069849205
5348,0.5347999999999574,-0.9574940705797825,0.9716812255017664,-0.3799614579845168
5349,0.5348999999999574,-0.9574909217723737,0.9716740197597427,-0.37996290893481965
5350,0.5349999999999574,-0.9574877758046025,0.9716653925540133,-0.3799643598362595
5351,0.5350999999999574,-0.9574846327527557,0.971655332070002,-0.3799658106892707
5352,0.5351999999999574,-0.9574814926927026,0.971643826452121,-0.379967261494278
5353,0.5352999999999574,-0.9574783556998969,0.9716308638039136,-0.37996871225171036
5354,0.5353999999999574,-0.9574752218493787,0.9716164321881974,-0.37997016296199493
5355,0.5354999999999573,-0.9574720912157749,0.9716005196272118,-0.3799716136255623
5356,0.5355999999999573,-0.957468963873301,0.9715831141027653,-0.3799730642428272
5357,0.5356999999999573,-0.9574658398957624,0.9715642035563862,-0.37997451481422656
5358,0.5357999999999573,-0.9574627193565552,0.971543775889475,-0.37997596534017575
5359,0.5358999999999573,-0.9574596023286684,0.9715218189634591,-0.37997741582109446
5360,0.5359999999999573,-0.9574564888846846,0.9714983205999494,-0.37997886625740807
5361,0.5360999999999573,-0.9574533790967811,0.971473268580899,-0.3799803166495319
5362,0.5361999999999573,-0.9574502730367315,0.9714466506487637,-0.37998176699788927
5363,0.5362999999999573,-0.957447170775907,0.9714184545066651,-0.3799832173028959
5364,0.5363999999999572,-0.9574440723852781,0.9713886678185557,-0.37998466756496696
5365,0.5364999999999572,-0.9574409779354144,0.9713572782093857,-0.3799861177845211
5366,0.5365999999999572,-0.9574378874964877,0.9713242732652717,-0.3799875679619656
5367,0.5366999999999572,-0.9574348011382718,0.9712896405336683,-0.3799890180977201
5368,0.5367999999999572,-0.9574317189301448,0.9712533675235407,-0.37999046819219745
5369,0.5368999999999572,-0.9574286409410893,0.9712154417055405,-0.37999191824579953
5370,0.5369999999999572,-0.9574255672396945,0.9711758505121822,-0.37999336825894653
5371,0.5370999999999572,-0.9574224978941571,0.9711345813380228,-0.3799948182320359
5372,0.5371999999999572,-0.9574194329722825,0.9710916215398429,-0.3799962681654864
5373,0.5372999999999571,-0.9574163725414859,0.97104695843683,-0.37999771805969684
5374,0.5373999999999571,-0.957413316668794,0.971000579310764,-0.3799991679150738
5375,0.5374999999999571,-0.9574102654208456,0.9709524714062039,-0.38000061773202415
5376,0.5375999999999571,-0.957407218863893,0.970902621930678,-0.3800020675109475
5377,0.5376999999999571,-0.9574041770638033,0.9708510180548744,-0.38000351725224885
5378,0.5377999999999571,-0.9574011400860597,0.9707976469128343,-0.38000496695632396
5379,0.5378999999999571,-0.9573981079957622,0.9707424956021482,-0.38000641662357626
5380,0.5379999999999571,-0.9573950808576294,0.9706855511841521,-0.3800078662544034
5381,0.5380999999999571,-0.957392058735999,0.9706268006841272,-0.3800093158492066
5382,0.538199999999957,-0.9573890416948296,0.9705662310915016,-0.3800107654083761
5383,0.538299999999957,-0.9573860297977017,0.9705038293600526,-0.38001221493230675
5384,0.538399999999957,-0.9573830231078184,0.9704395824081128,-0.3800136644214009
5385,0.538499999999957,-0.957380021688007,0.9703734771187765,-0.38001511387604286
5386,0.538599999999957,-0.95737702560072,0.9703055003401098,-0.38001656329662525
5387,0.538699999999957,-0.9573740349080365,0.9702356388853604,-0.38001801268354773
5388,0.538799999999957,-0.9573710496716629,0.9701638795331718,-0.38001946203718673
5389,0.538899999999957,-0.9573680699529342,0.970090209027798,-0.3800209113579447
5390,0.538999999999957,-0.9573650958128153,0.9700146140793201,-0.38002236064619854
5391,0.539099999999957,-0.9573621273119018,0.9699370813638654,-0.3800238099023393
5392,0.5391999999999569,-0.9573591645104215,0.9698575975238287,-0.3800252591267562
5393,0.5392999999999569,-0.9573562074682351,0.9697761491680944,-0.3800267083198283
5394,0.5393999999999569,-0.9573532562448379,0.9696927228722617,-0.38002815748194274
5395,0.5394999999999569,-0.95735031089936,0.9696073051788713,-0.3800296066134772
5396,0.5395999999999569,-0.9573473714905681,0.9695198825976336,-0.3800310557148181
5397,0.5396999999999569,-0.9573444380768668,0.9694304416056598,-0.38003250478634654
5398,0.5397999999999569,-0.9573522045800377,0.9693389686476942,-0.38003395382844196
5399,0.5398999999999569,-0.9573645476230779,0.9692454501363482,-0.38003540284147724
5400,0.5399999999999568,-0.9573763802382009,0.9691498724523371,-0.3800368518258406
5401,0.5400999999999568,-0.9573877050970901,0.9690522219447186,-0.3800383007819009
5402,0.5401999999999568,-0.9573985248651349,0.9690250196228233,-0.38003974971002985
5403,0.5402999999999568,-0.9574088422014146,0.9690305968953105,-0.3800411986106171
5404,0.5403999999999568,-0.957418659758683,0.9690358498054656,-0.3800426474840311
5405,0.5404999999999568,-0.9574279801833525,0.9690407771764272,-0.38004409633063646
5406,0.5405999999999568,-0.9574368061154779,0.9690453778307797,-0.3800455451508151
5407,0.5406999999999568,-0.9574451401887416,0.9690496505905608,-0.3800469939449319
5408,0.5407999999999568,-0.957452985030438,0.9690535942772704,-0.38004844271336724
5409,0.5408999999999567,-0.9574603432614582,0.9690572077118793,-0.38004989145648355
5410,0.5409999999999567,-0.9574672174962761,0.9690604897148359,-0.38005134017465253
5411,0.5410999999999567,-0.9574736103429325,0.9690634391060766,-0.3800527888682416
5412,0.5411999999999567,-0.9574795244030218,0.9690660547050328,-0.3800542375376185
5413,0.5412999999999567,-0.9574849622716761,0.9690683353306401,-0.38005568618315044
5414,0.5413999999999567,-0.9574899265375528,0.9690702798013459,-0.3800571348052045
5415,0.5414999999999567,-0.9574944197828196,0.9690718869351189,-0.38005858340414533
5416,0.5415999999999567,-0.9574984445831408,0.9690731555494568,-0.38006003198033944
5417,0.5416999999999567,-0.9575020035076645,0.9690740844613951,-0.38006148053414895
5418,0.5417999999999566,-0.9575050991190082,0.9690746724875156,-0.38006292906593836
5419,0.5418999999999566,-0.9575077339732464,0.969074918443955,-0.3800643775760712
5420,0.5419999999999566,-0.957509910619897,0.9690748211464135,-0.3800658260649106
5421,0.5420999999999566,-0.9575116316019094,0.9690743794101634,-0.3800672745328172
5422,0.5421999999999566,-0.9575128994556509,0.9690735920500576,-0.3800687229801478
5423,0.5422999999999566,-0.9575137167108947,0.9690724578805386,-0.3800701714072688
5424,0.5423999999999566,-0.9575140858908079,0.9690709757156469,-0.38007161981454
5425,0.5424999999999566,-0.9575140095119391,0.9690691443690295,-0.3800730682023188
5426,0.5425999999999566,-0.957513490084207,0.9690669626539492,-0.38007451657096675
5427,0.5426999999999566,-0.9575125301108883,0.9690644293832935,-0.380075964920839
5428,0.5427999999999565,-0.9575111320886065,0.9690615433695824,-0.38007741325229966
5429,0.5428999999999565,-0.9575092985073204,0.9690583034249778,-0.38007886156570153
5430,0.5429999999999565,-0.9575070318503137,0.9690547083612928,-0.38008030986140084
5431,0.5430999999999565,-0.9575043345941832,0.9690507569899999,-0.38008175813975764
5432,0.5431999999999565,-0.9575012092088289,0.96904644812224,-0.38008320640113125
5433,0.5432999999999565,-0.957497658157443,0.9690417805688316,-0.3800846546458716
5434,0.5433999999999565,-0.9574936838965,0.9690455043872239,-0.38008610287434164
5435,0.5434999999999565,-0.9574892888757465,0.9690503468013,-0.3800875510868891
5436,0.5435999999999565,-0.957484475538191,0.969054962073392,-0.3800889992838777
5437,0.5436999999999564,-0.9574792463200947,0.9690593495288903,-0.3800904474656536
5438,0.5437999999999564,-0.9574736036509619,0.9690635084929645,-0.38009189563258444
5439,0.5438999999999564,-0.95746754995353,0.9690674382905681,-0.3800933437850148
5440,0.5439999999999564,-0.9574610876437613,0.9690711382464405,-0.38009479192330237
5441,0.5440999999999564,-0.9574542191308336,0.9690746076851128,-0.38009624004780646
5442,0.5441999999999564,-0.9574469468171317,0.969077845930909,-0.3800976881588735
5443,0.5442999999999564,-0.9574392730982387,0.9690808523079513,-0.38009913625686426
5444,0.5443999999999564,-0.9574312003629277,0.9690836261401629,-0.3801005843421292
5445,0.5444999999999564,-0.9574227309931536,0.9690861667512716,-0.3801020324150231
5446,0.5445999999999563,-0.9574138673640452,0.9690884734648136,-0.38010348047590287
5447,0.5446999999999563,-0.9574046118438976,0.9690905456041374,-0.3801049285251188
5448,0.5447999999999563,-0.9573949667941645,0.9690923824924068,-0.38010637656303
5449,0.5448999999999563,-0.9573849345694507,0.9690939834526051,-0.3801078245899867
5450,0.5449999999999563,-0.9573745175175051,0.9690953478075385,-0.3801092726063471
5451,0.5450999999999563,-0.957363717979214,0.96909647487984,-0.38011072061245793
5452,0.5451999999999563,-0.9573525382885936,0.9690973639919729,-0.3801121686086852
5453,0.5452999999999563,-0.957340980772784,0.9690980144662347,-0.3801136165953754
5454,0.5453999999999563,-0.9573290477520426,0.9690984256247606,-0.3801150645728845
5455,0.5454999999999562,-0.957316741539738,0.9690985967895275,-0.3801165125415737
5456,0.5455999999999562,-0.9573040644423437,0.9690985272823575,-0.3801179605017893
5457,0.5456999999999562,-0.9572910187594327,0.9690982164249219,-0.38011940845389275
5458,0.5457999999999562,-0.9572776067836715,0.9690976635387452,-0.38012085639824017
5459,0.5458999999999562,-0.957263830800815,0.9690968679452082,-0.38012230433518585
5460,0.5459999999999562,-0.9572496930897008,0.9690958289655525,-0.380123752265087
5461,0.5460999999999562,-0.9572351959222448,0.969094545920884,-0.38012520018829665
5462,0.5461999999999562,-0.9572203415634356,0.9690930181321766,-0.3801266481051787
5463,0.5462999999999562,-0.9572051322713302,0.9690912449202769,-0.3801280960160885
5464,0.5463999999999561,-0.957192444230706,0.9690892256059069,-0.38012954392138504
5465,0.5464999999999561,-0.9572012991690065,0.9690869595096689,-0.38013099182141735
5466,0.5465999999999561,-0.9572100508973375,0.9690844459520487,-0.3801324397165576
5467,0.5466999999999561,-0.9572186996860917,0.9690816842534199,-0.3801338876071584
5468,0.5467999999999561,-0.9572272458051293,0.9690786737340477,-0.3801353354935801
5469,0.5468999999999561,-0.9572356895237769,0.9690754137140931,-0.38013678337618345
5470,0.5469999999999561,-0.9572440311108298,0.9690719035136165,-0.3801382312553296
5471,0.5470999999999561,-0.957252270834552,0.9690681424525819,-0.38013967913138036
5472,0.547199999999956,-0.9572604089626775,0.9690641298508609,-0.38014112700470043
5473,0.547299999999956,-0.9572684457624108,0.9690598650282367,-0.3801425748756495
5474,0.547399999999956,-0.9572763815004278,0.9690553473044082,-0.38014402274458725
5475,0.547499999999956,-0.9572842164428774,0.9690505759989939,-0.38014547061188325
5476,0.547599999999956,-0.957291950855381,0.9690455504315358,-0.38014691847790255
5477,0.547699999999956,-0.9572995850030349,0.9690402699215043,-0.38014836634301064
5478,0.547799999999956,-0.9573071191504094,0.969034733788301,-0.380149814207566
5479,0.547899999999956,-0.9573145535615516,0.969028941351264,-0.38015126207194516
5480,0.547999999999956,-0.9573218884999851,0.9690228919296714,-0.3801527099365136
5481,0.548099999999956,-0.9573291242287111,0.9690165848427456,-0.38015415780163364
5482,0.548199999999956,-0.9573362610102091,0.9690100194096571,-0.3801556056676853
5483,0.5482999999999559,-0.9573432991064383,0.9690031949495298,-0.3801570535350298
5484,0.5483999999999559,-0.9573502387788384,0.9689961107814435,-0.3801585014040398
5485,0.5484999999999559,-0.9573570802883298,0.9689887662244396,-0.3801599492750921
5486,0.5485999999999559,-0.9573638238953155,0.9689811605975246,-0.3801613971485549
5487,0.5486999999999559,-0.9573704698596814,0.9689732932196741,-0.38016284502480396
5488,0.5487999999999559,-0.9573770184407973,0.9689651634098377,-0.3801642929042129
5489,0.5488999999999559,-0.9573834698975178,0.9689567704869431,-0.38016574078715765
5490,0.5489999999999559,-0.9573898244881835,0.9689481137698996,-0.38016718867401617
5491,0.5490999999999558,-0.9573960824706217,0.9689391925776039,-0.3801686365651621
5492,0.5491999999999558,-0.957402244102147,0.9689300062289428,-0.3801700844609823
5493,0.5492999999999558,-0.957408309639563,0.9689205540427986,-0.38017153236184276
5494,0.5493999999999558,-0.9574142793391625,0.9689108353380531,-0.3801729802681409
5495,0.5494999999999558,-0.9574201534567289,0.968900849433592,-0.38017442818024644
5496,0.5495999999999558,-0.9574259322475369,0.9688905956483088,-0.38017587609854797
5497,0.5496999999999558,-0.9574316159663536,0.9688800733011103,-0.38017732402342536
5498,0.5497999999999558,-0.9574372048674393,0.9688692817109196,-0.3801787719552721
5499,0.5498999999999558,-0.9574426992045488,0.9688582201966818,-0.38018021989446465
5500,0.5499999999999557,-0.9574480992309315,0.9688468880773675,-0.3801816678413971
5501,0.5500999999999557,-0.9574534051993336,0.968835284671978,-0.380183115796455
5502,0.5501999999999557,-0.9574586173619979,0.9688234092995487,-0.38018456376002696
5503,0.5502999999999557,-0.9574637359706655,0.9688112612791548,-0.38018601173251154
5504,0.5503999999999557,-0.9574687612765765,0.9687988399299154,-0.3801874597142958
5505,0.5504999999999557,-0.9574736935304711,0.9687861445709971,-0.3801889077057709
5506,0.5505999999999557,-0.9574785329825902,0.9687731745216199,-0.38019035570733983
5507,0.5506999999999557,-0.9574832798826771,0.9687599291010609,-0.3801918037193907
5508,0.5507999999999557,-0.9574879344799777,0.968746407628659,-0.3801932517423293
5509,0.5508999999999556,-0.9574924970232418,0.9687326094238194,-0.3801946997765464
5510,0.5509999999999556,-0.9574969677607243,0.9687185338060188,-0.3801961478224474
5511,0.5510999999999556,-0.9575013469401861,0.9687041800948089,-0.38019759588043295
5512,0.5511999999999556,-0.9575056348088946,0.9686895476098216,-0.38019904395090576
5513,0.5512999999999556,-0.9575098316136254,0.9686746356707744,-0.38020049203427064
5514,0.5513999999999556,-0.9575139376006631,0.9686594435974735,-0.38020194013093356
5515,0.5514999999999556,-0.9575179530158016,0.9686439707098192,-0.38020338824130584
5516,0.5515999999999556,-0.9575218781043464,0.9686282163278112,-0.380204836365789
5517,0.5516999999999556,-0.9575257131111147,0.9686121797715519,-0.380206284504799
5518,0.5517999999999555,-0.9575294582804365,0.9685958603612526,-0.3802077326587452
5519,0.5518999999999555,-0.9575331138561554,0.9685792574172367,-0.380209180828042
5520,0.5519999999999555,-0.9575366800816306,0.968562370259946,-0.38021062901310354
5521,0.5520999999999555,-0.9575401571997371,0.9685451982099439,-0.380212077214346
5522,0.5521999999999555,-0.9575435454528664,0.9685277405879211,-0.3802135254321893
5523,0.5522999999999555,-0.9575468450829285,0.9685099967147006,-0.3802149736670503
5524,0.5523999999999555,-0.9575500563313523,0.9684919659112412,-0.3802164219193522
5525,0.5524999999999555,-0.9575531794390866,0.9684736474986438,-0.38021787018952
5526,0.5525999999999555,-0.9575562146466015,0.968455040798155,-0.38021931847797186
5527,0.5526999999999554,-0.957559162193889,0.9684361451311729,-0.3802207667851375
5528,0.5527999999999554,-0.9575620223204647,0.9684169598192508,-0.3802222151114459
5529,0.5528999999999554,-0.9575647952653676,0.9683974841841035,-0.3802236634573202
5530,0.5529999999999554,-0.9575674812671626,0.9683777175476105,-0.380225111823203
5531,0.5530999999999554,-0.9575700805639408,0.9683576592318224,-0.38022656020951295
5532,0.5531999999999554,-0.95757259339332,0.9683373085589647,-0.38022800861669137
5533,0.5532999999999554,-0.9575750199924471,0.9683166648514432,-0.3802294570451788
5534,0.5533999999999554,-0.9575773605979981,0.9682957274318487,-0.3802309054954052
5535,0.5534999999999554,-0.9575796154461792,0.9682744956229623,-0.3802323539678115
5536,0.5535999999999554,-0.9575817847727288,0.9682529687477596,-0.38023380246284294
5537,0.5536999999999553,-0.9575838688129166,0.9682311461294164,-0.3802352509809385
5538,0.5537999999999553,-0.9575858678015474,0.9682090270913133,-0.38023669952255096
5539,0.5538999999999553,-0.9575877819729592,0.9681866109570402,-0.3802381480881166
5540,0.5539999999999553,-0.9575896115610271,0.9681638970504023,-0.3802395966780874
5541,0.5540999999999553,-0.9575913567991617,0.9681408846954247,-0.38024104529291297
5542,0.5541999999999553,-0.9575930179203122,0.9681175732163565,-0.38024249393305176
5543,0.5542999999999553,-0.9575945951569663,0.968093961937677,-0.3802439425989522
5544,0.5543999999999553,-0.957596088741152,0.9680700501841005,-0.3802453912910672
5545,0.5544999999999553,-0.957597498904438,0.9680458372805805,-0.38024684000986275
5546,0.5545999999999552,-0.9575988258779351,0.9680213225523158,-0.3802482887557881
5547,0.5546999999999552,-0.9576000698922972,0.9679965053247549,-0.3802497375293176
5548,0.5547999999999552,-0.9576012311777226,0.967971384923601,-0.38025118633090377
5549,0.5548999999999552,-0.9576023099639546,0.9679459606748179,-0.3802526351610207
5550,0.5549999999999552,-0.9576033064802828,0.9679202319046338,-0.38025408402012795
5551,0.5550999999999552,-0.9576042209555448,0.9678941979395476,-0.38025553290869984
5552,0.5551999999999552,-0.9576050536181256,0.9678678581063331,-0.38025698182720713
5553,0.5552999999999552,-0.9576058046959607,0.9678412117320446,-0.3802584307761197
5554,0.5553999999999552,-0.9576064744165357,0.967814258144022,-0.38025987975591946
5555,0.5554999999999551,-0.9576070630068879,0.9677869966698955,-0.38026132876707386
5556,0.5555999999999551,-0.9576075706936075,0.9677594266375914,-0.3802627778100725
5557,0.5556999999999551,-0.9576079977028383,0.9677315473753366,-0.3802642268853912
5558,0.5557999999999551,-0.9576083442602791,0.9677033582116641,-0.3802656759935162
5559,0.5558999999999551,-0.9576086105911849,0.967674858475418,-0.3802671251349357
5560,0.5559999999999551,-0.9576087969203669,0.967646047495759,-0.38026857431012845
5561,0.5560999999999551,-0.9576089034721955,0.9676169246021689,-0.38027002351959227
5562,0.5561999999999551,-0.9576089304705995,0.9675874891244566,-0.38027147276381046
5563,0.556299999999955,-0.9576088781390681,0.9675632947684165,-0.38027292204328844
5564,0.556399999999955,-0.957608746700652,0.967628461341033,-0.3802743713585158
5565,0.556499999999955,-0.9576085363779642,0.967692996943809,-0.3802758207099901
5566,0.556599999999955,-0.9576082473931807,0.9677568931438351,-0.3802772700982121
5567,0.556699999999955,-0.9576078799680429,0.9678201414569365,-0.380278719523694
5568,0.556799999999955,-0.957607434323857,0.96788273334759,-0.38028016898692496
5569,0.556899999999955,-0.9576069106814963,0.967944660228842,-0.3802816184884227
5570,0.556999999999955,-0.9576063092614017,0.9680059134622288,-0.3802830680286934
5571,0.557099999999955,-0.9576056302835829,0.9680664843576995,-0.38028451760824517
5572,0.557199999999955,-0.9576048739676197,0.9681263641735411,-0.38028596722760377
5573,0.5572999999999549,-0.9576040405326623,0.9681855441163042,-0.38028741688727313
5574,0.5573999999999549,-0.9576031301974336,0.9682440153407329,-0.3802888665877729
5575,0.5574999999999549,-0.9576021431802291,0.9683017689496963,-0.3802903163296276
5576,0.5575999999999549,-0.9576010796989185,0.9683587959941218,-0.380291766113353
5577,0.5576999999999549,-0.9575999399709468,0.9684150874729307,-0.3802932159394897
5578,0.5577999999999549,-0.9575987242133355,0.9684706343329775,-0.380294665808549
5579,0.5578999999999549,-0.957597432642683,0.9685254274689893,-0.38029611572107364
5580,0.5579999999999549,-0.9575960654751664,0.9685794577235095,-0.38029756567758216
5581,0.5580999999999549,-0.957594622926542,0.9686327158868436,-0.3802990156786218
5582,0.5581999999999548,-0.9575931052121471,0.968685192697006,-0.38030046572472265
5583,0.5582999999999548,-0.9575915125469002,0.9687368788396715,-0.3803019158164259
5584,0.5583999999999548,-0.9575898451453024,0.9687877649481277,-0.38030336595427167
5585,0.5584999999999548,-0.957588103221439,0.9688378416032308,-0.3803048161388089
5586,0.5585999999999548,-0.9575862869889791,0.9688870993333631,-0.38030626637058124
5587,0.5586999999999548,-0.9575843966611788,0.9689355286143948,-0.38030771665013713
5588,0.5587999999999548,-0.95758243245088,0.9689831198696459,-0.38030916697802597
5589,0.5588999999999548,-0.9575803945705132,0.9690298634698536,-0.3803106173548064
5590,0.5589999999999548,-0.9575782832320977,0.9690757497331401,-0.38031206778103627
5591,0.5590999999999547,-0.9575760986472426,0.9691207689249848,-0.3803135182572717
5592,0.5591999999999547,-0.9575738410271482,0.9691649112581976,-0.38031496878407245
5593,0.5592999999999547,-0.9575715105826068,0.9692081668928975,-0.38031641936200655
5594,0.5593999999999547,-0.9575691075240041,0.9692505259364904,-0.38031786999163786
5595,0.5594999999999547,-0.9575666320613198,0.9692919784436544,-0.3803193206735351
5596,0.5595999999999547,-0.9575640844041288,0.9693325144163231,-0.38032077140827425
5597,0.5596999999999547,-0.9575614647616021,0.9693721238036758,-0.38032222219642614
5598,0.5597999999999547,-0.9575587733425083,0.9694107965021279,-0.38032367303856607
5599,0.5598999999999547,-0.957556010355214,0.9694485223553266,-0.38032512393528195
5600,0.5599999999999546,-0.9575553668987461,0.9694852911541477,-0.3803265748871497
5601,0.5600999999999546,-0.9575587080727755,0.9695210926366962,-0.38032802589475206
5602,0.5601999999999546,-0.9575620559389714,0.9695559164883099,-0.3803294769586814
5603,0.5602999999999546,-0.9575654104558723,0.9695897523415666,-0.3803309280795251
5604,0.5603999999999546,-0.9575687715818113,0.9696225897762937,-0.3803323792578775
5605,0.5604999999999546,-0.9575721392749168,0.9696544183195815,-0.38033383049433944
5606,0.5605999999999546,-0.9575755134931117,0.9696852274457988,-0.38033528178950154
5607,0.5606999999999546,-0.9575788941941138,0.9697150065766128,-0.3803367331439666
5608,0.5607999999999546,-0.9575822813354351,0.9697437450810118,-0.38033818455833623
5609,0.5608999999999545,-0.9575856748743826,0.9697714322753312,-0.38033963603322735
5610,0.5609999999999545,-0.9575890747680568,0.9697980574232823,-0.3803410875692406
5611,0.5610999999999545,-0.9575924809733527,0.9698236097359854,-0.38034253916698796
5612,0.5611999999999545,-0.9575958934469592,0.9698480783720049,-0.3803439908270888
5613,0.5612999999999545,-0.9575993121453588,0.9698714524373898,-0.3803454425501584
5614,0.5613999999999545,-0.9576027370248278,0.9698937209857149,-0.3803468943368217
5615,0.5614999999999545,-0.9576061680414358,0.9699148730181277,-0.38034834618769786
5616,0.5615999999999545,-0.957609605151046,0.9699348974833981,-0.3803497981034088
5617,0.5616999999999545,-0.9576130483093143,0.9699874383107252,-0.380351250084595
5618,0.5617999999999544,-0.9576164974716899,0.9700401205282947,-0.38035270213188055
5619,0.5618999999999544,-0.9576199525934146,0.9700917345706822,-0.38035415424590524
5620,0.5619999999999544,-0.9576234136295226,0.970142267777882,-0.38035560642730987
5621,0.5620999999999544,-0.9576268805348411,0.9701917074248954,-0.3803570586767284
5622,0.5621999999999544,-0.9576303532639892,0.970240040721803,-0.3803585109948078
5623,0.5622999999999544,-0.9576338317713777,0.9702872548138436,-0.38035996338219813
5624,0.5623999999999544,-0.95763731601121,0.9703333367814955,-0.3803614158395454
5625,0.5624999999999544,-0.9576408059374807,0.9703782736405622,-0.38036286836750277
5626,0.5625999999999544,-0.957644301503976,0.9704220523422631,-0.3803643209667314
5627,0.5626999999999543,-0.9576478026642732,0.970464659773327,-0.38036577363788643
5628,0.5627999999999543,-0.9576513093717408,0.9705060827560907,-0.38036722638162884
5629,0.5628999999999543,-0.9576548215795385,0.9705463080486024,-0.38036867919862677
5630,0.5629999999999543,-0.9576605191188866,0.970585322344727,-0.3803701320895523
5631,0.5630999999999543,-0.9576796269854121,0.9706231122742586,-0.38037158505506635
5632,0.5631999999999543,-0.9576985499340124,0.9706596644030344,-0.380373038095857
5633,0.5632999999999543,-0.9577172884894536,0.9706949652330558,-0.38037449121259853
5634,0.5633999999999543,-0.9577358431756159,0.9707290012026106,-0.38037594440596234
5635,0.5634999999999543,-0.9577542145154951,0.9707617586864022,-0.380377397676647
5636,0.5635999999999542,-0.9577724030312036,0.970793223995682,-0.38037885102533076
5637,0.5636999999999542,-0.957790409243971,0.9708233833783851,-0.3803803044527039
5638,0.5637999999999542,-0.9578082336741462,0.9708522230192725,-0.3803817579594707
5639,0.5638999999999542,-0.957825876841198,0.9708797290400761,-0.38038321154631727
5640,0.5639999999999542,-0.9578433392637161,0.9709058874996482,-0.38038466521395436
5641,0.5640999999999542,-0.9578606214594129,0.9709306843941156,-0.38038611896307617
5642,0.5641999999999542,-0.9578777239451239,0.9709541056570389,-0.38038757279439567
5643,0.5642999999999542,-0.9578946472368097,0.9709761371595741,-0.3803890267086279
5644,0.5643999999999542,-0.9579113918495558,0.9709967647106409,-0.3803904807064795
5645,0.5644999999999541,-0.9579279582975753,0.9710159740570938,-0.3803919347886676
5646,0.5645999999999541,-0.9579443470942086,0.9710337508838982,-0.3803933889559194
5647,0.5646999999999541,-0.9579605587519259,0.9710500808143113,-0.38039484320895883
5648,0.5647999999999541,-0.9579765937823268,0.971064949410066,-0.38039629754851156
5649,0.5648999999999541,-0.9579924526961429,0.9710783421715616,-0.38039775197530823
5650,0.5649999999999541,-0.9580081360032375,0.971090244538056,-0.380399206490089
5651,0.5650999999999541,-0.9580236442126079,0.9711006418878652,-0.3804006610935841
5652,0.5651999999999541,-0.9580389778323856,0.9711095195385646,-0.3804021157865407
5653,0.5652999999999541,-0.9580541373698379,0.9711168627471971,-0.380403570569706
5654,0.565399999999954,-0.9580691233313686,0.9711226567104838,-0.38040502544382976
5655,0.565499999999954,-0.9580839362225195,0.9711549229068913,-0.3804064804096635
5656,0.565599999999954,-0.9580985765479711,0.971200335255135,-0.38040793546796103
5657,0.565699999999954,-0.9581130448115437,0.971244662391189,-0.38040939061948553
5658,0.565799999999954,-0.9581273415161986,0.9712878921390444,-0.38041084586499935
5659,0.565899999999954,-0.9581414671640389,0.971330012262155,-0.3804123012052804
5660,0.565999999999954,-0.9581554222563109,0.9713710104635351,-0.3804137566410857
5661,0.566099999999954,-0.9581692072934048,0.9714108743858612,-0.3804152121732015
5662,0.566199999999954,-0.9581828227748559,0.9714495916115766,-0.3804166678024053
5663,0.566299999999954,-0.9581962691993456,0.9714871496630018,-0.38041812352947474
5664,0.5663999999999539,-0.9582095470647021,0.971523536002447,-0.38041957935520204
5665,0.5664999999999539,-0.9582226568679018,0.9715587380323306,-0.38042103528037946
5666,0.5665999999999539,-0.9582355991050703,0.9715927430953001,-0.3804224913058016
5667,0.5666999999999539,-0.958248374271483,0.9716255384743577,-0.38042394743226293
5668,0.5667999999999539,-0.9582609828615666,0.9716571113929905,-0.38042540366057387
5669,0.5668999999999539,-0.9582734253688995,0.9716874490153035,-0.3804268599915357
5670,0.5669999999999539,-0.9582857022862133,0.9717165384461577,-0.38042831642596225
5671,0.5670999999999539,-0.9582978141053935,0.9717443667313111,-0.38042977296467106
5672,0.5671999999999539,-0.9583097613174805,0.9717709208575656,-0.3804312296084811
5673,0.5672999999999538,-0.9583215444126705,0.9717961877529145,-0.3804326863582105
5674,0.5673999999999538,-0.9583331638803163,0.9718201542866983,-0.3804341432146995
5675,0.5674999999999538,-0.9583446202089287,0.9718428072697605,-0.3804356001787694
5676,0.5675999999999538,-0.9583559138861772,0.9718641334546096,-0.3804370572512642
5677,0.5676999999999538,-0.9583670453988907,0.9718841195355848,-0.3804385144330184
5678,0.5677999999999538,-0.9583780152330587,0.9719027521490243,-0.38043997172487976
5679,0.5678999999999538,-0.9583888238738317,0.971920017873439,-0.38044142912770834
5680,0.5679999999999538,-0.9583994718055233,0.971935903229689,-0.3804428866423492
5681,0.5680999999999538,-0.9584099595116096,0.9719503946811646,-0.3804443442696577
5682,0.5681999999999537,-0.958420287474731,0.9719634786339707,-0.38044580201050654
5683,0.5682999999999537,-0.9584304561766931,0.9719751414371152,-0.38044725986576183
5684,0.5683999999999537,-0.958440466098467,0.9719853693827002,-0.38044871783629464
5685,0.5684999999999537,-0.9584503177201911,0.9719941487061196,-0.38045017592298264
5686,0.5685999999999537,-0.9584600115211706,0.9720014655862561,-0.38045163412670724
5687,0.5686999999999537,-0.9584695479798797,0.9720073061456871,-0.38045309244836634
5688,0.5687999999999537,-0.9584789275739619,0.9720116564508887,-0.3804545508888363
5689,0.5688999999999537,-0.9584881507802305,0.9720145025124484,-0.3804560094490279
5690,0.5689999999999537,-0.95849721807467,0.972015830285277,-0.3804574681298355
5691,0.5690999999999536,-0.9585061299324369,0.9720156256688284,-0.3804589269321706
5692,0.5691999999999536,-0.9585148868278599,0.9720138745073184,-0.3804603858569417
5693,0.5692999999999536,-0.9585234892344416,0.9720105625899503,-0.38046184490506907
5694,0.5693999999999536,-0.9585319376248584,0.9720056756511434,-0.38046330407747747
5695,0.5694999999999536,-0.9585402324709623,0.9719991993707626,-0.38046476337509066
5696,0.5695999999999536,-0.9585483742437808,0.9719911193743551,-0.3804662227988442
5697,0.5696999999999536,-0.9585563634135182,0.9719814212333872,-0.38046768234967954
5698,0.5697999999999536,-0.958564200449556,0.9719700904654854,-0.3804691420285379
5699,0.5698999999999536,-0.9585718858204544,0.9719571125346829,-0.38047060183636494
5700,0.5699999999999535,-0.9585794199939521,0.9719424728516647,-0.3804720617741254
5701,0.5700999999999535,-0.958586803436968,0.971926156774021,-0.3804735218427728
5702,0.5701999999999535,-0.9585940366156013,0.9719081496064997,-0.3804749820432822
5703,0.5702999999999535,-0.9586011199951323,0.9718884366012647,-0.38047644237662076
5704,0.5703999999999535,-0.9586080540400238,0.9718670029581553,-0.38047790284376654
5705,0.5704999999999535,-0.9586148392139208,0.9718438338249501,-0.3804793634457048
5706,0.5705999999999535,-0.9586214759796522,0.9718189142976329,-0.3804808241834267
5707,0.5706999999999535,-0.9586279647992312,0.9717922294206617,-0.380482285057932
5708,0.5707999999999535,-0.9586343061338555,0.9717637641872414,-0.38048374607021584
5709,0.5708999999999534,-0.9586405004439087,0.9717335035395975,-0.38048520722129886
5710,0.5709999999999534,-0.958646548188961,0.9717014323692545,-0.38048666851218854
5711,0.5710999999999534,-0.9586524498277693,0.9716675355173163,-0.38048812994390846
5712,0.5711999999999534,-0.9586582058182784,0.9716317977747485,-0.38048959151748324
5713,0.5712999999999534,-0.958663816617622,0.9715942038826643,-0.3804910532339617
5714,0.5713999999999534,-0.958669282682122,0.971554738532613,-0.38049251509436954
5715,0.5714999999999534,-0.9586746044672909,0.9715133863668701,-0.3804939770997719
5716,0.5715999999999534,-0.9586797824278315,0.9714701319787316,-0.38049543925120805
5717,0.5716999999999534,-0.9586848170176376,0.9714249599128076,-0.38049690154974986
5718,0.5717999999999533,-0.9586897086897952,0.9713778546653228,-0.38049836399647063
5719,0.5718999999999533,-0.9586944578965824,0.9713288006844146,-0.3804998265924416
5720,0.5719999999999533,-0.9586990650894704,0.9712777823704372,-0.3805012893387515
5721,0.5720999999999533,-0.9587035307191245,0.9712247840762656,-0.3805027522364825
5722,0.5721999999999533,-0.9587078552354042,0.9711697901076025,-0.38050421528675293
5723,0.5722999999999533,-0.9587120390873641,0.9711127847232881,-0.3805056784906518
5724,0.5723999999999533,-0.9587160827232544,0.971053752135611,-0.3805071418493056
5725,0.5724999999999533,-0.9587199865905217,0.9709926765106207,-0.3805086053638323
5726,0.5725999999999533,-0.9587237511358093,0.9709295419684435,-0.3805100690353633
5727,0.5726999999999532,-0.9587273768049581,0.9708643325835995,-0.380511532865042
5728,0.5727999999999532,-0.9587308640430073,0.970797032385321,-0.3805129968540155
5729,0.5728999999999532,-0.9587342132941947,0.9707276253578737,-0.380514461003432
5730,0.5729999999999532,-0.958737425001957,0.970656095440879,-0.38051592531446804
5731,0.5730999999999532,-0.9587404996089314,0.9705824265296386,-0.38051738978828353
5732,0.5731999999999532,-0.9587434375569551,0.9705066024754591,-0.3805188544260774
5733,0.5732999999999532,-0.9587462392870667,0.9704436799396106,-0.3805203192290276
5734,0.5733999999999532,-0.9587489052395062,0.9704822496491198,-0.3805217841983392
5735,0.5734999999999532,-0.9587514358537157,0.9705205862862795,-0.38052324933522
5736,0.5735999999999531,-0.9587538315683402,0.9705586876352252,-0.3805247146408894
5737,0.5736999999999531,-0.958756092821228,0.9705965514684368,-0.3805261801165814
5738,0.5737999999999531,-0.9587582200494311,0.9706341755467045,-0.3805276457635313
5739,0.5738999999999531,-0.9587602136892059,0.9706715576190955,-0.38052911158298347
5740,0.5739999999999531,-0.958762074176014,0.9707086954229203,-0.38053057757620673
5741,0.5740999999999531,-0.958763801944522,0.9707455866836986,-0.38053204374446387
5742,0.5741999999999531,-0.9587653974286029,0.970782229115127,-0.3805335100890304
5743,0.5742999999999531,-0.958766861061336,0.9708186204190449,-0.3805349766112035
5744,0.5743999999999531,-0.9587681932750076,0.9708547582854012,-0.3805364433122795
5745,0.574499999999953,-0.9587693945011116,0.9708906403922218,-0.38053791019357347
5746,0.574599999999953,-0.9587704651703499,0.9709262644055763,-0.3805393772564087
5747,0.574699999999953,-0.9587714057126332,0.9709616279795443,-0.3805408445021169
5748,0.574799999999953,-0.9587722165570811,0.9709967287561837,-0.38054231193204874
5749,0.574899999999953,-0.9587728981320225,0.9710315643654973,-0.38054377954756047
5750,0.574999999999953,-0.9587734508649967,0.9710661324254001,-0.3805452473500244
5751,0.575099999999953,-0.9587738751827535,0.9711004305416867,-0.38054671534081835
5752,0.575199999999953,-0.9587741715112537,0.971134456307999,-0.3805481835213449
5753,0.575299999999953,-0.9587743402756691,0.9711682073057938,-0.3805496518930053
5754,0.575399999999953,-0.9587743819003843,0.9712016811043097,-0.3805511204572277
5755,0.5754999999999529,-0.9587742968089958,0.9712348752605359,-0.3805525892154401
5756,0.5755999999999529,-0.9587740854243133,0.9712677873191793,-0.38055405816909194
5757,0.5756999999999529,-0.9587737481683596,0.9713004148126326,-0.38055552731965037
5758,0.5757999999999529,-0.9587732854623712,0.971332755260942,-0.3805569966685795
5759,0.5758999999999529,-0.9587726977267993,0.9713648061717757,-0.380558466217381
5760,0.5759999999999529,-0.9587719853813097,0.9713965650403915,-0.3805599359675535
5761,0.5760999999999529,-0.958771148844783,0.9714280293496056,-0.38056140592061494
5762,0.5761999999999529,-0.958770188535316,0.97145919656976,-0.3805628760781052
5763,0.5762999999999528,-0.958769104870221,0.9714900641586915,-0.380564346441577
5764,0.5763999999999528,-0.9587678982660272,0.9715206295617,-0.3805658170125911
5765,0.5764999999999528,-0.9587665691384804,0.9715508902115165,-0.38056728779272736
5766,0.5765999999999528,-0.9587651179025437,0.9715808435282723,-0.38056875878358665
5767,0.5766999999999528,-0.9587635449723985,0.971610486919467,-0.3805702299867847
5768,0.5767999999999528,-0.9587618507614435,0.9716398177799375,-0.38057170140395663
5769,0.5768999999999528,-0.9587600356822968,0.9716688334918262,-0.3805731730367476
5770,0.5769999999999528,-0.9587581001467951,0.9716975314245506,-0.38057464488682835
5771,0.5770999999999528,-0.9587560445659945,0.9717259089347715,-0.38057611695588495
5772,0.5771999999999528,-0.958753869350171,0.9717539633663618,-0.3805775892456195
5773,0.5772999999999527,-0.9587515749088209,0.9717816920503758,-0.3805790617577567
5774,0.5773999999999527,-0.9587491616506608,0.971809092305018,-0.3805805344940343
5775,0.5774999999999527,-0.9587466299836288,0.9718361614356124,-0.38058200745622356
5776,0.5775999999999527,-0.9587459976930061,0.9718628967345707,-0.38058348064610553
5777,0.5776999999999527,-0.958746602988738,0.971889295481363,-0.3805849540654752
5778,0.5777999999999527,-0.958747019913351,0.971915354942485,-0.3805864277161706
5779,0.5778999999999527,-0.9587472492034239,0.9719410723714292,-0.3805879016000234
5780,0.5779999999999527,-0.9587472915939674,0.9719664450086526,-0.38058937571891116
5781,0.5780999999999527,-0.9587471478184233,0.9719914700815466,-0.3805908500747203
5782,0.5781999999999526,-0.9587468186086648,0.9720161448044068,-0.3805923246693647
5783,0.5782999999999526,-0.9587463046949969,0.9720404663784017,-0.38059379950478267
5784,0.5783999999999526,-0.9587456068061573,0.9720644319915424,-0.38059527458293263
5785,0.5784999999999526,-0.9587447256693153,0.9720880388186517,-0.38059674990580006
5786,0.5785999999999526,-0.9587436620100739,0.9721112840213344,-0.38059822547539984
5787,0.5786999999999526,-0.9587424165524682,0.9721341647479461,-0.3805997012937658
5788,0.5787999999999526,-0.9587409900189671,0.9721566781335629,-0.38060117736295723
5789,0.5788999999999526,-0.9587393831304731,0.9721788212999513,-0.38060265368507024
5790,0.5789999999999526,-0.9587375966063227,0.9722005913555374,-0.3806041302622178
5791,0.5790999999999525,-0.9587356311642868,0.9722219853953766,-0.380605607096547
5792,0.5791999999999525,-0.9587334875205705,0.9722430005011241,-0.38060708419022854
5793,0.5792999999999525,-0.9587311663898144,0.9722636337410032,-0.3806085615454671
5794,0.5793999999999525,-0.9587286684850939,0.9722838821697761,-0.38061003916450026
5795,0.5794999999999525,-0.9587259945179203,0.9723037428287131,-0.3806115170495884
5796,0.5795999999999525,-0.958723145198241,0.9723232127455631,-0.38061299520302727
5797,0.5796999999999525,-0.9587201212344397,0.9723422889345223,-0.3806144736271565
5798,0.5797999999999525,-0.9587169233333367,0.9723660402807507,-0.3806159523243155
5799,0.5798999999999525,-0.9587135522001895,0.9723961933613535,-0.38061743129692893
5800,0.5799999999999524,-0.9587100085386934,0.972425925851211,-0.38061891054740515
5801,0.5800999999999524,-0.9587062930509812,0.9724552341431199,-0.38062039007822207
5802,0.5801999999999524,-0.9587024064376239,0.9724841146123211,-0.38062186989188396
5803,0.5802999999999524,-0.958698349397632,0.9725125636164519,-0.38062334999092656
5804,0.5803999999999524,-0.958694122628454,0.9725405774954968,-0.38062483037793426
5805,0.5804999999999524,-0.9586897268259789,0.9725681525717403,-0.38062631105552386
5806,0.5805999999999524,-0.958685162684535,0.9725952851497168,-0.3806277920263595
5807,0.5806999999999524,-0.9586804308968915,0.9726219715161641,-0.3806292732931348
5808,0.5807999999999524,-0.9586755321542578,0.972648207939973,-0.38063075485860387
5809,0.5808999999999523,-0.9586704671462853,0.9726739906721394,-0.38063223672555024
5810,0.5809999999999523,-0.958665236561067,0.9726993159457159,-0.38063371889680625
5811,0.5810999999999523,-0.9586598410851375,0.9727241799757623,-0.3806352013752602
5812,0.5811999999999523,-0.9586542814034749,0.9727485789592976,-0.38063668416382374
5813,0.5812999999999523,-0.9586485581994998,0.9727725090752499,-0.380638167265487
5814,0.5813999999999523,-0.958642672155077,0.9727959664844092,-0.38063965068326383
5815,0.5814999999999523,-0.9586366239505151,0.9728189473293766,-0.380641134420242
5816,0.5815999999999523,-0.9586304142645674,0.9728414477345166,-0.38064261847955017
5817,0.5816999999999523,-0.9586240437744323,0.9728634638059075,-0.38064410286437245
5818,0.5817999999999522,-0.9586175131557544,0.9728849916312925,-0.38064558757794525
5819,0.5818999999999522,-0.9586108230826237,0.9729060272800305,-0.380647072623571
5820,0.5819999999999522,-0.9586039742275776,0.972926566803047,-0.38064855800460645
5821,0.5820999999999522,-0.9585969672616006,0.9729466062327854,-0.3806500437244667
5822,0.5821999999999522,-0.9585898028541249,0.9729661415831572,-0.3806515297866365
5823,0.5822999999999522,-0.9585824816730312,0.9729851688494936,-0.38065301619466496
5824,0.5823999999999522,-0.9585750043846492,0.9730036840084959,-0.38065450295215775
5825,0.5824999999999522,-0.9585673716537582,0.9730216830181869,-0.380655990062794
5826,0.5825999999999522,-0.9585595841435877,0.9730391618178614,-0.3806574775303272
5827,0.5826999999999521,-0.9585516425158178,0.9730561163280375,-0.3806589653585761
5828,0.5827999999999521,-0.9585435474305801,0.9730725424504078,-0.38066045355144257
5829,0.5828999999999521,-0.9585352995464579,0.9730884360677902,-0.3806619421128986
5830,0.5829999999999521,-0.9585268995204874,0.9731037930440791,-0.38066343104699685
5831,0.5830999999999521,-0.9585183480081576,0.9731186092241976,-0.38066492035787225
5832,0.5831999999999521,-0.958509645663412,0.9731328804340471,-0.38066641004975105
5833,0.5832999999999521,-0.958500793138648,0.9731466024804605,-0.3806679001269324
5834,0.5833999999999521,-0.9584917910847184,0.9731597711511528,-0.3806693905938121
5835,0.5834999999999521,-0.9584826401509317,0.9731723822146733,-0.3806708814548856
5836,0.583599999999952,-0.9584733409850532,0.9731844314203568,-0.3806723727147321
5837,0.583699999999952,-0.958463894233305,0.9731959144982769,-0.3806738643780378
5838,0.583799999999952,-0.9584543005403675,0.9732068271591967,-0.3806753564495841
5839,0.583899999999952,-0.958444560549379,0.973217165094522,-0.38067684893426623
5840,0.583999999999952,-0.9584346749019381,0.9732269239762539,-0.3806783418370789
5841,0.584099999999952,-0.9584291013397293,0.9732360994569412,-0.38067983516314335
5842,0.584199999999952,-0.9584323535974276,0.9732446871696337,-0.3806813289176787
5843,0.584299999999952,-0.958435596096759,0.9732526827278352,-0.3806828231060375
5844,0.584399999999952,-0.9584388287392741,0.9732600817254575,-0.38068431773369127
5845,0.584499999999952,-0.9584420514261918,0.9732668797367738,-0.3806858128062448
5846,0.5845999999999519,-0.9584452640583949,0.9732730723163727,-0.38068730832943004
5847,0.5846999999999519,-0.9584484665364258,0.9732786549991134,-0.38068880430912994
5848,0.5847999999999519,-0.9584516587604814,0.9732836233000793,-0.3806903007513541
5849,0.5848999999999519,-0.9584548406304081,0.9732879727145345,-0.38069179766227146
5850,0.5849999999999519,-0.9584580120456968,0.9732916987178779,-0.3806932950482016
5851,0.5850999999999519,-0.9584611729054773,0.9732947967656005,-0.3806947929156223
5852,0.5851999999999519,-0.9584643231085118,0.973297262293241,-0.3806962912711731
5853,0.5852999999999519,-0.9584674625531902,0.9732990907163428,-0.3806977901216823
5854,0.5853999999999518,-0.9584705911375221,0.9733002774304111,-0.38069928947413717
5855,0.5854999999999518,-0.958473708759132,0.9733008178108715,-0.3807007893357158
5856,0.5855999999999518,-0.9584768153152505,0.9733007072130276,-0.3807022897137943
5857,0.5856999999999518,-0.9584799107027081,0.9732999409720198,-0.38070379061594317
5858,0.5857999999999518,-0.9584829948179269,0.9732985144027856,-0.3807052920499311
5859,0.5858999999999518,-0.9584860675569127,0.9732964228000194,-0.3807067940237728
5860,0.5859999999999518,-0.9584891288152465,0.9732936614381329,-0.3807082965456716
5861,0.5860999999999518,-0.9584921784880756,0.9732902255712175,-0.38070979962408774
5862,0.5861999999999518,-0.9584952164701038,0.9732861104330052,-0.3807113032677144
5863,0.5862999999999517,-0.9584982426555825,0.973281311236833,-0.38071280748550657
5864,0.5863999999999517,-0.958501256938299,0.9732758231756059,-0.38071431228667824
5865,0.5864999999999517,-0.9585042592115667,0.9732696414217612,-0.3807158176807118
5866,0.5865999999999517,-0.9585072493682127,0.9732627611272346,-0.3807173236773938
5867,0.5866999999999517,-0.9585102273005667,0.9732551774234266,-0.3807188302868
5868,0.5867999999999517,-0.9585131929004473,0.9732468854211689,-0.38072033751931206
5869,0.5868999999999517,-0.9585161460591495,0.9732378802106938,-0.38072184538565645
5870,0.5869999999999517,-0.9585190866674299,0.9732281568616029,-0.38072335389688206
5871,0.5870999999999517,-0.9585220146154921,0.9732177104228377,-0.38072486306441194
5872,0.5871999999999516,-0.9585249297929712,0.9732065359226514,-0.3807263729000306
5873,0.5872999999999516,-0.9585278320889171,0.9731946283685811,-0.3807278834159157
5874,0.5873999999999516,-0.9585307213917774,0.9731819827474222,-0.38072939462465516
5875,0.5874999999999516,-0.9585335975893781,0.9731685940252036,-0.38073090653926367
5876,0.5875999999999516,-0.9585364605689057,0.9731544571471643,-0.3807324191732071
5877,0.5876999999999516,-0.9585393102168855,0.9731395670377314,-0.38073393254042437
5878,0.5877999999999516,-0.9585421464191606,0.9731239186004995,-0.3807354466553413
5879,0.5878999999999516,-0.9585449690608688,0.973107506718212,-0.3807369615329108
5880,0.5879999999999516,-0.9585477780264183,0.9730903262527429,-0.3807384771886202
5881,0.5880999999999516,-0.9585505731994628,0.9730723720450825,-0.3807399936385393
5882,0.5881999999999515,-0.9585533544628736,0.9730536389153221,-0.3807415108993399
5883,0.5882999999999515,-0.9585561216987115,0.9730341216626424,-0.38074302898832346
5884,0.5883999999999515,-0.9585588747881963,0.9730138150653034,-0.3807445479234489
5885,0.5884999999999515,-0.9585616136116749,0.9729927138806354,-0.38074606772340386
5886,0.5885999999999515,-0.9585643380485863,0.9729708128450334,-0.38074758840760026
5887,0.5886999999999515,-0.9585670479774268,0.9729481066739532,-0.38074910999623457
5888,0.5887999999999515,-0.9585697432757104,0.9729245900619089,-0.38075063251033975
5889,0.5888999999999515,-0.9585724238199284,0.9729002576824736,-0.3807521559718007
5890,0.5889999999999515,-0.9585750894855063,0.9728751041882827,-0.38075368040346075
5891,0.5890999999999514,-0.9585777401467572,0.9728491242110393,-0.3807552058291082
5892,0.5891999999999514,-0.9585803756768326,0.9728223123615222,-0.38075673227358947
5893,0.5892999999999514,-0.9585829959476709,0.9727946632295974,-0.3807582597628425
5894,0.5893999999999514,-0.9585856008299405,0.9727661713842314,-0.38075978832396257
5895,0.5894999999999514,-0.958588190192981,0.972736831373509,-0.3807613179853063
5896,0.5895999999999514,-0.9585907639047402,0.9727066377246526,-0.3807628487765185
5897,0.5896999999999514,-0.9585933218317051,0.9726755849440468,-0.38076438072866325
5898,0.5897999999999514,-0.9585958638388303,0.9726436675172653,-0.38076591387429304
5899,0.5898999999999514,-0.9585983897894604,0.9726108799091008,-0.3807674482475391
5900,0.5899999999999513,-0.958600899545247,0.9725772165636007,-0.3807689838842365
5901,0.5900999999999513,-0.9586033929660595,0.9725426719041059,-0.3807705208220285
5902,0.5901999999999513,-0.9586058699098903,0.972507240333293,-0.3807720591005043
5903,0.5902999999999513,-0.9586083302327518,0.9724709162332225,-0.3807735987613074
5904,0.5903999999999513,-0.9586107737885674,0.9724336939653907,-0.38077513984831696
5905,0.5904999999999513,-0.9586132004290525,0.9723955678707871,-0.3807766824077854
5906,0.5905999999999513,-0.9586156100035876,0.9723565322699559,-0.38077822648853415
5907,0.5906999999999513,-0.9586180023590813,0.9723165814630654,-0.38077977214211955
5908,0.5907999999999513,-0.9586203773398225,0.9722757097299803,-0.38078131942307597
5909,0.5908999999999512,-0.9586227347873209,0.9722339113303418,-0.3807828683891255
5910,0.5909999999999512,-0.9586250745401342,0.9721911805036537,-0.38078441910142724
5911,0.5910999999999512,-0.9586273964336826,0.9721475114693758,-0.38078597162489364
5912,0.5911999999999512,-0.9586297003000448,0.9721028984270231,-0.38078752602844995
5913,0.5912999999999512,-0.9586319859677411,0.9720573355562742,-0.3807890823854015
5914,0.5913999999999512,-0.958634253261494,0.972010817017087,-0.3807906407738066
5915,0.5914999999999512,-0.9586365020019704,0.9719633369498226,-0.3807922012768997
5916,0.5915999999999512,-0.9586387320054992,0.971914889475379,-0.38079376398353165
5917,0.5916999999999512,-0.9586409430837655,0.9718654686953336,-0.3807953289887002
5918,0.5917999999999511,-0.9586431350434748,0.9718150686920969,-0.3807968963941342
5919,0.5918999999999511,-0.9586453076859877,0.971763683529076,-0.3807984663088999
5920,0.5919999999999511,-0.9586474608069186,0.9717113072508509,-0.38080003885015645
5921,0.5920999999999511,-0.9586495941956975,0.9716579338833612,-0.3808016141439336
5922,0.5921999999999511,-0.9586517076350863,0.9716035574341089,-0.38080319232605064
5923,0.5922999999999511,-0.9586538009006502,0.9715481718923724,-0.3808047735431273
5924,0.5923999999999511,-0.9586558737601717,0.9714917712294378,-0.380806357953748
5925,0.5924999999999511,-0.9586579259730079,0.9714343493988451,-0.38080794572976523
5926,0.592599999999951,-0.9586599572893765,0.9713759003366522,-0.38080953705778614
5927,0.592699999999951,-0.9586619674495677,0.9713164179617184,-0.38081113214088247
5928,0.592799999999951,-0.9586639561830678,0.9712558961760065,-0.38081273120050896
5929,0.592899999999951,-0.9586659232075865,0.9711943288649082,-0.3808143344787615
5930,0.592999999999951,-0.9586678682279718,0.9711317098975921,-0.38081594224091825
5931,0.593099999999951,-0.9586697909349995,0.9710680331273774,-0.38081755477843354
5932,0.593199999999951,-0.9586716910040184,0.9710032923921353,-0.3808191724123463
5933,0.593299999999951,-0.9586735680934307,0.9709374815147201,-0.3808207954973265
5934,0.593399999999951,-0.9586754218429837,0.9708705943034326,-0.3808224244263355
5935,0.593499999999951,-0.9586772518718452,0.9708026245525198,-0.3808240596361553
5936,0.593599999999951,-0.9586790577764274,0.9707335660427125,-0.3808257016138601
5937,0.5936999999999509,-0.9586808391279233,0.970663412541806,-0.38082735090453657
5938,0.5937999999999509,-0.9586825954695063,0.9705921578052861,-0.38082900812044956
5939,0.5938999999999509,-0.9586843263131393,0.9705197955770073,-0.38083067395203174
5940,0.5939999999999509,-0.9586860311359274,0.9704463195899262,-0.38083234918110587
5941,0.5940999999999509,-0.9586877093759375,0.9703717235668976,-0.38083403469692373
5942,0.5941999999999509,-0.9586893604273856,0.9702960012215386,-0.38083573151568667
5943,0.5942999999999509,-0.9586909836350836,0.9702191462591686,-0.3808374408045472
5944,0.5943999999999509,-0.9586925782880025,0.9701411523778338,-0.3808391639111876
5945,0.5944999999999508,-0.9586941436117858,0.9700620132694264,-0.380840902400713
5946,0.5945999999999508,-0.9586956787600073,0.9699817226209068,-0.3808426581019234
5947,0.5946999999999508,-0.9586971828039161,0.9699759020177062,-0.38084443316579353
5948,0.5947999999999508,-0.958698654720358,0.9700497421700892,-0.3808462301402594
5949,0.5948999999999508,-0.9587000933774802,0.9701225729661467,-0.3808480520664478
5950,0.5949999999999508,-0.9587014975177303,0.9701943798796256,-0.38084990260409274
5951,0.5950999999999508,-0.958702865737535,0.9702651482907818,-0.3808517861965677
5952,0.5951999999999508,-0.9587041964628769,0.9703348634863289,-0.38085370829065146
5953,0.5952999999999508,-0.9587054879197762,0.9704035106593933,-0.3808556756328297
5954,0.5953999999999507,-0.9587067380984051,0.970471074909476,-0.3808576966741794
5955,0.5954999999999507,-0.9587079447091859,0.9705375412424175,-0.3808597821314933
5956,0.5955999999999507,-0.9587091051287381,0.970602894570369,-0.38086194577676036
5957,0.5956999999999507,-0.9587102163328793,0.9706671197117682,-0.38086420556602507
5958,0.5957999999999507,-0.9587112748130026,0.9707302013913186,-0.3808665852810271
5959,0.5958999999999507,-0.9587122764709671,0.9707921242399709,-0.38086911695932874
5960,0.5959999999999507,-0.9587132164860497,0.9708528727949088,-0.38087184455782513
5961,0.5960999999999507,-0.9587140891453576,0.9709124314995333,-0.3808748295772489
5962,0.5961999999999507,-0.9587148876262832,0.9709707847034482,-0.38087815984843065
5963,0.5962999999999506,-0.958715603715901,0.971027916662441,-0.38088196346202013
5964,0.5963999999999506,-0.958716227447682,0.9710838115384594,-0.38088643105683456
5965,0.5964999999999506,-0.9587167466308394,0.9711384533995785,-0.3808918514052302
5966,0.5965999999999506,-0.9587171462433711,0.9711918262199536,-0.38089866679153167
5967,0.5966999999999506,-0.9587174076601603,0.9712439138797528,-0.38090755269276416
5968,0.5967999999999506,-0.958717507701519,0.9712947001650625,-0.38091950886598913
5969,0.5968999999999506,-0.9587174175360287,0.9713441687677515,-0.38093588481171997
5970,0.5969999999999506,-0.9587171015967129,0.9713923032852835,-0.38095810849131756
5971,0.5970999999999506,-0.9587165169441509,0.9714390872204539,-0.38098675469262083
5972,0.5971999999999505,-0.9587156140133092,0.9714845039810303,-0.3810202272131278
5973,0.5972999999999505,-0.958714340343564,0.9715285368792582,-0.38105513670038493
5974,0.5973999999999505,-0.9587126490853487,0.9715711691311972,-0.3810889556548707
5975,0.5974999999999505,-0.9614403234515712,0.9716123838558358,-0.3811209795320641
5976,0.5975999999999505,-0.965147834198284,0.9716521640739507,-0.38115130130641134
5977,0.5976999999999505,-0.9684230446700116,0.9716904927067044,-0.3811801532115981
5978,0.5977999999999505,-0.970684657236291,0.9717273525740815,-0.38120774896520637
5979,0.5978999999999505,-0.9711818724151677,0.9717627263934753,-0.38123426323939985
5980,0.5979999999999505,-0.9690469831825042,0.971796596779064,-0.3812598354696503
5981,0.5980999999999504,-0.9633636283093581,0.971828946242935,-0.38128457639470986
5982,0.5981999999999504,-0.9586849582751518,0.9718597571989721,-0.3813085739668801
5983,0.5982999999999504,-0.9586800807928594,0.9718890119700769,-0.38133189851820737
5984,0.5983999999999504,-0.9594857009224891,0.9719166927984146,-0.3813546072735434
5985,0.5984999999999504,-0.9624374037197588,0.9719427818574364,-0.38137674810306565
5986,0.5985999999999504,-0.9653034632148163,0.9719672612638841,-0.38139836236365665
5987,0.5986999999999504,-0.96785823142517,0.971990113088025,-0.381419486801244
5988,0.5987999999999504,-0.9698147277558822,0.9720113193608734,-0.3814401546430881
5989,0.5988999999999504,-0.9708312325439983,0.972030862077851,-0.38146039610268534
5990,0.5989999999999503,-0.9705223820284147,0.9720487231989771,-0.38148023853511837
5991,0.5990999999999503,-0.9684738112671987,0.9720648846461172,-0.38149970644802406
5992,0.5991999999999503,-0.9689631460864621,0.9720793282980468,-0.38151882152235256
5993,0.5992999999999503,-0.9696607956949905,0.9720920359841224,-0.38153760273881465
5994,0.5993999999999503,-0.9697478694957724,0.9721029894772815,-0.38155606664527636
5995,0.5994999999999503,-0.9691026742421062,0.9721121704869546,-0.38157422774566163
5996,0.5995999999999503,-0.9675894965434407,0.9721195606523154,-0.38159209895315904
5997,0.5996999999999503,-0.9650612268356707,0.9721251415361487,-0.381609692036976
5998,0.5997999999999503,-0.9624226959347307,0.9721288946194955,-0.3816270180011647
5999,0.5998999999999503,-0.9641510610728764,0.9721308012971368,-0.3816440873579473
6000,0.5999999999999502,-0.9658945254964776,0.972130842873918,-0.38166091028555027
6001,0.6000999999999502,-0.9676385662085781,0.9721290005618659,-0.38167749668219847
6002,0.6001999999999502,-0.9693631445495174,0.9721252554780361,-0.3816938561406697
6003,0.6002999999999502,-0.971042297157156,0.9721195886430073,-0.38170999787216314
6004,0.6003999999999502,-0.9726437459980307,0.9721119809799413,-0.381725930607652
6005,0.6004999999999502,-0.9741285522001025,0.9721024133141275,-0.3817416625017476
6006,0.6005999999999502,-0.9754508433873021,0.9720908663729299,-0.3817572010592819
6007,0.6006999999999502,-0.9765576482181842,0.9720773207860653,-0.3817725530988407
6008,0.6007999999999502,-0.9773888732605951,0.9720617570861428,-0.38178772476002676
6009,0.6008999999999501,-0.9778774548663598,0.9720441557094032,-0.3818027215537118
6010,0.6009999999999501,-0.9779497117406325,0.9720244969966046,-0.38181754844741433
6011,0.6010999999999501,-0.9775259128361534,0.9720027611940093,-0.3818322099732606
6012,0.6011999999999501,-0.9765210614567775,0.9719789284544348,-0.3818467103436655
6013,0.6012999999999501,-0.9748458821253048,0.9719529788383422,-0.3818610535607263
6014,0.6013999999999501,-0.9724079840732025,0.971924892314939,-0.3818752435081838
6015,0.6014999999999501,-0.9691131658436046,0.9718946487632869,-0.38188928401917926
6016,0.6015999999999501,-0.9648668201994239,0.9718622279734022,-0.3819031789172841
6017,0.60169999999995,-0.9647802600208888,0.9718276096473485,-0.38191693203196725
6018,0.60179999999995,-0.9661842058746437,0.971790773400315,-0.3819305471921318
6019,0.60189999999995,-0.9672583718958501,0.9717516987616842,-0.3819440282026947
6020,0.60199999999995,-0.9685262513501507,0.9717103651760837,-0.3819573788096632
6021,0.60209999999995,-0.9700997809032207,0.971666752004424,-0.38197060265921734
6022,0.60219999999995,-0.9716438233894918,0.9716208385249164,-0.381983703255804
6023,0.60229999999995,-0.9731349370606673,0.9715726039340725,-0.38199668392398867
6024,0.60239999999995,-0.9745463842147056,0.971522027347678,-0.38200954777787194
6025,0.60249999999995,-0.9758480517785676,0.9714690878017397,-0.382022297700977
6026,0.60259999999995,-0.9770064187684501,0.9714137642534046,-0.38203493633834223
6027,0.6026999999999499,-0.9779845787436656,0.9713560355818479,-0.3820474661012145
6028,0.6027999999999499,-0.978742324431406,0.9712958805891303,-0.38205988918344125
6029,0.6028999999999499,-0.9792362999662847,0.9712332780010267,-0.382072207587504
6030,0.6029999999999499,-0.979420223770679,0.9711682064678296,-0.382084423157403
6031,0.6030999999999499,-0.979245182223572,0.9711006445651291,-0.3820965376150954
6032,0.6031999999999499,-0.9786599912276102,0.9710305707945748,-0.3821085525973172
6033,0.6032999999999499,-0.9776116199082121,0.9709579635846255,-0.3821204696897839
6034,0.6033999999999499,-0.9760456682452499,0.9708828012912883,-0.38213229045667596
6035,0.6034999999999499,-0.9739068886338555,0.9708050621988544,-0.38214401646381313
6036,0.6035999999999498,-0.9711397402633316,0.9707284498773433,-0.38215564929486406
6037,0.6036999999999498,-0.9676889647478946,0.9706513613915521,-0.3821671905605588
6038,0.6037999999999498,-0.9636519650205486,0.9705717898908671,-0.38217864190140455
6039,0.6038999999999498,-0.9647883141369581,0.97048971475514,-0.3821900049846807
6040,0.6039999999999498,-0.9657077256542346,0.9704051152981008,-0.3822012814968408
6041,0.6040999999999498,-0.9663569374587815,0.970317970768027,-0.3822124731323492
6042,0.6041999999999498,-0.9666794359722584,0.970228260348413,-0.3822235815801911
6043,0.6042999999999498,-0.9668332017754334,0.9701359631586414,-0.3822346085090766
6044,0.6043999999999498,-0.9682584041901291,0.9700410582546488,-0.3822455555524828
6045,0.6044999999999497,-0.9696637147251999,0.9699435246295927,-0.3822564242945679
6046,0.6045999999999497,-0.9710341504201914,0.9698433412145111,-0.38226721625773485
6047,0.6046999999999497,-0.9723530489230864,0.969740486878979,-0.38227793289277257
6048,0.6047999999999497,-0.9736020485099195,0.9696349404317595,-0.3822885755719864
6049,0.6048999999999497,-0.9747610853464856,0.9695266806214513,-0.3822991455857813
6050,0.6049999999999497,-0.9758084100096928,0.9694156861371314,-0.38230964414272295
6051,0.6050999999999497,-0.9767206250776762,0.9693019356089958,-0.3823200723729853
6052,0.6051999999999497,-0.9774727452505515,0.9691854076090005,-0.38233043133477174
6053,0.6052999999999497,-0.9780382809873837,0.9690660806515006,-0.3823407220232396
6054,0.6053999999999496,-0.9783893460634967,0.9689439331938937,-0.38235094538116454
6055,0.6054999999999496,-0.9784967888013508,0.9688189436372658,-0.38236110231064263
6056,0.6055999999999496,-0.9783303460514375,0.968691090327043,-0.38237119368512756
6057,0.6056999999999496,-0.9778588183428061,0.968560351553648,-0.38238122036100314
6058,0.6057999999999496,-0.9770502640282444,0.9684267055531639,-0.38239118318823884
6059,0.6058999999999496,-0.9758722097501731,0.9682901305080056,-0.38240108301955433
6060,0.6059999999999496,-0.9742918741709994,0.9681506045475966,-0.3824109207178459
6061,0.6060999999999496,-0.972276401653889,0.9680081057490532,-0.38242069716169175
6062,0.6061999999999496,-0.9697931024431377,0.9678626121378748,-0.382430413248893
6063,0.6062999999999495,-0.9668096958664901,0.967714101688638,-0.38244006989812984
6064,0.6063999999999495,-0.9632945531504981,0.9675625523256959,-0.38244966804885155
6065,0.6064999999999495,-0.9637403519313185,0.9674079419238778,-0.38245920865963945
6066,0.6065999999999495,-0.9644725276748212,0.9672502483091927,-0.38246869270523015
6067,0.6066999999999495,-0.965021219764277,0.9670894492595311,-0.3824781211725136
6068,0.6067999999999495,-0.9653550349218738,0.9669255225053675,-0.3824874950556619
6069,0.6068999999999495,-0.9657747014217827,0.9667584457304593,-0.38249681535075664
6070,0.6069999999999495,-0.9664051998001045,0.9666918576215537,-0.3825060830500759
6071,0.6070999999999495,-0.967024376223388,0.9666790357428879,-0.3825152991363238
6072,0.6071999999999494,-0.9676292691474069,0.9666658780357652,-0.38252446457702743
6073,0.6072999999999494,-0.9682166850649063,0.9666523835338162,-0.3825335803193204
6074,0.6073999999999494,-0.9687831912150223,0.9666385512705896,-0.38254264728525866
6075,0.6074999999999494,-0.9696152192154498,0.9666243802795594,-0.3825516663679448
6076,0.6075999999999494,-0.9707408039880506,0.966609869594131,-0.38256063842843363
6077,0.6076999999999494,-0.9718098557242097,0.9665950182476464,-0.38256956429364114
6078,0.6077999999999494,-0.9728096161520737,0.9665798252733908,-0.38257844475520697
6079,0.6078999999999494,-0.9737265110752442,0.9665642897045965,-0.3825872805693839
6080,0.6079999999999494,-0.9745461756573744,0.9665484105744494,-0.38259607245783
6081,0.6080999999999493,-0.9752534873642715,0.966532186916093,-0.3826048211092876
6082,0.6081999999999493,-0.9758326067189703,0.9665216638045319,-0.3826135271819967
6083,0.6082999999999493,-0.9762670259022739,0.9665299076688435,-0.38262219130664793
6084,0.6083999999999493,-0.9765396250951724,0.9665381193643864,-0.38263081408988153
6085,0.6084999999999493,-0.9766327363156544,0.9665462988453911,-0.3826393961179171
6086,0.6085999999999493,-0.9765282143566586,0.9665544460660662,-0.38264793796038266
6087,0.6086999999999493,-0.9762075142904328,0.9665625609805983,-0.3826564401740267
6088,0.6087999999999493,-0.9756517748731162,0.9665706435431505,-0.38266490330626074
6089,0.6088999999999493,-0.9748419070670153,0.9665786937078619,-0.3826733278984077
6090,0.6089999999999492,-0.9737586868006484,0.9665867114288467,-0.38268171448847643
6091,0.6090999999999492,-0.9723828510108783,0.9665946966601936,-0.3826900636135774
6092,0.6091999999999492,-0.9706951959587555,0.9666026493559646,-0.3826983758117486
6093,0.6092999999999492,-0.969079960043609,0.9666105694701959,-0.38270665162331513
6094,0.6093999999999492,-0.9681006387847187,0.9666184569568952,-0.3827148915917253
6095,0.6094999999999492,-0.9669683580918821,0.9666263117700437,-0.38272309626388706
6096,0.6095999999999492,-0.9656745429926413,0.9666341338635941,-0.382731266190063
6097,0.6096999999999492,-0.9642105415005731,0.9666419231914715,-0.3827394019233806
6098,0.6097999999999492,-0.9635079356340246,0.9666496797075724,-0.38274750401891217
6099,0.6098999999999491,-0.9639167915829352,0.9666574033657657,-0.3827555730325281
6100,0.6099999999999491,-0.9641766289539323,0.9666650941198915,-0.38276360951943045
6101,0.6100999999999491,-0.9642692193496376,0.9666727519237619,-0.3827716140325344
6102,0.6101999999999491,-0.9641758553385762,0.9666803767311607,-0.3827795871206671
6103,0.6102999999999491,-0.9638774345776763,0.9666879684958434,-0.3827875293267222
6104,0.6103999999999491,-0.9633545482438154,0.9666955271715371,-0.38279544118572095
6105,0.6104999999999491,-0.9640050040401378,0.9667030527119408,-0.3828033232229281
6106,0.6105999999999491,-0.9646932477842974,0.966710545070725,-0.38281117595202924
6107,0.6106999999999491,-0.965378664935366,0.9667180042015319,-0.38281899987340656
6108,0.610799999999949,-0.9660593400799706,0.9667254300579745,-0.3828267954725613
6109,0.610899999999949,-0.9669112678128275,0.9667328225936375,-0.38283456321872883
6110,0.610999999999949,-0.967881852720789,0.9667401817620761,-0.3828423035637242
6111,0.611099999999949,-0.968816778489382,0.9667475075168162,-0.3828500169410095
6112,0.611199999999949,-0.9697086531702447,0.9667547998113539,-0.3828577037650424
6113,0.611299999999949,-0.970549685547321,0.9667620585991553,-0.38286536443085395
6114,0.611399999999949,-0.9713316950664594,0.9667692838336557,-0.3828729993139607
6115,0.611499999999949,-0.9720461240865365,0.9667764754682597,-0.38288060877045976
6116,0.611599999999949,-0.9726840524962159,0.9667836334563402,-0.38288819313745465
6117,0.611699999999949,-0.9732362147238666,0.9667907577512382,-0.3828957527336515
6118,0.6117999999999489,-0.9736930191484637,0.9667978483062628,-0.3829032878601951
6119,0.6118999999999489,-0.9740445698966709,0.9668049050746899,-0.38291079880166695
6120,0.6119999999999489,-0.9742806909860994,0.9668119280097621,-0.38291828582723636
6121,0.6120999999999489,-0.9743909527474811,0.9668189170646889,-0.38292574919191036
6122,0.6121999999999489,-0.9743647004298264,0.9668258721926454,-0.38293318913786417
6123,0.6122999999999489,-0.9741910848633466,0.9668327933467724,-0.38294060589580337
6124,0.6123999999999489,-0.9741993467194359,0.9668396804801764,-0.3829479996863439
6125,0.6124999999999489,-0.9743687002115976,0.9668465335459286,-0.3829553707213454
6126,0.6125999999999489,-0.9744741513357884,0.9668533524970655,-0.3829627192051846
6127,0.6126999999999488,-0.9745110241790959,0.966860137286588,-0.38297004533598644
6128,0.6127999999999488,-0.9744745163324755,0.9668668878674622,-0.3829773493067203
6129,0.6128999999999488,-0.9743597057211358,0.9668736041926184,-0.38298463130618515
6130,0.6129999999999488,-0.9741615581209072,0.9668802862149515,-0.3829918915198911
6131,0.6130999999999488,-0.9738749353078778,0.9668869338873209,-0.38299913013078424
6132,0.6131999999999488,-0.9734946037814521,0.9668935471625512,-0.38300634731985694
6133,0.6132999999999488,-0.9730152439958174,0.9669001259934312,-0.3830135432666152
6134,0.6133999999999488,-0.97243146003165,0.9669066703327149,-0.3830207181494003
6135,0.6134999999999488,-0.9717377896387183,0.9669131801331211,-0.38302787214562567
6136,0.6135999999999487,-0.9709287145807275,0.9669196553473339,-0.38303500543183333
6137,0.6136999999999487,-0.9699986712161361,0.9669763019167975,-0.3830421181837281
6138,0.6137999999999487,-0.9689420612524973,0.9670444169944796,-0.3830492105760089
6139,0.6138999999999487,-0.967753262616916,0.9671123276841956,-0.3830562827822043
6140,0.6139999999999487,-0.9664266403911458,0.9671800285005148,-0.3830633349743788
6141,0.6140999999999487,-0.9649565577664287,0.967247513844505,-0.3830703673227641
6142,0.6141999999999487,-0.9634220804750421,0.9673147780019282,-0.38307737999540514
6143,0.6142999999999487,-0.9637182403964952,0.9673818151413731,-0.38308437315765526
6144,0.6143999999999487,-0.9640105549109463,0.9674486193123222,-0.3830913469717505
6145,0.6144999999999486,-0.9642984868105825,0.967515184443158,-0.38309830159627817
6146,0.6145999999999486,-0.9645814752818389,0.9675815043391052,-0.3831052371856743
6147,0.6146999999999486,-0.9648589356182646,0.967647572680116,-0.38311215388973785
6148,0.6147999999999486,-0.9651302589071057,0.9677133830186999,-0.383119051853131
6149,0.6148999999999486,-0.9653948116859894,0.9677789287777014,-0.3831259312148832
6150,0.6149999999999486,-0.9656519355669706,0.9678442032480348,-0.38313279210800383
6151,0.6150999999999486,-0.9659009468261665,0.9679091995863763,-0.3831396346590386
6152,0.6151999999999486,-0.9661411359582548,0.9679739108128266,-0.3831464589877519
6153,0.6152999999999486,-0.966628273941391,0.9680383298085451,-0.38315326520681786
6154,0.6153999999999485,-0.9673716391196465,0.9681024493133683,-0.38316005342161435
6155,0.6154999999999485,-0.9680795220842889,0.968166261923417,-0.3831668237300086
6156,0.6155999999999485,-0.9687469972869152,0.968229760088703,-0.3831735762223252
6157,0.6156999999999485,-0.9693689404828494,0.9682929361107419,-0.38318031098125577
6158,0.6157999999999485,-0.9699400338919153,0.9683557821401826,-0.3831870280819553
6159,0.6158999999999485,-0.9704547721456211,0.9684182901744598,-0.38319372759212406
6160,0.6159999999999485,-0.9709074690338564,0.9684804520554794,-0.38320040957220686
6161,0.6160999999999485,-0.9712922650614947,0.968542259467343,-0.38320707407563037
6162,0.6161999999999485,-0.9716031358218495,0.96860370393412,-0.3832137211491143
6163,0.6162999999999484,-0.9718339011897011,0.9686647768176736,-0.3832203508330393
6164,0.6163999999999484,-0.9719782353316332,0.968725469315546,-0.383226963161832
6165,0.6164999999999484,-0.9720296775256805,0.9687857724589086,-0.383233558164443
6166,0.6165999999999484,-0.9719816437759141,0.9688456771105812,-0.38324013586480665
6167,0.6166999999999484,-0.9718274392006288,0.9689051739631219,-0.38324669628234287
6168,0.6167999999999484,-0.9720587589947842,0.9689642535369929,-0.3832532394324741
6169,0.6168999999999484,-0.9724600071510517,0.9690229061787987,-0.3832597653271778
6170,0.6169999999999484,-0.9728254129906687,0.969081122059601,-0.38326627397546226
6171,0.6170999999999484,-0.9731521480550828,0.969138891173305,-0.3832727653839214
6172,0.6171999999999483,-0.9734372974964797,0.9691962033351179,-0.38327923955720145
6173,0.6172999999999483,-0.9736778618377013,0.9692530481800737,-0.38328569649848476
6174,0.6173999999999483,-0.9738707590419071,0.969309415161621,-0.3832921362099414
6175,0.6174999999999483,-0.9740128268907007,0.9693652935502679,-0.3832985586931254
6176,0.6175999999999483,-0.9741008256664795,0.9694206724322783,-0.38330496394935687
6177,0.6176999999999483,-0.9741314411319697,0.9694755407084119,-0.38331135198004207
6178,0.6177999999999483,-0.9741012877973338,0.9695298870927,-0.38331772278697485
6179,0.6178999999999483,-0.9740069124629505,0.9695837001112514,-0.383324076372584
6180,0.6179999999999483,-0.9738447980240004,0.9696369681010747,-0.38333041274010343
6181,0.6180999999999482,-0.9736113675213841,0.9696896792089156,-0.38333673189378675
6182,0.6181999999999482,-0.9733029884222493,0.9697418213900928,-0.3833430338389642
6183,0.6182999999999482,-0.9729159771125341,0.9697933824073304,-0.3833493185821591
6184,0.6183999999999482,-0.9724466035834012,0.9698443498295716,-0.38335558613109233
6185,0.6184999999999482,-0.971891096293247,0.9698947110307723,-0.383361836494719
6186,0.6185999999999482,-0.971245647187063,0.9699444531886605,-0.383368069683174
6187,0.6186999999999482,-0.970506416855295,0.9699935632834578,-0.3833742857076957
6188,0.6187999999999482,-0.969669539814913,0.9700420280965539,-0.38338048458058227
6189,0.6188999999999482,-0.9687311298961665,0.9700898342091308,-0.3833866663150381
6190,0.6189999999999481,-0.9676872857193867,0.9701369680007271,-0.3833928309250722
6191,0.6190999999999481,-0.9665340962471912,0.970183415647743,-0.38339897842533116
6192,0.6191999999999481,-0.9652676463985059,0.9702291631218771,-0.3834051088309606
6193,0.6192999999999481,-0.9638840227119192,0.9702741961884979,-0.3834112221574173
6194,0.6193999999999481,-0.9623793190469977,0.9703185004049439,-0.38341731842031984
6195,0.6194999999999481,-0.961077918869832,0.9703620611187554,-0.38342339763524963
6196,0.6195999999999481,-0.9611665166944747,0.9704048634658371,-0.3834294598175912
6197,0.6196999999999481,-0.961250050555442,0.9704468923685527,-0.38343550498234424
6198,0.6197999999999481,-0.9613283143812871,0.970488132533758,-0.3834415331439717
6199,0.619899999999948,-0.961756424615827,0.9705285684507708,-0.3834475443162436
6200,0.619999999999948,-0.9624542390535838,0.9705681843892899,-0.3834535385120618
6201,0.620099999999948,-0.9631377748101879,0.9706069643972624,-0.38345951574335974
6202,0.620199999999948,-0.9638043186817639,0.970644892298711,-0.3834654760209551
6203,0.620299999999948,-0.9644510324541651,0.9706819516915276,-0.3834714193544762
6204,0.620399999999948,-0.9650749536814678,0.97071812594524,-0.38347734575222264
6205,0.620499999999948,-0.9656729967847619,0.9707533981987633,-0.38348325522116766
6206,0.620599999999948,-0.9662419544790191,0.9707877513581437,-0.38348914776685555
6207,0.620699999999948,-0.966778499535801,0.9708211680943043,-0.38349502339340197
6208,0.620799999999948,-0.9672791868895271,0.9708536308408022,-0.3835008821034835
6209,0.6208999999999479,-0.9677404560948768,0.9708851217916085,-0.38350672389835816
6210,0.6209999999999479,-0.9681586341426588,0.9709156228989166,-0.3835125487779053
6211,0.6210999999999479,-0.968529938641082,0.9709451158709923,-0.38351835674067547
6212,0.6211999999999479,-0.9688504813687936,0.9709735821700703,-0.38352414778398575
6213,0.6212999999999479,-0.969116272205266,0.9710010030103077,-0.38352992190400786
6214,0.6213999999999479,-0.9693232234431136,0.9710273593557985,-0.38353567909590514
6215,0.6214999999999479,-0.9694671544856533,0.9710613359619088,-0.38354141935394725
6216,0.6215999999999479,-0.9695437969315147,0.9711106744745956,-0.38354714267167117
6217,0.6216999999999478,-0.9695488000463203,0.9711593290459396,-0.3835528490420574
6218,0.6217999999999478,-0.9694777366194195,0.9712072821622009,-0.38355853845768456
6219,0.6218999999999478,-0.9693261092013762,0.9712545160486925,-0.3835642109109255
6220,0.6219999999999478,-0.9690893567154064,0.9713010126683512,-0.38356986639414664
6221,0.6220999999999478,-0.9687628614332638,0.9713467537204237,-0.3835755048998805
6222,0.6221999999999478,-0.9690216217109386,0.9713917206392654,-0.3835811264210441
6223,0.6222999999999478,-0.9694767369067876,0.9714358945932496,-0.3835867309511189
6224,0.6223999999999478,-0.969908959604856,0.9714792564837796,-0.38359231848434905
6225,0.6224999999999478,-0.9703163713455255,0.9715217869444003,-0.3835978890159306
6226,0.6225999999999478,-0.9706969934866345,0.9715634663400008,-0.3836034425421719
6227,0.6226999999999477,-0.9710487878134063,0.9716042747661015,-0.38360897906067704
6228,0.6227999999999477,-0.9713696573060402,0.9716441920482153,-0.38361449857048946
6229,0.6228999999999477,-0.9716574470683192,0.9716831977412754,-0.3836200010722359
6230,0.6229999999999477,-0.9719099454196619,0.9717212711291208,-0.38362548656824935
6231,0.6230999999999477,-0.9721248851521046,0.9717583912240245,-0.38363095506268813
6232,0.6231999999999477,-0.9722999449527674,0.9717945367662627,-0.3836364065616219
6233,0.6232999999999477,-0.9724327509914406,0.9718296862237054,-0.38364184107309723
6234,0.6233999999999477,-0.9725208786720366,0.971863817791424,-0.38364725860720955
6235,0.6234999999999477,-0.9725618545458219,0.971896909391304,-0.383652659176138
6236,0.6235999999999476,-0.9725531583835452,0.971928938671652,-0.3836580427941811
6237,0.6236999999999476,-0.9724922254028626,0.9719598830067879,-0.38366340947774075
6238,0.6237999999999476,-0.9723764486467914,0.9719897194966136,-0.3836687592453412
6239,0.6238999999999476,-0.9722031815083297,0.9720184249661492,-0.38367409211758596
6240,0.6239999999999476,-0.9719697403958492,0.9720459759650295,-0.3836794081171338
6241,0.6240999999999476,-0.9716734075333974,0.9720723487669529,-0.3836847072686425
6242,0.6241999999999476,-0.9713114338896338,0.9720975193690781,-0.3836899895987276
6243,0.6242999999999476,-0.9708810422287639,0.9721214634913623,-0.38369525513586983
6244,0.6243999999999476,-0.9706218407539743,0.9721441565758394,-0.38370050391034843
6245,0.6244999999999475,-0.9704154522250347,0.9721655737858315,-0.38370573595416957
6246,0.6245999999999475,-0.9701731177537024,0.9721856900050966,-0.38371095130095806
6247,0.6246999999999475,-0.9698934657086908,0.9722044798369095,-0.3837161499858732
6248,0.6247999999999475,-0.9695751046015522,0.9722219176030775,-0.38372133204550984
6249,0.6248999999999475,-0.9692166239229904,0.9722379773428933,-0.38372649751780336
6250,0.6249999999999475,-0.9688165950117286,0.9722526328120278,-0.38373164644193464
6251,0.6250999999999475,-0.9683735719536616,0.9722658574813688,-0.38373677885820784
6252,0.6251999999999475,-0.9678860925091228,0.9722776245358089,-0.3837418948079966
6253,0.6252999999999475,-0.9673526790662147,0.9723015089178018,-0.38374699433360376
6254,0.6253999999999474,-0.9667718396182952,0.9723771891761477,-0.38375207747818957
6255,0.6254999999999474,-0.9661420687638719,0.9724521204788897,-0.3837571442856894
6256,0.6255999999999474,-0.9654618487273404,0.9725262825739145,-0.3837621948007121
6257,0.6256999999999474,-0.9647296503992007,0.9725996549431839,-0.38376722906847294
6258,0.6257999999999474,-0.9639439343946014,0.9726722168009702,-0.3837722471347162
6259,0.6258999999999474,-0.9631031521292921,0.972743947092048,-0.3837772490456217
6260,0.6259999999999474,-0.9622057469123046,0.9728148244898495,-0.383782234847785
6261,0.6260999999999474,-0.9622800776842881,0.9728848273945875,-0.3837872045881156
6262,0.6261999999999474,-0.9628082251107448,0.9729539339313568,-0.3837921583138033
6263,0.6262999999999473,-0.9633164050118822,0.973022121948218,-0.38379709607226625
6264,0.6263999999999473,-0.9638024295347973,0.9730893690142743,-0.3838020179111072
6265,0.6264999999999473,-0.9642640405318226,0.9731556524177465,-0.38380692387808535
6266,0.6265999999999473,-0.9646989110870369,0.9732209491640559,-0.38381181402107145
6267,0.6266999999999473,-0.9651046472199111,0.9732852359739229,-0.3838166883880574
6268,0.6267999999999473,-0.9654787897663404,0.9733484892814883,-0.3838215470270855
6269,0.6268999999999473,-0.9658188164371073,0.9734106852324645,-0.3838263899862831
6270,0.6269999999999473,-0.9661221440535728,0.9734717996823256,-0.3838312173138446
6271,0.6270999999999473,-0.9663861309601217,0.9735318081945399,-0.3838360290580099
6272,0.6271999999999472,-0.9666080796125855,0.9735906860388548,-0.3838408252671079
6273,0.6272999999999472,-0.9667852393415097,0.9736484081896365,-0.38384560598953094
6274,0.6273999999999472,-0.9669148092887339,0.9737049493242704,-0.3838503712737614
6275,0.6274999999999472,-0.9669939415152867,0.9737602838216286,-0.38385512116841164
6276,0.6275999999999472,-0.9670197442780817,0.9738143857606043,-0.3838598557222149
6277,0.6276999999999472,-0.9669892854723093,0.9738672289187198,-0.3838645749840821
6278,0.6277999999999472,-0.9668995962357743,0.9739187867708085,-0.38386927900311757
6279,0.6278999999999472,-0.9667476747107155,0.9739690324877717,-0.38387396782864924
6280,0.6279999999999472,-0.9665304899578695,0.9740179389354147,-0.3838786415102942
6281,0.6280999999999471,-0.9662449860167208,0.974065478673357,-0.3838833000979658
6282,0.6281999999999471,-0.9658880861050101,0.9741116239540218,-0.3838879436419289
6283,0.6282999999999471,-0.9654566969496654,0.9741563467216998,-0.3838925721928513
6284,0.6283999999999471,-0.9653667488625597,0.9741996186116875,-0.38389718580183146
6285,0.6284999999999471,-0.9658289396396789,0.9742414109494989,-0.38390178452044893
6286,0.6285999999999471,-0.9662765480635268,0.974281694750146,-0.38390636840081355
6287,0.6286999999999471,-0.966708270664439,0.9743204407174861,-0.3839109374955863
6288,0.6287999999999471,-0.9671227665716178,0.9743576192436346,-0.3839154918580506
6289,0.6288999999999471,-0.9675186579941547,0.9743932004084354,-0.383920031542121
6290,0.628999999999947,-0.9678945307796486,0.9744271539789914,-0.383924556602391
6291,0.629099999999947,-0.9682489350515817,0.9744594494092437,-0.3839290670941679
6292,0.629199999999947,-0.9685803859263552,0.9744900558396022,-0.38393356307350957
6293,0.629299999999947,-0.9688873643106023,0.9745189420966196,-0.38393804459722375
6294,0.629399999999947,-0.9691683177791198,0.9745460766927048,-0.38394251172291866
6295,0.629499999999947,-0.9694216615334584,0.974571427825872,-0.3839469645090005
6296,0.629599999999947,-0.9696457794409306,0.9745949633795228,-0.38395140301470243
6297,0.629699999999947,-0.9698390251534976,0.9746166509222535,-0.38395582730008165
6298,0.629799999999947,-0.9699997233057129,0.9746364577076866,-0.38396023742603286
6299,0.629899999999947,-0.970126170790613,0.9746543506743228,-0.3839646334542757
6300,0.6299999999999469,-0.9702166381121794,0.9746702964454057,-0.3839690154473687
6301,0.6300999999999469,-0.9702693708127155,0.9746842613288011,-0.38397338346868093
6302,0.6301999999999469,-0.9702825909732377,0.974696211316885,-0.3839777375824012
6303,0.6302999999999469,-0.9702544987847199,0.9747061120864355,-0.3839820778534845
6304,0.6303999999999469,-0.9701832741878005,0.9747139289985298,-0.38398640434768366
6305,0.6304999999999469,-0.9700670785783259,0.9747196270984414,-0.3839907171314805
6306,0.6305999999999469,-0.9699040565758905,0.9747231711155352,-0.3839950162720734
6307,0.6306999999999469,-0.9699210297929909,0.9747245254631608,-0.38399930183736114
6308,0.6307999999999468,-0.970103645502624,0.97472365423854,-0.384003573895889
6309,0.6308999999999468,-0.9702673932757455,0.97472052122265,-0.3840078325168163
6310,0.6309999999999468,-0.970411375832938,0.9747150898800996,-0.38401207776989393
6311,0.6310999999999468,-0.9705346798413385,0.9747073233589995,-0.3840163097254165
6312,0.6311999999999468,-0.9706363763358246,0.9746971844908247,-0.38402052845418977
6313,0.6312999999999468,-0.9707155211699056,0.9746846357902726,-0.3840247340274767
6314,0.6313999999999468,-0.9707711554957232,0.9746696394551142,-0.3840289265169603
6315,0.6314999999999468,-0.9708023062724966,0.9746521573660404,-0.3840331059947177
6316,0.6315999999999468,-0.9708079868026724,0.9746321510865059,-0.3840372725331606
6317,0.6316999999999467,-0.9707871972949795,0.9746095818625706,-0.38404142620501575
6318,0.6317999999999467,-0.9707389254535251,0.9745844106227404,-0.38404556708325405
6319,0.6318999999999467,-0.9706621470920134,0.9745565979778108,-0.38404969524108457
6320,0.6319999999999467,-0.9705558267721189,0.9745261042207132,-0.38405381075189066
6321,0.6320999999999467,-0.9704189184650008,0.9744928893263687,-0.3840579136892106
6322,0.6321999999999467,-0.9702503662349021,0.9744569129515493,-0.38406200412668673
6323,0.6322999999999467,-0.9700491049437445,0.9744181344347526,-0.38406608213805177
6324,0.6323999999999467,-0.9698140609756033,0.9743765127960876,-0.38407014779707627
6325,0.6324999999999467,-0.9695441529799165,0.9743320067371802,-0.38407420117753927
6326,0.6325999999999466,-0.969238292632273,0.9742845746410965,-0.3840782423532122
6327,0.6326999999999466,-0.9688953854116067,0.97423417457229,-0.38408227139780976
6328,0.6327999999999466,-0.9685143313926188,0.974180764276573,-0.38408628838500136
6329,0.6328999999999466,-0.9680940260522546,0.9741243011811164,-0.3840902933883272
6330,0.6329999999999466,-0.9676333610890588,0.9740647423944815,-0.3840942864812373
6331,0.6330999999999466,-0.9671312252542484,0.9740020447066835,-0.38409826773702754
6332,0.6331999999999466,-0.966586505193355,0.9739361645892934,-0.38410223722883235
6333,0.6332999999999466,-0.9659980862973065,0.9738670581955763,-0.38410619502961435
6334,0.6333999999999466,-0.9653648535618391,0.973794681360672,-0.38411014121213816
6335,0.6334999999999466,-0.9646856924541561,0.973718989601819,-0.38411407584894847
6336,0.6335999999999465,-0.9639594897857745,0.9736399381186226,-0.38411799901237886
6337,0.6336999999999465,-0.963524116616818,0.9735574817933711,-0.384121910774514
6338,0.6337999999999465,-0.9637778993454812,0.9734715751914005,-0.3841258112071857
6339,0.6338999999999465,-0.9640035613270722,0.9733821725615087,-0.3841297003819713
6340,0.6339999999999465,-0.9641995049769169,0.9732892278364229,-0.38413357837018025
6341,0.6340999999999465,-0.9643641124060442,0.9731926946333183,-0.38413744524283644
6342,0.6341999999999465,-0.9644957469794706,0.9730925262543908,-0.38414130107067296
6343,0.6342999999999465,-0.9645927549186359,0.9729886756874847,-0.38414514592414867
6344,0.6343999999999465,-0.9646534669457298,0.9728810956067742,-0.38414897987341096
6345,0.6344999999999464,-0.9646761999675697,0.9727697383735009,-0.38415280298831755
6346,0.6345999999999464,-0.9646592587966314,0.9726545560367664,-0.38415661533840684
6347,0.6346999999999464,-0.9646009379067526,0.97253550033438,-0.38416041699292336
6348,0.6347999999999464,-0.9644995232209501,0.9724125226937612,-0.3841642080207969
6349,0.6348999999999464,-0.9643532939287014,0.9722855742328974,-0.3841679884906499
6350,0.6349999999999464,-0.9641605243299477,0.9721546057613555,-0.38417175847079943
6351,0.6350999999999464,-0.96391948570298,0.9720195677813456,-0.38417551802924527
6352,0.6351999999999464,-0.9636284481932634,0.9718804104888388,-0.3841792672336871
6353,0.6352999999999464,-0.9632856827201541,0.9717370837747354,-0.3841830061515109
6354,0.6353999999999463,-0.9632597563037306,0.9715895372260835,-0.384186734849803
6355,0.6354999999999463,-0.9633142042283765,0.9714377201273463,-0.3841904533953568
6356,0.6355999999999463,-0.9633679579636631,0.9712815814617175,-0.3841941618546609
6357,0.6356999999999463,-0.9634209810104587,0.9711210699124835,-0.38419786029390274
6358,0.6357999999999463,-0.9634732360047891,0.9709561338644286,-0.3842015487789971
6359,0.6358999999999463,-0.963524684716928,0.9707867214052857,-0.38420522737555846
6360,0.6359999999999463,-0.9635752880501901,0.9706127803272266,-0.38420889614893505
6361,0.6360999999999463,-0.9638507120446157,0.9704342581283938,-0.3842125551641833
6362,0.6361999999999463,-0.964219128070956,0.9702511020144705,-0.3842162044861056
6363,0.6362999999999462,-0.9645744214088516,0.9700632589002869,-0.3842198441792367
6364,0.6363999999999462,-0.9649157235458826,0.9698706754114621,-0.38422347430783454
6365,0.6364999999999462,-0.9652421506071712,0.9696732978860801,-0.3842270949359303
6366,0.6365999999999462,-0.9655528038603121,0.9694710723763977,-0.384230706127281
6367,0.6366999999999462,-0.9658467702439862,0.9692639446505825,-0.3842343079454136
6368,0.6367999999999462,-0.966123122919766,0.9690518601944815,-0.38423790045362016
6369,0.6368999999999462,-0.9663809218465748,0.9688347642134162,-0.3842414837149392
6370,0.6369999999999462,-0.9666192143772356,0.9686126016340056,-0.38424505779219403
6371,0.6370999999999462,-0.9668370358764992,0.9684892394355099,-0.3842486227479842
6372,0.6371999999999461,-0.9670334103599099,0.9684375692038426,-0.38425217864467465
6373,0.6372999999999461,-0.9672073511528346,0.9683952327019072,-0.3842557255444272
6374,0.6373999999999461,-0.9673578615689413,0.9684011058124635,-0.38425926350916945
6375,0.6374999999999461,-0.967483935607385,0.9684068560021614,-0.3842627926006374
6376,0.6375999999999461,-0.9675845586679217,0.9684124829968153,-0.384266312880339
6377,0.6376999999999461,-0.9676587082831442,0.9684179865222972,-0.3842698244095868
6378,0.6377999999999461,-0.9677053548669945,0.9684233663045384,-0.38427332724947966
6379,0.6378999999999461,-0.9677234624786825,0.9684286220695307,-0.38427682146090175
6380,0.637999999999946,-0.9677119896011052,0.9684337535433276,-0.3842803071045514
6381,0.638099999999946,-0.9676698899328333,0.968438971101611,-0.38428378424090354
6382,0.638199999999946,-0.9675961131926945,0.9684580643952198,-0.38428725293023225
6383,0.638299999999946,-0.9674896059359637,0.9684769332428329,-0.38429071323260494
6384,0.638399999999946,-0.9673493123811283,0.9684955768778263,-0.3842941652078808
6385,0.638499999999946,-0.9671741752461767,0.968513994532979,-0.384297608915712
6386,0.638599999999946,-0.9669631365933208,0.9685321854404643,-0.3843010444155237
6387,0.638699999999946,-0.9667151386810461,0.9685501488318421,-0.3843044717665423
6388,0.638799999999946,-0.9665802956679922,0.968567883938051,-0.3843078910277721
6389,0.638899999999946,-0.9668307594622613,0.9685853899893998,-0.3843113022579884
6390,0.638999999999946,-0.9670693807262029,0.9686026662155599,-0.38431470551575303
6391,0.6390999999999459,-0.9672956169602372,0.9686197118455567,-0.3843181008594014
6392,0.6391999999999459,-0.9675089185820788,0.9686365261077621,-0.38432148834703106
6393,0.6392999999999459,-0.967708729163807,0.9686531082298864,-0.38432486803649907
6394,0.6393999999999459,-0.9678944856782644,0.9686694574389704,-0.3843282399854403
6395,0.6394999999999459,-0.9680656187545763,0.9686855729613776,-0.3843316042512361
6396,0.6395999999999459,-0.9682215529425761,0.9687014540227856,-0.3843349608910197
6397,0.6396999999999459,-0.9683617069858961,0.9687170998481798,-0.3843383099616821
6398,0.6397999999999459,-0.9684854941034723,0.9687325096618435,-0.384341651519849
6399,0.6398999999999458,-0.9685923222791906,0.9687476826873522,-0.38434498562189073
6400,0.6399999999999458,-0.9686815945593892,0.9687626181475646,-0.3843483123239187
6401,0.6400999999999458,-0.9687527093579144,0.9687773152646149,-0.38435163168177616
6402,0.6401999999999458,-0.9688050607684154,0.9687917732599057,-0.38435494375102663
6403,0.6402999999999458,-0.9688380388835476,0.9688059913541002,-0.3843582485869679
6404,0.6403999999999458,-0.9688510301207414,0.9688199687671141,-0.38436154624462177
6405,0.6404999999999458,-0.9688434175541856,0.9688337047181088,-0.38436483677871514
6406,0.6405999999999458,-0.9688145812526576,0.9688471984254835,-0.3843681202436914
6407,0.6406999999999458,-0.9687638986228289,0.9688604491068675,-0.38437139669371867
6408,0.6407999999999457,-0.9686907447576614,0.9688734559791138,-0.38437466618266153
6409,0.6408999999999457,-0.9685944927895053,0.9688862182582901,-0.38437792876409155
6410,0.6409999999999457,-0.9684745142475014,0.9688987351596732,-0.384381184491277
6411,0.6410999999999457,-0.9683301794188862,0.968911005897741,-0.38438443341720635
6412,0.6411999999999457,-0.9684005738646645,0.968923029686165,-0.3843876755945381
6413,0.6412999999999457,-0.9684709555691646,0.9689348057378037,-0.38439091107563966
6414,0.6413999999999457,-0.9685299011419654,0.9689463332646957,-0.3843941399125764
6415,0.6414999999999457,-0.9685770737810061,0.968957611478052,-0.384397362157084
6416,0.6415999999999457,-0.9686121339921099,0.9689686395882503,-0.3844005778606112
6417,0.6416999999999456,-0.9686347397120354,0.9689794168048268,-0.3844037870742868
6418,0.6417999999999456,-0.9686445464344671,0.9689899423364702,-0.38440698984890803
6419,0.6418999999999456,-0.9686412073388094,0.9690002153910152,-0.38441018623498574
6420,0.6419999999999456,-0.9686243734216499,0.9690102351754355,-0.3844133762826902
6421,0.6420999999999456,-0.9685936936307504,0.9690200008958375,-0.3844165600418907
6422,0.6421999999999456,-0.968548815001428,0.9690295117574537,-0.3844197375621297
6423,0.6422999999999456,-0.9684893827951786,0.9690387669646369,-0.3844229088926272
6424,0.6423999999999456,-0.9684150406404041,0.9690477657208529,-0.3844260740822958
6425,0.6424999999999456,-0.9683254306750944,0.9690565072286759,-0.38442923317972333
6426,0.6425999999999455,-0.968220193691321,0.9690649906897808,-0.38443238623317505
6427,0.6426999999999455,-0.9680989692813976,0.9690732153049383,-0.38443553329059854
6428,0.6427999999999455,-0.9679613959855637,0.9690811802740087,-0.38443867439962087
6429,0.6428999999999455,-0.9678071114410469,0.9690888847959362,-0.38444180960755525
6430,0.6429999999999455,-0.9676357525323633,0.9690963280687434,-0.38444493896138565
6431,0.6430999999999455,-0.9674469555427168,0.969103509289525,-0.38444806250778724
6432,0.6431999999999455,-0.9672403563063546,0.9691104276544434,-0.38445118029310865
6433,0.6432999999999455,-0.9670155903617497,0.9691170823587223,-0.3844542923633941
6434,0.6433999999999455,-0.9667722931054686,0.9691234725966426,-0.3844573987643583
6435,0.6434999999999454,-0.9665100999465984,0.9691295975615359,-0.3844604995414021
6436,0.6435999999999454,-0.966228646461601,0.9691354564457807,-0.3844635947396229
6437,0.6436999999999454,-0.9659275685494686,0.9691410484407965,-0.38446668440378906
6438,0.6437999999999454,-0.9656065025870568,0.9691463727370395,-0.3844697685783783
6439,0.6438999999999454,-0.9653914363114598,0.9691514285239983,-0.3844728473075343
6440,0.6439999999999454,-0.9651870801419138,0.9691562149901877,-0.384475920635109
6441,0.6440999999999454,-0.9649712187038915,0.9691607313231463,-0.3844789886046432
6442,0.6441999999999454,-0.9647436504808432,0.9691649767094304,-0.384482051259366
6443,0.6442999999999454,-0.9645041736030172,0.9691689503346108,-0.3844851086422105
6444,0.6443999999999453,-0.9642525859065358,0.9691726513832681,-0.38448816079580744
6445,0.6444999999999453,-0.9639886849926421,0.9691760790389891,-0.3844912077624832
6446,0.6445999999999453,-0.9637122682870788,0.969179232484362,-0.38449424958426887
6447,0.6446999999999453,-0.9634231330995555,0.9691821109009741,-0.38449728630290086
6448,0.6447999999999453,-0.9631210766832689,0.9691847134694065,-0.3845003179598206
6449,0.6448999999999453,-0.9628058962944368,0.9691870393692313,-0.3845033445961791
6450,0.6449999999999453,-0.9624773892518094,0.9691890877790085,-0.38450636625284623
6451,0.6450999999999453,-0.9621353529961242,0.9691908578762819,-0.3845093829703825
6452,0.6451999999999453,-0.9617795851494692,0.9691923488375763,-0.3845123947890946
6453,0.6452999999999453,-0.961892917138267,0.9691935598383945,-0.38451540174897864
6454,0.6453999999999452,-0.9621760843514984,0.9691944900532138,-0.3845184038897782
6455,0.6454999999999452,-0.9624501747786597,0.9691951386554839,-0.38452140125093637
6456,0.6455999999999452,-0.9627147470705358,0.9691955048176232,-0.38452439387163817
6457,0.6456999999999452,-0.962969355566653,0.9691955877110171,-0.38452738179078777
6458,0.6457999999999452,-0.9632135505101691,0.9691953865060148,-0.3845303650470217
6459,0.6458999999999452,-0.9634468782662662,0.9691949003719276,-0.38453334367870945
6460,0.6459999999999452,-0.9636688815438336,0.9691941284770257,-0.38453631772396507
6461,0.6460999999999452,-0.9638790996202407,0.9691930699885368,-0.38453928722062136
6462,0.6461999999999452,-0.9640770685689899,0.9691917240726436,-0.38454225220626775
6463,0.6462999999999451,-0.9642623214900483,0.9691900898944826,-0.3845452127182271
6464,0.6463999999999451,-0.9644343887426525,0.969188166618141,-0.3845481687935764
6465,0.6464999999999451,-0.9645927981803832,0.9691859534066563,-0.38455112046912937
6466,0.6465999999999451,-0.9647370753883102,0.9692462750787366,-0.3845540677814591
6467,0.6466999999999451,-0.9648667439220054,0.969387540631516,-0.38455701076688054
6468,0.6467999999999451,-0.9649813255482257,0.969527728273129,-0.3845599494614745
6469,0.6468999999999451,-0.9650803404870677,0.9696668028264158,-0.3845628839010671
6470,0.6469999999999451,-0.9651633076553985,0.9698047286540054,-0.3845658141212508
6471,0.647099999999945,-0.9652297449113685,0.9699414696554914,-0.3845687401573794
6472,0.647199999999945,-0.9652791692998102,0.9700769892646326,-0.38457166204455334
6473,0.647299999999945,-0.9653110972983354,0.9702112504465812,-0.38457457981766413
6474,0.647399999999945,-0.9653250450639365,0.9703442156951392,-0.38457749351134635
6475,0.647499999999945,-0.965320528679902,0.9704758470300457,-0.3845804031600153
6476,0.647599999999945,-0.965297064402864,0.9706061059942933,-0.38458330879785807
6477,0.647699999999945,-0.9652541689097814,0.9707349536514782,-0.3845862104588284
6478,0.647799999999945,-0.9651913595446818,0.9708623505831816,-0.38458910817664965
6479,0.647899999999945,-0.9651081545649698,0.9709882568863877,-0.3845920019848319
6480,0.647999999999945,-0.9650040733871215,0.9711126321709352,-0.38459489191666024
6481,0.6480999999999449,-0.9648786368315814,0.9712354355570074,-0.38459777800519085
6482,0.6481999999999449,-0.964731367366677,0.9713566256726592,-0.38460066028326567
6483,0.6482999999999449,-0.9645617893513705,0.971476160651384,-0.384603538783513
6484,0.6483999999999449,-0.9643694292766676,0.9715939981297211,-0.3846064135383369
6485,0.6484999999999449,-0.964153816005499,0.971710095244905,-0.3846092845799341
6486,0.6485999999999449,-0.9639144810109008,0.9718244086325591,-0.3846121519402776
6487,0.6486999999999449,-0.9636509586123081,0.971936894424431,-0.3846150156511384
6488,0.6487999999999449,-0.9633627862097898,0.9720475082461774,-0.3846178757440839
6489,0.6488999999999449,-0.9633130119443987,0.9721562052151939,-0.38462073225044574
6490,0.6489999999999448,-0.9635443823573236,0.9722629399384934,-0.3846235852013726
6491,0.6490999999999448,-0.9637688231773113,0.9723676665106363,-0.38462643462779983
6492,0.6491999999999448,-0.9639860684500325,0.9724703385117098,-0.3846292805604563
6493,0.6492999999999448,-0.9641958501694067,0.9725709090053605,-0.38463212302986155
6494,0.6493999999999448,-0.9643978983685584,0.9726693305368826,-0.38463496206634246
6495,0.6494999999999448,-0.9645919412120685,0.9727655551313596,-0.3846377977000283
6496,0.6495999999999448,-0.9647777050894605,0.9728595342918633,-0.3846406299608309
6497,0.6496999999999448,-0.9649549147098618,0.972951218997712,-0.38464345887847706
6498,0.6497999999999448,-0.9651232931977786,0.9730405597027869,-0.38464628448249316
6499,0.6498999999999447,-0.9652825621899233,0.9731275063339107,-0.38464910680220976
6500,0.6499999999999447,-0.9654324419330331,0.9732120082892876,-0.3846519258667603
6501,0.6500999999999447,-0.9655726513826152,0.9732940144370074,-0.38465474170509006
6502,0.6501999999999447,-0.9657029083025568,0.9733734731136158,-0.38465755434595184
6503,0.6502999999999447,-0.9658229293655373,0.9734503321227481,-0.3846603638178904
6504,0.6503999999999447,-0.9659324302541761,0.9735245387338353,-0.3846631701492897
6505,0.6504999999999447,-0.9660311257628537,0.973596039680875,-0.3846659733683233
6506,0.6505999999999447,-0.9661187299001417,0.9736647811612759,-0.38466877350298223
6507,0.6506999999999447,-0.9661949559917754,0.9737307088347723,-0.38467157058107365
6508,0.6507999999999446,-0.9662595167841053,0.9737937678224133,-0.3846743646302294
6509,0.6508999999999446,-0.9663121245479622,0.9738539027056254,-0.3846771556778742
6510,0.6509999999999446,-0.966352491182871,0.9739263783203193,-0.38467994375126874
6511,0.6510999999999446,-0.9663803283215477,0.9740103238683901,-0.38468272887748695
6512,0.6511999999999446,-0.9663953474346166,0.974091668052621,-0.3846855110834272
6513,0.6512999999999446,-0.966397259935479,0.9741703579745629,-0.3846882903958028
6514,0.6513999999999446,-0.9663857772852746,0.974246340207753,-0.3846910668411507
6515,0.6514999999999446,-0.9663606110978665,0.9743195607969359,-0.38469384044582877
6516,0.6515999999999446,-0.9663214732447887,0.974389965257361,-0.3846966112360336
6517,0.6516999999999445,-0.9662680759600926,0.9744574985741589,-0.38469937923776165
6518,0.6517999999999445,-0.9662001319450283,0.974522105201798,-0.3847021444768689
6519,0.6518999999999445,-0.9661173544724997,0.9745837290636212,-0.38470490697901083
6520,0.6519999999999445,-0.9660194574912313,0.974642313551464,-0.384707666769689
6521,0.6520999999999445,-0.9659061557295849,0.9746978015253557,-0.3847104238742278
6522,0.6521999999999445,-0.9657771647989668,0.974750135313303,-0.38471317831778623
6523,0.6522999999999445,-0.9656322012967647,0.9747992567111593,-0.3847159301253591
6524,0.6523999999999445,-0.9654709829087564,0.9748451069825776,-0.3847186793217657
6525,0.6524999999999445,-0.9652932285109306,0.9748876268590502,-0.38472142593166947
6526,0.6525999999999444,-0.9651333160476884,0.9749267565400342,-0.3847241699795702
6527,0.6526999999999444,-0.9652731213598882,0.9749624356931661,-0.38472691148979177
6528,0.6527999999999444,-0.9654067297469868,0.9749946034545616,-0.3847296504865152
6529,0.6528999999999444,-0.9655339793718617,0.9750231984292071,-0.3847323869937437
6530,0.6529999999999444,-0.9656547076470109,0.9750481586914383,-0.3847351210353328
6531,0.6530999999999444,-0.9657687512750045,0.9750694217855099,-0.3847378526349733
6532,0.6531999999999444,-0.9658759462893252,0.9750869247262544,-0.3847405818161973
6533,0.6532999999999444,-0.9659761280955799,0.9751006039998337,-0.3847433086023894
6534,0.6533999999999444,-0.9660691315130587,0.97511039556458,-0.3847460330167665
6535,0.6534999999999443,-0.9661547908166187,0.9751162348519299,-0.384748755082397
6536,0.6535999999999443,-0.9662329397788705,0.9751180567674492,-0.3847514748221953
6537,0.6536999999999443,-0.9663034117126452,0.9751157956919515,-0.38475419225892343
6538,0.6537999999999443,-0.9663660395137218,0.9751093854827085,-0.38475690741519675
6539,0.6538999999999443,-0.966420655703787,0.9750987594747528,-0.3847596203134658
6540,0.6539999999999443,-0.9664670924736106,0.9750838504822751,-0.3847623309760473
6541,0.6540999999999443,-0.9665051817264119,0.9750645908001129,-0.3847650394251036
6542,0.6541999999999443,-0.966534755121395,0.9750409122053335,-0.38476774568264255
6543,0.6542999999999443,-0.9665556441174298,0.9750127459589096,-0.38477044977053915
6544,0.6543999999999442,-0.9665676800168593,0.974980022807489,-0.3847731517105102
6545,0.6544999999999442,-0.9665706940094083,0.9749426729852559,-0.38477585152413174
6546,0.6545999999999442,-0.9665645172161741,0.9749006262158866,-0.3847785492328404
6547,0.6546999999999442,-0.9665489807336758,0.9748538117145971,-0.3847812448579301
6548,0.6547999999999442,-0.9665239156779416,0.9748021581902843,-0.3847839384205464
6549,0.6548999999999442,-0.966489153228613,0.9747455938477577,-0.3847866299416932
6550,0.6549999999999442,-0.9664445246730434,0.9746840463900659,-0.3847893194422517
6551,0.6550999999999442,-0.9663898614503729,0.974617443020912,-0.384792006942939
6552,0.6551999999999442,-0.9663249951955541,0.9745457104471613,-0.3847946924643563
6553,0.6552999999999441,-0.9662497577833142,0.9744687748814401,-0.38479737602695063
6554,0.6553999999999441,-0.9661639813720275,0.9743865620448251,-0.38480005765105363
6555,0.6554999999999441,-0.966067498447482,0.9742989971696198,-0.38480273735684023
6556,0.6555999999999441,-0.9659601418665181,0.9742060050022237,-0.3848054151643713
6557,0.6556999999999441,-0.9658417449005217,0.9741075098060873,-0.3848080910935563
6558,0.6557999999999441,-0.9657121412787496,0.9740034353647552,-0.3848107651641871
6559,0.6558999999999441,-0.9657733825057816,0.9738937049849974,-0.3848134373959188
6560,0.6559999999999441,-0.9658382461754855,0.9737782415000242,-0.38481610780827913
6561,0.6560999999999441,-0.9658981708545771,0.9736569672727893,-0.38481877642067
6562,0.656199999999944,-0.9659530628803118,0.973529804199375,-0.38482144325234713
6563,0.656299999999944,-0.9660028283169279,0.9733966737124622,-0.3848241083224692
6564,0.656399999999944,-0.9660473729728015,0.9732574967848819,-0.38482677165005114
6565,0.656499999999944,-0.9660866024177159,0.9731920760951784,-0.38482943325398766
6566,0.656599999999944,-0.9661204220002327,0.9731894247559926,-0.3848320931530449
6567,0.656699999999944,-0.9661487368651603,0.9731840358643169,-0.3848347513658741
6568,0.656799999999944,-0.9661714519711108,0.9731758759607794,-0.38483740791099386
6569,0.656899999999944,-0.9661884721081364,0.9731649113989425,-0.38484006280682215
6570,0.656999999999944,-0.9661997019154392,0.973151108345935,-0.3848427160716367
6571,0.657099999999944,-0.9662050458991445,0.973134432783105,-0.384845367723609
6572,0.6571999999999439,-0.9662044084501311,0.9731148505066962,-0.3848480177807931
6573,0.6572999999999439,-0.9661976938619113,0.9730923271285458,-0.3848506662611195
6574,0.6573999999999439,-0.9661848063485494,0.973066828076805,-0.3848533131824054
6575,0.6574999999999439,-0.9661656500626152,0.973038318596681,-0.38485595856236676
6576,0.6575999999999439,-0.9661401291131615,0.9730067637512019,-0.3848586024185876
6577,0.6576999999999439,-0.9661081475837192,0.9729721284220033,-0.38486124476855244
6578,0.6577999999999439,-0.9660696095503022,0.9729343773101375,-0.38486388562963075
6579,0.6578999999999439,-0.9660244190994133,0.9728934749369036,-0.38486652501907653
6580,0.6579999999999439,-0.965972480346046,0.9728493856447002,-0.38486916295404733
6581,0.6580999999999438,-0.9659136974516718,0.9728020735979018,-0.38487179945158184
6582,0.6581999999999438,-0.9658479746422068,0.9727515027837527,-0.38487443452862136
6583,0.6582999999999438,-0.9657752162259522,0.9726976370132879,-0.38487706820199374
6584,0.6583999999999438,-0.9656953266114968,0.9726404399222714,-0.38487970048842346
6585,0.6584999999999438,-0.9656082103255802,0.9725798749721591,-0.3848823314045249
6586,0.6585999999999438,-0.9655137720309042,0.9725159054510812,-0.3848849609668297
6587,0.6586999999999438,-0.9654562281861934,0.9724484944748477,-0.3848875891917454
6588,0.6587999999999438,-0.965477889216686,0.9723776049879735,-0.3848902160955888
6589,0.6588999999999438,-0.9654961525872853,0.9723031997647268,-0.3848928416945805
6590,0.6589999999999437,-0.9655109670940426,0.9722252414101967,-0.38489546600482977
6591,0.6590999999999437,-0.965522281414735,0.9721436923613828,-0.38489808904236283
6592,0.6591999999999437,-0.9655300441155253,0.9720585148883061,-0.38490071082310007
6593,0.6592999999999437,-0.9655342036576509,0.9719696710951398,-0.3849033313628609
6594,0.6593999999999437,-0.965534708404137,0.971877122921361,-0.38490595067738037
6595,0.6594999999999437,-0.9655315066265345,0.971780832142923,-0.38490856878229557
6596,0.6595999999999437,-0.965524546511676,0.9716807603734484,-0.38491118569315236
6597,0.6596999999999437,-0.9655137761684497,0.9715768690654418,-0.3849138014253904
6598,0.6597999999999437,-0.9654991436345876,0.9714691195115225,-0.3849164159943777
6599,0.6598999999999436,-0.9654805968834647,0.9713574728456781,-0.38491902941538425
6600,0.6599999999999436,-0.9654580838309075,0.9712418900445369,-0.38492164170357906
6601,0.6600999999999436,-0.9654315523420087,0.9711223319286603,-0.3849242528740614
6602,0.6601999999999436,-0.9654009502379453,0.9709987591638547,-0.3849268629418277
6603,0.6602999999999436,-0.9653662253027976,0.9708711322625028,-0.3849294719217924
6604,0.6603999999999436,-0.9653273252903668,0.9707394115849138,-0.3849320798287847
6605,0.6604999999999436,-0.9652841979309899,0.9706035573406926,-0.38493468667754843
6606,0.6605999999999436,-0.9652367909383461,0.9704635295901283,-0.38493729248273545
6607,0.6606999999999436,-0.9651850520162576,0.9703192882456004,-0.38493989725892613
6608,0.6607999999999435,-0.9651289288654769,0.9701707930730044,-0.38494250102060884
6609,0.6608999999999435,-0.9650683691904638,0.9700180036931952,-0.3849451037821948
6610,0.6609999999999435,-0.965003320706146,0.9698608795834487,-0.38494770555800367
6611,0.6610999999999435,-0.9649337311446633,0.9696993800789412,-0.38495030636229305
6612,0.6611999999999435,-0.9648595482620931,0.9695334643742469,-0.3849529062092182
6613,0.6612999999999435,-0.964780719845156,0.9693630915248524,-0.3849555051128743
6614,0.6613999999999435,-0.9647019783604387,0.9691882204486899,-0.3849581030872667
6615,0.6614999999999435,-0.9647020764742668,0.9690088099276849,-0.384960700146326
6616,0.6615999999999435,-0.9647001185518277,0.9688248186093247,-0.3849632963039087
6617,0.6616999999999434,-0.9646960780484118,0.9686362050082405,-0.3849658915737921
6618,0.6617999999999434,-0.9646899283651144,0.9684429275078076,-0.3849684859696789
6619,0.6618999999999434,-0.9646816428510685,0.9682449443617627,-0.38497107950519166
6620,0.6619999999999434,-0.9646711948056823,0.9680422136958357,-0.38497367219389517
6621,0.6620999999999434,-0.9646585574808788,0.9678346935093997,-0.3849762640492601
6622,0.6621999999999434,-0.9646437040833397,0.9676223416771353,-0.3849788550846969
6623,0.6622999999999434,-0.9646266077767504,0.9674998336094673,-0.3849814453135439
6624,0.6623999999999434,-0.964607241684047,0.9674859353619213,-0.38498403474906145
6625,0.6624999999999434,-0.9645855788896656,0.9674719369773648,-0.3849866234044456
6626,0.6625999999999433,-0.9645615924417897,0.9674578383456806,-0.38498921129281966
6627,0.6626999999999433,-0.9645352553546,0.9674436393568757,-0.3849917984272378
6628,0.6627999999999433,-0.9645065406105229,0.9674293399010827,-0.3849943848206885
6629,0.6628999999999433,-0.9644754211624773,0.9674149398685586,-0.38499697048608506
6630,0.6629999999999433,-0.9644418699361224,0.967400439149686,-0.38499955543628184
6631,0.6630999999999433,-0.9644058598321005,0.967392705981582,-0.3850021396840546
6632,0.6631999999999433,-0.9643673637282812,0.9675370133886884,-0.38500472324213736
6633,0.6632999999999433,-0.964326354482001,0.9676795792043372,-0.3850073061231618
6634,0.6633999999999433,-0.9642828049322998,0.9678203480743892,-0.3850098883397278
6635,0.6634999999999432,-0.9642366879021568,0.9679592638993738,-0.3850124699043598
6636,0.6635999999999432,-0.964187976200719,0.9680962698303565,-0.3850150508295103
6637,0.6636999999999432,-0.9641366426255303,0.9682313082648457,-0.38501763112758025
6638,0.6637999999999432,-0.9640826599647532,0.9683643208427434,-0.3850202108108967
6639,0.6638999999999432,-0.9640260009993875,0.9684952484423389,-0.38502278989173616
6640,0.6639999999999432,-0.963966638505485,0.9686240311763495,-0.3850253683823071
6641,0.6640999999999432,-0.9639045452563587,0.9687506083880071,-0.3850279462947583
6642,0.6641999999999432,-0.9638396940247861,0.9688749186471939,-0.38503052364118456
6643,0.6642999999999432,-0.9637720575852091,0.9689968997466297,-0.38503310043360944
6644,0.6643999999999431,-0.9637631537832915,0.9691164886981103,-0.385035676684007
6645,0.6644999999999431,-0.9637602586722036,0.9692336217288005,-0.38503825240427914
6646,0.6645999999999431,-0.9637563206110719,0.9693482342775829,-0.38504082760629393
6647,0.6646999999999431,-0.9637513266535732,0.9694602609914648,-0.3850434023018354
6648,0.6647999999999431,-0.9637877611318237,0.9695696357220446,-0.3850459765026503
6649,0.6648999999999431,-0.963840735027178,0.9696762915220397,-0.3850485502204158
6650,0.6649999999999431,-0.9638872061107627,0.9697801606418799,-0.3850511234667634
6651,0.6650999999999431,-0.963927062014802,0.9698811745263639,-0.38505369625325636
6652,0.6651999999999431,-0.9639601904686524,0.9699792638113873,-0.3850562685914129
6653,0.665299999999943,-0.9639864793207668,0.9700743583207388,-0.3850588404926979
6654,0.665399999999943,-0.9640058165605628,0.9701663870629694,-0.38506141196851357
6655,0.665499999999943,-0.9640180903401899,0.970255278228338,-0.38506398303021644
6656,0.665599999999943,-0.9640231889961881,0.9703409591858333,-0.3850665536890987
6657,0.665699999999943,-0.9640210010710326,0.9704233564802754,-0.3850691239564194
6658,0.665799999999943,-0.96401141533456,0.9705023958295016,-0.3850716938433617
6659,0.665899999999943,-0.9639943208052689,0.9705780021216349,-0.385074263361075
6660,0.665999999999943,-0.9639696067714894,0.9706500994124431,-0.38507683252064734
6661,0.666099999999943,-0.9639371628124174,0.9707186109227847,-0.3850794013331218
6662,0.666199999999943,-0.9638968788190079,0.9707834590361516,-0.38508196980948306
6663,0.6662999999999429,-0.9638486450147207,0.9708445652963049,-0.3850845379606759
6664,0.6663999999999429,-0.9637923519761149,0.9709018504050109,-0.38508710579758215
6665,0.6664999999999429,-0.9637278906532879,0.9709552342198784,-0.38508967333104976
6666,0.6665999999999429,-0.963655152390151,0.9710046357523001,-0.38509224057186275
6667,0.6666999999999429,-0.9635740289445405,0.9710542195062632,-0.38509480753076064
6668,0.6667999999999429,-0.9634844125081566,0.9711757536182257,-0.38509737421844464
6669,0.6668999999999429,-0.9633861957263272,0.9712946825174296,-0.3850999406455557
6670,0.6669999999999429,-0.9633149327645023,0.9714109404481978,-0.38510250682269476
6671,0.6670999999999428,-0.9632806583183054,0.9715244608611583,-0.38510507276040506
6672,0.6671999999999428,-0.9632449978764086,0.9716351764089745,-0.3851076384691935
6673,0.6672999999999428,-0.9632079380483238,0.9717430189421233,-0.3851102039595219
6674,0.6673999999999428,-0.963169465434711,0.9718479195047272,-0.3851127692417874
6675,0.6674999999999428,-0.9631295666279873,0.9719498083304366,-0.38511533432636474
6676,0.6675999999999428,-0.9630882282129388,0.9720486148383745,-0.3851178992235717
6677,0.6676999999999428,-0.9630454367673316,0.9721442676291363,-0.3851204639436817
6678,0.6677999999999428,-0.9630011788625216,0.9722366944808583,-0.3851230284969116
6679,0.6678999999999428,-0.9629554410640645,0.9723258223453504,-0.3851255928934578
6680,0.6679999999999428,-0.9629082099323267,0.9724115773443007,-0.38512815714345794
6681,0.6680999999999427,-0.9628594720230933,0.9724938847655549,-0.38513072125699715
6682,0.6681999999999427,-0.9628092138881782,0.9725726690594717,-0.3851332852441318
6683,0.6682999999999427,-0.9627574220760321,0.9726478538353623,-0.38513584911486615
6684,0.6683999999999427,-0.9627040831323506,0.9727193618580133,-0.3851384128791691
6685,0.6684999999999427,-0.9626491836006821,0.9727871150442997,-0.38514097654695334
6686,0.6685999999999427,-0.9625927100230346,0.972851034459891,-0.3851435401281024
6687,0.6686999999999427,-0.9625858756890069,0.9729110403160545,-0.38514610363244606
6688,0.6687999999999427,-0.9626785404840599,0.9729670519665601,-0.38514866706978224
6689,0.6688999999999427,-0.9627822970614996,0.9730189879046904,-0.38515123044985955
6690,0.6689999999999426,-0.9628824877912096,0.9730667657603604,-0.3851537937823833
6691,0.6690999999999426,-0.9629790475676235,0.9731103022973512,-0.3851563570770224
6692,0.6691999999999426,-0.9630719111874727,0.9731495134106621,-0.3851589203434046
6693,0.6692999999999426,-0.9631610133589162,0.9731843141239861,-0.38516148359111696
6694,0.6693999999999426,-0.9632462887106705,0.9732146185873112,-0.38516404682969924
6695,0.6694999999999426,-0.9633276718011349,0.9732641762238475,-0.3851666100686564
6696,0.6695999999999426,-0.9634050971275104,0.9734165169008648,-0.3851691733174515
6697,0.6696999999999426,-0.9634784991349117,0.9735663419493409,-0.38517173658550774
6698,0.6697999999999426,-0.9635478122254676,0.973713579583384,-0.38517429988221447
6699,0.6698999999999425,-0.9636129707674108,0.9738581570748965,-0.3851768632169084
6700,0.6699999999999425,-0.9636739091041524,0.9740000007485463,-0.38517942659889975
6701,0.6700999999999425,-0.9637305615633414,0.9741390359768443,-0.3851819900374532
6702,0.6701999999999425,-0.9637828624659054,0.9742751871753329,-0.3851845535417985
6703,0.6702999999999425,-0.9638307461350726,0.9744083777978904,-0.3851871171211174
6704,0.6703999999999425,-0.9638741469053718,0.9745385303321535,-0.38518968078456617
6705,0.6704999999999425,-0.9639129991316079,0.974665566295064,-0.38519224454126116
6706,0.6705999999999425,-0.9639472371978144,0.9747894062285419,-0.3851948084002711
6707,0.6706999999999425,-0.9639767955261769,0.9749099696952918,-0.3851973723706398
6708,0.6707999999999424,-0.9640016085859286,0.9750271752747429,-0.3851999364613598
6709,0.6708999999999424,-0.9640216109022165,0.9751409405591314,-0.38520250068140666
6710,0.6709999999999424,-0.9640367370649329,0.9752511821497247,-0.38520506503969526
6711,0.6710999999999424,-0.9640469217375164,0.9753578156531955,-0.38520762954512444
6712,0.6711999999999424,-0.9640520996657138,0.975460755678147,-0.38521019420654945
6713,0.6712999999999424,-0.9640522056863094,0.975559915831796,-0.3852127590327855
6714,0.6713999999999424,-0.9640471747358115,0.9756552087168148,-0.3852153240326239
6715,0.6714999999999424,-0.9640369418591005,0.9757465459283392,-0.38521788921480427
6716,0.6715999999999424,-0.9640214422180365,0.9758338380511443,-0.385220454588049
6717,0.6716999999999423,-0.9640006111000222,0.9759169946569939,-0.38522302016103027
6718,0.6717999999999423,-0.9639743839265204,0.9759959243021645,-0.38522558594239753
6719,0.6718999999999423,-0.9639426962615274,0.9760705345251528,-0.3852281519407666
6720,0.6719999999999423,-0.9639054838199972,0.9761407318445645,-0.3852307181647032
6721,0.6720999999999423,-0.9638626824762174,0.9762064217571932,-0.3852332846227606
6722,0.6721999999999423,-0.9638142282721338,0.9762675087362918,-0.38523585132345145
6723,0.6722999999999423,-0.9637600574256246,0.9763238962300366,-0.3852384182752525
6724,0.6723999999999423,-0.9637001063387189,0.9763754866601947,-0.3852409854866089
6725,0.6724999999999423,-0.9636343116057638,0.9764221814209909,-0.38524355296594076
6726,0.6725999999999422,-0.9635626100215324,0.9764638808781828,-0.38524612072161946
6727,0.6726999999999422,-0.9634849385892771,0.9765004843683455,-0.3852486887620092
6728,0.6727999999999422,-0.9634012345287225,0.9765318901983685,-0.38525125709542923
6729,0.6728999999999422,-0.9633114352839998,0.9765579956451705,-0.3852538257301662
6730,0.6729999999999422,-0.9632154785315189,0.9765786969556328,-0.38525639467448636
6731,0.6730999999999422,-0.9631133021877796,0.976593889346755,-0.38525896393661085
6732,0.6731999999999422,-0.963004844417118,0.9766034670060375,-0.3852615335247508
6733,0.6732999999999422,-0.9628900436393883,0.9766073230920923,-0.3852641034470759
6734,0.6733999999999422,-0.9627688385375796,0.9766053497354842,-0.38526667371172924
6735,0.6734999999999421,-0.9626411680653642,0.9765974380398073,-0.3852692443268225
6736,0.6735999999999421,-0.9625069714545786,0.9765834780829974,-0.38527181530045246
6737,0.6736999999999421,-0.9623661882226353,0.9765633589188843,-0.385274386640674
6738,0.6737999999999421,-0.9622187581798622,0.9765369685789849,-0.3852769583555277
6739,0.6738999999999421,-0.9620819601480557,0.9765041940745399,-0.38527953045300845
6740,0.6739999999999421,-0.9620645139510027,0.9764649213987981,-0.3852821029411052
6741,0.6740999999999421,-0.9621546189874582,0.976419035529547,-0.3852846758277787
6742,0.6741999999999421,-0.9622424059363526,0.9763664204318934,-0.385287249120949
6743,0.6742999999999421,-0.9623278383444314,0.9763069590612976,-0.3852898228285251
6744,0.674399999999942,-0.9624108796962777,0.9762405333668586,-0.38529239695839057
6745,0.674499999999942,-0.9624914934178219,0.9761670242948557,-0.38529497151840075
6746,0.674599999999942,-0.9625696428798557,0.9760863117925471,-0.38529754651639053
6747,0.674699999999942,-0.9626452914015484,0.9759982748122239,-0.38530012196016994
6748,0.674799999999942,-0.9627184022539653,0.9759027913155265,-0.3853026978575318
6749,0.674899999999942,-0.9627889386635881,0.9757997382780172,-0.38530527421623184
6750,0.674999999999942,-0.9628568638158352,0.9756889916940178,-0.38530785104403015
6751,0.675099999999942,-0.9629221408585834,0.9755704265817052,-0.3853104283486417
6752,0.675199999999942,-0.962984732905687,0.975443916988473,-0.3853130061377681
6753,0.675299999999942,-0.9630446030404983,0.9753093359965536,-0.38531558441910047
6754,0.6753999999999419,-0.9631017143193842,0.9751665557289054,-0.385318163200295
6755,0.6754999999999419,-0.9631560297752417,0.9750154473553632,-0.38532074248900394
6756,0.6755999999999419,-0.963207512421009,0.974855881099054,-0.3853233222928506
6757,0.6756999999999419,-0.9632561252531743,0.9746877262430752,-0.3853259026194464
6758,0.6757999999999419,-0.9633018312552786,0.9745108511374393,-0.38532848347638127
6759,0.6758999999999419,-0.9633445934014152,0.9743251232062806,-0.38533106487121754
6760,0.6759999999999419,-0.9633843746597217,0.974130408955328,-0.38533364681153015
6761,0.6760999999999419,-0.9634211379958674,0.9739265739796403,-0.3853362293048529
6762,0.6761999999999418,-0.9634548463765327,0.9737134829716044,-0.38533881235871364
6763,0.6762999999999418,-0.9634854627728807,0.9734909997291968,-0.3853413959806226
6764,0.6763999999999418,-0.9635129501640225,0.9732589871645083,-0.3853439801780826
6765,0.6764999999999418,-0.9635372715404712,0.9730173073125268,-0.3853465649585698
6766,0.6765999999999418,-0.9635583899075882,0.9727658213401839,-0.3853491503295546
6767,0.6766999999999418,-0.9635762682890195,0.9725043895556593,-0.3853517362985005
6768,0.6767999999999418,-0.9635908697301205,0.9722328714179442,-0.38535432287284516
6769,0.6768999999999418,-0.9636021573013708,0.972205464351137,-0.38535691006003203
6770,0.6769999999999418,-0.9636100941017759,0.972246401595634,-0.3853594978674713
6771,0.6770999999999417,-0.9636146432622585,0.9722847312553305,-0.38536208630259344
6772,0.6771999999999417,-0.9636157679490351,0.9723204137182964,-0.3853646753727832
6773,0.6772999999999417,-0.9636134313669807,0.9723534090842839,-0.385367265085438
6774,0.6773999999999417,-0.963607596762978,0.9723969683833856,-0.3853698554479466
6775,0.6774999999999417,-0.9635982274292538,0.9724847704287226,-0.38537244646768287
6776,0.6775999999999417,-0.963585286706699,0.9725704892331855,-0.3853750381520097
6777,0.6776999999999417,-0.9635687379881742,0.9726540870015357,-0.38537763050829094
6778,0.6777999999999417,-0.9635485447217984,0.9727355256220996,-0.3853802235438809
6779,0.6778999999999417,-0.9635246704142212,0.9728147666664725,-0.3853828172661295
6780,0.6779999999999416,-0.9634970786338792,0.9728917713892534,-0.3853854116823715
6781,0.6780999999999416,-0.9634657330142321,0.9729665007278175,-0.3853880067999514
6782,0.6781999999999416,-0.9634305972569848,0.9730389153021175,-0.3853906026261965
6783,0.6782999999999416,-0.9633916351352865,0.9731089754145228,-0.3853931991684367
6784,0.6783999999999416,-0.9633488104969151,0.973176641049691,-0.38539579643399635
6785,0.6784999999999416,-0.9633020872674393,0.9732418718744755,-0.3853983944301967
6786,0.6785999999999416,-0.9632514294533615,0.9733046272378676,-0.38540099316436316
6787,0.6786999999999416,-0.963196801145242,0.9733648661709747,-0.3854035926438031
6788,0.6787999999999416,-0.9631381665208,0.9734225473870336,-0.38540619287583683
6789,0.6788999999999416,-0.9630754898479956,0.973477629281461,-0.3854087938677831
6790,0.6789999999999415,-0.9630087354880899,0.9735300699319396,-0.3854113956269532
6791,0.6790999999999415,-0.9629378678986814,0.9735798270985416,-0.38541399816065786
6792,0.6791999999999415,-0.9628628516367235,0.9736268582238896,-0.38541660147622236
6793,0.6792999999999415,-0.9627836513615162,0.9736711204333537,-0.38541920558095794
6794,0.6793999999999415,-0.9627002318376768,0.9737125705352876,-0.3854218104821841
6795,0.6794999999999415,-0.9626125579380863,0.9737511650213013,-0.3854244161872156
6796,0.6795999999999415,-0.9625205946468124,0.9737868600665737,-0.38542702270337825
6797,0.6796999999999415,-0.962424307062009,0.9738196115302017,-0.38542963003800057
6798,0.6797999999999415,-0.9623236603987907,0.973849374955589,-0.3854322381984093
6799,0.6798999999999414,-0.9622186199920825,0.9738761055708736,-0.385434847191935
6800,0.6799999999999414,-0.9621091512994455,0.9738997582893939,-0.3854374570259208
6801,0.6800999999999414,-0.9619952199038773,0.9739202877101947,-0.38544006770770134
6802,0.6801999999999414,-0.961876791516585,0.9739376481185716,-0.38544267924462866
6803,0.6802999999999414,-0.9617538319797355,0.9739517934866557,-0.3854452916440534
6804,0.6803999999999414,-0.9616263072691775,0.9739626774740375,-0.3854479049133326
6805,0.6804999999999414,-0.9615278848039004,0.9739702534284314,-0.38545051905983607
6806,0.6805999999999414,-0.9615945763160123,0.9739744743863779,-0.3854531340909337
6807,0.6806999999999414,-0.961659709784228,0.9739752930739897,-0.38545575001400095
6808,0.6807999999999413,-0.9617232656407165,0.9739726619077336,-0.38545836683642515
6809,0.6808999999999413,-0.9617852242900095,0.9739665329952554,-0.3854609845656032
6810,0.6809999999999413,-0.9618455661102223,0.9739568581362448,-0.38546360320893247
6811,0.6810999999999413,-0.9619042714542747,0.973943588823339,-0.3854662227738291
6812,0.6811999999999413,-0.9619613206511096,0.9739266762430687,-0.38546884326770947
6813,0.6812999999999413,-0.9620166940069101,0.9739060712768431,-0.3854714646980038
6814,0.6813999999999413,-0.9620703718063154,0.9738817245019762,-0.3854740870721466
6815,0.6814999999999413,-0.9621223343136337,0.9738535861927528,-0.3854767103975834
6816,0.6815999999999413,-0.9621725617740542,0.9738216063215355,-0.38547933468177725
6817,0.6816999999999412,-0.9622210344148561,0.9737857345599125,-0.3854819599321926
6818,0.6817999999999412,-0.9622677324466155,0.9737459202798846,-0.38548458615631276
6819,0.6818999999999412,-0.9623126360644091,0.9737021125550938,-0.38548721336161557
6820,0.6819999999999412,-0.9623557254490163,0.9736542601620918,-0.38548984155560795
6821,0.6820999999999412,-0.962396980768117,0.9736023115816483,-0.38549247074579973
6822,0.6821999999999412,-0.962436382177488,0.9735462150001017,-0.3854951009397117
6823,0.6822999999999412,-0.9624739098221944,0.9734859183107463,-0.3854977321448755
6824,0.6823999999999412,-0.9625095438377792,0.9734213691152633,-0.3855003643688324
6825,0.6824999999999412,-0.9625432643514491,0.9733525147251904,-0.38550299761914153
6826,0.6825999999999411,-0.9625750514832557,0.9732793021634303,-0.3855056319033761
6827,0.6826999999999411,-0.9626048853472744,0.9732016781658013,-0.38550826722910686
6828,0.6827999999999411,-0.962632746052779,0.9731195891826256,-0.38551090360392565
6829,0.6828999999999411,-0.9626586137054117,0.9730329813803591,-0.3855135410354393
6830,0.6829999999999411,-0.9626824684083504,0.9729418006432593,-0.385516179531266
6831,0.6830999999999411,-0.9627042902634703,0.9728459925750939,-0.3855188190990281
6832,0.6831999999999411,-0.9627240593725026,0.9727455025008874,-0.38552145974636365
6833,0.6832999999999411,-0.9627417558381878,0.9726402754687086,-0.38552410148093214
6834,0.683399999999941,-0.9627573597654256,0.972530256251496,-0.38552674431039313
6835,0.683499999999941,-0.9627708512624188,0.9724153893489227,-0.3855293882424221
6836,0.683599999999941,-0.9627822104418144,0.9722956189892995,-0.38553203328471003
6837,0.683699999999941,-0.9627914174218383,0.9721708891315187,-0.38553467944495745
6838,0.683799999999941,-0.9627984523274261,0.9720411434670335,-0.38553732673087077
6839,0.683899999999941,-0.9628032952913491,0.971906325421879,-0.3855399751501842
6840,0.683999999999941,-0.9628059264553344,0.9717663781587297,-0.38554262471062983
6841,0.684099999999941,-0.9628063259711818,0.9716212445789953,-0.3855452754199475
6842,0.684199999999941,-0.962804474001873,0.9716187299885676,-0.3855479272859156
6843,0.684299999999941,-0.9628003507226783,0.9717985496332903,-0.385550580316292
6844,0.6843999999999409,-0.9627939363222567,0.9719754002123616,-0.38555323451885964
6845,0.6844999999999409,-0.9627852110037506,0.972149176940162,-0.38555588990141576
6846,0.6845999999999409,-0.9627741549858756,0.9723197733928167,-0.3855585464717642
6847,0.6846999999999409,-0.962760748504005,0.9724870814971543,-0.385561204237728
6848,0.6847999999999409,-0.9627449718112489,0.9726509915198173,-0.38556386320712865
6849,0.6848999999999409,-0.9627268051795272,0.9728113920565312,-0.38556652338779623
6850,0.6849999999999409,-0.9627062289006386,0.972968170021542,-0.38556918478758906
6851,0.6850999999999409,-0.962683223287322,0.9731212106372291,-0.38557184741435646
6852,0.6851999999999409,-0.9626577686743139,0.9732703974239025,-0.385574511275978
6853,0.6852999999999408,-0.9626298454193999,0.9734156121897916,-0.385577176380321
6854,0.6853999999999408,-0.9625994339044598,0.9735567350212367,-0.38557984273527474
6855,0.6854999999999408,-0.9625665145365087,0.9736936442730907,-0.38558251034873475
6856,0.6855999999999408,-0.9625310677487304,0.973826216559339,-0.3855851792286067
6857,0.6856999999999408,-0.9624930740015067,0.9739543267439498,-0.3855878493828001
6858,0.6857999999999408,-0.9624525137834403,0.9740778479319618,-0.38559052081924255
6859,0.6858999999999408,-0.9624093676123716,0.9741966514608212,-0.38559319354586113
6860,0.6859999999999408,-0.9623636160363914,0.9743106068919747,-0.3855958675705915
6861,0.6860999999999408,-0.9623152396348458,0.9744195820027324,-0.3855985429013715
6862,0.6861999999999407,-0.9622642190193362,0.9745234427784082,-0.3856012195461675
6863,0.6862999999999407,-0.9622105348347145,0.974622053404748,-0.38560389751292795
6864,0.6863999999999407,-0.962154167760071,0.9747152762606581,-0.38560657680962035
6865,0.6864999999999407,-0.9620950985097174,0.9748029719112429,-0.385609257444213
6866,0.6865999999999407,-0.962033307834164,0.9749545921603243,-0.38561193942468647
6867,0.6866999999999407,-0.9619687765210909,0.9751044772542555,-0.3856146227590169
6868,0.6867999999999407,-0.9619014853963136,0.9752501271406886,-0.38561730745520373
6869,0.6868999999999407,-0.9618314153247433,0.9753914173905515,-0.3856199935212263
6870,0.6869999999999407,-0.9617585472113397,0.9755282218190063,-0.3856226809650862
6871,0.6870999999999406,-0.9616828620020612,0.975660412476028,-0.385625369794788
6872,0.6871999999999406,-0.961604340684806,0.9757878596371761,-0.3856280600183258
6873,0.6872999999999406,-0.9615229642903499,0.975910431794567,-0.38563075164372446
6874,0.6873999999999406,-0.9614387138932777,0.9760279956480534,-0.3856334446789801
6875,0.6874999999999406,-0.9613515706129075,0.9761404160966192,-0.3856361391321169
6876,0.6875999999999406,-0.9612615156142124,0.9762475562299974,-0.38563883501114615
6877,0.6876999999999406,-0.9611685301087332,0.9763492773205203,-0.38564153232408904
6878,0.6877999999999406,-0.9610725953554881,0.9764454388152078,-0.38564423107897067
6879,0.6878999999999406,-0.9609736926618747,0.9765358983281033,-0.3856469312838126
6880,0.6879999999999405,-0.9608718033845681,0.9766205116328663,-0.3856496329466392
6881,0.6880999999999405,-0.9607669089304123,0.9766991326556287,-0.38565233607547783
6882,0.6881999999999405,-0.9606589907573062,0.9767716134681247,-0.3856550406783558
6883,0.6882999999999405,-0.9605480303750846,0.9768378042811022,-0.3856577467632949
6884,0.6883999999999405,-0.9604340093463927,0.9768975534380251,-0.3856604543383329
6885,0.6884999999999405,-0.9603169092875556,0.976950707409075,-0.38566316341149776
6886,0.6885999999999405,-0.9603647700006731,0.9769971107854627,-0.38566587399080954
6887,0.6886999999999405,-0.9604162215492328,0.9770366062740564,-0.3856685860843099
6888,0.6887999999999405,-0.9604667174199273,0.9770690346923382,-0.3856712997000132
6889,0.6888999999999404,-0.9605162477564463,0.9770942349636973,-0.3856740148459653
6890,0.6889999999999404,-0.9605648026872815,0.9771120441130697,-0.38567673153018
6891,0.6890999999999404,-0.9606123723260612,0.9771222972629324,-0.38567944976068785
6892,0.6891999999999404,-0.9606589467718847,0.9771248276296656,-0.3856821695455229
6893,0.6892999999999404,-0.9607045161096588,0.9771194665202882,-0.3856848908927019
6894,0.6893999999999404,-0.9607490704104317,0.9771060433295803,-0.3856876138102502
6895,0.6894999999999404,-0.9607925997317296,0.9770843855375986,-0.3856903383061996
6896,0.6895999999999404,-0.960835094117892,0.977054318707599,-0.3856930643885623
6897,0.6896999999999404,-0.9608765436004079,0.977015666484373,-0.38569579206537496
6898,0.6897999999999403,-0.9609169381982514,0.9769682505930106,-0.38569852134464655
6899,0.6898999999999403,-0.9609562679182189,0.9769118908380967,-0.385701252234398
6900,0.6899999999999403,-0.9609945227552648,0.9768464051033545,-0.38570398474265527
6901,0.6900999999999403,-0.9610316926928386,0.976771609351744,-0.3857067188774362
6902,0.6901999999999403,-0.961067767703222,0.9766873176260262,-0.385709454646757
6903,0.6902999999999403,-0.9611027377478651,0.976593342049804,-0.3857121920586382
6904,0.6903999999999403,-0.9611365927777243,0.9764894928290488,-0.3857149311210928
6905,0.6904999999999403,-0.9611693227335997,0.9763755782541248,-0.38571767184214745
6906,0.6905999999999403,-0.961200917546472,0.976251404702319,-0.3857204142298103
6907,0.6906999999999403,-0.9612313671378403,0.9761167766408896,-0.38572315829210396
6908,0.6907999999999402,-0.9612606614200603,0.9759714966306413,-0.3857259040370494
6909,0.6908999999999402,-0.9612887902966816,0.9758153653300387,-0.38572865147266755
6910,0.6909999999999402,-0.9613157436627859,0.9756481814998674,-0.3857314006069726
6911,0.6910999999999402,-0.961341511405325,0.9754697420084547,-0.38573415144799844
6912,0.6911999999999402,-0.9613660834034586,0.9752798418374571,-0.3857369040037607
6913,0.6912999999999402,-0.961389449528893,0.9750782740882274,-0.3857396582822948
6914,0.6913999999999402,-0.9614115996462189,0.9748648299887717,-0.3857424142916334
6915,0.6914999999999402,-0.9614325236132496,0.9746392989013037,-0.3857451720397985
6916,0.6915999999999402,-0.9614522112813592,0.9744014683304099,-0.3857479315348385
6917,0.6916999999999401,-0.9614706524958209,0.9741511239318325,-0.385750692784798
6918,0.6917999999999401,-0.9614878370961453,0.9738880495218835,-0.38575345579771814
6919,0.6918999999999401,-0.9615037549164177,0.9736120270874962,-0.38575622058165576
6920,0.6919999999999401,-0.9615183957856371,0.9733228367969272,-0.3857589871446692
6921,0.6920999999999401,-0.9615317495280528,0.9730202570111167,-0.3857617554948308
6922,0.6921999999999401,-0.9615438059635035,0.9727040642957181,-0.38576452564020736
6923,0.6922999999999401,-0.9615545549077532,0.972374033433807,-0.38576729758888406
6924,0.6923999999999401,-0.9615639861728297,0.9720299374392762,-0.38577007134895125
6925,0.69249999999994,-0.9615720895673613,0.9716715475709322,-0.38577284692851344
6926,0.69259999999994,-0.9615788548969131,0.9712986333472959,-0.3857756243356776
6927,0.69269999999994,-0.9615842719643237,0.970910962562123,-0.3857784035785727
6928,0.69279999999994,-0.9615883305700418,0.9705083013006482,-0.38578118466532924
6929,0.69289999999994,-0.9615910205124606,0.9700904139565698,-0.38578396760409445
6930,0.69299999999994,-0.9615923315882541,0.9696570632497736,-0.38578675240303084
6931,0.69309999999994,-0.9615922535927118,0.9692080102448161,-0.3857895390703161
6932,0.69319999999994,-0.961590776320072,0.9691130544583182,-0.38579232761414034
6933,0.69329999999994,-0.9615878895638565,0.9691970161008198,-0.38579511804270633
6934,0.69339999999994,-0.9615835831172035,0.9692787588092293,-0.38579791036425015
6935,0.6934999999999399,-0.9615778467731989,0.9693582393195511,-0.38580070458700966
6936,0.6935999999999399,-0.9615706703252095,0.9694354139663951,-0.3858035007192531
6937,0.6936999999999399,-0.9615620435672133,0.9695102386819224,-0.3858062987692566
6938,0.6937999999999399,-0.961551956294129,0.9695826689948215,-0.3858090987453328
6939,0.6938999999999399,-0.9615403983021465,0.9696526600293163,-0.38581190065580284
6940,0.6939999999999399,-0.9615273593890543,0.9697201665042072,-0.38581470450902505
6941,0.6940999999999399,-0.9615304638752408,0.9697851427319458,-0.38581751031336375
6942,0.6941999999999399,-0.9615459259763306,0.9698475426177443,-0.38582031807722933
6943,0.6942999999999399,-0.9615589146840611,0.96990731965872,-0.38582312780904815
6944,0.6943999999999398,-0.9615694055554844,0.9699644269430784,-0.38582593951727046
6945,0.6944999999999398,-0.9615773741512436,0.9700188171493321,-0.3858287532103889
6946,0.6945999999999398,-0.9615827960369647,0.9700704425455601,-0.38583156889691017
6947,0.6946999999999398,-0.9615856467846461,0.9701192549887059,-0.3858343865853763
6948,0.6947999999999398,-0.9615859019740437,0.9701652059239175,-0.3858372062843816
6949,0.6948999999999398,-0.9615835371940518,0.9702082463839296,-0.38584002800251643
6950,0.6949999999999398,-0.9615785280440794,0.9702483269884873,-0.3858428517484372
6951,0.6950999999999398,-0.9615708501354234,0.9702853979438176,-0.38584567753081833
6952,0.6951999999999398,-0.9615604790926358,0.9703194090421423,-0.38584850535838106
6953,0.6952999999999397,-0.9615473905548866,0.9703503096612401,-0.3858513352398797
6954,0.6953999999999397,-0.9615315601773224,0.9703780487640562,-0.3858541671841057
6955,0.6954999999999397,-0.9615129636324194,0.9704025748983595,-0.3858570011998915
6956,0.6955999999999397,-0.9614915766113311,0.9704238361964508,-0.38585983729611273
6957,0.6956999999999397,-0.9614673748252309,0.9704417803749223,-0.38586267548168507
6958,0.6957999999999397,-0.9614403340066492,0.9704563547344685,-0.3858655157655751
6959,0.6958999999999397,-0.9614104299108052,0.9704675061597505,-0.3858683581567772
6960,0.6959999999999397,-0.9613776383169308,0.9705159857955904,-0.3858712026643441
6961,0.6960999999999397,-0.9613419350295922,0.9706347651796858,-0.38587404929737723
6962,0.6961999999999396,-0.9613032958800017,0.9707514807179966,-0.38587689806501546
6963,0.6962999999999396,-0.9612616967273246,0.9708660845761751,-0.38587974897644683
6964,0.6963999999999396,-0.9612171134599806,0.9709785284269343,-0.38588260204091934
6965,0.6964999999999396,-0.9611695219969364,0.9710887634490629,-0.3858854572677285
6966,0.6965999999999396,-0.9611188982889933,0.9711967403264989,-0.38588831466620555
6967,0.6966999999999396,-0.9610652183200669,0.9713024092474639,-0.38589117424576086
6968,0.6967999999999396,-0.9610084581084598,0.971405719903659,-0.3858940360158405
6969,0.6968999999999396,-0.9609485937081272,0.971506621489522,-0.3858968999859478
6970,0.6969999999999396,-0.9608856012099345,0.971605062701548,-0.3858997661656382
6971,0.6970999999999395,-0.960819456742908,0.9717009917376735,-0.38590263456453877
6972,0.6971999999999395,-0.9607501364754774,0.971794356296725,-0.38590550519232064
6973,0.6972999999999395,-0.96067761661671,0.971885103577934,-0.3859083780587091
6974,0.6973999999999395,-0.960601873417538,0.971973180280518,-0.38591125317349817
6975,0.6974999999999395,-0.9605228831719763,0.9720585326033283,-0.38591413054654955
6976,0.6975999999999395,-0.9604406222183324,0.9721411062445662,-0.38591701018776403
6977,0.6976999999999395,-0.9603550669404084,0.9722208464015675,-0.3859198921071171
6978,0.6977999999999395,-0.9602661937686928,0.9722976977706586,-0.3859227763146455
6979,0.6978999999999395,-0.9601739791815458,0.9723716045470796,-0.38592566282045054
6980,0.6979999999999394,-0.9600783997063732,0.9724425104249819,-0.3859285516346882
6981,0.6980999999999394,-0.9599794319207932,0.9725103585974946,-0.3859314427675931
6982,0.6981999999999394,-0.9598770524537927,0.9725750917568661,-0.3859343362294498
6983,0.6982999999999394,-0.9597712379868757,0.9726366520946764,-0.3859372320306203
6984,0.6983999999999394,-0.9596619652552002,0.972694981302125,-0.3859401301815315
6985,0.6984999999999394,-0.9595492110487079,0.9727500205703921,-0.38594303069266805
6986,0.6985999999999394,-0.9595492801085838,0.9728017105910753,-0.3859459335745898
6987,0.6986999999999394,-0.9595522160103709,0.9728499915567019,-0.3859488388379295
6988,0.6987999999999394,-0.959555113590925,0.9728948031613167,-0.3859517464933745
6989,0.6988999999999393,-0.959557972919693,0.973011682352339,-0.385954656551693
6990,0.6989999999999393,-0.9595971342843725,0.9731425838588103,-0.385957569023718
6991,0.6990999999999393,-0.9596456339166404,0.973267300179543,-0.3859604839203576
6992,0.6991999999999393,-0.9596919479106787,0.9733856320014411,-0.3859634012525821
6993,0.6992999999999393,-0.9597360495431821,0.9734973767587667,-0.3859663210314423
6994,0.6993999999999393,-0.9597779120523707,0.9736023286169825,-0.3859692432680476
6995,0.6994999999999393,-0.9598175086394646,0.9737002784573199,-0.3859721679735884
6996,0.6995999999999393,-0.9598548124701558,0.9737910138620909,-0.38597509515933354
6997,0.6996999999999393,-0.9598897966760767,0.9738743191007644,-0.38597802483660393
6998,0.6997999999999392,-0.9599224343562653,0.9739499751168225,-0.38598095701681634
6999,0.6998999999999392,-0.9599526985786266,0.9740177595154166,-0.38598389171144026
7000,0.6999999999999392,-0.9599805623813922,0.9740774465518387,-0.3859868289320342
7001,0.7000999999999392,-0.9600059987745728,0.9743193760420485,-0.3859897686902217
7002,0.7001999999999392,-0.9600289807414109,0.9745579951694372,-0.3859927109976981
7003,0.7002999999999392,-0.9600494812398264,0.9747925738759966,-0.38599565586623935
7004,0.7003999999999392,-0.9600674732038597,0.9750229289414327,-0.3859986033076915
7005,0.7004999999999392,-0.9600829295451098,0.9752488735024489,-0.38600155333397856
7006,0.7005999999999392,-0.9600958231541693,0.9754702170197938,-0.38600450595709146
7007,0.7006999999999391,-0.9601061269020528,0.9756867652458421,-0.38600746118910156
7008,0.7007999999999391,-0.9601138136416232,0.9758983201927368,-0.38601041904215844
7009,0.7008999999999391,-0.9601188562090117,0.9761046801011173,-0.38601337952847
7010,0.7009999999999391,-0.9601212274250339,0.9763056394094638,-0.3860163426603435
7011,0.7010999999999391,-0.9601209000966004,0.976500988724085,-0.38601930845013516
7012,0.7011999999999391,-0.9601178470181233,0.9766905147897755,-0.38602227691030155
7013,0.7012999999999391,-0.9601120409729168,0.9768740004611727,-0.38602524805335564
7014,0.7013999999999391,-0.9601034547345934,0.9770512246748395,-0.3860282218918938
7015,0.7014999999999391,-0.9600920610684551,0.9772219624220988,-0.3860311984385837
7016,0.701599999999939,-0.9600778327328784,0.9773859847226515,-0.38603417770617837
7017,0.701699999999939,-0.960060742480695,0.9775430585989999,-0.38603715970748537
7018,0.701799999999939,-0.9600407630605663,0.9776929470517078,-0.3860401444554114
7019,0.701899999999939,-0.9600178672183538,0.977835409035521,-0.386043131962925
7020,0.701999999999939,-0.959992027698482,0.9779701994363773,-0.38604612224307283
7021,0.702099999999939,-0.959963217245298,0.9780970690493299,-0.3860491153089782
7022,0.702199999999939,-0.9599570473882837,0.9782157645574122,-0.38605211117384103
7023,0.702299999999939,-0.96000652812904,0.9783260285114675,-0.3860551098509266
7024,0.702399999999939,-0.9600546641951623,0.9784275993109713,-0.3860581113535943
7025,0.702499999999939,-0.9601014415028855,0.9785202111858684,-0.3860611156952668
7026,0.7025999999999389,-0.9601468459461634,0.9786035941794528,-0.3860641228894422
7027,0.7026999999999389,-0.9601908633971104,0.9786774741323093,-0.38606713294969924
7028,0.7027999999999389,-0.9602334797064389,0.978741572667347,-0.3860701458896929
7029,0.7028999999999389,-0.9602746807038981,0.9787956071759422,-0.3860731617231433
7030,0.7029999999999389,-0.9603144521987066,0.9788392908052165,-0.38607618046386555
7031,0.7030999999999389,-0.9603527799799864,0.9788723324464718,-0.38607920212573554
7032,0.7031999999999389,-0.960389649817193,0.9788944367248048,-0.38608222672270653
7033,0.7032999999999389,-0.9604250474605445,0.9789053039899204,-0.3860852542688183
7034,0.7033999999999389,-0.9604589586414475,0.9789046303081667,-0.3860882847781737
7035,0.7034999999999388,-0.960491369072922,0.9788921074558127,-0.386091318264967
7036,0.7035999999999388,-0.9605222644500239,0.9788674229135864,-0.38609435474345427
7037,0.7036999999999388,-0.9605516304502648,0.9788302598624953,-0.3860973942279721
7038,0.7037999999999388,-0.960579452734031,0.978780297180946,-0.3861004367329446
7039,0.7038999999999388,-0.960605716944999,0.9787172094431855,-0.38610348227286145
7040,0.7039999999999388,-0.9606304087105497,0.9786406669190778,-0.3861065308622962
7041,0.7040999999999388,-0.9606535136421809,0.9785503355752372,-0.38610958251589306
7042,0.7041999999999388,-0.9606750173359166,0.9784458770775353,-0.38611263724838124
7043,0.7042999999999388,-0.9606949053727153,0.9783269487949974,-0.3861156950745624
7044,0.7043999999999387,-0.9607131633188749,0.9781932038051073,-0.386118756009321
7045,0.7044999999999387,-0.9607297767264379,0.978044290900536,-0.3861218200676181
7046,0.7045999999999387,-0.9607447311335909,0.9778798545973104,-0.38612488726449185
7047,0.7046999999999387,-0.9607580120650661,0.977699535144439,-0.38612795761505925
7048,0.7047999999999387,-0.9607696050325372,0.9775029685350114,-0.38613103113453046
7049,0.7048999999999387,-0.9607794955350152,0.9772897865187843,-0.3861341078381707
7050,0.7049999999999387,-0.9607876690592418,0.9770596166162743,-0.3861371877413496
7051,0.7050999999999387,-0.9607941110800803,0.9768120821343683,-0.38614027085949926
7052,0.7051999999999387,-0.9607988070609047,0.9765468021834719,-0.38614335720814214
7053,0.7052999999999386,-0.9608017424539863,0.9762633916962071,-0.3861464468028836
7054,0.7053999999999386,-0.9608029027008792,0.9759614614476796,-0.38614953965940707
7055,0.7054999999999386,-0.9608022732328025,0.9756406180773265,-0.386152635793481
7056,0.7055999999999386,-0.9607998394710212,0.9753004641123657,-0.38615573522095464
7057,0.7056999999999386,-0.9607955868272244,0.9749405979928587,-0.38615883795776296
7058,0.7057999999999386,-0.9607895007039027,0.9745606140984067,-0.3861619440199275
7059,0.7058999999999386,-0.9607815664947211,0.974160102776495,-0.3861650534235541
7060,0.7059999999999386,-0.9607717695848926,0.9737386503725035,-0.38616816618482497
7061,0.7060999999999386,-0.9607600953515473,0.9732958392614012,-0.3861712823200188
7062,0.7061999999999385,-0.9607465291641014,0.972831247881142,-0.38617440184550256
7063,0.7062999999999385,-0.9607310563846218,0.9723444507677805,-0.3861775247777255
7064,0.7063999999999385,-0.9607136623681909,0.9718350185923301,-0.38618065113322475
7065,0.7064999999999385,-0.960694332463268,0.9713025181993762,-0.38618378092863737
7066,0.7065999999999385,-0.960673052012048,0.9707465126474727,-0.386186914180675
7067,0.7066999999999385,-0.9606498063508194,0.9701665612513387,-0.3861900509061514
7068,0.7067999999999385,-0.9606245808103191,0.9695622196258766,-0.38619319112196987
7069,0.7068999999999385,-0.9605973607160854,0.9689330397320377,-0.38619633484512916
7070,0.7069999999999385,-0.9605681313888087,0.9682785699245546,-0.38619948209271177
7071,0.7070999999999384,-0.9605368781446796,0.9676624012087118,-0.3862026328819152
7072,0.7071999999999384,-0.9605035862957356,0.9673491733172134,-0.38620578723000515
7073,0.7072999999999384,-0.9604682411502055,0.9670276407603275,-0.3862089451543713
7074,0.7073999999999384,-0.9604308280128494,0.9669025210395559,-0.3862121066724821
7075,0.7074999999999384,-0.9603913321853011,0.9668904367466136,-0.38621527180192383
7076,0.7075999999999384,-0.9603497389664031,0.9668985579192972,-0.3862184405603616
7077,0.7076999999999384,-0.9603060336525421,0.9669203008155421,-0.3862216129655798
7078,0.7077999999999384,-0.9602602015379824,0.9669418912360231,-0.38622478903545543
7079,0.7078999999999384,-0.9602122279151958,0.9669633285672229,-0.38622796878798205
7080,0.7079999999999383,-0.9601620980751896,0.9669846121949764,-0.38623115224123855
7081,0.7080999999999383,-0.9601097973078327,0.9670057415044752,-0.38623433941343405
7082,0.7081999999999383,-0.9600553109021792,0.9670267158802678,-0.38623753032286895
7083,0.7082999999999383,-0.9599986241467894,0.9670475347062643,-0.38624072498795936
7084,0.7083999999999383,-0.9599397223300484,0.9670681973657366,-0.38624392342723873
7085,0.7084999999999383,-0.959878590740483,0.9670887032413227,-0.38624712565933794
7086,0.7085999999999383,-0.959815214667076,0.9671889605052784,-0.38625033170301715
7087,0.7086999999999383,-0.9597495793995772,0.9674978753323049,-0.386253541577143
7088,0.7087999999999383,-0.9596816702288145,0.9678051126385749,-0.38625675530070663
7089,0.7088999999999382,-0.9596622410923881,0.9681104789178335,-0.38625997289280833
7090,0.7089999999999382,-0.9596615780792184,0.9684137749534758,-0.38626319437267903
7091,0.7090999999999382,-0.9596608834067041,0.9687147957272099,-0.38626641975966547
7092,0.7091999999999382,-0.95966015713478,0.9690133303274525,-0.38626964907324274
7093,0.7092999999999382,-0.9596593993232917,0.9693091618574853,-0.3862728823330079
7094,0.7093999999999382,-0.959658610031996,0.969602067343394,-0.3862761195586896
7095,0.7094999999999382,-0.9596577893205613,0.9698918176418219,-0.3862793607701369
7096,0.7095999999999382,-0.9596569372485672,0.9701781773475643,-0.38628260598734054
7097,0.7096999999999382,-0.9596560538755049,0.9704609047010355,-0.3862858552304212
7098,0.7097999999999381,-0.9596551392607772,0.9707397514956411,-0.3862891085196235
7099,0.7098999999999381,-0.9596541934636985,0.9710144629850895,-0.38629236587535315
7100,0.7099999999999381,-0.9596532165434948,0.97128477779068,-0.3862956273181222
7101,0.7100999999999381,-0.9596522085593042,0.9715504278086049,-0.38629889286861546
7102,0.7101999999999381,-0.9596511695701763,0.9718111381173077,-0.3863021625476271
7103,0.7102999999999381,-0.9596500996350731,0.972066626884941,-0.38630543637613063
7104,0.7103999999999381,-0.9596489988128681,0.9723166052769695,-0.38630871437521824
7105,0.7104999999999381,-0.9596478671623476,0.9725607773639674,-0.38631199656613907
7106,0.7105999999999381,-0.9596467047422094,0.972798840029662,-0.38631528297029544
7107,0.710699999999938,-0.9596455116110642,0.9730304828792792,-0.38631857360924243
7108,0.710799999999938,-0.9596442878274346,0.9732553881482477,-0.3863218685046857
7109,0.710899999999938,-0.9596430334497561,0.9734732306113251,-0.3863251676784855
7110,0.710999999999938,-0.9596417485363762,0.9736836774922081,-0.3863284711526735
7111,0.711099999999938,-0.9596404331455557,0.9738863883736999,-0.38633177894942367
7112,0.711199999999938,-0.9596390873354675,0.9740810151085034,-0.3863350910910813
7113,0.711299999999938,-0.9596377111641979,0.9742672017307181,-0.38633840760015814
7114,0.711399999999938,-0.9596363046897459,0.9744445843681205,-0.38634172849932974
7115,0.711499999999938,-0.9596348679700232,0.9746127911553137,-0.38634505381143863
7116,0.711599999999938,-0.9596334010628549,0.9747714421478337,-0.3863483835595083
7117,0.7116999999999379,-0.9596502943379267,0.9749201492373051,-0.3863517177667183
7118,0.7117999999999379,-0.9596797800204013,0.975058516067744,-0.3863550564564428
7119,0.7118999999999379,-0.9597075212777405,0.9752553033083062,-0.38635839965221597
7120,0.7119999999999379,-0.9597334999774774,0.9755425086780611,-0.38636174737775825
7121,0.7120999999999379,-0.9597576979449862,0.9758239104442706,-0.3863650996569835
7122,0.7121999999999379,-0.959780096963921,0.9760991843478074,-0.38636845651396623
7123,0.7122999999999379,-0.9598006787766539,0.9763679978376962,-0.3863718179729782
7124,0.7123999999999379,-0.9598194250847145,0.976630009955743,-0.3863751840584934
7125,0.7124999999999378,-0.9598363175492275,0.9768848712223438,-0.38637855479514943
7126,0.7125999999999378,-0.9598513377913515,0.9771322235236268,-0.38638193020779826
7127,0.7126999999999378,-0.9598644673927179,0.9773717000000808,-0.3863853103214786
7128,0.7127999999999378,-0.9598756878958687,0.9776029249368267,-0.38638869516142305
7129,0.7128999999999378,-0.9598849808046959,0.9778255136556944,-0.3863920847530684
7130,0.7129999999999378,-0.9598923275848787,0.9780390724092681,-0.38639547912205463
7131,0.7130999999999378,-0.9598977096643229,0.9782431982770666,-0.38639887829421754
7132,0.7131999999999378,-0.9599011084335988,0.9784374790640282,-0.38640228229561163
7133,0.7132999999999378,-0.9599025052463802,0.9786214932014703,-0.3864056911524935
7134,0.7133999999999378,-0.9599018814198818,0.9787948096506955,-0.38640910489133035
7135,0.7134999999999377,-0.9598992182352983,0.9789569878094214,-0.386412523538803
7136,0.7135999999999377,-0.9598944969382424,0.9791075774212025,-0.38641594712181865
7137,0.7136999999999377,-0.9598876987391819,0.979246118488024,-0.3864193756674892
7138,0.7137999999999377,-0.9598788048138784,0.9793721411862396,-0.3864228092031585
7139,0.7138999999999377,-0.9598677963038245,0.9794851657860273,-0.38642624775639495
7140,0.7139999999999377,-0.9598546543166805,0.9795847025745341,-0.3864296913549885
7141,0.7140999999999377,-0.9598393599267114,0.9796702517828841,-0.3864331400269667
7142,0.7141999999999377,-0.9598218941752226,0.9797413035172143,-0.3864365938005849
7143,0.7142999999999377,-0.9598022380709954,0.979797337693904,-0.3864400527043408
7144,0.7143999999999376,-0.9597803725907215,0.9798378239791629,-0.38644351676696925
7145,0.7144999999999376,-0.9597562786794365,0.9798622217331314,-0.3864469860174411
7146,0.7145999999999376,-0.9597299372509526,0.9798699799586499,-0.3864504604849823
7147,0.7146999999999376,-0.9597013291882894,0.9798605372548429,-0.3864539401990774
7148,0.7147999999999376,-0.9596704353441037,0.9798333217756607,-0.38645742518943854
7149,0.7148999999999376,-0.9596372365411177,0.9797877511935159,-0.386460915486054
7150,0.7149999999999376,-0.9596017135725442,0.9797232326681419,-0.3864644111191717
7151,0.7150999999999376,-0.9595638472025115,0.9796391628207968,-0.38646791211930176
7152,0.7151999999999376,-0.9595609683003763,0.979534927713925,-0.3864714185172258
7153,0.7152999999999375,-0.9595584243243863,0.979409902836384,-0.38647493034399155
7154,0.7153999999999375,-0.9595558522949955,0.9792634530943304,-0.3864784476309294
7155,0.7154999999999375,-0.959553252266728,0.9790949328078558,-0.38648197040965193
7156,0.7155999999999375,-0.9595506242940265,0.9789036857134475,-0.38648549871205795
7157,0.7156999999999375,-0.9595479684312509,0.9786890449723447,-0.3864890325703311
7158,0.7157999999999375,-0.9595452847326802,0.9784503331848444,-0.3864925720169611
7159,0.7158999999999375,-0.959542573252511,0.9781868624106115,-0.3864961170847325
7160,0.7159999999999375,-0.9595398340448587,0.9778979341950205,-0.38649966780674183
7161,0.7160999999999375,-0.9595370671637569,0.9775828396015654,-0.38650322421638855
7162,0.7161999999999374,-0.9595342726631582,0.9772408592503461,-0.38650678634739116
7163,0.7162999999999374,-0.9595314505969336,0.9768712633626415,-0.38651035423379515
7164,0.7163999999999374,-0.9595286010188736,0.9764733118115628,-0.3865139279099771
7165,0.7164999999999374,-0.9595257239826873,0.9760462541787712,-0.38651750741062774
7166,0.7165999999999374,-0.9595228195420032,0.9755893298172383,-0.3865210927708048
7167,0.7166999999999374,-0.9595198877503691,0.9751017679200117,-0.3865246840258953
7168,0.7167999999999374,-0.9595169286612522,0.974582787594945,-0.3865282812116354
7169,0.7168999999999374,-0.959513942328039,0.9740315979453401,-0.3865318843641363
7170,0.7169999999999374,-0.9595109288040364,0.9734473981564428,-0.38653549351985605
7171,0.7170999999999373,-0.9595078881424706,0.9728293775877255,-0.3865391087156369
7172,0.7171999999999373,-0.9595048203964877,0.9726926632342087,-0.3865427299886873
7173,0.7172999999999373,-0.959501725619154,0.9727878231768622,-0.3865463573766094
7174,0.7173999999999373,-0.9594986038634565,0.9728795731491477,-0.3865499909173971
7175,0.7174999999999373,-0.959495455182302,0.9729678380611062,-0.38655363064943904
7176,0.7175999999999373,-0.9594922796285175,0.9730525420193235,-0.38655727661152445
7177,0.7176999999999373,-0.9594890772548511,0.9731336083252946,-0.38656092884286347
7178,0.7177999999999373,-0.9594904749919385,0.9732109594739217,-0.3865645873830817
7179,0.7178999999999373,-0.9594998372144539,0.9732845171521435,-0.38656825227222713
7180,0.7179999999999372,-0.9595080419399828,0.9733542022377042,-0.38657192355078485
7181,0.7180999999999372,-0.9595150800127006,0.9734199347980624,-0.38657560125968216
7182,0.7181999999999372,-0.9595209422507429,0.9734816340894421,-0.3865792854402851
7183,0.7182999999999372,-0.9595256194461206,0.9735920343970831,-0.38658297613442316
7184,0.7183999999999372,-0.9595291023646259,0.973705660980471,-0.3865866733843811
7185,0.7184999999999372,-0.9595313817457325,0.9738159124981742,-0.3865903772329138
7186,0.7185999999999372,-0.9595324483024883,0.9739227092593524,-0.38659408772325893
7187,0.7186999999999372,-0.9595322927214028,0.974025970677841,-0.3865978048991159
7188,0.7187999999999372,-0.9595309056623249,0.974125615270804,-0.38660152880469806
7189,0.7188999999999371,-0.9595282777583152,0.9742215606575675,-0.38660525948469227
7190,0.7189999999999371,-0.9595243996155098,0.9743137235586343,-0.38660899698431267
7191,0.7190999999999371,-0.9595192618129776,0.9744020197948849,-0.38661274134925333
7192,0.7191999999999371,-0.9595128549025681,0.9744863642869662,-0.3866164926257474
7193,0.7192999999999371,-0.9595051694087526,0.9745666710548702,-0.38662025086054663
7194,0.7193999999999371,-0.9594961958284572,0.9746428532177069,-0.38662401610092245
7195,0.7194999999999371,-0.9594859246308879,0.974714822993672,-0.38662778839469336
7196,0.7195999999999371,-0.9594743462573464,0.9747824917002124,-0.38663156779020735
7197,0.7196999999999371,-0.9594614511210399,0.9748457697543923,-0.3866353543363723
7198,0.719799999999937,-0.9594472296068802,0.9749045666734608,-0.3866391480826406
7199,0.719899999999937,-0.9594316720712769,0.9749587910756237,-0.3866429490790344
7200,0.719999999999937,-0.9594147688419205,0.9750083506810207,-0.3866467573761328
7201,0.720099999999937,-0.9594043100859714,0.9750531523129108,-0.386650573025099
7202,0.720199999999937,-0.9594004541287239,0.9750931018990664,-0.3866543960776658
7203,0.720299999999937,-0.9593965726955991,0.9751281044733774,-0.3866582265861528
7204,0.720399999999937,-0.9593926658372522,0.9751580641776669,-0.386662064603471
7205,0.720499999999937,-0.9593887336042628,0.9751828842637216,-0.38666591018312524
7206,0.720599999999937,-0.9593847760471353,0.9752024670955322,-0.3866697633792306
7207,0.720699999999937,-0.9593807932162992,0.9752167141517528,-0.3866736242464972
7208,0.7207999999999369,-0.9593767851621089,0.9752255260283722,-0.3866774928402704
7209,0.7208999999999369,-0.9593727519348446,0.9752288024416027,-0.38668136921649127
7210,0.7209999999999369,-0.9593686935847117,0.9752264422309846,-0.3866852534317504
7211,0.7210999999999369,-0.9593646101618415,0.9752183433627077,-0.3866891455432575
7212,0.7211999999999369,-0.9593605017162915,0.9752044029331481,-0.38669304560887163
7213,0.7212999999999369,-0.9593563682980447,0.9751845171726234,-0.3866969536870839
7214,0.7213999999999369,-0.9593522099570113,0.975585114126694,-0.3867008698370615
7215,0.7214999999999369,-0.9593480267430272,0.9759871745581532,-0.38670479411860825
7216,0.7215999999999368,-0.9593438187058559,0.9763822464503457,-0.3867087265922137
7217,0.7216999999999368,-0.9593395858951875,0.9767697320538359,-0.38671266731903486
7218,0.7217999999999368,-0.9593353283606393,0.9771490125083948,-0.38671661636091065
7219,0.7218999999999368,-0.959331046151756,0.9775194473887874,-0.3867205737803795
7220,0.7219999999999368,-0.9593267393180103,0.977880374248411,-0.38672453964066705
7221,0.7220999999999368,-0.9593224079088022,0.9782311081611996,-0.38672851400571717
7222,0.7221999999999368,-0.9593180519734602,0.9785709412622265,-0.38673249694019085
7223,0.7222999999999368,-0.9593136715612411,0.9788991422874735,-0.3867364885094755
7224,0.7223999999999368,-0.9593092667213304,0.9792149561132526,-0.3867404887797004
7225,0.7224999999999367,-0.9593048375028421,0.9795176032957955,-0.3867444978177369
7226,0.7225999999999367,-0.9593003839548191,0.9798062796115533,-0.3867485156912172
7227,0.7226999999999367,-0.9592959061262342,0.9800801555987693,-0.38675254246854956
7228,0.7227999999999367,-0.9592914040659888,0.9803383761009195,-0.38675657821892334
7229,0.7228999999999367,-0.9592868778229148,0.9805800598126341,-0.38676062301232256
7230,0.7229999999999367,-0.9592823274457734,0.9808042988287431,-0.3867646769195427
7231,0.7230999999999367,-0.9592777529832565,0.9810101581971089,-0.38676874001220607
7232,0.7231999999999367,-0.9592731544839862,0.9811966754759351,-0.3867728123627698
7233,0.7232999999999367,-0.9592685319965151,0.9813628602962616,-0.3867768940445373
7234,0.7233999999999366,-0.959263885569327,0.9815076939303814,-0.38678098513169373
7235,0.7234999999999366,-0.9592592152508362,0.981630128866931,-0.3867850856993054
7236,0.7235999999999366,-0.9592545210893891,0.9817290883934326,-0.38678919582333493
7237,0.7236999999999366,-0.9592498031332632,0.9818034661870854,-0.3867933155806742
7238,0.7237999999999366,-0.9592450614306678,0.9818521259146163,-0.38679744504914454
7239,0.7238999999999366,-0.9592402960297441,0.9818739008420333,-0.38680158430753225
7240,0.7239999999999366,-0.9592355069785659,0.9818675934551259,-0.38680573343560465
7241,0.7240999999999366,-0.9592306943251389,0.9818319750915894,-0.38680989251411635
7242,0.7241999999999366,-0.9592258581174018,0.9817657855856589,-0.38681406162484927
7243,0.7242999999999366,-0.9592209984032262,0.9816677329261563,-0.3868182408506211
7244,0.7243999999999365,-0.9592161152304166,0.9815364929288729,-0.3868224302753191
7245,0.7244999999999365,-0.9592112086467106,0.9813707089242221,-0.3868266299839173
7246,0.7245999999999365,-0.9592062786997798,0.9811689914611166,-0.38683084006249696
7247,0.7246999999999365,-0.9592013254372289,0.9809299180280331,-0.3868350605982782
7248,0.7247999999999365,-0.959196348906597,0.9806520327922512,-0.38683929167964437
7249,0.7248999999999365,-0.9591913491553568,0.9803338463582585,-0.38684353339617716
7250,0.7249999999999365,-0.9591863262309155,0.9799738355463379,-0.38684778583864854
7251,0.7250999999999365,-0.9591812801806145,0.9795704431923598,-0.3868520490991012
7252,0.7251999999999365,-0.9591762110517303,0.979122077969822,-0.3868563232708348
7253,0.7252999999999364,-0.9591711188914739,0.9786271142351948,-0.38686060844845965
7254,0.7253999999999364,-0.9591660037469911,0.9780838918976368,-0.3868649047279163
7255,0.7254999999999364,-0.9591608656653632,0.9774907163141741,-0.38686921220650655
7256,0.7255999999999364,-0.9591557046936066,0.9768458582114367,-0.3868735309829384
7257,0.7256999999999364,-0.959150520878673,0.9761475536350716,-0.38687786115733586
7258,0.7257999999999364,-0.9591453142674505,0.9753940039279605,-0.3868822028312991
7259,0.7258999999999364,-0.9591400849067623,0.9745833757383858,-0.3868865561079248
7260,0.7259999999999364,-0.9591348328433676,0.9737138010593043,-0.386890921091845
7261,0.7260999999999364,-0.9591295581239623,0.9727833772998975,-0.38689529788926363
7262,0.7261999999999363,-0.959124260795178,0.9717901673905852,-0.3868996866079903
7263,0.7262999999999363,-0.9591189409035827,0.9707321999226942,-0.3869040873575032
7264,0.7263999999999363,-0.9591191968260091,0.9696074693239899,-0.38690850024894474
7265,0.7264999999999363,-0.9591282621408798,0.9688661579364366,-0.38691292539521616
7266,0.7265999999999363,-0.959135836640067,0.9688672557880788,-0.3869173629109749
7267,0.7266999999999363,-0.9591419057249979,0.968868124912853,-0.3869218129127043
7268,0.7267999999999363,-0.9591464547191538,0.9688687646210216,-0.38692627551875614
7269,0.7268999999999363,-0.9591494688674145,0.9688691742224665,-0.38693075084939027
7270,0.7269999999999363,-0.959150933335385,0.9688693530266907,-0.3869352390268191
7271,0.7270999999999362,-0.9591508332086982,0.9690810030100666,-0.3869397401752743
7272,0.7271999999999362,-0.959149153492296,0.9694584393080022,-0.38694425442104297
7273,0.7272999999999362,-0.9591458791096852,0.9698256667631617,-0.3869487818925114
7274,0.7273999999999362,-0.9591409949021674,0.9701816627711183,-0.3869533227202527
7275,0.7274999999999362,-0.9591344856280418,0.9705253575133045,-0.38695787703703693
7276,0.7275999999999362,-0.9591263359617783,0.9708556324778815,-0.3869624449779161
7277,0.7276999999999362,-0.9591165304931601,0.9711713189552517,-0.38696702668028127
7278,0.7277999999999362,-0.9591050537263951,0.9714711965095105,-0.3869716222839042
7279,0.7278999999999362,-0.9590918900791914,0.9717539914273651,-0.3869762319310115
7280,0.7279999999999361,-0.9590770238817995,0.9720183751462903,-0.3869808557663457
7281,0.7280999999999361,-0.9590604393760165,0.9722629626639535,-0.3869854939372296
7282,0.7281999999999361,-0.9590421207141522,0.9724863109312121,-0.3869901465936152
7283,0.7282999999999361,-0.9590220519579553,0.9728956428719456,-0.3869948138881732
7284,0.7283999999999361,-0.9590020929753613,0.9734680434918831,-0.3869994959763447
7285,0.7284999999999361,-0.9589962883568502,0.9740369660004579,-0.38700419301640765
7286,0.7285999999999361,-0.9589904622293818,0.9746014946420458,-0.387008905169567
7287,0.7286999999999361,-0.9589846146380413,0.9751606627477508,-0.387013632599999
7288,0.728799999999936,-0.958978745627854,0.975713450929058,-0.38701837547494744
7289,0.728899999999936,-0.958972855243786,0.9762587852283191,-0.3870231339647844
7290,0.728999999999936,-0.9589669435307429,0.9767955352253395,-0.3870279082430926
7291,0.729099999999936,-0.9589610105335716,0.9773225120993727,-0.3870326984867316
7292,0.729199999999936,-0.9589550562970596,0.9778384666458809,-0.3870375048759334
7293,0.729299999999936,-0.958949080865935,0.9783420872474948,-0.3870423275943683
7294,0.729399999999936,-0.9589430842848676,0.9788319977986955,-0.3870471668292258
7295,0.729499999999936,-0.9589370665984682,0.9793067555838543,-0.38705202277130935
7296,0.729599999999936,-0.9589310278512897,0.9797648491084078,-0.38705689561511347
7297,0.729699999999936,-0.958924968087826,0.9802046958830989,-0.38706178555889986
7298,0.7297999999999359,-0.9589188873525138,0.9806246401614134,-0.38706669280480205
7299,0.7298999999999359,-0.9589127856897318,0.9810229506305523,-0.3870716175589146
7300,0.7299999999999359,-0.9589066631438012,0.9813978180565316,-0.38707656003136065
7301,0.7300999999999359,-0.958900519758986,0.9817473528842772,-0.3870815204364098
7302,0.7301999999999359,-0.9588943555794938,0.9820695827939001,-0.38708649899258246
7303,0.7302999999999359,-0.9588881706494747,0.9823624502146718,-0.3870914959227063
7304,0.7303999999999359,-0.9588819650130233,0.9826238097986066,-0.38709651145406654
7305,0.7304999999999359,-0.9588757387141776,0.9828514258559642,-0.38710154581848893
7306,0.7305999999999359,-0.9588694917969207,0.9830429697554312,-0.3871065992524441
7307,0.7306999999999358,-0.9588632243051795,0.9831960172922183,-0.38711167199716046
7308,0.7307999999999358,-0.9588569362828263,0.9833080460278191,-0.38711676429876807
7309,0.7308999999999358,-0.958850627773679,0.9833764326057125,-0.38712187640837964
7310,0.7309999999999358,-0.958844298821501,0.9833984500478647,-0.3871270085822513
7311,0.7310999999999358,-0.958837949470002,0.9833712650374703,-0.3871321610818882
7312,0.7311999999999358,-0.9588315797628381,0.9832919351939962,-0.387137334174207
7313,0.7312999999999358,-0.9588251897436125,0.9831574063472209,-0.3871425281316615
7314,0.7313999999999358,-0.9588187794558759,0.9829645098176176,-0.38714774323242074
7315,0.7314999999999358,-0.9588123489431268,0.9827099597110843,-0.38715297976049273
7316,0.7315999999999357,-0.9588058982488121,0.9823903502366995,-0.38715823800593197
7317,0.7316999999999357,-0.9587994274163274,0.9820021530568473,-0.38716351826498413
7318,0.7317999999999357,-0.9587929364890174,0.981541714679722,-0.38716882084030846
7319,0.7318999999999357,-0.9587864255101768,0.9810052539048785,-0.3871741460411417
7320,0.7319999999999357,-0.9587798945230507,0.9803888593331334,-0.3871794941835282
7321,0.7320999999999357,-0.9587733435708347,0.9796884869527427,-0.3871848655905449
7322,0.7321999999999357,-0.9587667726966754,0.9788999578143671,-0.3871902605925084
7323,0.7322999999999357,-0.958760181943672,0.978018955807896,-0.38719567952724826
7324,0.7323999999999357,-0.9587535713548752,0.9770410255547144,-0.387201122740368
7325,0.7324999999999356,-0.9587469409732889,0.9759615704294622,-0.38720659058548823
7326,0.7325999999999356,-0.9587402908418705,0.9747758507257586,-0.3872120834245695
7327,0.7326999999999356,-0.9587336210035309,0.9734789819807093,-0.387217601628203
7328,0.7327999999999356,-0.9587269315011356,0.9720659334733197,-0.3872231455759345
7329,0.7328999999999356,-0.958720222377505,0.9719443042007136,-0.38722871565659706
7330,0.7329999999999356,-0.9587134936754151,0.9720665198166626,-0.38723431226868105
7331,0.7330999999999356,-0.9587067454375976,0.9721845891550629,-0.38723993582069194
7332,0.7331999999999356,-0.9586999777067406,0.9722984015122018,-0.3872455867315364
7333,0.7332999999999356,-0.9586931905254898,0.972407844755317,-0.3872512654309756
7334,0.7333999999999355,-0.9586863839364478,0.9725128053161919,-0.3872569723600039
7335,0.7334999999999355,-0.9586795579821752,0.97261316818494,-0.3872627079713352
7336,0.7335999999999355,-0.9586727127051912,0.9727088169039863,-0.3872684727298714
7337,0.7336999999999355,-0.9586658481479738,0.9727996335622521,-0.38727426711318974
7338,0.7337999999999355,-0.9586589643529609,0.9728854987895581,-0.38728009161206134
7339,0.7338999999999355,-0.9586520613625494,0.9729662917512485,-0.3872859467310192
7340,0.7339999999999355,-0.9586451392190976,0.9730418901430513,-0.38729183298888553
7341,0.7340999999999355,-0.9586381979649236,0.9734056956089112,-0.38729775091940444
7342,0.7341999999999355,-0.9586312376423073,0.9741840069606784,-0.38730370107183437
7343,0.7342999999999354,-0.9586242582934903,0.9749576459361617,-0.3873096840116205
7344,0.7343999999999354,-0.9586172599606763,0.975724267407615,-0.387315700321056
7345,0.7344999999999354,-0.9586102426860313,0.9764813219605082,-0.3873217506000071
7346,0.7345999999999354,-0.9586032065116852,0.9772260431578481,-0.38732783546665045
7347,0.7346999999999354,-0.9585961514797309,0.9779554341554739,-0.3873339555582595
7348,0.7347999999999354,-0.9585890776322255,0.9786662536464488,-0.38734011153202574
7349,0.7348999999999354,-0.9585819850111906,0.979355001113944,-0.3873463040659036
7350,0.7349999999999354,-0.9585748736586134,0.9800179013736184,-0.38735253385954854
7351,0.7350999999999354,-0.9585677436164463,0.9806508883885056,-0.38735880163522896
7352,0.7351999999999353,-0.9585605949266084,0.9812495883418029,-0.3873651081388515
7353,0.7352999999999353,-0.9585534276309856,0.9818093019557648,-0.38737145414101154
7354,0.7353999999999353,-0.9585462417714316,0.9823249860481096,-0.387377840438099
7355,0.7354999999999353,-0.9585390373897679,0.9827912343209786,-0.3873842678534895
7356,0.7355999999999353,-0.9585318145277856,0.9832022573815171,-0.38739073723877726
7357,0.7356999999999353,-0.9585245732272457,0.983551861997549,-0.38739724947508586
7358,0.7357999999999353,-0.9585173135298796,0.9838334295965705,-0.38740380547448977
7359,0.7358999999999353,-0.9585100354773909,0.9840398940213294,-0.3874104061814609
7360,0.7359999999999353,-0.9585027391114556,0.9841637185605175,-0.38741705257446835
7361,0.7360999999999353,-0.9584954244737234,0.9841968722785003,-0.3874237456676441
7362,0.7361999999999352,-0.9584880916058188,0.984130805673426,-0.3874304865125508
7363,0.7362999999999352,-0.9584807405493427,0.9839564256983592,-0.38743727620009744
7364,0.7363999999999352,-0.9584733713458731,0.983664070185129,-0.38744411586255684
7365,0.7364999999999352,-0.9584659840369664,0.9832434817151848,-0.3874510066757381
7366,0.7365999999999352,-0.9584585786641593,0.9826837809857146,-0.38745794986128157
7367,0.7366999999999352,-0.9584511552689698,0.9819734397224148,-0.3874649466891676
7368,0.7367999999999352,-0.9584437138928991,0.9811002531923686,-0.3874719984803644
7369,0.7368999999999352,-0.9584362545774328,0.9800513123713052,-0.3874791066096908
7370,0.7369999999999352,-0.9584287773640425,0.9788129758188429,-0.3874862725089172
7371,0.7370999999999351,-0.9584212822941889,0.9773708413130426,-0.387493497670058
7372,0.7371999999999351,-0.9584137694093208,0.9761708428234687,-0.38750078364899865
7373,0.7372999999999351,-0.9584062387508798,0.9762171895519093,-0.3875081320693831
7374,0.7373999999999351,-0.9583986903603005,0.9762570579101879,-0.3875155446268047
7375,0.7374999999999351,-0.9583911242790127,0.9762903042383939,-0.3875230230934544
7376,0.7375999999999351,-0.958383540548444,0.9763167832851926,-0.3875305693230657
7377,0.7376999999999351,-0.9583759392100207,0.9763363482082845,-0.3875381852564235
7378,0.7377999999999351,-0.9583683203051708,0.976348850575287,-0.3875458729273074
7379,0.737899999999935,-0.9583606838753257,0.9763541403650408,-0.3875536344690532
7380,0.737999999999935,-0.9583530299619221,0.9763520659693509,-0.38756147212172054
7381,0.738099999999935,-0.9583453586064042,0.976342474195167,-0.3875693882400238
7382,0.738199999999935,-0.958337669850226,0.9763252102672065,-0.3875773853019981
7383,0.738299999999935,-0.9583299637348532,0.9763001178310295,-0.387585465918626
7384,0.738399999999935,-0.9583222403017652,0.97739180390249,-0.3875936328444224
7385,0.738499999999935,-0.9583144995924574,0.9785441013596983,-0.3876018889891531
7386,0.738599999999935,-0.9583067416484436,0.9796741288913814,-0.3876102374308165
7387,0.738699999999935,-0.9582989665112576,0.9807714690139253,-0.3876186814300391
7388,0.738799999999935,-0.9582911742224556,0.9818241864657912,-0.3876272244460403
7389,0.7388999999999349,-0.9582833648236181,0.9828186470553313,-0.38763587015438744
7390,0.7389999999999349,-0.9582755383563526,0.9837393157065316,-0.38764462246678016
7391,0.7390999999999349,-0.9582676948622949,0.9845685312806512,-0.38765348555309775
7392,0.7391999999999349,-0.9582598343831121,0.9852862554684942,-0.3876624638660865
7393,0.7392999999999349,-0.9582519569605042,0.985869792730181,-0.38767156216901116
7394,0.7393999999999349,-0.9582440626362062,0.9862934778994699,-0.38768078556674895
7395,0.7394999999999349,-0.9582361514519907,0.9865283276571105,-0.387690139540922
7396,0.7395999999999349,-0.9582282234496696,0.9865416515962265,-0.38769962998971297
7397,0.7396999999999349,-0.9582202786710968,0.9862966180281711,-0.38770926327315924
7398,0.7397999999999348,-0.9582123171581701,0.9857517689740504,-0.38771904626509807
7399,0.7398999999999348,-0.9582043389528339,0.9848604779031435,-0.387728986412964
7400,0.7399999999999348,-0.9581963440970808,0.9835703426399296,-0.38773909180708166
7401,0.7400999999999348,-0.958188332632955,0.9818225043598675,-0.3877493712615751
7402,0.7401999999999348,-0.9581803046025547,0.9795508815801861,-0.38775983440946665
7403,0.7402999999999348,-0.9581722600480334,0.9766813053142087,-0.3877704918153076
7404,0.7403999999999348,-0.9581641990116044,0.9736713784174656,-0.3877813551096873
7405,0.7404999999999348,-0.9581561215355429,0.9734313747209307,-0.3877924371511617
7406,0.7405999999999348,-0.9581480276621885,0.9731795246629099,-0.38780375222296226
7407,0.7406999999999347,-0.9581399174339491,0.972915636153555,-0.3878153162743209
7408,0.7407999999999347,-0.9581317908933035,0.9729377791646142,-0.3878271472195326
7409,0.7408999999999347,-0.9581236480828047,0.973811015348755,-0.3878392653129636
7410,0.7409999999999347,-0.9581154890450834,0.974431560743039,-0.38785169362532085
7411,0.7410999999999347,-0.9581073138228509,0.9746966246950464,-0.387864458657286
7412,0.7411999999999347,-0.9580991224589022,0.9744720843551864,-0.38787759114294573
7413,0.7412999999999347,-0.9580909149961183,0.9735825235114433,-0.3878911271205215
7414,0.7413999999999347,-0.9580826914774686,0.9717976247245607,-0.3879051093877486
7415,0.7414999999999347,-0.9580744519460112,0.9703476568154967,-0.38791958952245637
7416,0.7415999999999346,-0.9580661964448923,0.9699665617792728,-0.387934630752392
7417,0.7416999999999346,-0.9580579250173447,0.9695714362186546,-0.3879503121296254
7418,0.7417999999999346,-0.9580496377066807,0.9691620742098356,-0.38796673475396676
7419,0.7418999999999346,-0.9580413345562845,0.9687382686873296,-0.3879840312862834
7420,0.7419999999999346,-0.9580330156095966,0.9682998114654868,-0.3880023808593785
7421,0.7420999999999346,-0.958024680910093,0.9678464932605109,-0.3880220330283686
7422,0.7421999999999346,-0.9580163305012553,0.9673781037129744,-0.3880433471330921
7423,0.7422999999999346,-0.9580079644265282,0.9668944314108333,-0.3880668582297359
7424,0.7423999999999346,-0.9579995827292606,0.9663952639129367,-0.38809338854509423
7425,0.7424999999999345,-0.9579911854526263,0.9661307745093033,-0.3881242330377414
7426,0.7425999999999345,-0.9579827726395146,0.9661756309737293,-0.3881614442383509
7427,0.7426999999999345,-0.9579743443323814,0.9663217562046056,-0.3882081485717407
7428,0.7427999999999345,-0.9579659005730432,0.9664641417585415,-0.38826835692582307
7429,0.7428999999999345,-0.9579574414023942,0.9666026578355953,-0.38834428627024403
7430,0.7429999999999345,-0.9579489668600106,0.9667371725618179,-0.3884284413183742
7431,0.7430999999999345,-0.9579404769835949,0.9668675519800626,-0.38850114357830906
7432,0.7431999999999345,-0.9579319718081895,0.9669936600411826,-0.3885532861459905
7433,0.7432999999999345,-0.9579234513650606,0.9671153585956259,-0.38859072938290434
7434,0.7433999999999344,-0.9579149156801167,0.9672325073854307,-0.3886192231778633
7435,0.7434999999999344,-0.9579063647716987,0.9673449640366263,-0.3886419364230917
7436,0.7435999999999344,-0.9578977986475853,0.9674525840520504,-0.3886606212132784
7437,0.7436999999999344,-0.9578892173012006,0.9675552208045806,-0.38867631800526165
7438,0.7437999999999344,-0.9578806207074552,0.967652725530791,-0.3886896964755796
7439,0.7438999999999344,-0.9578720088196552,0.9677449473250374,-0.388701220610366
7440,0.7439999999999344,-0.957863381570388,0.9678317331339742,-0.38871123128495516
7441,0.7440999999999344,-0.9578547388804176,0.9679129277515099,-0.3887199897107381
7442,0.7441999999999344,-0.9578460806789709,0.9679883738142049,-0.38872770188131034
7443,0.7442999999999343,-0.9578374069356319,0.968057911797118,-0.38873453342511743
7444,0.7443999999999343,-0.9578287176994492,0.9681213800101127,-0.3887406193316794
7445,0.7444999999999343,-0.957820013137131,0.968178614594639,-0.38874607073615103
7446,0.7445999999999343,-0.9578112935612576,0.9682294495210115,-0.3887509798805377
7447,0.7446999999999343,-0.9578075642935158,0.9682737165862134,-0.3887554238606326
7448,0.7447999999999343,-0.9578271916709472,0.9683112454122513,-0.3887594675160911
7449,0.7448999999999343,-0.9578466480867976,0.9683418634450836,-0.3887631656902051
7450,0.7449999999999343,-0.9578659364238038,0.9683653959541193,-0.3887665650135334
7451,0.7450999999999343,-0.9578850575916751,0.9683816660322759,-0.38876970532174177
7452,0.7451999999999342,-0.9579040107758701,0.9683904945965511,-0.38877262078991665
7453,0.7452999999999342,-0.9579227937019962,0.9683917003890602,-0.38877534084579674
7454,0.7453999999999342,-0.9579414029025544,0.9683850999784775,-0.38877789090994974
7455,0.7454999999999342,-0.9579598339752694,0.9683705077618323,-0.3887802930000905
7456,0.7455999999999342,-0.9579780818248645,0.9683477359666189,-0.3887825662281984
7457,0.7456999999999342,-0.9579961408827051,0.968316594653204,-0.3887847272128191
7458,0.7457999999999342,-0.9580140053010241,0.9682768917175335,-0.38878679042362224
7459,0.7458999999999342,-0.9580316691203528,0.9682284328941636,-0.3887887684716824
7460,0.7459999999999342,-0.9580491264102655,0.9681710217596552,-0.3887906723557019
7461,0.7460999999999341,-0.9580663713846201,0.9681044597363787,-0.38879251167234596
7462,0.7461999999999341,-0.958083398493187,0.9680285460967901,-0.38879429479682104
7463,0.7462999999999341,-0.9581002024919879,0.9682384754897331,-0.38879602903879024
7464,0.7463999999999341,-0.9581167784948499,0.9684790005869801,-0.3887977207775004
7465,0.7464999999999341,-0.9581331220087209,0.9687177725682137,-0.38879937557922867
7466,0.7465999999999341,-0.9581492289551959,0.9689546849538697,-0.3888009982996907
7467,0.7466999999999341,-0.9581650956805545,0.9691896291338866,-0.3888025931734943
7468,0.7467999999999341,-0.9581807189563994,0.9694224943471373,-0.3888041638923193
7469,0.7468999999999341,-0.9581960959727692,0.9696531676610004,-0.3888057136733988
7470,0.746999999999934,-0.9582112243253674,0.9698815339510943,-0.388807245319456
7471,0.747099999999934,-0.9582261019983319,0.970107475881189,-0.38880876127124014
7472,0.747199999999934,-0.9582407273437576,0.9703308738833166,-0.38881026365349136
7473,0.747299999999934,-0.9582550990589962,0.9705516061380948,-0.3888117543152502
7474,0.747399999999934,-0.9582692161625838,0.9707695485552761,-0.38881323486511027
7475,0.747499999999934,-0.9582830779694927,0.9709845747545374,-0.38881470670206125
7476,0.747599999999934,-0.95829668406627,0.9711965560465217,-0.38881617104249305
7477,0.747699999999934,-0.9583100342865101,0.9714053614141418,-0.38881762894377025
7478,0.747799999999934,-0.9583231286870065,0.9716108574941582,-0.3888190813248365
7479,0.747899999999934,-0.9583359675248438,0.971812908559041,-0.3888205289842291
7480,0.7479999999999339,-0.9583485512356188,0.9720113764991258,-0.3888219726157325
7481,0.7480999999999339,-0.958360880412924,0.9722061208050744,-0.3888234128221062
7482,0.7481999999999339,-0.9583729557891715,0.9723969985506514,-0.3888248501270023
7483,0.7482999999999339,-0.9583847782177997,0.9725838643758259,-0.3888262849853415
7484,0.7483999999999339,-0.9583963486568743,0.9727665704702102,-0.3888277177923817
7485,0.7484999999999339,-0.9584076681540654,0.9729449665568483,-0.38882914889159037
7486,0.7485999999999339,-0.9584187378329669,0.9731188998763636,-0.3888305785814778
7487,0.7486999999999339,-0.9584295588807096,0.9732882151714798,-0.3888320071215529
7488,0.7487999999999339,-0.9584401325368042,0.9734527546719268,-0.38883343473751014
7489,0.7488999999999338,-0.958450460083151,0.9736123580797457,-0.38883486162570785
7490,0.7489999999999338,-0.9584605428351405,0.9737668625550052,-0.38883628795708264
7491,0.7490999999999338,-0.9584703821337709,0.9739161027019447,-0.3888377138805335
7492,0.7491999999999338,-0.9584799793387088,0.9740599105555562,-0.3888391395258497
7493,0.7492999999999338,-0.9584893358222146,0.9741981155686221,-0.38884056500627245
7494,0.7493999999999338,-0.9584984529638652,0.9743305445992225,-0.38884199042071665
7495,0.7494999999999338,-0.9585073321459965,0.9744570218987256,-0.3888434158556631
7496,0.7495999999999338,-0.9585159747498052,0.9745773691002805,-0.3888448413868468
7497,0.7496999999999338,-0.9585243821520418,0.9746964330136292,-0.3888462670806764
7498,0.7497999999999337,-0.9585325557222362,0.9748607030021343,-0.3888476929954908
7499,0.7498999999999337,-0.9585404968204004,0.9750194062853841,-0.38884911918263804
7500,0.7499999999999337,-0.9585482067951555,0.9751723617886081,-0.38885054568743854
7501,0.7500999999999337,-0.9585556869822356,0.9753193856538547,-0.38885197254994563
7502,0.7501999999999337,-0.9585629387033237,0.9754602912273176,-0.38885339980568323
7503,0.7502999999999337,-0.9585699632651801,0.9755948890471468,-0.38885482748625755
7504,0.7503999999999337,-0.9585767619590257,0.9757229868317522,-0.3888562556198604
7505,0.7504999999999337,-0.9585833360601468,0.9758443894686185,-0.38885768423174183
7506,0.7505999999999337,-0.9585896868276911,0.9759588990036425,-0.3888591133446014
7507,0.7506999999999336,-0.9585958155046288,0.9760663146310072,-0.38886054297891903
7508,0.7507999999999336,-0.9586017233178515,0.9761664326836084,-0.38886197315327403
7509,0.7508999999999336,-0.9586074114783905,0.9762590466240446,-0.3888634038845768
7510,0.7509999999999336,-0.9586128811817317,0.9763439470361891,-0.3888648351883022
7511,0.7510999999999336,-0.9586181336082121,0.9764209216173542,-0.38886626707867067
7512,0.7511999999999336,-0.9586231699234806,0.9764897551710633,-0.38886769956883255
7513,0.7512999999999336,-0.9586279912790115,0.9765502296004483,-0.3888691326709926
7514,0.7513999999999336,-0.958632598812657,0.9766021239022817,-0.3888705663965342
7515,0.7514999999999336,-0.9586369936492286,0.9766452141616614,-0.38887200075615636
7516,0.7515999999999335,-0.9586411769010998,0.9766792735473625,-0.3888734357599165
7517,0.7516999999999335,-0.9586451496688206,0.9767040723078698,-0.38887487141734556
7518,0.7517999999999335,-0.9586489130417366,0.9767193777681065,-0.38887630773751863
7519,0.7518999999999335,-0.9586524680986094,0.9767249543268738,-0.3888777447290873
7520,0.7519999999999335,-0.9586558159082307,0.9767205634550161,-0.3888791824003604
7521,0.7520999999999335,-0.9586589575300272,0.9767059636943284,-0.3888806207593344
7522,0.7521999999999335,-0.9586618940146527,0.9766809106572174,-0.38888205981372886
7523,0.7522999999999335,-0.9586646264045651,0.9766451570271371,-0.3888834995710356
7524,0.7523999999999335,-0.9586671557345839,0.9765984525598089,-0.38888494003852
7525,0.7524999999999334,-0.9586694830324294,0.9765405440852458,-0.38888638122328006
7526,0.7525999999999334,-0.958671609319239,0.9764711755105937,-0.38888782313224135
7527,0.7526999999999334,-0.9586735356100629,0.9763900878238073,-0.38888926577217847
7528,0.7527999999999334,-0.9586752629143347,0.9762970190981776,-0.3888907091497586
7529,0.7528999999999334,-0.95867679223632,0.9761917044977231,-0.3888921532715081
7530,0.7529999999999334,-0.9586781245755398,0.9760738762834669,-0.3888935981438633
7531,0.7530999999999334,-0.9586792609271705,0.9759432638206118,-0.3888950437731569
7532,0.7531999999999334,-0.9586802022824205,0.9757995935866338,-0.3888964901656533
7533,0.7532999999999334,-0.9586809496288816,0.9756425891803082,-0.38889793732752687
7534,0.7533999999999333,-0.9586815039508597,0.9754719713316882,-0.38889938526487267
7535,0.7534999999999333,-0.9586818662296804,0.9752874579130526,-0.38890083398374625
7536,0.7535999999999333,-0.9586820374439736,0.975088763950842,-0.38890228349011646
7537,0.7536999999999333,-0.9586820185699364,0.9748756016385995,-0.38890373378991516
7538,0.7537999999999333,-0.9586818105815754,0.9746476803509383,-0.3889051848889951
7539,0.7538999999999333,-0.9586866906400643,0.9744047066585511,-0.38890663679318677
7540,0.7539999999999333,-0.9586993503024172,0.9741463843442852,-0.38890808950826355
7541,0.7540999999999333,-0.9587117655234668,0.9738724144203006,-0.3889095430399342
7542,0.7541999999999333,-0.9587239374200263,0.9735824951463301,-0.3889109973938933
7543,0.7542999999999332,-0.9587358671105743,0.973276322049067,-0.388912452575771
7544,0.7543999999999332,-0.9587475557152573,0.9729535879426959,-0.3889139085911652
7545,0.7544999999999332,-0.9587590043558798,0.9726139829505919,-0.38891536544562844
7546,0.7545999999999332,-0.958770214155885,0.9722571945282086,-0.38891682314468556
7547,0.7546999999999332,-0.9587811862403252,0.9718829074871771,-0.38891828169380954
7548,0.7547999999999332,-0.9587919217358213,0.9714908040206399,-0.38891974109844407
7549,0.7548999999999332,-0.9588024217705154,0.9710805637298414,-0.38892120136399233
7550,0.7549999999999332,-0.9588126874740144,0.970651863652,-0.38892266249582796
7551,0.7550999999999332,-0.9588227199773248,0.970204378289484,-0.38892412449927566
7552,0.7551999999999331,-0.9588325204127822,0.9697377796403179,-0.38892558737963623
7553,0.7552999999999331,-0.9588420899139728,0.9692517372300415,-0.3889270511421745
7554,0.7553999999999331,-0.9588514296156494,0.968745918144948,-0.3889285157921186
7555,0.7554999999999331,-0.9588605406536412,0.9682199870667271,-0.3889299813346626
7556,0.7555999999999331,-0.9588694241647601,0.9676736063085365,-0.388931447774961
7557,0.7556999999999331,-0.9588780812866995,0.9671064358525305,-0.3889329151181475
7558,0.7557999999999331,-0.9588865131579325,0.9665181333888689,-0.38893438336932157
7559,0.7558999999999331,-0.9588947209176037,0.9659083543562351,-0.38893585253353796
7560,0.7559999999999331,-0.958902705705418,0.9656763279487165,-0.38893732261583075
7561,0.756099999999933,-0.9589104686615285,0.9656783119021737,-0.38893879362120476
7562,0.756199999999933,-0.9589180109264192,0.9656802956325928,-0.3889402655546259
7563,0.756299999999933,-0.958925333640787,0.9656822791407673,-0.3889417384210306
7564,0.756399999999933,-0.9589324379454224,0.9656842624274714,-0.38894321222534006
7565,0.756499999999933,-0.9589393249810871,0.9656862454934592,-0.3889446869724259
7566,0.756599999999933,-0.9589459958883919,0.9656882283394636,-0.3889461626671419
7567,0.756699999999933,-0.9589524518076725,0.9656902109661955,-0.3889476393143196
7568,0.756799999999933,-0.9589586938788657,0.9659114817604351,-0.3889491169187538
7569,0.756899999999933,-0.9589647232413845,0.9661436048425263,-0.3889505954852254
7570,0.756999999999933,-0.958970541033994,0.9663731090352469,-0.38895207501847173
7571,0.7570999999999329,-0.9589761483946857,0.9665998398553768,-0.3889535555232261
7572,0.7571999999999329,-0.9589815464605541,0.9668236393692349,-0.38895503700419043
7573,0.7572999999999329,-0.9589867363676723,0.9670443461555529,-0.38895651946603604
7574,0.7573999999999329,-0.9589917192509693,0.9672617952685671,-0.3889580029134315
7575,0.7574999999999329,-0.9589964962441072,0.9674758182013397,-0.3889594873510064
7576,0.7575999999999329,-0.9590010684793608,0.9676862428493289,-0.3889609727833862
7577,0.7576999999999329,-0.9590054370874964,0.9678928934742245,-0.3889624592151653
7578,0.7577999999999329,-0.9590096031976535,0.9680955906680639,-0.3889639466509406
7579,0.7578999999999328,-0.9590135679372278,0.9682941513176513,-0.3889654350952751
7580,0.7579999999999328,-0.9590173324317547,0.9684883885692945,-0.3889669245527175
7581,0.7580999999999328,-0.9590208978047954,0.9686781117938846,-0.3889684150278244
7582,0.7581999999999328,-0.9590242651778244,0.9688631265523338,-0.3889699065251159
7583,0.7582999999999328,-0.9590274356701184,0.9690432345613978,-0.3889713990491213
7584,0.7583999999999328,-0.9590304103986482,0.969218233659903,-0.38897289260434803
7585,0.7584999999999328,-0.9590331904779713,0.969387917775403,-0.3889743871953031
7586,0.7585999999999328,-0.9590357770201271,0.9695520768912882,-0.38897588282648954
7587,0.7586999999999328,-0.9590381711345345,0.9697104970143758,-0.3889773795024008
7588,0.7587999999999328,-0.9590403739278905,0.9698629601430061,-0.38897887722753394
7589,0.7588999999999327,-0.9590423865040729,0.9700092442356716,-0.388980376006372
7590,0.7589999999999327,-0.9590442099640428,0.9701491231802115,-0.388981875843422
7591,0.7590999999999327,-0.9590458454057512,0.9702823667635971,-0.38898337674317124
7592,0.7591999999999327,-0.9590472939240471,0.9704087406423438,-0.38898487871011667
7593,0.7592999999999327,-0.9590485566105874,0.9705280063135792,-0.3889863817487687
7594,0.7593999999999327,-0.9590496345537507,0.9706399210868017,-0.3889878858636405
7595,0.7594999999999327,-0.9590505288385512,0.9707442380563659,-0.38898939105924535
7596,0.7595999999999327,-0.9590512405465568,0.9709404479312322,-0.3889908973401224
7597,0.7596999999999327,-0.959051770755808,0.9711316189495527,-0.38899240471081165
7598,0.7597999999999326,-0.9590521205407405,0.97131675467644,-0.38899391317587595
7599,0.7598999999999326,-0.9590522909721091,0.9714956074943939,-0.38899542273987936
7600,0.7599999999999326,-0.959052283116914,0.9716679249394392,-0.3889969334074258
7601,0.7600999999999326,-0.95905209803833,0.9718334496669695,-0.38899844518311527
7602,0.7601999999999326,-0.959051736795637,0.971991919418858,-0.38899995807158433
7603,0.7602999999999326,-0.9590512004441542,0.9721430669918916,-0.38900147207749164
7604,0.7603999999999326,-0.9590504900351742,0.9722866202075748,-0.38900298720550786
7605,0.7604999999999326,-0.9590496066159024,0.9724223018833593,-0.38900450346033916
7606,0.7605999999999326,-0.9590485512293955,0.9725498298053481,-0.3890060208467214
7607,0.7606999999999325,-0.9590473249145048,0.9726689167025265,-0.38900753936942056
7608,0.7607999999999325,-0.9590459287058194,0.9727792702225733,-0.3890090590332231
7609,0.7608999999999325,-0.9590443636336137,0.9728805929092986,-0.3890105798429568
7610,0.7609999999999325,-0.9590426307237947,0.9729725821817675,-0.3890121018034917
7611,0.7610999999999325,-0.9590407309978536,0.9730549303151499,-0.3890136249197112
7612,0.7611999999999325,-0.9590386654728177,0.9731273244233571,-0.389015149196566
7613,0.7612999999999325,-0.9590364351612055,0.973189446443507,-0.38901667463901823
7614,0.7613999999999325,-0.959034041070983,0.9732409731222723,-0.38901820125208936
7615,0.7614999999999325,-0.9590314842055222,0.9732815760041563,-0.3890197290408411
7616,0.7615999999999324,-0.959028765563562,0.9733109214217472,-0.38902125801037113
7617,0.7616999999999324,-0.9590258861391702,0.9734984500633385,-0.3890227881658316
7618,0.7617999999999324,-0.9590228469217073,0.9737733001352545,-0.38902431951241323
7619,0.7618999999999324,-0.9590196488957935,0.97404369793748,-0.3890258520553649
7620,0.7619999999999324,-0.9590162930412759,0.9743094065115384,-0.38902738579998664
7621,0.7620999999999324,-0.9590127803331983,0.9745701836451108,-0.38902892075160994
7622,0.7621999999999324,-0.9590091117417722,0.9748257818232273,-0.3890304569156461
7623,0.7622999999999324,-0.95900528823235,0.9750759481806334,-0.3890319942975381
7624,0.7623999999999324,-0.9590013107653993,0.9753204244553845,-0.3890335329028005
7625,0.7624999999999323,-0.9589971802964801,0.9755589469437245,-0.3890350727369965
7626,0.7625999999999323,-0.9589928977762215,0.9757912464562924,-0.389036613805741
7627,0.7626999999999323,-0.9589884641503016,0.9760170482757154,-0.38903815611472725
7628,0.7627999999999323,-0.9589838803594283,0.9762360721156309,-0.38903969966969454
7629,0.7628999999999323,-0.958979147339322,0.976448032081193,-0.38904124447644167
7630,0.7629999999999323,-0.9589742660206989,0.9766526366311064,-0.3890427905408384
7631,0.7630999999999323,-0.9589692373292567,0.9768495885412348,-0.38904433786880827
7632,0.7631999999999323,-0.9589640621856609,0.9770385848698334,-0.38904588646635213
7633,0.7632999999999323,-0.9589587415055332,0.9772193169244434,-0.3890474363395257
7634,0.7633999999999322,-0.9589532761994399,0.9773914702304954,-0.38904898749446076
7635,0.7634999999999322,-0.958947667172884,0.9775547245016631,-0.3890505399373405
7636,0.7635999999999322,-0.9589419153262956,0.9777087536120024,-0.38905209367443894
7637,0.7636999999999322,-0.9589360215550254,0.9778532255699207,-0.3890536487120806
7638,0.7637999999999322,-0.9589299867493397,0.9779878024940066,-0.38905520505666474
7639,0.7638999999999322,-0.9589238117944147,0.9781121405907593,-0.38905676271467177
7640,0.7639999999999322,-0.9589174975703335,0.9782258901342469,-0.3890583216926452
7641,0.7640999999999322,-0.9589110449520841,0.9783286954477283,-0.389059881997194
7642,0.7641999999999322,-0.9589044548095578,0.9784201948872643,-0.389061443635018
7643,0.7642999999999321,-0.9588977280075487,0.9785000208273502,-0.3890630066128822
7644,0.7643999999999321,-0.9588908654057549,0.9785677996485899,-0.38906457093761326
7645,0.7644999999999321,-0.9588838678587802,0.9786231517274395,-0.38906613661613954
7646,0.7645999999999321,-0.9588767362161369,0.978665691428043,-0.3890677036554423
7647,0.7646999999999321,-0.9588694713222485,0.9786950270961757,-0.3890692720625926
7648,0.7647999999999321,-0.958862074016456,0.9787107610553191,-0.3890708418447395
7649,0.7648999999999321,-0.9588545451330219,0.978712489604882,-0.38907241300909545
7650,0.7649999999999321,-0.9588468855011367,0.9786998030205828,-0.3890739855629679
7651,0.7650999999999321,-0.9588390959449268,0.9786722855570076,-0.38907555951373496
7652,0.765199999999932,-0.9588311772834615,0.9786295154523571,-0.38907713486885387
7653,0.765299999999932,-0.9588231303307622,0.9785710649353916,-0.3890787116358615
7654,0.765399999999932,-0.9588149558958113,0.9784965002345865,-0.3890802898223831
7655,0.765499999999932,-0.9588066547825635,0.9784053815895054,-0.3890818694361071
7656,0.765599999999932,-0.958798227789955,0.9782972632643998,-0.38908345048482684
7657,0.765699999999932,-0.9587896757119169,0.9781716935640418,-0.3890850329763927
7658,0.765799999999932,-0.9587809993373855,0.9780282148517979,-0.38908661691875424
7659,0.765899999999932,-0.9587721994503169,0.9778663635699496,-0.3890882023199368
7660,0.765999999999932,-0.9587632768296993,0.977685670262266,-0.38908978918805553
7661,0.766099999999932,-0.9587542322495676,0.9774856595988362,-0.389091377531288
7662,0.7661999999999319,-0.9587450664790177,0.9772658504031675,-0.38909296735792187
7663,0.7662999999999319,-0.9587357802822224,0.9770257556815557,-0.38909455867631026
7664,0.7663999999999319,-0.9587263744184458,0.9767648826547359,-0.3890961514948912
7665,0.7664999999999319,-0.958716849642061,0.976482732791822,-0.3890977458221987
7666,0.7665999999999319,-0.9587072067025664,0.9761788018465444,-0.389099341666835
7667,0.7666999999999319,-0.958697446344602,0.9758525798957985,-0.3891009390374925
7668,0.7667999999999319,-0.9586875693079682,0.9755035513805153,-0.3891025379429629
7669,0.7668999999999319,-0.9586775763276438,0.9751311951488706,-0.3891041383920966
7670,0.7669999999999318,-0.9586674681338042,0.9747349845018476,-0.3891057403938421
7671,0.7670999999999318,-0.9586572454518402,0.9743143872411771,-0.38910734395723046
7672,0.7671999999999318,-0.958646909002378,0.973868865719672,-0.3891089490913843
7673,0.7672999999999318,-0.9586364595012985,0.9733978768939875,-0.3891105558054989
7674,0.7673999999999318,-0.9586258976597576,0.9729008723798299,-0.3891121641088625
7675,0.7674999999999318,-0.9586152241842062,0.9723772985096535,-0.38911377401084224
7676,0.7675999999999318,-0.9586044397764117,0.9718265963928725,-0.3891153855208971
7677,0.7676999999999318,-0.958593545133479,0.9712482019786396,-0.3891169986485577
7678,0.7677999999999318,-0.958582540947871,0.9706415461212236,-0.38911861340345
7679,0.7678999999999317,-0.9585714279074314,0.970006054648043,-0.38912022979527683
7680,0.7679999999999317,-0.9585602066954062,0.9693411484304073,-0.38912184783382964
7681,0.7680999999999317,-0.9585488779904658,0.968646243457022,-0.3891234675289782
7682,0.7681999999999317,-0.9585374424667279,0.9679207509103206,-0.3891250888906787
7683,0.7682999999999317,-0.95852590079378,0.9671640772456948,-0.3891267119289624
7684,0.7683999999999317,-0.958514253636702,0.9663756242736917,-0.3891283366539492
7685,0.7684999999999317,-0.9585025016560901,0.966204839025212,-0.389129963075837
7686,0.7685999999999317,-0.9584906455080796,0.9662134036784489,-0.3891315912049058
7687,0.7686999999999317,-0.958478685844369,0.9662219144756424,-0.3891332210515067
7688,0.7687999999999316,-0.958466623312243,0.9662303713184337,-0.3891348526260846
7689,0.7688999999999316,-0.9584544585545968,0.9662387741085032,-0.38913648593915107
7690,0.7689999999999316,-0.9584421922099604,0.9662471227475709,-0.389138121001299
7691,0.7690999999999316,-0.9584298249125228,0.966255417137396,-0.38913975782319293
7692,0.7691999999999316,-0.958417357292156,0.9662636571797781,-0.38914139641558293
7693,0.7692999999999316,-0.9584047899744398,0.9662718427765556,-0.38914303678927836
7694,0.7693999999999316,-0.958392123580686,0.9662799738296076,-0.3891446789551794
7695,0.7694999999999316,-0.958379358727964,0.9662880502408526,-0.38914632292424545
7696,0.7695999999999316,-0.9583664960291244,0.9662960719122493,-0.38914796870750434
7697,0.7696999999999316,-0.9583535360928254,0.9663040387457967,-0.389149616316064
7698,0.7697999999999315,-0.9583404795235565,0.9665813168565057,-0.38915126576109477
7699,0.7698999999999315,-0.9583273269216643,0.9669403377646495,-0.3891529170538367
7700,0.7699999999999315,-0.9583140788833776,0.9672984424681085,-0.3891545702055844
7701,0.7700999999999315,-0.9583007360008324,0.9676554115891941,-0.38915622522772
7702,0.7701999999999315,-0.9582872988620975,0.9680110182594023,-0.38915788213165425
7703,0.7702999999999315,-0.9582737680511995,0.9683650279769294,-0.38915954092889204
7704,0.7703999999999315,-0.9582601441481485,0.9687171984633139,-0.3891612016309712
7705,0.7704999999999315,-0.9582464277289632,0.9690672795192732,-0.3891628642494981
7706,0.7705999999999315,-0.9582326193656968,0.9694150128798044,-0.3891645287961311
7707,0.7706999999999314,-0.958218719626462,0.9697601320686283,-0.3891661952825887
7708,0.7707999999999314,-0.9582047290754565,0.9701023622520599,-0.389167863720637
7709,0.7708999999999314,-0.958190648272989,0.9704414200923944,-0.3891695341220845
7710,0.7709999999999314,-0.9581764777755045,0.9707770136009056,-0.3891712064987915
7711,0.7710999999999314,-0.958162218135609,0.9711088419905598,-0.3891728808626804
7712,0.7711999999999314,-0.9581478699020962,0.9714365955285549,-0.38917455722568944
7713,0.7712999999999314,-0.9581334336199723,0.9717599553888004,-0.38917623559981135
7714,0.7713999999999314,-0.9581189098304815,0.9720785935044646,-0.389177915997087
7715,0.7714999999999314,-0.9581042990711316,0.9723921724207181,-0.3891795984295839
7716,0.7715999999999313,-0.9580896018757198,0.9727003451478136,-0.38918128290941356
7717,0.7716999999999313,-0.9580748187743566,0.9730027550146488,-0.38918296944870767
7718,0.7717999999999313,-0.9580599502934932,0.9732990355229648,-0.3891846580596429
7719,0.7718999999999313,-0.9580449969559455,0.9735888102023419,-0.38918634875442076
7720,0.7719999999999313,-0.9580299592809193,0.973871692466165,-0.3891880415452693
7721,0.7720999999999313,-0.9580148377840363,0.9741472854687296,-0.38918973644444455
7722,0.7721999999999313,-0.9579996329773587,0.9744151819636802,-0.38919143346422513
7723,0.7722999999999313,-0.9579843453694143,0.974674964163966,-0.3891931326169095
7724,0.7723999999999313,-0.9579689754652221,0.9749262036035196,-0.38919483391482507
7725,0.7724999999999312,-0.9579535237663165,0.9751684610008604,-0.3891965373703057
7726,0.7725999999999312,-0.9579379907707726,0.9754012861248409,-0.3891982429957115
7727,0.7726999999999312,-0.9579223769732313,0.975624217662753,-0.3891999508034165
7728,0.7727999999999312,-0.9579066828649239,0.975844108976533,-0.3892016608058012
7729,0.7728999999999312,-0.9578909089336962,0.9760987140791,-0.3892033730152723
7730,0.7729999999999312,-0.9578750556640342,0.9763434313713778,-0.3892050874442333
7731,0.7730999999999312,-0.9578591235370877,0.97657776625224,-0.38920680410511466
7732,0.7731999999999312,-0.9578431130306955,0.9768012118652206,-0.3892085230103366
7733,0.7732999999999312,-0.957827024619409,0.9770132489643258,-0.3892102441723461
7734,0.7733999999999311,-0.9578108587745173,0.9772133457842413,-0.3892119676035919
7735,0.7734999999999311,-0.9577946159640708,0.9774009579152514,-0.3892136933165253
7736,0.7735999999999311,-0.9577782966529053,0.9775755281831847,-0.3892154213236134
7737,0.7736999999999311,-0.9577619013026663,0.9777364865347039,-0.38921715163731996
7738,0.7737999999999311,-0.957745430371833,0.9778832499282557,-0.38921888427012735
7739,0.7738999999999311,-0.9577288843157415,0.9780152222310027,-0.38922061923452655
7740,0.7739999999999311,-0.9577122635866091,0.9781317941220522,-0.3892223565430036
7741,0.7740999999999311,-0.9576955686335575,0.9782323430022983,-0.3892240962080675
7742,0.774199999999931,-0.9576787999026365,0.97831623291119,-0.389225838242233
7743,0.774299999999931,-0.9576619578368473,0.9783828144507329,-0.3892275826580219
7744,0.774399999999931,-0.9576450428761658,0.978431424717031,-0.3892293294679857
7745,0.774499999999931,-0.9576280554575657,0.9784613872396608,-0.38923107868466966
7746,0.774599999999931,-0.9576109960150417,0.9784720119291743,-0.3892328303206506
7747,0.774699999999931,-0.9575938649796323,0.9784625950330078,-0.38923458438852443
7748,0.774799999999931,-0.9575766627794423,0.9784324191000728,-0.38923634090090425
7749,0.774899999999931,-0.9575593898396665,0.9783807529542886,-0.389238099870436
7750,0.774999999999931,-0.957542046582611,0.9783068516773109,-0.3892398613097963
7751,0.775099999999931,-0.9575246334277165,0.9782099566006938,-0.3892416252316892
7752,0.7751999999999309,-0.9575071507915809,0.9780892953077104,-0.38924339164885463
7753,0.7752999999999309,-0.9574895990879804,0.9779440816450468,-0.3892451605740927
7754,0.7753999999999309,-0.9574719787278925,0.9777735157445627,-0.3892469320202319
7755,0.7754999999999309,-0.9574542901195181,0.9775767840553051,-0.3892487060001595
7756,0.7755999999999309,-0.9574365336683026,0.9773530593859365,-0.38925048252682526
7757,0.7756999999999309,-0.9574187097769585,0.9771015009577294,-0.3892522616132369
7758,0.7757999999999309,-0.9574008188454862,0.9768212544682572,-0.3892540432724773
7759,0.7758999999999309,-0.9573828612711964,0.9765114521658979,-0.3892558275177123
7760,0.7759999999999309,-0.9573648374487304,0.9761712129352438,-0.38925761436218237
7761,0.7760999999999308,-0.9573467477700823,0.9757996423935003,-0.3892594038192231
7762,0.7761999999999308,-0.9573285926246197,0.9753958329979295,-0.3892611959022795
7763,0.7762999999999308,-0.9573103723991048,0.9749588641643864,-0.3892629906248947
7764,0.7763999999999308,-0.957292087477715,0.9744878023969661,-0.3892647880007351
7765,0.7764999999999308,-0.957273738242064,0.9739817014287777,-0.38926658804358644
7766,0.7765999999999308,-0.9572553250712224,0.9734396023738275,-0.3892683907673782
7767,0.7766999999999308,-0.9572368483417378,0.9728605338899892,-0.38927019618618663
7768,0.7767999999999308,-0.9572183084276557,0.9722435123530201,-0.3892720043142324
7769,0.7768999999999308,-0.9571997057005391,0.9715875420415632,-0.3892738151659083
7770,0.7769999999999307,-0.9571810405294897,0.9708916153330659,-0.3892756287557917
7771,0.7770999999999307,-0.9571623132811666,0.9701547129105301,-0.38927744509863427
7772,0.7771999999999307,-0.9571435243198069,0.9693758039799981,-0.38927926420938913
7773,0.7772999999999307,-0.9571246740072451,0.9685538464986648,-0.38928108610322576
7774,0.7773999999999307,-0.9571057627029332,0.9676877874134999,-0.38928291079552657
7775,0.7774999999999307,-0.9570867907639596,0.9667765629102559,-0.3892847383019107
7776,0.7775999999999307,-0.9570677585450691,0.9667518413248408,-0.38928656863824695
7777,0.7776999999999307,-0.9570486663986811,0.9667551072465472,-0.38928840182065294
7778,0.7777999999999307,-0.95702951467491,0.9667583105286758,-0.3892902378655199
7779,0.7778999999999306,-0.9570103037215832,0.9667614510765518,-0.3892920767895209
7780,0.7779999999999306,-0.9569910338842603,0.9667917048276514,-0.3892939186096236
7781,0.7780999999999306,-0.9569717055062519,0.9670610494650591,-0.3892957633431008
7782,0.7781999999999306,-0.9569523189286379,0.9673226203943073,-0.3892976110075352
7783,0.7782999999999306,-0.9569328744902865,0.9675758887578965,-0.38929946162085866
7784,0.7783999999999306,-0.9569133725278721,0.9678203088798498,-0.38930131520133293
7785,0.7784999999999306,-0.9568938133758936,0.9680553179781298,-0.3893031717675798
7786,0.7785999999999306,-0.9568741973666925,0.9682803358784409,-0.38930503133858085
7787,0.7786999999999306,-0.9568545248304714,0.9684947647296971,-0.38930689393370616
7788,0.7787999999999305,-0.9568487187822593,0.9686979887214402,-0.38930875957271166
7789,0.7788999999999305,-0.9568529369270995,0.9689300448431942,-0.3893106282757511
7790,0.7789999999999305,-0.9568571487731642,0.9691940562047581,-0.38931250006339957
7791,0.7790999999999305,-0.9568613543247179,0.9694476487617719,-0.3893143749566463
7792,0.7791999999999305,-0.9568655535860274,0.9696901643531667,-0.38931625297691325
7793,0.7792999999999305,-0.9568697465613614,0.9699209247640125,-0.38931813414607586
7794,0.7793999999999305,-0.9568739332549892,0.9701392314177338,-0.389320018486443
7795,0.7794999999999305,-0.956878113671182,0.9703443650704114,-0.3893219060207962
7796,0.7795999999999305,-0.9568822878142109,0.9705355855074725,-0.38932379677238793
7797,0.7796999999999304,-0.956886455688347,0.9707121312430915,-0.3893256907649367
7798,0.7797999999999304,-0.9568906172978611,0.9708732192226562,-0.38932758802264666
7799,0.7798999999999304,-0.9568947726470236,0.9710180445286776,-0.38932948857021576
7800,0.7799999999999304,-0.9568989217401034,0.9711457800905507,-0.3893313924328369
7801,0.7800999999999304,-0.9569030645813679,0.9712555763986115,-0.38933329963619034
7802,0.7801999999999304,-0.9569072011750828,0.9713465612229586,-0.38933521020646733
7803,0.7802999999999304,-0.9569113315255113,0.9714178393375509,-0.3893371241703672
7804,0.7803999999999304,-0.9569154556369143,0.9714684922501218,-0.3893390415550927
7805,0.7804999999999304,-0.9569195735135492,0.9714975779384909,-0.38934096238836313
7806,0.7805999999999303,-0.9569236851596706,0.9715041305938906,-0.3893428866983982
7807,0.7806999999999303,-0.9569277905795295,0.9719722019299131,-0.3893448145139422
7808,0.7807999999999303,-0.9569318897773726,0.9724491459510339,-0.3893467458642307
7809,0.7808999999999303,-0.9569359827574432,0.9729227625912826,-0.38934868077902307
7810,0.7809999999999303,-0.9569400695239797,0.9733925085096548,-0.3893506192885711
7811,0.7810999999999303,-0.9569441500812158,0.9738578181198911,-0.38935256142363905
7812,0.7811999999999303,-0.9569482244333809,0.9743181030571957,-0.38935450721547304
7813,0.7812999999999303,-0.9569522925846993,0.9747727516403547,-0.3893564566958109
7814,0.7813999999999303,-0.9569563545393899,0.9752211283296327,-0.38935840989689097
7815,0.7814999999999303,-0.9569604103016669,0.9756625731808479,-0.3893603668513979
7816,0.7815999999999302,-0.9569644598757389,0.9760964012960768,-0.389362327592509
7817,0.7816999999999302,-0.9569685032658094,0.9765219022714691,-0.3893642921538382
7818,0.7817999999999302,-0.9569725404760763,0.9769383396427013,-0.38936626056946233
7819,0.7818999999999302,-0.9569765715107323,0.9773449503286388,-0.38936823287389327
7820,0.7819999999999302,-0.9569805963739649,0.9777409440738187,-0.3893702091020541
7821,0.7820999999999302,-0.9569846150699562,0.9781255028904182,-0.389372189289289
7822,0.7821999999999302,-0.9569886276028836,0.9784977805004137,-0.3893741734713484
7823,0.7822999999999302,-0.9569926339769189,0.9788569017786954,-0.3893761616843498
7824,0.7823999999999302,-0.9569966341962296,0.9792019621979432,-0.38937815396479425
7825,0.7824999999999301,-0.9570006282649787,0.9795320272761336,-0.38938015034953233
7826,0.7825999999999301,-0.957004616187324,0.9798461320275921,-0.38938215087575256
7827,0.7826999999999301,-0.9570085979674207,0.9801432804185672,-0.3893841555809804
7828,0.7827999999999301,-0.957012573609419,0.9804224448283582,-0.3893861645030257
7829,0.7828999999999301,-0.9570165431174664,0.9806825655170834,-0.3893881776800088
7830,0.7829999999999301,-0.9570205064957072,0.9809225501012384,-0.38939019515032275
7831,0.7830999999999301,-0.9570244637482831,0.981141273038248,-0.3893922169526001
7832,0.7831999999999301,-0.9570284148793337,0.981337575121281,-0.38939424312574594
7833,0.78329999999993,-0.9570323598929965,0.981510262985648,-0.38939627370885954
7834,0.78339999999993,-0.9570362987934085,0.9816581086281707,-0.389398308741269
7835,0.78349999999993,-0.9570402315847054,0.9817798489409617,-0.38940034826248215
7836,0.78359999999993,-0.9570441582710232,0.9818741852611151,-0.3894023923121938
7837,0.78369999999993,-0.9570480788564982,0.981939782937865,-0.3894044409302652
7838,0.78379999999993,-0.9570519933452675,0.9819752709188208,-0.38940649415669265
7839,0.78389999999993,-0.9570559017414704,0.9819792413569421,-0.38940855203161473
7840,0.78399999999993,-0.9570598040492476,0.9819502492399665,-0.3894106145952957
7841,0.78409999999993,-0.9570637002727436,0.9818868120440483,-0.38941268188810957
7842,0.78419999999993,-0.957067590416106,0.9817874094134115,-0.38941475395052627
7843,0.7842999999999299,-0.9570714744834866,0.9816504828678583,-0.38941683082312045
7844,0.7843999999999299,-0.9570753524790422,0.9814744355400092,-0.3894189125465563
7845,0.7844999999999299,-0.957079224406935,0.9812576319441825,-0.38942099916155754
7846,0.7845999999999299,-0.9570830902713339,0.980998397778842,-0.38942309070894815
7847,0.7846999999999299,-0.9570869500764139,0.980695019764564,-0.38942518722961206
7848,0.7847999999999299,-0.957090803826358,0.9803457455194828,-0.3894272887645218
7849,0.7848999999999299,-0.9570946515253576,0.9799487834741819,-0.3894293953547154
7850,0.7849999999999299,-0.9570984931776123,0.9795023028279937,-0.38943150704132057
7851,0.7850999999999299,-0.9571023287873319,0.9790044335486613,-0.3894336238655505
7852,0.7851999999999298,-0.9571061583587356,0.9784532664172975,-0.38943574586872387
7853,0.7852999999999298,-0.9571099818960533,0.9778468531205466,-0.38943787309225714
7854,0.7853999999999298,-0.9571137994035265,0.9771832063918234,-0.38944000557770075
7855,0.7854999999999298,-0.9571176108854078,0.976460300203453,-0.3894421433667423
7856,0.7855999999999298,-0.9571214163459622,0.9756760700114829,-0.3894442865012333
7857,0.7856999999999298,-0.9571252157894672,0.9748284130548778,-0.38944643502320975
7858,0.7857999999999298,-0.9571290092202134,0.9739151887107224,-0.38944858897491363
7859,0.7858999999999298,-0.9571327966425044,0.9729342189069904,-0.38945074839882077
7860,0.7859999999999298,-0.9571365780606579,0.9718832885943272,-0.3894529133376896
7861,0.7860999999999297,-0.9571403534790047,0.9707601462782015,-0.38945508383457056
7862,0.7861999999999297,-0.9571441229018904,0.969562504612664,-0.38945725993285574
7863,0.7862999999999297,-0.9571478863336742,0.9682880410568317,-0.3894594416763209
7864,0.7863999999999297,-0.9571516437787297,0.9669343985950806,-0.38946162910916987
7865,0.7864999999999297,-0.9571553952414449,0.9667865431535569,-0.38946382227605414
7866,0.7865999999999297,-0.9571591407262215,0.9669124302119164,-0.38946602122216506
7867,0.7866999999999297,-0.9571628802374756,0.967456330560836,-0.3894682259932556
7868,0.7867999999999297,-0.9571666137796371,0.9680002102295172,-0.3894704366356959
7869,0.7868999999999297,-0.957170341357149,0.9685433798796093,-0.38947265319652996
7870,0.7869999999999296,-0.9571740629744676,0.969085108455083,-0.38947487572353884
7871,0.7870999999999296,-0.9571777786360622,0.9696246217035321,-0.3894771042653038
7872,0.7871999999999296,-0.9571814883464141,0.9701611006717392,-0.38947933887125524
7873,0.7872999999999296,-0.9571851921100162,0.9706936801760808,-0.3894815795917499
7874,0.7873999999999296,-0.9571888899313722,0.971221447248417,-0.3894838264781222
7875,0.7874999999999296,-0.957192581814996,0.9717434395581811,-0.38948607958275655
7876,0.7875999999999296,-0.9571962677654112,0.972258643811479,-0.38948833895915813
7877,0.7876999999999296,-0.9571999477871495,0.9727659941280891,-0.38949060466202534
7878,0.7877999999999296,-0.9572036218847503,0.9732643703973565,-0.38949287674730054
7879,0.7878999999999295,-0.9572072900627594,0.9737525966140809,-0.3894951552722521
7880,0.7879999999999295,-0.957210952325728,0.9742294391956096,-0.38949744029554845
7881,0.7880999999999295,-0.9572146086782113,0.9746936052814725,-0.38949973187730313
7882,0.7881999999999295,-0.957218259124768,0.9751437410170292,-0.3895020300791808
7883,0.7882999999999295,-0.9572219036699577,0.975578429822737,-0.3895043349644254
7884,0.7883999999999295,-0.9572255423183412,0.9759961906508074,-0.3895066465979534
7885,0.7884999999999295,-0.9572291750744774,0.9764283131481087,-0.3895089650464148
7886,0.7885999999999295,-0.9572328019429234,0.9768544809172037,-0.3895112903782315
7887,0.7886999999999295,-0.9572364229282319,0.9772607475440468,-0.38951362266371425
7888,0.7887999999999294,-0.9572400380349504,0.9776453786868325,-0.38951596197506155
7889,0.7888999999999294,-0.9572436472676195,0.978006565512012,-0.3895183083864546
7890,0.7889999999999294,-0.9572472506307708,0.9783424228547961,-0.38952066197411017
7891,0.7890999999999294,-0.9572508481289265,0.9786509873800294,-0.38952302281631823
7892,0.7891999999999294,-0.9572544397665965,0.9789302157463511,-0.38952539099351075
7893,0.7892999999999294,-0.9572580255482784,0.9791779827768141,-0.3895277665882984
7894,0.7893999999999294,-0.9572616054784542,0.9793920796394077,-0.38953014968551586
7895,0.7894999999999294,-0.9572651795615901,0.97957021204121,-0.3895325403722681
7896,0.7895999999999294,-0.9572687478021346,0.9797099984401952,-0.38953493873796885
7897,0.7896999999999293,-0.9572723102045165,0.9798089682790345,-0.3895373448743712
7898,0.7897999999999293,-0.9572758667731448,0.9798645602455438,-0.38953975887560616
7899,0.7898999999999293,-0.9572794175124056,0.9798741205647755,-0.38954218083821573
7900,0.7899999999999293,-0.9572829624266624,0.9798349013280813,-0.3895446108611589
7901,0.7900999999999293,-0.9572865015202535,0.9797440588648327,-0.389547049045858
7902,0.7901999999999293,-0.9572900347974916,0.979598652162833,-0.38954949549621065
7903,0.7902999999999293,-0.9572935622626627,0.9793956413438201,-0.38955195031860446
7904,0.7903999999999293,-0.9572970839200244,0.9791318862008158,-0.38955441362192833
7905,0.7904999999999293,-0.9573005997738058,0.9788041448044481,-0.3895568855175988
7906,0.7905999999999292,-0.9573041098282056,0.9784090721857247,-0.3895593661195498
7907,0.7906999999999292,-0.9573076140873925,0.9779432191031037,-0.3895618555442588
7908,0.7907999999999292,-0.9573111125555037,0.9774030309020556,-0.3895643539107309
7909,0.7908999999999292,-0.9573146052366447,0.976784846475664,-0.38956686134052326
7910,0.7909999999999292,-0.9573180921348885,0.9760848973351425,-0.38956937795772834
7911,0.7910999999999292,-0.9573215732542755,0.9752993067994856,-0.3895719038889857
7912,0.7911999999999292,-0.9573250485988134,0.9744240893137762,-0.3895744392634784
7913,0.7912999999999292,-0.9573285181724763,0.9734551499059831,-0.38957698421293446
7914,0.7913999999999292,-0.9573319819792062,0.9723882837923601,-0.3895795388715993
7915,0.7914999999999291,-0.9573354400229109,0.9712191761418285,-0.38958210337628274
7916,0.7915999999999291,-0.9573388923074664,0.9699434020099682,-0.38958467786629963
7917,0.7916999999999291,-0.957342338836715,0.96855642645346,-0.3895872624835289
7918,0.7917999999999291,-0.9573457796144682,0.9670536048360147,-0.38958985737235
7919,0.7918999999999291,-0.9573492146445048,0.9665382623782908,-0.38959246267968817
7920,0.7919999999999291,-0.9573526439305727,0.9665316247069773,-0.38959507855500947
7921,0.7920999999999291,-0.9573560674763897,0.9665249111319492,-0.38959770515030956
7922,0.7921999999999291,-0.9573594852856435,0.9665181215597902,-0.38960034262014337
7923,0.7922999999999291,-0.9573628973619932,0.9665147517657826,-0.38960299112162394
7924,0.792399999999929,-0.9573663037090699,0.9665675377099583,-0.3896056508144305
7925,0.792499999999929,-0.957369704330478,0.9665748020732878,-0.389608321860862
7926,0.792599999999929,-0.9573730992297954,0.9665330730522433,-0.3896110044258187
7927,0.792699999999929,-0.957376488410576,0.9664830304666076,-0.3896136986768684
7928,0.792799999999929,-0.9573798718763493,0.9664757829452131,-0.3896164047842747
7929,0.792899999999929,-0.9573832496306228,0.9671395515977695,-0.3896191229210316
7930,0.792999999999929,-0.9573866216768828,0.9679360511152477,-0.38962185326293797
7931,0.793099999999929,-0.9573899880185949,0.9687422124040578,-0.38962459598864624
7932,0.793199999999929,-0.9573933486592068,0.9695569758044416,-0.3896273512797356
7933,0.793299999999929,-0.957396703602148,0.9703791626529412,-0.3896301193208205
7934,0.7933999999999289,-0.9574000528508321,0.9712074677123651,-0.3896329002996146
7935,0.7934999999999289,-0.9574033964086575,0.9720404512746582,-0.38963569440705426
7936,0.7935999999999289,-0.9574067342790087,0.9728765309317838,-0.38963850183743937
7937,0.7936999999999289,-0.9574100664652576,0.9737139730104388,-0.3896413227885348
7938,0.7937999999999289,-0.9574133929707647,0.9745508836671922,-0.3896441574617603
7939,0.7938999999999289,-0.9574167137988795,0.9753851996414679,-0.3896470060623391
7940,0.7939999999999289,-0.9574200289529426,0.9762146786646717,-0.38964986879949903
7941,0.7940999999999289,-0.9574233384362859,0.977036889524706,-0.3896527458866781
7942,0.7941999999999289,-0.9574266422522331,0.9778492017861043,-0.3896556375417531
7943,0.7942999999999288,-0.9574299404041016,0.9786487751670773,-0.3896585439872779
7944,0.7943999999999288,-0.9574332328952017,0.9794325485758651,-0.38966146545077834
7945,0.7944999999999288,-0.9574365197288386,0.9801972288099808,-0.3896644021650291
7946,0.7945999999999288,-0.9574398009083114,0.9809392789231658,-0.38966735436837807
7947,0.7946999999999288,-0.9574430764369141,0.9816549062662215,-0.38967032230508636
7948,0.7947999999999288,-0.9574463463179357,0.9823400502093002,-0.3896733062257068
7949,0.7948999999999288,-0.9574496105546593,0.9829903695547718,-0.38967630638747247
7950,0.7949999999999288,-0.9574528691503628,0.983601229651449,-0.389679323054717
7951,0.7950999999999288,-0.9574561221083181,0.9841676892227522,-0.38968235649933536
7952,0.7951999999999287,-0.95745936943179,0.9846844869233847,-0.3896854070012656
7953,0.7952999999999287,-0.9574626111240355,0.985146027641261,-0.3896884748489935
7954,0.7953999999999287,-0.9574658471883033,0.9855463685638323,-0.38969156034009295
7955,0.7954999999999287,-0.9574690776278315,0.9858792050306159,-0.3896946637818038
7956,0.7955999999999287,-0.9574723024458467,0.9861378561966735,-0.38969778549163864
7957,0.7956999999999287,-0.9574755216455616,0.9863152505350384,-0.3897009257980276
7958,0.7957999999999287,-0.9574787352301735,0.9864039112096905,-0.38970408504096493
7959,0.7958999999999287,-0.9574819432028614,0.9863959413546278,-0.3897072635727466
7960,0.7959999999999287,-0.9574851455667839,0.9862830092989342,-0.3897104617586964
7961,0.7960999999999286,-0.9574883423250756,0.9860563337824648,-0.38971367997794276
7962,0.7961999999999286,-0.9574915334808448,0.9857066692119152,-0.3897169186242518
7963,0.7962999999999286,-0.9574947190371694,0.9852242910125593,-0.3897201781068539
7964,0.7963999999999286,-0.9574978989970933,0.9845989811368553,-0.3897234588513596
7965,0.7964999999999286,-0.9575010733636223,0.9838200137973668,-0.3897267613006763
7966,0.7965999999999286,-0.9575042421397204,0.982876141498017,-0.38973008591598823
7967,0.7966999999999286,-0.9575074053283045,0.9817555814445013,-0.3897334331777583
7968,0.7967999999999286,-0.9575105629322401,0.9804460024216632,-0.38973680358677654
7969,0.7968999999999286,-0.9575137149543359,0.9789345122327089,-0.3897401976652641
7970,0.7969999999999285,-0.9575168613973387,0.977207645802151,-0.3897436159579881
7971,0.7970999999999285,-0.9575200022639277,0.9752513540512502,-0.3897470590334467
7972,0.7971999999999285,-0.9575231375567089,0.9730509936612819,-0.3897505274850571
7973,0.7972999999999285,-0.9575262672782087,0.9708157297226022,-0.3897540219324124
7974,0.7973999999999285,-0.9575293914308678,0.9716807991644419,-0.3897575430225627
7975,0.7974999999999285,-0.957532510017035,0.9725295942912989,-0.38976109143131943
7976,0.7975999999999285,-0.9575356230389601,0.973356329914686,-0.3897646678646077
7977,0.7976999999999285,-0.9575387304987879,0.9741545857193973,-0.3897682730598396
7978,0.7977999999999285,-0.9575418323985496,0.9749199838820309,-0.3897719077873234
7979,0.7978999999999284,-0.9575449287401578,0.9756772724370211,-0.38977557285168724
7980,0.7979999999999284,-0.9575480195253983,0.9763851676541528,-0.3897792690933619
7981,0.7980999999999284,-0.9575511047559218,0.9770342183287487,-0.3897829973900618
7982,0.7981999999999284,-0.9575541844332387,0.9776140409987559,-0.3897867586583267
7983,0.7982999999999284,-0.95755725855871,0.978113249823092,-0.38979055385508765
7984,0.7983999999999284,-0.9575603271335406,0.9785193822848826,-0.3897943839793278
7985,0.7984999999999284,-0.9575633901587725,0.9788188206302543,-0.38979825007375557
7986,0.7985999999999284,-0.9575664476352764,0.9789967089933167,-0.38980215322665235
7987,0.7986999999999284,-0.9575694995637459,0.979036866206602,-0.3898060945737612
7988,0.7987999999999283,-0.9575725459446899,0.9789216943534416,-0.38981007530042733
7989,0.7988999999999283,-0.9575755867784259,0.9786320831839606,-0.3898140966438909
7990,0.7989999999999283,-0.9575786220650743,0.9781473105884204,-0.38981815989588364
7991,0.7990999999999283,-0.9575816518045517,0.9774449393987592,-0.3898222664055359
7992,0.7991999999999283,-0.9575846759965662,0.9765007108689275,-0.3898264175827975
7993,0.7992999999999283,-0.9575876946406109,0.975288435263919,-0.389830614902285
7994,0.7993999999999283,-0.9575907077359607,0.9737798800625423,-0.38983485990784833
7995,0.7994999999999283,-0.9575937152816669,0.971944656345829,-0.38983915421789384
7996,0.7995999999999283,-0.9575967172765544,0.9697501039970302,-0.3898434995316313
7997,0.7996999999999282,-0.9575997137192175,0.9672924006140216,-0.3898478976364047
7998,0.7997999999999282,-0.9576027046080182,0.9673035787682737,-0.38985235041633176
7999,0.7998999999999282,-0.957605689941083,0.9673146483476177,-0.38985685986237406
8000,0.7999999999999282,-0.9576086697163004,0.9673256089767259,-0.38986142808415214
8001,0.8000999999999282,-0.9576116439313195,0.9673364602791179,-0.3898660573236736
8002,0.8001999999999282,-0.957614612583547,0.9676632818329544,-0.3898707499712552
8003,0.8002999999999282,-0.957617575670144,0.9692660714331183,-0.38987550858394954
8004,0.8003999999999282,-0.9576205331880231,0.9709435060542517,-0.3898803359067717
8005,0.8004999999999282,-0.9576234851338421,0.9726914263321591,-0.3898852348970141
8006,0.8005999999999281,-0.9576264315039981,0.9745035584308848,-0.38989020875215175
8007,0.8006999999999281,-0.9576293722946172,0.9763710566883833,-0.38989526094162985
8008,0.8007999999999281,-0.957632307501543,0.9782819626567063,-0.3899003952431584
8009,0.8008999999999281,-0.9576352371203192,0.9802205653077779,-0.389905615784016
8010,0.8009999999999281,-0.9576381611461696,0.9821666439673967,-0.3899109270881669
8011,0.8010999999999281,-0.9576410795739707,0.9840945714559224,-0.38991633413001026
8012,0.8011999999999281,-0.9576439923982193,0.9859722496590038,-0.3899218423959935
8013,0.8012999999999281,-0.957646899612991,0.9877598429238954,-0.38992745795553735
8014,0.8013999999999281,-0.9576498012118921,0.9894082657307824,-0.3899331875432824
8015,0.801499999999928,-0.957652697188,0.9908573692840368,-0.3899390386553056
8016,0.801599999999928,-0.957655587533794,0.9920337559975421,-0.38994501966307815
8017,0.801699999999928,-0.957658472241074,0.9928481299187553,-0.3899511399502242
8018,0.801799999999928,-0.9576613513008672,0.9931920629689673,-0.3899574100793721
8019,0.801899999999928,-0.9576642247033188,0.9929340185324996,-0.3899638419995396
8020,0.801999999999928,-0.9576670924375705,0.9919144207957712,-0.3899704493091505
8021,0.802099999999928,-0.9576699544916215,0.9899394827006867,-0.3899772475968808
8022,0.802199999999928,-0.9576728108521717,0.9867733943438408,-0.3899842548934271
8023,0.802299999999928,-0.9576756615044478,0.9821283041706707,-0.3899914922840621
8024,0.802399999999928,-0.9576785064320081,0.9756512570992114,-0.38999898475830885
8025,0.8024999999999279,-0.957681345616526,0.9675630945761359,-0.3900067624155598
8026,0.8025999999999279,-0.9576841790375471,0.9675710870080231,-0.39001486221530673
8027,0.8026999999999279,-0.957687006672219,0.9675789599229553,-0.3900233305778245
8028,0.8027999999999279,-0.957689828494985,0.9675867129132758,-0.39003222734244775
8029,0.8028999999999279,-0.9576926444772367,0.9675943455700784,-0.3900416319433106
8030,0.8029999999999279,-0.9576954545869119,0.9676018574831884,-0.3900516532903204
8031,0.8030999999999279,-0.9576982587880223,0.9676092482411396,-0.3900624459722275
8032,0.8031999999999279,-0.9577010570400851,0.9676165174311505,-0.39007423742511266
8033,0.8032999999999278,-0.9577038492974255,0.9676236646390958,-0.3900873742324878
8034,0.8033999999999278,-0.9577066355082957,0.9676306894494741,-0.39010240116376943
8035,0.8034999999999278,-0.9577094156137352,0.9676375914453702,-0.3901201914519594
8036,0.8035999999999278,-0.9577121895460636,0.9676443702084085,-0.3901421326821841
8037,0.8036999999999278,-0.9577149572268375,0.9676510253186971,-0.39017025397045774
8038,0.8037999999999278,-0.9577177185640331,0.9676575563547534,-0.3902066790378416
8039,0.8038999999999278,-0.9577204734480943,0.9676639628934094,-0.39025069431893966
8040,0.8039999999999278,-0.9577232217463244,0.9676702445096813,-0.3902938676368457
8041,0.8040999999999278,-0.957725963294876,0.9676764007765911,-0.39032642482910684
8042,0.8041999999999278,-0.9577286978873429,0.9676824312649167,-0.39034900566282216
8043,0.8042999999999277,-0.9577314252587937,0.9676883355428376,-0.3903653532858727
8044,0.8043999999999277,-0.9577341450644028,0.9676941131754295,-0.3903776890124554
8045,0.8044999999999277,-0.9577368568536203,0.9676997637239466,-0.39038722958376937
8046,0.8045999999999277,-0.9577395600462245,0.9677052867448175,-0.39039472226141514
8047,0.8046999999999277,-0.9577422539277802,0.9677106817882968,-0.39040067463844214
8048,0.8047999999999277,-0.9577449376945218,0.9677159483968031,-0.3904054525811566
8049,0.8048999999999277,-0.9577476105747827,0.9677210861032245,-0.3904093278115687
8050,0.8049999999999277,-0.9577502720214273,0.9677260944299286,-0.3904125052069869
8051,0.8050999999999277,-0.9577529219224916,0.9677309728897292,-0.39041514057607335
8052,0.8051999999999276,-0.957755560754113,0.9677357209902214,-0.3904173531146692
8053,0.8052999999999276,-0.9577581896211947,0.9677403382422691,-0.3904192344636503
8054,0.8053999999999276,-0.9577608101787627,0.9677448241720394,-0.39042085541243887
8055,0.8054999999999276,-0.957763424467678,0.9677491783344393,-0.3904222709004608
8056,0.8055999999999276,-0.9577660347145339,0.9677534003249172,-0.3904235237640844
8057,0.8056999999999276,-0.9577686431397995,0.9677574897867828,-0.390424647552221
8058,0.8057999999999276,-0.9577712518021255,0.9677614464122934,-0.3904256686491636
8059,0.8058999999999276,-0.9577738624901511,0.9677652699372531,-0.39042660788197103
8060,0.8059999999999276,-0.9577764766610773,0.9677689601301911,-0.39042748174397424
8061,0.8060999999999275,-0.957779095418559,0.9677725167780199,-0.39042830333173334
8062,0.8061999999999275,-0.9577817195200012,0.9677759396703379,-0.39042908306723245
8063,0.8062999999999275,-0.9577843494035311,0.9677792285843431,-0.3904298292581731
8064,0.8063999999999275,-0.957786985226421,0.9677823832718558,-0.3904305485353343
8065,0.8064999999999275,-0.9577896269086599,0.9677854034493731,-0.39043124619595954
8066,0.8065999999999275,-0.9577922741772219,0.96778828879153,-0.39043192647461356
8067,0.8066999999999275,-0.9577949266081364,0.9677910389279103,-0.3904325927577542
8068,0.8067999999999275,-0.9577975836646594,0.9677936534428301,-0.3904332477542508
8069,0.8068999999999275,-0.9578002447307187,0.9677961318775485,-0.3904338936312034
8070,0.8069999999999274,-0.9578029091393884,0.967798473734283,-0.3904345321224283
8071,0.8070999999999274,-0.9578055761965324,0.9678006784814185,-0.39043516461508765
8072,0.8071999999999274,-0.9578082451999747,0.9678027455593599,-0.3904357922190266
8073,0.8072999999999274,-0.9578109154546711,0.9678046743865727,-0.39043641582223904
8074,0.8073999999999274,-0.9578135862843993,0.9678064643654534,-0.3904370361353144
8075,0.8074999999999274,-0.9578162570404766,0.9678081148877732,-0.39043765372694944
8076,0.8075999999999274,-0.9578189271079889,0.9678096253395312,-0.3904382690524266
8077,0.8076999999999274,-0.9578215959099693,0.9678109951051213,-0.39043888247636516
8078,0.8077999999999274,-0.9578242629099067,0.967812223570785,-0.39043949429095304
8079,0.8078999999999273,-0.9578269276129248,0.9678133101273614,-0.3904401047304927
8080,0.8079999999999273,-0.9578295895659127,0.9678142541723797,-0.3904407139830459
8081,0.8080999999999273,-0.9578322483568497,0.9678150551115573,-0.3904413221997502
8082,0.8081999999999273,-0.9578349036135211,0.9678157123597799,-0.39044192950222734
8083,0.8082999999999273,-0.9578375550017942,0.9678162253416421,-0.39044253598855305
8084,0.8083999999999273,-0.957840202223586,0.9678165934916237,-0.39044314173796363
8085,0.8084999999999273,-0.9578428450146318,0.9678168162539783,-0.39044374681465066
8086,0.8085999999999273,-0.9578454831421427,0.9678168930823953,-0.3904443512707895
8087,0.8086999999999273,-0.9578481164024188,0.9678168234394985,-0.39044495514893107
8088,0.8087999999999272,-0.9578507446184739,0.9678166067962254,-0.3904455584839376
8089,0.8088999999999272,-0.9578533676377073,0.9678162426311341,-0.3904461613045096
8090,0.8089999999999272,-0.9578559853296603,0.9678157304296666,-0.3904467636344158
8091,0.8090999999999272,-0.957858597583871,0.9678150696834008,-0.39044736549345566
8092,0.8091999999999272,-0.9578612043078484,0.9678142598893075,-0.390447966898264
8093,0.8092999999999272,-0.9578638054251716,0.9678133005490314,-0.39044856786290677
8094,0.8093999999999272,-0.9578664008737207,0.9678121911682058,-0.3904491683993942
8095,0.8094999999999272,-0.9578689906040394,0.967810931255811,-0.3904497685180674
8096,0.8095999999999272,-0.9578715745778302,0.9678095203235769,-0.39045036822792506
8097,0.8096999999999271,-0.9578741527665754,0.9678079578854375,-0.39045096753687536
8098,0.8097999999999271,-0.9578767251502835,0.9678062434570339,-0.3904515664519251
8099,0.8098999999999271,-0.9578792917163521,0.9678043765552681,-0.39045216497935903
8100,0.8099999999999271,-0.9578818524585409,0.9678023566979027,-0.3904527631248735
8101,0.8100999999999271,-0.95788440737605,0.9678001834032077,-0.39045336089365634
8102,0.8101999999999271,-0.9578869564726942,0.9677978561896489,-0.39045395829048984
8103,0.8102999999999271,-0.9578894997561667,0.9677953745756143,-0.39045455531981715
8104,0.8103999999999271,-0.9578920372373858,0.9677927380791792,-0.3904551519857979
8105,0.8104999999999271,-0.9578945689299161,0.9677899462179015,-0.39045574829233776
8106,0.810599999999927,-0.9578970948494604,0.9677869985086475,-0.390456344243141
8107,0.810699999999927,-0.9578996150134117,0.9677838944674444,-0.3904569398417352
8108,0.810799999999927,-0.9579021294404642,0.9677806336093553,-0.39045753509149006
8109,0.810899999999927,-0.9579046381502734,0.9677772154483757,-0.3904581299956271
8110,0.810999999999927,-0.9579071411631639,0.967773639497348,-0.3904587245572663
8111,0.811099999999927,-0.9579096384998765,0.9677699052678916,-0.3904593187794129
8112,0.811199999999927,-0.9579121301813532,0.9677660122703479,-0.39045991266497304
8113,0.811299999999927,-0.9579146162285543,0.9677619600137353,-0.39046050621676087
8114,0.811399999999927,-0.9579170966623043,0.9677577480057171,-0.39046109943752355
8115,0.811499999999927,-0.9579195715031634,0.9677533757525759,-0.390461692329924
8116,0.8115999999999269,-0.9579220407713224,0.967748842759196,-0.39046228489656565
8117,0.8116999999999269,-0.9579245044865152,0.9677441485290538,-0.3904628771399656
8118,0.8117999999999269,-0.9579269626679513,0.9677392925642102,-0.39046346906261187
8119,0.8118999999999269,-0.9579294153342603,0.9677342743653111,-0.3904640606669162
8120,0.8119999999999269,-0.9579318625034531,0.9677290934315882,-0.390464651955242
8121,0.8120999999999269,-0.9579343041928903,0.9677237492608648,-0.39046524292989865
8122,0.8121999999999269,-0.9579367404192636,0.9677182413495632,-0.3904658335931552
8123,0.8122999999999269,-0.9579391711985836,0.9677125691927136,-0.3904664239472382
8124,0.8123999999999268,-0.9579415965461759,0.9677067322839656,-0.3904670139943019
8125,0.8124999999999268,-0.9579440164766815,0.9677007301155988,-0.3904676037364914
8126,0.8125999999999268,-0.9579464310040635,0.967694562178536,-0.390468193175898
8127,0.8126999999999268,-0.957948840141618,0.9676882279623565,-0.39046878231456444
8128,0.8127999999999268,-0.9579512439019868,0.9676817269553084,-0.39046937115451175
8129,0.8128999999999268,-0.9579536422971754,0.9676942755213859,-0.39046995969771076
8130,0.8129999999999268,-0.9579560353385701,0.9677077574168281,-0.390470547946108
8131,0.8130999999999268,-0.9579584230369593,0.9677211438194275,-0.3904711359016067
8132,0.8131999999999268,-0.9579608054025546,0.9677344344072881,-0.390471723566081
8133,0.8132999999999267,-0.9579631824450136,0.9677476288579574,-0.39047231094136625
8134,0.8133999999999267,-0.9579655541734625,0.9677607268484043,-0.3904728980292817
8135,0.8134999999999267,-0.9579679205965193,0.9677737280550003,-0.3904734848316022
8136,0.8135999999999267,-0.9579702817223178,0.9677866321535004,-0.39047407135006856
8137,0.8136999999999267,-0.95797263755853,0.9677994388190273,-0.39047465758641287
8138,0.8137999999999267,-0.9579749881123897,0.9678121477260572,-0.39047524354232177
8139,0.8138999999999267,-0.9579773333907146,0.9678247585484054,-0.3904758292194585
8140,0.8139999999999267,-0.957979673399929,0.9678372709592153,-0.39047641461946897
8141,0.8140999999999267,-0.9579820081460838,0.9678496846309471,-0.3904769997439584
8142,0.8141999999999266,-0.9579843376348797,0.9678619992353679,-0.3904775845945225
8143,0.8142999999999266,-0.9579866618716848,0.9678742144435429,-0.39047816917271405
8144,0.8143999999999266,-0.9579889808615555,0.9678863299258273,-0.3904787534800787
8145,0.8144999999999266,-0.9579912946092546,0.9678983453518597,-0.3904793375181283
8146,0.8145999999999266,-0.9579936031192687,0.9679102603905542,-0.3904799212883572
8147,0.8146999999999266,-0.9579959063958262,0.9679220747100958,-0.39048050479223856
8148,0.8147999999999266,-0.9579982044429126,0.9679337879779347,-0.3904810880312209
8149,0.8148999999999266,-0.9580004972642857,0.967945399860781,-0.39048167100672665
8150,0.8149999999999266,-0.9580027848634916,0.9679569100246008,-0.39048225372016726
8151,0.8150999999999265,-0.9580050672438768,0.9679683181346126,-0.3904828361729291
8152,0.8151999999999265,-0.9580073444086025,0.967979623855283,-0.3904834183663794
8153,0.8152999999999265,-0.9580096163606566,0.9679908268503241,-0.39048400030186675
8154,0.8153999999999265,-0.9580118831028658,0.9680019267826906,-0.39048458198071767
8155,0.8154999999999265,-0.9580141446379054,0.9680129233145768,-0.39048516340424877
8156,0.8155999999999265,-0.9580164009683108,0.9680238161074151,-0.3904857445737437
8157,0.8156999999999265,-0.958018652096487,0.9680346048218729,-0.39048632549048135
8158,0.8157999999999265,-0.9580208980247175,0.9680452891178517,-0.39048690615572457
8159,0.8158999999999265,-0.9580231387551724,0.9680558686544849,-0.390487486570703
8160,0.8159999999999265,-0.9580253742899175,0.9680663430901362,-0.390488066736652
8161,0.8160999999999264,-0.9580276046309207,0.9680767120823986,-0.39048864665477645
8162,0.8161999999999264,-0.9580298297800591,0.9680869752880932,-0.390489226326265
8163,0.8162999999999264,-0.9580320497391261,0.9680971323632677,-0.39048980575230036
8164,0.8163999999999264,-0.9580342645098371,0.9681071829631958,-0.3904903849340401
8165,0.8164999999999264,-0.9580364740938342,0.9681171267423763,-0.3904909638726357
8166,0.8165999999999264,-0.9580386784926932,0.9681269633545322,-0.39049154256920915
8167,0.8166999999999264,-0.9580408777079266,0.9681366924526105,-0.3904921210248913
8168,0.8167999999999264,-0.9580430717409896,0.9681463136887808,-0.3904926992407777
8169,0.8168999999999264,-0.9580452605932828,0.9681558267144352,-0.3904932772179658
8170,0.8169999999999263,-0.9580474442661574,0.9681652311801883,-0.39049385495752065
8171,0.8170999999999263,-0.9580496227609174,0.9681745267358757,-0.39049443246052207
8172,0.8171999999999263,-0.958051796078824,0.968183713030555,-0.3904950097280119
8173,0.8172999999999263,-0.9580539642210975,0.9681927897125041,-0.39049558676102464
8174,0.8173999999999263,-0.9580561271889209,0.968201756429222,-0.390496163560595
8175,0.8174999999999263,-0.9580582849834423,0.968210612827428,-0.39049674012773117
8176,0.8175999999999263,-0.9580604376057763,0.9682193585530623,-0.3904973164634395
8177,0.8176999999999263,-0.9580625850570074,0.9682279932512841,-0.39049789256870504
8178,0.8177999999999263,-0.9580647273381907,0.9682365165664735,-0.39049846844451064
8179,0.8178999999999262,-0.958066864450355,0.9682449281422305,-0.39049904409181896
8180,0.8179999999999262,-0.9580689963945026,0.9682532276213746,-0.3904996195115895
8181,0.8180999999999262,-0.9580711231716125,0.9682614146459454,-0.39050019470476593
8182,0.8181999999999262,-0.9580732447826407,0.968269488857202,-0.39050076967228814
8183,0.8182999999999262,-0.9580753612285213,0.9682774498956235,-0.3905013444150691
8184,0.8183999999999262,-0.9580774725101684,0.9682852974009085,-0.3905019189340345
8185,0.8184999999999262,-0.9580795786284761,0.9682930310119756,-0.39050249323007885
8186,0.8185999999999262,-0.9580816795843201,0.9683006503669632,-0.3905030673041048
8187,0.8186999999999262,-0.9580837753785578,0.9683081551032294,-0.3905036411569891
8188,0.8187999999999261,-0.9580858660120294,0.9683155448573522,-0.39050421478960706
8189,0.8188999999999261,-0.9580879514855586,0.9683228192651298,-0.39050478820282725
8190,0.8189999999999261,-0.9580900317999527,0.9683299779615804,-0.3905053613975021
8191,0.8190999999999261,-0.9580921069560037,0.9683370205809421,-0.3905059343744783
8192,0.8191999999999261,-0.9580941769544876,0.9683439467566737,-0.39050650713459945
8193,0.8192999999999261,-0.9580962417961666,0.9683507561214539,-0.3905070796786798
8194,0.8193999999999261,-0.9580983014817874,0.9683574483071823,-0.3905076520075555
8195,0.8194999999999261,-0.9581003560120831,0.9683640229449787,-0.3905082241220303
8196,0.819599999999926,-0.958102405387772,0.968370479665184,-0.3905087960229046
8197,0.819699999999926,-0.9581044496095593,0.9683768180973596,-0.3905093677109778
8198,0.819799999999926,-0.9581064886781361,0.9683830378702882,-0.3905099391870382
8199,0.819899999999926,-0.9581085225941802,0.9683891386119737,-0.3905105104518616
8200,0.819999999999926,-0.958110551358356,0.9683951199496411,-0.39051108150622205
8201,0.820099999999926,-0.9581125749713145,0.9684009815097369,-0.3905116523508755
8202,0.820199999999926,-0.9581145934336938,0.9684067229179292,-0.39051222298658506
8203,0.820299999999926,-0.9581166067461188,0.9684123437991082,-0.39051279341409384
8204,0.820399999999926,-0.958118614909201,0.9684178437773858,-0.390513363634151
8205,0.820499999999926,-0.9581206179235398,0.9684232224760961,-0.39051393364748055
8206,0.8205999999999259,-0.9581226157897208,0.9684284795177956,-0.39051450345481226
8207,0.8206999999999259,-0.9581246085083175,0.9684336145242636,-0.39051507305686467
8208,0.8207999999999259,-0.95812659607989,0.9684386271165015,-0.39051564245435477
8209,0.8208999999999259,-0.9581285785049861,0.9684435169147342,-0.39051621164798117
8210,0.8209999999999259,-0.9581305557841405,0.9684482835384095,-0.39051678063844447
8211,0.8210999999999259,-0.9581325279178755,0.9684529266061986,-0.39051734942644445
8212,0.8211999999999259,-0.9581344949067004,0.9684574457359962,-0.39051791801265634
8213,0.8212999999999259,-0.9581364567511126,0.9684618405449207,-0.3905184863977676
8214,0.8213999999999259,-0.9581384134515958,0.9684661106493148,-0.39051905458244673
8215,0.8214999999999258,-0.9581403650086224,0.9684702556647448,-0.3905196225673586
8216,0.8215999999999258,-0.9581423114226516,0.9684742752060019,-0.39052019035316754
8217,0.8216999999999258,-0.9581442526941305,0.968478168887102,-0.39052075794052754
8218,0.8217999999999258,-0.9581461888234938,0.9684819363212858,-0.3905213253300878
8219,0.8218999999999258,-0.9581481198111639,0.9684855771210188,-0.39052189252249236
8220,0.8219999999999258,-0.9581500456575511,0.9684890908979923,-0.39052245951837694
8221,0.8220999999999258,-0.9581519663630537,0.9684924772631229,-0.39052302631837055
8222,0.8221999999999258,-0.9581538819280576,0.9684957358265537,-0.390523592923103
8223,0.8222999999999258,-0.9581557923529377,0.9684988661976529,-0.3905241593331833
8224,0.8223999999999257,-0.9581576976380561,0.9685018679850159,-0.39052472554924156
8225,0.8224999999999257,-0.958159597783764,0.9685047407964643,-0.39052529157188065
8226,0.8225999999999257,-0.9581614927904007,0.9685074842390471,-0.3905258574017029
8227,0.8226999999999257,-0.9581633826582944,0.9685100979190397,-0.39052642303930596
8228,0.8227999999999257,-0.9581652673877618,0.9685125814419456,-0.3905269884852875
8229,0.8228999999999257,-0.9581671469791085,0.9685149344124958,-0.3905275537402323
8230,0.8229999999999257,-0.9581690214326296,0.9685171564346494,-0.39052811880472527
8231,0.8230999999999257,-0.958170890748609,0.9685192471115935,-0.3905286836793441
8232,0.8231999999999257,-0.9581727549273202,0.9685212060457441,-0.3905292483646666
8233,0.8232999999999256,-0.9581746139690265,0.9685230328387459,-0.39052981286125543
8234,0.8233999999999256,-0.9581764678739807,0.9685247270914726,-0.39053037716968103
8235,0.8234999999999256,-0.9581783166424258,0.9685262884040278,-0.3905309412904903
8236,0.8235999999999256,-0.9581801602745952,0.9685277163757446,-0.3905315052242497
8237,0.8236999999999256,-0.9581819987707123,0.9685290106051859,-0.39053206897150894
8238,0.8237999999999256,-0.9581838321309919,0.9685301706901456,-0.39053263253280507
8239,0.8238999999999256,-0.9581856603556391,0.9685311962276476,-0.390533195908686
8240,0.8239999999999256,-0.9581874834448503,0.9685320868139475,-0.39053375909969035
8241,0.8240999999999256,-0.9581893013988136,0.9685328420445317,-0.3905343221063432
8242,0.8241999999999255,-0.9581911142177086,0.9685334615141186,-0.3905348849291763
8243,0.8242999999999255,-0.9581929219017069,0.9685339448166584,-0.3905354475687138
8244,0.8243999999999255,-0.958194724450972,0.9685342915453337,-0.3905360100254756
8245,0.8244999999999255,-0.9581965218656603,0.9685345012925597,-0.3905365722999693
8246,0.8245999999999255,-0.9581983141459208,0.9685345736499849,-0.39053713439271653
8247,0.8246999999999255,-0.9582001012918958,0.9685345082084905,-0.3905376963042232
8248,0.8247999999999255,-0.9582018833037205,0.9685343045581922,-0.3905382580349933
8249,0.8248999999999255,-0.958203660181524,0.9685339622884395,-0.39053881958552505
8250,0.8249999999999255,-0.9582054319254296,0.9685334809878159,-0.39053938095630736
8251,0.8250999999999254,-0.9582071985355546,0.9685328602441402,-0.3905399421478438
8252,0.8251999999999254,-0.9582089600120105,0.9685320996444661,-0.39054050316060834
8253,0.8252999999999254,-0.9582107163549046,0.9685311987750828,-0.3905410639950984
8254,0.8253999999999254,-0.9582124675643388,0.9685301572215156,-0.39054162465178843
8255,0.8254999999999254,-0.9582142136404106,0.9685289745685259,-0.3905421851311533
8256,0.8255999999999254,-0.9582159545832135,0.9685276504001117,-0.39054274543367534
8257,0.8256999999999254,-0.9582176903928369,0.9685261842995083,-0.39054330555981664
8258,0.8257999999999254,-0.9582194210693674,0.9685245758491879,-0.39054386551004316
8259,0.8258999999999254,-0.9582211466128878,0.9685228246308613,-0.39054442528481925
8260,0.8259999999999253,-0.9582228670234784,0.9685209302254769,-0.39054498488460254
8261,0.8260999999999253,-0.9582245823012171,0.9685188922132218,-0.390545544309858
8262,0.8261999999999253,-0.9582262924461795,0.9685167101735224,-0.3905461035610302
8263,0.8262999999999253,-0.9582279974584396,0.9685143836850444,-0.39054666263857074
8264,0.8263999999999253,-0.9582296973380703,0.9685119123256932,-0.3905472215429203
8265,0.8264999999999253,-0.9582313920851426,0.9685092956726146,-0.39054778027453046
8266,0.8265999999999253,-0.9582330816997277,0.9685065333021952,-0.3905483388338367
8267,0.8266999999999253,-0.9582347661818956,0.9685036247900624,-0.39054889722128094
8268,0.8267999999999253,-0.9582364455317172,0.9685005697110854,-0.3905494554372868
8269,0.8268999999999253,-0.9582381197492631,0.9684973676393754,-0.3905500134822917
8270,0.8269999999999252,-0.9582397888346047,0.9684940181482858,-0.39055057135672167
8271,0.8270999999999252,-0.9582414527878147,0.9684905208104131,-0.3905511290609978
8272,0.8271999999999252,-0.9582431116089669,0.9684868751975969,-0.3905516865955471
8273,0.8272999999999252,-0.958244765298137,0.9684830808809206,-0.39055224396078414
8274,0.8273999999999252,-0.9582464138554029,0.9684791374307118,-0.3905528011571234
8275,0.8274999999999252,-0.9582480572808448,0.9684750444165428,-0.3905533581849857
8276,0.8275999999999252,-0.9582496955745459,0.968470801407231,-0.3905539150447676
8277,0.8276999999999252,-0.9582513287365924,0.9684664079708393,-0.3905544717368875
8278,0.8277999999999252,-0.9582529567670739,0.9684618636746768,-0.3905550282617456
8279,0.8278999999999251,-0.9582545796660842,0.9684571680852989,-0.390555584619744
8280,0.8279999999999251,-0.958256197433721,0.9684523207685084,-0.3905561408112748
8281,0.8280999999999251,-0.9582578100700869,0.9684473212893552,-0.39055669683674693
8282,0.8281999999999251,-0.9582594175752889,0.9684421692121371,-0.39055725269654096
8283,0.8282999999999251,-0.9582610199494398,0.9684368641004008,-0.39055780839105997
8284,0.8283999999999251,-0.9582626171926576,0.9684314055169414,-0.3905583639206845
8285,0.8284999999999251,-0.9582642093050662,0.9684257930238039,-0.39055891928579983
8286,0.8285999999999251,-0.9582657962867963,0.9684200261822832,-0.3905594744867926
8287,0.828699999999925,-0.9582673781379841,0.9684141045529241,-0.390560029524037
8288,0.828799999999925,-0.9582689548587741,0.9684080276955231,-0.39056058439792457
8289,0.828899999999925,-0.9582705264493168,0.9684017951691277,-0.39056113910881596
8290,0.828999999999925,-0.9582720929097711,0.9683954065320374,-0.39056169365709253
8291,0.829099999999925,-0.9582736542403034,0.9683888613418042,-0.39056224804312134
8292,0.829199999999925,-0.9582752104410888,0.9683821591552334,-0.3905628022672755
8293,0.829299999999925,-0.9582767615123101,0.9683752995283835,-0.3905633563299188
8294,0.829399999999925,-0.9582783074541598,0.9683682820165674,-0.3905639102314144
8295,0.829499999999925,-0.958279848266839,0.9683625802902702,-0.39056446397212263
8296,0.829599999999925,-0.9582813839505588,0.9683577120568598,-0.3905650175524076
8297,0.8296999999999249,-0.9582829145055397,0.9683527141561975,-0.390565570972617
8298,0.8297999999999249,-0.9582844399320123,0.968347586274204,-0.3905661242331168
8299,0.8298999999999249,-0.9582859602302178,0.9683423280962998,-0.39056667733425016
8300,0.8299999999999249,-0.9582874754004078,0.9683369393074055,-0.3905672302763757
8301,0.8300999999999249,-0.9582889854428454,0.9683314195919424,-0.3905677830598338
8302,0.8301999999999249,-0.9582904903578046,0.9683257686338324,-0.39056833568497695
8303,0.8302999999999249,-0.9582919901455704,0.9683199861164989,-0.39056888815214247
8304,0.8303999999999249,-0.9582934848064412,0.9683140717228671,-0.3905694404616817
8305,0.8304999999999249,-0.9582949743407257,0.9683080251353643,-0.39056999261392195
8306,0.8305999999999248,-0.9582964587487465,0.9683018460359201,-0.3905705446092103
8307,0.8306999999999248,-0.9582979380308378,0.9682955341059671,-0.39057109644787635
8308,0.8307999999999248,-0.9582994121873476,0.9682890890264414,-0.3905716481302602
8309,0.8308999999999248,-0.9583008812186363,0.9682825104777828,-0.39057219965668855
8310,0.8309999999999248,-0.9583023451250784,0.9682757981399349,-0.39057275102749633
8311,0.8310999999999248,-0.9583038039070617,0.9682689516923465,-0.39057330224300635
8312,0.8311999999999248,-0.9583052575649882,0.9682619708139706,-0.3905738533035408
8313,0.8312999999999248,-0.9583067060992742,0.9682548551832661,-0.3905744042094339
8314,0.8313999999999248,-0.9583081495103499,0.9682476044781978,-0.3905749549609958
8315,0.8314999999999247,-0.9583095877986609,0.9682402183762363,-0.3905755055585577
8316,0.8315999999999247,-0.9583110209646676,0.968232696554359,-0.39057605600243217
8317,0.8316999999999247,-0.9583124490088452,0.9682250386890505,-0.3905766062929393
8318,0.8317999999999247,-0.9583138719316846,0.9682172444563028,-0.39057715643038843
8319,0.8318999999999247,-0.9583152897336923,0.9682093135316157,-0.3905777064150936
8320,0.8319999999999247,-0.9583167024153906,0.9682012455899974,-0.3905782562473682
8321,0.8320999999999247,-0.9583181099773177,0.9681930403059652,-0.3905788059275209
8322,0.8321999999999247,-0.9583195124200284,0.968184697353545,-0.3905793554558567
8323,0.8322999999999247,-0.9583209097440938,0.9681762164062726,-0.3905799048326869
8324,0.8323999999999246,-0.9583223019501017,0.9681675971371939,-0.390580454058308
8325,0.8324999999999246,-0.9583236890386567,0.9681588392188656,-0.3905810031330329
8326,0.8325999999999246,-0.9583250710103807,0.9681499423233546,-0.39058155205715
8327,0.8326999999999246,-0.9583264478659126,0.9681409061222398,-0.3905821008309634
8328,0.8327999999999246,-0.9583278196059088,0.9681317302866116,-0.39058264945477333
8329,0.8328999999999246,-0.9583291862310436,0.9681224144870728,-0.39058319792887314
8330,0.8329999999999246,-0.9583305477420088,0.9681129583937388,-0.3905837462535564
8331,0.8330999999999246,-0.9583319041395144,0.9681033616762382,-0.39058429442911874
8332,0.8331999999999246,-0.9583332554242885,0.9680936240037133,-0.39058484245584835
8333,0.8332999999999245,-0.9583346015970773,0.9680837450448202,-0.39058539033403494
8334,0.8333999999999245,-0.9583359426586457,0.9680737244677295,-0.3905859380639665
8335,0.8334999999999245,-0.9583372786097774,0.9680635619401271,-0.39058648564592696
8336,0.8335999999999245,-0.9583386094512745,0.9680532571292139,-0.3905870330802064
8337,0.8336999999999245,-0.9583399351839583,0.9680428097017068,-0.3905875803670845
8338,0.8337999999999245,-0.9583412558086692,0.968032219323839,-0.39058812750684063
8339,0.8338999999999245,-0.9583425713262668,0.9680214856613604,-0.3905886744997582
8340,0.8339999999999245,-0.9583438817376299,0.9680106083795383,-0.3905892213461188
8341,0.8340999999999245,-0.9583451870436569,0.9679995871431575,-0.3905897680461936
8342,0.8341999999999244,-0.9583464872452658,0.9679884216165212,-0.39059031460026106
8343,0.8342999999999244,-0.9583477823433947,0.9679771114634509,-0.39059086100859686
8344,0.8343999999999244,-0.9583490723390008,0.9679656563472873,-0.39059140727147185
8345,0.8344999999999244,-0.9583503572330621,0.967954055930891,-0.39059195338916153
8346,0.8345999999999244,-0.958351637026576,0.9679423098766419,-0.3905924993619307
8347,0.8346999999999244,-0.9583529117205606,0.9679304178464413,-0.39059304519004856
8348,0.8347999999999244,-0.9583541813160542,0.9679183795017106,-0.3905935908737886
8349,0.8348999999999244,-0.9583554458141154,0.9679061945033932,-0.39059413641341256
8350,0.8349999999999244,-0.9583567052158232,0.9678938625119543,-0.39059468180918316
8351,0.8350999999999243,-0.9583579595222774,0.9678813831873816,-0.3905952270613694
8352,0.8351999999999243,-0.9583592087345987,0.9678687561891854,-0.390595772170228
8353,0.8352999999999243,-0.9583604528539277,0.9678559811763997,-0.39059631713602505
8354,0.8353999999999243,-0.9583616918814267,0.9678430578075821,-0.3905968619590148
8355,0.8354999999999243,-0.9583629258182789,0.9678299857408146,-0.39059740663945725
8356,0.8355999999999243,-0.9583641546656878,0.9678167646337044,-0.39059795117761176
8357,0.8356999999999243,-0.9583653784248786,0.9678033941433833,-0.3905984955737263
8358,0.8357999999999243,-0.9583665970970975,0.9677898739265096,-0.39059903982806815
8359,0.8358999999999243,-0.9583678106836118,0.9677762036392676,-0.3905995839408812
8360,0.8359999999999242,-0.9583690191857098,0.9677623829373686,-0.3906001279124189
8361,0.8360999999999242,-0.9583702226047016,0.9677484114760508,-0.3906006717429317
8362,0.8361999999999242,-0.9583714209419184,0.9677342889100806,-0.39060121543266524
8363,0.8362999999999242,-0.9583726141987128,0.9677200148937525,-0.3906017589818805
8364,0.8363999999999242,-0.9583738023764587,0.96770558908089,-0.3906023023908153
8365,0.8364999999999242,-0.9583749854765519,0.9676910111248457,-0.39060284565971615
8366,0.8365999999999242,-0.9583761635004092,0.9676762806785023,-0.39060338878882767
8367,0.8366999999999242,-0.9583773364494693,0.9676613973942724,-0.39060393177839714
8368,0.8367999999999242,-0.9583785043251924,0.9676463609240998,-0.39060447462865866
8369,0.8368999999999241,-0.9583796671290602,0.9676311709194597,-0.3906050173398651
8370,0.8369999999999241,-0.9583808248625761,0.967615827031359,-0.3906055599122474
8371,0.8370999999999241,-0.9583819775272654,0.9676003289103369,-0.3906061023460477
8372,0.8371999999999241,-0.9583831251246744,0.9675846762064657,-0.39060664464150935
8373,0.8372999999999241,-0.9583842676563717,0.967568868569351,-0.39060718679885775
8374,0.8373999999999241,-0.9583854051239473,0.9675529056481327,-0.39060772881833744
8375,0.8374999999999241,-0.958386537529013,0.9675367870914846,-0.39060827070018245
8376,0.8375999999999241,-0.9583876648732024,0.9675205125476161,-0.3906088124446213
8377,0.8376999999999241,-0.9583887871581703,0.9675040816642715,-0.39060935405189073
8378,0.837799999999924,-0.9583899043855936,0.9674874940887318,-0.39060989552222686
8379,0.837899999999924,-0.9583910165571708,0.9674707494678144,-0.3906104368558488
8380,0.837999999999924,-0.9583921236746223,0.9674538474478735,-0.3906109780529927
8381,0.838099999999924,-0.9583932257396894,0.9674367876748015,-0.3906115191138838
8382,0.838199999999924,-0.958394322754136,0.9674195697940284,-0.3906120600387554
8383,0.838299999999924,-0.958395414719747,0.9674021934505238,-0.3906126008278274
8384,0.838399999999924,-0.958396501638329,0.967384658288796,-0.39061314148133053
8385,0.838499999999924,-0.9583975835117102,0.9673669639528931,-0.3906136819994856
8386,0.838599999999924,-0.9583986603417405,0.9673491100864039,-0.390614222382515
8387,0.838699999999924,-0.9583997321302911,0.9673310963324582,-0.3906147626306506
8388,0.8387999999999239,-0.9584007988792548,0.9673129223337269,-0.39061530274409767
8389,0.8388999999999239,-0.9584018605905457,0.9672945877324233,-0.3906158427230867
8390,0.8389999999999239,-0.9584029172660995,0.9672760921703034,-0.3906163825678345
8391,0.8390999999999239,-0.9584039689078732,0.9672574352886659,-0.39061692227856376
8392,0.8391999999999239,-0.958405015517845,0.9672386167283539,-0.39061746185548657
8393,0.8392999999999239,-0.9584060570980144,0.9672196361297543,-0.3906180012988206
8394,0.8393999999999239,-0.9584070936504022,0.9672004931327991,-0.39061854060878565
8395,0.8394999999999239,-0.9584081251770505,0.9671811873769658,-0.390619079785589
8396,0.8395999999999239,-0.958409151680022,0.9671617185012776,-0.3906196188294557
8397,0.8396999999999238,-0.9584101731614011,0.9671420861443047,-0.39062015774058395
8398,0.8397999999999238,-0.9584111896232927,0.9671222899441643,-0.3906206965191994
8399,0.8398999999999238,-0.9584122010678231,0.9671125924841576,-0.39062123516550373
8400,0.8399999999999238,-0.9584132074971388,0.9671137630826184,-0.39062177367971135
8401,0.8400999999999238,-0.9584142089134075,0.9671149324626614,-0.39062231206203485
8402,0.8401999999999238,-0.9584152053188179,0.967116100625752,-0.39062285031267713
8403,0.8402999999999238,-0.9584161967155788,0.9671172675733408,-0.39062338843184485
8404,0.8403999999999238,-0.9584171831059201,0.967118433306864,-0.3906239264197524
8405,0.8404999999999238,-0.9584181644920916,0.9671195978277426,-0.39062446427659847
8406,0.8405999999999237,-0.958419140876364,0.9671207611373829,-0.39062500200258693
8407,0.8406999999999237,-0.9584201122610284,0.967121923237176,-0.3906255395979316
8408,0.8407999999999237,-0.9584210786483957,0.9671230841284977,-0.39062607706282626
8409,0.8408999999999237,-0.9584220400407975,0.9671242438127085,-0.39062661439748214
8410,0.8409999999999237,-0.9584229964405849,0.967125402291153,-0.39062715160208944
8411,0.8410999999999237,-0.9584239478501296,0.9671265595651608,-0.3906276886768571
8412,0.8411999999999237,-0.9584248942718229,0.9671277156360456,-0.39062822562198246
8413,0.8412999999999237,-0.9584258357080758,0.967128870505105,-0.3906287624376679
8414,0.8413999999999237,-0.9584267721613193,0.9671300241736207,-0.39062929912410377
8415,0.8414999999999236,-0.9584277036340039,0.9671311766428586,-0.3906298356815005
8416,0.8415999999999236,-0.9584286301285995,0.9671323279140683,-0.3906303721100462
8417,0.8416999999999236,-0.9584295516475955,0.9671334779884833,-0.390630908409937
8418,0.8417999999999236,-0.9584304681935005,0.9671346268673203,-0.3906314445813731
8419,0.8418999999999236,-0.9584313797688429,0.9671357745517803,-0.3906319806245429
8420,0.8419999999999236,-0.9584322863761692,0.9671369210430473,-0.3906325165396425
8421,0.8420999999999236,-0.9584331880180457,0.9671380663422886,-0.39063305232686607
8422,0.8421999999999236,-0.9584340846970573,0.9671392104506553,-0.39063358798640657
8423,0.8422999999999236,-0.9584349764158075,0.9671403533692814,-0.39063412351845317
8424,0.8423999999999235,-0.9584358631769189,0.9671414950992842,-0.3906346589231973
8425,0.8424999999999235,-0.9584367449830322,0.9671426356417641,-0.3906351942008296
8426,0.8425999999999235,-0.9584376218368067,0.9671437749978045,-0.39063572935153895
8427,0.8426999999999235,-0.9584384937409198,0.9671449131684718,-0.39063626437551396
8428,0.8427999999999235,-0.9584393606980677,0.9671460501548157,-0.3906367992729396
8429,0.8428999999999235,-0.958440222710964,0.967147185957868,-0.39063733404400286
8430,0.8429999999999235,-0.9584410797823404,0.9671501707044659,-0.3906378686889009
8431,0.8430999999999235,-0.9584419319149465,0.9671537326196887,-0.39063840320780857
8432,0.8431999999999235,-0.9584427791115498,0.9671572801190196,-0.3906389376009069
8433,0.8432999999999234,-0.9584436213749349,0.9671608131961587,-0.3906394718683948
8434,0.8433999999999234,-0.9584444587079041,0.9671643318447711,-0.3906400060104395
8435,0.8434999999999234,-0.9584452911132768,0.9671678360584871,-0.3906405400272376
8436,0.8435999999999234,-0.9584461185938901,0.9671713258309022,-0.390641073918964
8437,0.8436999999999234,-0.9584469411525974,0.9671748011555777,-0.3906416076858019
8438,0.8437999999999234,-0.9584477587922694,0.9671782620260416,-0.39064214132792874
8439,0.8438999999999234,-0.9584485715157935,0.9671817084357884,-0.3906426748455309
8440,0.8439999999999234,-0.958449379326074,0.9671851403782795,-0.3906432082387781
8441,0.8440999999999234,-0.9584501822260311,0.9671885578469439,-0.3906437415078596
8442,0.8441999999999233,-0.9584509802186018,0.9671919608351783,-0.39064427465294854
8443,0.8442999999999233,-0.958451773306739,0.9671953493363484,-0.3906448076742271
8444,0.8443999999999233,-0.958452561493412,0.9671987233437875,-0.3906453405718606
8445,0.8444999999999233,-0.9584533447816058,0.9672020828507991,-0.3906458733460304
8446,0.8445999999999233,-0.9584541231743212,0.9672054278506557,-0.3906464059969219
8447,0.8446999999999233,-0.9584548966745747,0.9672087583365997,-0.39064693852469345
8448,0.8447999999999233,-0.9584556652853982,0.9672120743018446,-0.3906474709295298
8449,0.8448999999999233,-0.958456429009839,0.9672153757395743,-0.39064800321160514
8450,0.8449999999999233,-0.9584571878509595,0.9672186626429441,-0.3906485353710861
8451,0.8450999999999232,-0.9584579418118372,0.967221935005081,-0.3906490674081518
8452,0.8451999999999232,-0.9584586908955645,0.9672251928190847,-0.390649599322962
8453,0.8452999999999232,-0.9584594351052487,0.9672284360780272,-0.3906501311157038
8454,0.8453999999999232,-0.9584601744440113,0.9672316647749539,-0.3906506627865341
8455,0.8454999999999232,-0.9584609089149886,0.9672348789028836,-0.39065119433562795
8456,0.8455999999999232,-0.9584616385213309,0.9672380784548096,-0.3906517257631591
8457,0.8456999999999232,-0.9584623632662028,0.9672412634236994,-0.39065225706928686
8458,0.8457999999999232,-0.9584630831527828,0.9672444338024959,-0.39065278825418487
8459,0.8458999999999232,-0.9584637981842633,0.9672475895841174,-0.3906533193180187
8460,0.8459999999999231,-0.9584645083638503,0.9672507307614581,-0.3906538502609534
8461,0.8460999999999231,-0.9584652136947631,0.9672538573273888,-0.3906543810831593
8462,0.8461999999999231,-0.9584659141802351,0.9672569692747577,-0.39065491178480216
8463,0.8462999999999231,-0.9584666098235116,0.9672600665963901,-0.3906554423660413
8464,0.8463999999999231,-0.9584673006278519,0.9672631492850889,-0.3906559728270495
8465,0.8464999999999231,-0.9584679865965281,0.9672662173336366,-0.39065650316797873
8466,0.8465999999999231,-0.9584686677328245,0.967269270734794,-0.39065703338900015
8467,0.8466999999999231,-0.9584693440400385,0.967272309481301,-0.39065756349027736
8468,0.8467999999999231,-0.9584700155214794,0.9672753335658786,-0.39065809347196945
8469,0.846899999999923,-0.958470682180469,0.9672783429812273,-0.3906586233342378
8470,0.846999999999923,-0.9584713440203412,0.9672813377200291,-0.39065915307724025
8471,0.847099999999923,-0.9584720010444414,0.9672843177749475,-0.3906596827011477
8472,0.847199999999923,-0.9584726532561272,0.9672872831386281,-0.3906602122061109
8473,0.847299999999923,-0.9584733006587676,0.9672902338036987,-0.3906607415922897
8474,0.847399999999923,-0.9584739432557426,0.9672931697627708,-0.3906612708598476
8475,0.847499999999923,-0.958474581050444,0.9672960910084389,-0.3906618000089395
8476,0.847599999999923,-0.9584752140462744,0.9672989975332817,-0.3906623290397181
8477,0.847699999999923,-0.9584758422466473,0.9673018893298633,-0.39066285795234984
8478,0.847799999999923,-0.9584764656549869,0.9673047663907316,-0.39066338674698436
8479,0.8478999999999229,-0.9584770842747279,0.9673076287084215,-0.39066391542377993
8480,0.8479999999999229,-0.9584776981093156,0.9673104762754532,-0.3906644439828935
8481,0.8480999999999229,-0.9584783071622054,0.9673133090843342,-0.3906649724244777
8482,0.8481999999999229,-0.9584789114368627,0.9673161271275589,-0.3906655007486859
8483,0.8482999999999229,-0.9584795109367626,0.9673189303976097,-0.39066602895567343
8484,0.8483999999999229,-0.9584801056653907,0.9673217188869573,-0.390666557045599
8485,0.8484999999999229,-0.9584806956262412,0.9673244925880611,-0.39066708501860664
8486,0.8485999999999229,-0.9584812808228179,0.9673272514933701,-0.3906676128748513
8487,0.8486999999999228,-0.9584818612586343,0.967329995595323,-0.39066814061448374
8488,0.8487999999999228,-0.9584824369372126,0.967332724886349,-0.3906686682376593
8489,0.8488999999999228,-0.9584830078620837,0.9673354393588685,-0.39066919574452963
8490,0.8489999999999228,-0.9584835740367874,0.9673381390052931,-0.39066972313523385
8491,0.8490999999999228,-0.9584841354648719,0.9673408238180268,-0.39067025040993664
8492,0.8491999999999228,-0.9584846921498941,0.9673434937894655,-0.3906707775687767
8493,0.8492999999999228,-0.9584852440954185,0.967346148911999,-0.39067130461190464
8494,0.8493999999999228,-0.958485791305018,0.9673487891780104,-0.39067183153947255
8495,0.8494999999999228,-0.9584863337822733,0.967351414579877,-0.39067235835162556
8496,0.8495999999999228,-0.9584868715307728,0.9673540251099707,-0.3906728850485067
8497,0.8496999999999227,-0.9584874045541121,0.9673566207606589,-0.39067341163027003
8498,0.8497999999999227,-0.9584879328558944,0.9673592015243044,-0.39067393809705536
8499,0.8498999999999227,-0.95848845643973,0.9673617673932671,-0.3906744644490141
8500,0.8499999999999227,-0.9584931753436227,0.9673643183599027,-0.3906749906862895
8501,0.8500999999999227,-0.9585029655322386,0.9673668544165649,-0.39067551680902335
8502,0.8501999999999227,-0.9585126461570455,0.9673693755556054,-0.39067604281736257
8503,0.8502999999999227,-0.9585222174255904,0.9673718817693742,-0.39067656871145473
8504,0.8503999999999227,-0.9585316795452032,0.9673743730502201,-0.39067709449143206
8505,0.8504999999999227,-0.9585410327229985,0.9673768493904917,-0.39067762015744595
8506,0.8505999999999226,-0.9585502771658763,0.9673793107825377,-0.3906781457096395
8507,0.8506999999999226,-0.9585594130805223,0.9673817572187071,-0.390678671148149
8508,0.8507999999999226,-0.9585684406734092,0.96738418869135,-0.39067919647312166
8509,0.8508999999999226,-0.9585773601507969,0.9673866051928187,-0.39067972168468973
8510,0.8509999999999226,-0.9585861717187335,0.9673890067154669,-0.3906802467830052
8511,0.8510999999999226,-0.9585948755830563,0.9673913932516517,-0.3906807717682007
8512,0.8511999999999226,-0.9586034719493921,0.9673937647937327,-0.3906812966404187
8513,0.8512999999999226,-0.9586119610231578,0.9673961213340743,-0.39068182139979574
8514,0.8513999999999226,-0.9586203430095618,0.9673984628650439,-0.3906823460464715
8515,0.8514999999999225,-0.9586286181136041,0.967400789379015,-0.3906828705805826
8516,0.8515999999999225,-0.958636786540077,0.9674031008683653,-0.3906833950022671
8517,0.8516999999999225,-0.9586448484935663,0.9674053973254793,-0.3906839193116679
8518,0.8517999999999225,-0.9586528041784518,0.967407678742747,-0.39068444350891546
8519,0.8518999999999225,-0.9586606537989072,0.9674099451125662,-0.39068496759414706
8520,0.8519999999999225,-0.9586683975589023,0.9674121964273414,-0.39068549156750343
8521,0.8520999999999225,-0.9586760356622024,0.9674144326794857,-0.39068601542911624
8522,0.8521999999999225,-0.9586835683123694,0.9674166538614197,-0.39068653917911284
8523,0.8522999999999225,-0.9586909957127627,0.9674188599655741,-0.39068706281764143
8524,0.8523999999999224,-0.9586983180665398,0.9674210509843882,-0.3906875863448296
8525,0.8524999999999224,-0.9587055355766563,0.9674232269103119,-0.3906881097608093
8526,0.8525999999999224,-0.9587126484458673,0.9674253877358052,-0.3906886330657159
8527,0.8526999999999224,-0.9587196568767283,0.9674275334533394,-0.3906891562596865
8528,0.8527999999999224,-0.9587265610715949,0.9674296640553973,-0.39068967934284493
8529,0.8528999999999224,-0.9587333612326241,0.9674317795344736,-0.3906902023153257
8530,0.8529999999999224,-0.9587400575617746,0.9674338798830755,-0.390690725177268
8531,0.8530999999999224,-0.9587466502608081,0.9674359650937236,-0.39069124792879323
8532,0.8531999999999224,-0.9587531395312888,0.9674380351589518,-0.3906917705700349
8533,0.8532999999999223,-0.9587595255745853,0.9674400900713082,-0.3906922931011271
8534,0.8533999999999223,-0.9587658085918701,0.9674421298233551,-0.3906928155221958
8535,0.8534999999999223,-0.9587719887841211,0.9674441544076703,-0.3906933378333694
8536,0.8535999999999223,-0.9587780663521213,0.967446163816847,-0.39069386003477824
8537,0.8536999999999223,-0.9587840414964607,0.9674481580434944,-0.3906943821265508
8538,0.8537999999999223,-0.9587899144175356,0.9674501370802382,-0.39069490410881735
8539,0.8538999999999223,-0.9587956853155498,0.9674521009197213,-0.39069542598170687
8540,0.8539999999999223,-0.9588013543905155,0.9674540495546041,-0.39069594774533695
8541,0.8540999999999223,-0.9588069218422531,0.9674559829775647,-0.390696469399844
8542,0.8541999999999222,-0.9588123878703928,0.9674579011813002,-0.3906969909453533
8543,0.8542999999999222,-0.9588177526743736,0.9674598041585262,-0.39069751238198935
8544,0.8543999999999222,-0.9588230164534463,0.9674616919019778,-0.39069803370987505
8545,0.8544999999999222,-0.9588281794066715,0.9674635644044107,-0.3906985549291386
8546,0.8545999999999222,-0.958833241732922,0.9674654216586002,-0.3906990760399036
8547,0.8546999999999222,-0.9588382036308823,0.967467263657343,-0.3906995970422983
8548,0.8547999999999222,-0.9588430652990502,0.9674690903934566,-0.3907001179364368
8549,0.8548999999999222,-0.958847826935736,0.9674709018597812,-0.3907006387224564
8550,0.8549999999999222,-0.9588524887390645,0.9674726980491786,-0.3907011594004694
8551,0.8550999999999221,-0.9588570509069744,0.9674744789545335,-0.3907016799706035
8552,0.8551999999999221,-0.9588615136372193,0.9674762445687541,-0.3907022004329802
8553,0.8552999999999221,-0.9588658771273687,0.9674779948847723,-0.39070272078772056
8554,0.8553999999999221,-0.9588701415748077,0.9674797298955438,-0.3907032410349509
8555,0.8554999999999221,-0.9588743071767379,0.9674814495940489,-0.3907037611747834
8556,0.8555999999999221,-0.9588783741301785,0.9674831539732937,-0.3907042812073448
8557,0.8556999999999221,-0.9588823426319658,0.967484843026309,-0.39070480113275746
8558,0.8557999999999221,-0.9588862128787543,0.9674865167461522,-0.39070532095113414
8559,0.8558999999999221,-0.9588899850670173,0.9674881751259066,-0.39070584066259934
8560,0.855999999999922,-0.9588936593930472,0.9674898181586828,-0.39070636026727584
8561,0.856099999999922,-0.9588972360529561,0.9674914458376187,-0.39070687976527635
8562,0.856199999999922,-0.9589007152426762,0.9674930581558796,-0.3907073991567195
8563,0.856299999999922,-0.9589040971579607,0.9674946551066596,-0.39070791844172625
8564,0.856399999999922,-0.9589073819943837,0.9674962366831809,-0.3907084376204169
8565,0.856499999999922,-0.9589105699473414,0.9674978028786949,-0.39070895669289973
8566,0.856599999999922,-0.9589136612120517,0.967499353686483,-0.3907094756592959
8567,0.856699999999922,-0.9589166559835556,0.9675008890998558,-0.39070999451972716
8568,0.856799999999922,-0.9589195544567171,0.9675024091121549,-0.39071051327430373
8569,0.856899999999922,-0.9589223568262241,0.9675039137167525,-0.39071103192314155
8570,0.8569999999999219,-0.9589250632865884,0.9675054029070519,-0.39071155046635925
8571,0.8570999999999219,-0.9589276740321468,0.9675068766764884,-0.3907120689040718
8572,0.8571999999999219,-0.9589301892570609,0.9675083350185288,-0.3907125872363911
8573,0.8572999999999219,-0.9589326091553179,0.9675097779266729,-0.3907131054634289
8574,0.8573999999999219,-0.9589349339207314,0.9675112053944536,-0.390713623585303
8575,0.8574999999999219,-0.958937163746941,0.9675126174154361,-0.3907141416021274
8576,0.8575999999999219,-0.958939298827414,0.9675140139832206,-0.3907146595140158
8577,0.8576999999999219,-0.9589413393554446,0.9675153950914405,-0.39071517732107985
8578,0.8577999999999218,-0.9589432855241551,0.9675167607337641,-0.3907156950234247
8579,0.8578999999999218,-0.958945137526496,0.9675181109038948,-0.3907162126211769
8580,0.8579999999999218,-0.9589468955552469,0.9675194455955711,-0.39071673011443103
8581,0.8580999999999218,-0.9589485598030165,0.9675207648025672,-0.3907172475033125
8582,0.8581999999999218,-0.9589501304622432,0.9675220685186937,-0.39071776478793174
8583,0.8582999999999218,-0.9589516077251955,0.9675233567377974,-0.39071828196838837
8584,0.8583999999999218,-0.9589529917839723,0.9675246294537625,-0.3907187990447991
8585,0.8584999999999218,-0.9589542828305041,0.9675258866605099,-0.39071931601727283
8586,0.8585999999999218,-0.9589554810565523,0.9675271283519986,-0.3907198328859219
8587,0.8586999999999217,-0.9589565866537101,0.9675283545222256,-0.39072034965085056
8588,0.8587999999999217,-0.9589575998134032,0.9675295651652264,-0.3907208663121692
8589,0.8588999999999217,-0.9589585207268903,0.967530760275075,-0.3907213828699869
8590,0.8589999999999217,-0.9589593495852625,0.9675319398458851,-0.39072189932441465
8591,0.8590999999999217,-0.958960086579445,0.9675331038718098,-0.39072241567555344
8592,0.8591999999999217,-0.9589607319001966,0.9675342523470419,-0.3907229319235147
8593,0.8592999999999217,-0.9589612857381106,0.9675353852658146,-0.39072344806839954
8594,0.8593999999999217,-0.958961748283615,0.9675365026224023,-0.39072396411032567
8595,0.8594999999999217,-0.9589621197269729,0.9675376044111197,-0.39072448004938953
8596,0.8595999999999216,-0.9589624002582829,0.9675386906263233,-0.3907249958856992
8597,0.8596999999999216,-0.9589625900674799,0.9675397612624113,-0.3907255116193618
8598,0.8597999999999216,-0.9589626893443345,0.9675408163138238,-0.3907260272504881
8599,0.8598999999999216,-0.9589626982784542,0.967541855775044,-0.39072654277916286
8600,0.8599999999999216,-0.9589626170592839,0.9675428796405973,-0.390727058205511
8601,0.8600999999999216,-0.9589624458761057,0.9675438879050523,-0.3907275735296311
8602,0.8601999999999216,-0.9589621849180396,0.9675448805630212,-0.39072808875162424
8603,0.8602999999999216,-0.9589618343740438,0.9675458576091602,-0.3907286038715923
8604,0.8603999999999216,-0.9589613944329148,0.9675468190381699,-0.3907291188896386
8605,0.8604999999999215,-0.9589608652832888,0.9675477648447944,-0.39072963380587034
8606,0.8605999999999215,-0.9589602471136405,0.9675486950238239,-0.39073014862038635
8607,0.8606999999999215,-0.9589595401122846,0.9675496095700932,-0.3907306633332886
8608,0.8607999999999215,-0.9589587444673761,0.9675505084784823,-0.39073117794468193
8609,0.8608999999999215,-0.9589578603669098,0.9675513917439178,-0.3907316924546599
8610,0.8609999999999215,-0.9589568879987217,0.9675522593613717,-0.39073220686333066
8611,0.8610999999999215,-0.9589558275504888,0.9675531113258631,-0.39073272117079166
8612,0.8611999999999215,-0.9589546792097294,0.9675539476324575,-0.39073323537714266
8613,0.8612999999999215,-0.9589534431638039,0.9675547682762679,-0.390733749482485
8614,0.8613999999999215,-0.9589521195999142,0.9675555732524542,-0.3907342634869171
8615,0.8614999999999214,-0.9589507087051055,0.9675563625562245,-0.39073477739053836
8616,0.8615999999999214,-0.9589492106662647,0.9675571361828348,-0.3907352911934475
8617,0.8616999999999214,-0.958947625670123,0.9675578941275894,-0.3907358048957397
8618,0.8617999999999214,-0.9589498646483561,0.9675586363858414,-0.3907363184975174
8619,0.8618999999999214,-0.9589592245032278,0.9675593629529928,-0.3907368319988799
8620,0.8619999999999214,-0.9589684499497908,0.9675600738244947,-0.3907373453999201
8621,0.8620999999999214,-0.9589775412500443,0.9675607689958479,-0.39073785870074024
8622,0.8621999999999214,-0.9589864986659176,0.9675614484626032,-0.3907383719014244
8623,0.8622999999999214,-0.95899532245927,0.9675621122203613,-0.3907388850020867
8624,0.8623999999999213,-0.9590040128918911,0.9675627602647733,-0.3907393980028095
8625,0.8624999999999213,-0.9590125702254994,0.9675633925915412,-0.3907399109036953
8626,0.8625999999999213,-0.9590209947217434,0.967564009196418,-0.3907404237048412
8627,0.8626999999999213,-0.9590292866422008,0.9675646100752079,-0.3907409364063289
8628,0.8627999999999213,-0.9590374462483784,0.9675651952237664,-0.39074144900826496
8629,0.8628999999999213,-0.9590454738017119,0.9675657646380011,-0.39074196151074697
8630,0.8629999999999213,-0.9590533695635657,0.967566318313872,-0.3907424739138592
8631,0.8630999999999213,-0.9590611337952328,0.9675668562473908,-0.3907429862176999
8632,0.8631999999999213,-0.9590687667579344,0.9675673784346223,-0.3907434984223625
8633,0.8632999999999212,-0.9590762687128201,0.9675678848716841,-0.3907440105279393
8634,0.8633999999999212,-0.959083639920967,0.9675683755547468,-0.3907445225345205
8635,0.8634999999999212,-0.9590908806433804,0.9675688504800347,-0.39074503444220465
8636,0.8635999999999212,-0.9590979911409928,0.9675693096438257,-0.3907455462510766
8637,0.8636999999999212,-0.9591049716746641,0.9675697530424514,-0.3907460579612352
8638,0.8637999999999212,-0.9591118225051811,0.9675701806722979,-0.3907465695727646
8639,0.8638999999999212,-0.9591185438932579,0.9675705925298058,-0.390747081085758
8640,0.8639999999999212,-0.9591251360995344,0.9675709886114698,-0.3907475925003111
8641,0.8640999999999212,-0.9591315993845778,0.9675713689138404,-0.39074810381650876
8642,0.8641999999999211,-0.959137934008881,0.9675717334335225,-0.39074861503444247
8643,0.8642999999999211,-0.9591441402328628,0.9675720821671768,-0.39074912615419893
8644,0.8643999999999211,-0.9591502183168676,0.96757241511152,-0.3907496371758744
8645,0.8644999999999211,-0.9591561685211658,0.9675727322633237,-0.3907501480995504
8646,0.8645999999999211,-0.9591619911059522,0.9675730336194167,-0.39075065892532207
8647,0.8646999999999211,-0.9591676863313473,0.9675733191766834,-0.3907511696532748
8648,0.8647999999999211,-0.9591732544573955,0.9675735889320652,-0.39075168028349566
8649,0.8648999999999211,-0.9591786957440664,0.9675738428825603,-0.3907521908160689
8650,0.864999999999921,-0.9591840104512535,0.9675740810252236,-0.39075270125109146
8651,0.865099999999921,-0.9591891988387738,0.9675743033571675,-0.3907532115886413
8652,0.865199999999921,-0.9591942611663685,0.967574509875562,-0.39075372182881385
8653,0.865299999999921,-0.9591991976937022,0.9675747005776347,-0.39075423197169246
8654,0.865399999999921,-0.959204008680362,0.9675748754606709,-0.3907547420173569
8655,0.865499999999921,-0.9592086943858587,0.9675750345220141,-0.390755251965897
8656,0.865599999999921,-0.9592132550696247,0.9675751777590665,-0.39075576181739813
8657,0.865699999999921,-0.9592176909910155,0.9675753051692884,-0.3907562715719495
8658,0.865799999999921,-0.9592220024093082,0.9675754167501988,-0.39075678122963575
8659,0.865899999999921,-0.9592261895837015,0.967575512499376,-0.39075729079052984
8660,0.8659999999999209,-0.9592302527733159,0.9675755924144573,-0.39075780025472895
8661,0.8660999999999209,-0.9592341922371924,0.9675756564931394,-0.39075830962230984
8662,0.8661999999999209,-0.9592380082342935,0.9675757047331781,-0.39075881889336245
8663,0.8662999999999209,-0.959241701023502,0.9675757371323896,-0.39075932806796354
8664,0.8663999999999209,-0.9592452708636205,0.9675757536886497,-0.3907598371461958
8665,0.8664999999999209,-0.9592487180133722,0.9675757543998942,-0.3907603461281506
8666,0.8665999999999209,-0.9592520427313991,0.9675757392641192,-0.3907608550138992
8667,0.8666999999999209,-0.959255245276263,0.9675757082793816,-0.39076136380352683
8668,0.8667999999999209,-0.959258325906445,0.9675756614437987,-0.39076187249711986
8669,0.8668999999999208,-0.9592612848803439,0.9675755987555487,-0.3907623810947578
8670,0.8669999999999208,-0.9592641224562775,0.9675755202128709,-0.39076288959651967
8671,0.8670999999999208,-0.9592668388924814,0.9675754258140654,-0.390763398002487
8672,0.8671999999999208,-0.959269434447109,0.9675753155574943,-0.39076390631274094
8673,0.8672999999999208,-0.959271909378231,0.9675751894415808,-0.39076441452735655
8674,0.8673999999999208,-0.9592742639438349,0.9675750474648102,-0.3907649226464237
8675,0.8674999999999208,-0.9592764984018249,0.9675748896257289,-0.3907654306700129
8676,0.8675999999999208,-0.9592786130100219,0.9675747159229463,-0.39076593859820985
8677,0.8676999999999208,-0.9592806080261624,0.9675745263551332,-0.39076644643108943
8678,0.8677999999999207,-0.9592824837078986,0.9675743209210235,-0.39076695416872526
8679,0.8678999999999207,-0.9592842403127979,0.9675740996194129,-0.39076746181120675
8680,0.8679999999999207,-0.9592858780983431,0.9675738624491601,-0.39076796935860497
8681,0.8680999999999207,-0.9592873973219308,0.967573609409187,-0.39076847681099985
8682,0.8681999999999207,-0.9592887982408725,0.9675733404984778,-0.39076898416846495
8683,0.8682999999999207,-0.9592900811123933,0.9675730557160802,-0.39076949143108164
8684,0.8683999999999207,-0.9592912461936316,0.9675727550611051,-0.3907699985989285
8685,0.8684999999999207,-0.9592922937416393,0.9675724385327268,-0.39077050567207267
8686,0.8685999999999207,-0.9592932240133806,0.9675721061301835,-0.39077101265060143
8687,0.8686999999999206,-0.9592940372657324,0.9675717578527765,-0.3907715195345857
8688,0.8687999999999206,-0.9592947337554836,0.9675713936998713,-0.3907720263240964
8689,0.8688999999999206,-0.9592953137393346,0.9675710136708975,-0.39077253301921966
8690,0.8689999999999206,-0.959295777473897,0.9675706177653485,-0.390773039620019
8691,0.8690999999999206,-0.9592961252156934,0.9675702059827821,-0.39077354612657905
8692,0.8691999999999206,-0.9592963572211566,0.9675697783228205,-0.3907740525389617
8693,0.8692999999999206,-0.9592964737466297,0.9675693347851504,-0.39077455885725954
8694,0.8693999999999206,-0.9592964750483656,0.9675688753695233,-0.3907750650815289
8695,0.8694999999999206,-0.959296361382526,0.967568400075755,-0.39077557121184686
8696,0.8695999999999205,-0.9592961330051821,0.9675679089037263,-0.3907760772482977
8697,0.8696999999999205,-0.9592957901723129,0.9675674018533837,-0.39077658319093933
8698,0.8697999999999205,-0.9592953331398061,0.967566878924738,-0.3907770890398552
8699,0.8698999999999205,-0.9592947621634565,0.9675663401178652,-0.3907775947951133
8700,0.8699999999999205,-0.9592940774989666,0.9675657854329077,-0.390778100456786
8701,0.8700999999999205,-0.9592932794019455,0.9675652148700719,-0.39077860602494324
8702,0.8701999999999205,-0.9592923681279089,0.9675646284296309,-0.3907791114996645
8703,0.8702999999999205,-0.9592913439322782,0.9675640261119229,-0.3907796168810082
8704,0.8703999999999205,-0.9592902070703806,0.9675634079173522,-0.39078012216905345
8705,0.8704999999999204,-0.9592889577974485,0.9675627738463888,-0.3907806273638745
8706,0.8705999999999204,-0.9592875963686187,0.9675621238995687,-0.39078113246553237
8707,0.8706999999999204,-0.9592861230389329,0.9675614580774943,-0.3907816374741036
8708,0.8707999999999204,-0.9592845380633361,0.9675607763808336,-0.39078214238965375
8709,0.8708999999999204,-0.9592828416966769,0.9675600788103216,-0.3907826472122535
8710,0.8709999999999204,-0.9592810341937067,0.967559365366759,-0.39078315194197694
8711,0.8710999999999204,-0.9592791158090799,0.9675586360510137,-0.3907836565788889
8712,0.8711999999999204,-0.9592770867973527,0.9675578908640194,-0.3907841611230545
8713,0.8712999999999204,-0.9592749474129829,0.9675571298067773,-0.39078466557454944
8714,0.8713999999999203,-0.9592726979103297,0.9675563528803546,-0.3907851699334339
8715,0.8714999999999203,-0.9592703385436528,0.9675555600858857,-0.39078567419978466
8716,0.8715999999999203,-0.9592678695671125,0.967554751424572,-0.3907861783736647
8717,0.8716999999999203,-0.9592652912347687,0.9675539268976816,-0.3907866824551394
8718,0.8717999999999203,-0.9592626038005808,0.96755308650655,-0.390787186444277
8719,0.8718999999999203,-0.959259807518407,0.9675522302525799,-0.39078769034114436
8720,0.8719999999999203,-0.9592569026420041,0.9675513581372407,-0.39078819414581384
8721,0.8720999999999203,-0.9592538894250269,0.9675504701620696,-0.3907886978583435
8722,0.8721999999999203,-0.9592507681210275,0.9675495663286713,-0.3907892014788015
8723,0.8722999999999203,-0.9592475389834552,0.9675486466387176,-0.3907897050072534
8724,0.8723999999999202,-0.9592442022656559,0.9675477110939481,-0.3907902084437688
8725,0.8724999999999202,-0.9592407582208714,0.9675467596961695,-0.39079071178840946
8726,0.8725999999999202,-0.9592372071022393,0.9675457924472571,-0.3907912150412355
8727,0.8726999999999202,-0.9592335491627922,0.967544809349153,-0.39079171820232383
8728,0.8727999999999202,-0.9592297846554576,0.9675438104038677,-0.390792221271726
8729,0.8728999999999202,-0.9592259138330568,0.967542795613479,-0.3907927242495134
8730,0.8729999999999202,-0.9592219369483047,0.9675417649801332,-0.3907932271357491
8731,0.8730999999999202,-0.9592178542538099,0.9675407185060444,-0.3907937299304989
8732,0.8731999999999202,-0.9592136660020734,0.9675396561934945,-0.3907942326338181
8733,0.8732999999999201,-0.9592093724454881,0.9675385780448337,-0.3907947352457758
8734,0.8733999999999201,-0.9592049738363388,0.9675374840624803,-0.3907952377664373
8735,0.8734999999999201,-0.9592004704268016,0.9675363742489207,-0.3907957401958581
8736,0.8735999999999201,-0.9591958624689431,0.9675352486067097,-0.39079624253410783
8737,0.8736999999999201,-0.95919115021472,0.9675341071384702,-0.39079674478124177
8738,0.8737999999999201,-0.9591863339159791,0.9675329498468936,-0.3907972469373266
8739,0.8738999999999201,-0.9591814138244555,0.9675317767347396,-0.3907977490024216
8740,0.8739999999999201,-0.959176390191774,0.9675305878048363,-0.3907982509765947
8741,0.87409999999992,-0.9591712632694465,0.9675293830600803,-0.3907987528598932
8742,0.87419999999992,-0.9591660333088731,0.9675281625034369,-0.39079925465238863
8743,0.87429999999992,-0.9591607005613406,0.9675269261379393,-0.3907997563541424
8744,0.87439999999992,-0.9591552652780229,0.9675256739666902,-0.3908002579652094
8745,0.87449999999992,-0.9591497277099793,0.9675244059928603,-0.39080075948564985
8746,0.87459999999992,-0.959144088108155,0.967523122219689,-0.39080126091552597
8747,0.87469999999992,-0.9591383467233799,0.9675218226504843,-0.39080176225490215
8748,0.87479999999992,-0.9591325038063686,0.9675205072886234,-0.3908022635038311
8749,0.87489999999992,-0.9591265596077193,0.9675191761375519,-0.39080276466237424
8750,0.87499999999992,-0.9591205143779138,0.967517829200784,-0.39080326573058666
8751,0.8750999999999199,-0.9591143683673167,0.9675164664819029,-0.3908037667085337
8752,0.8751999999999199,-0.9591081218261747,0.9675150879845609,-0.39080426759626813
8753,0.8752999999999199,-0.9591017750046164,0.9675136937124784,-0.3908047683938576
8754,0.8753999999999199,-0.9590953281526515,0.9675122836694455,-0.39080526910134666
8755,0.8754999999999199,-0.9590887815201705,0.9675108578593206,-0.3908057697188011
8756,0.8755999999999199,-0.959082135356944,0.9675094162860313,-0.3908062702462823
8757,0.8756999999999199,-0.9590753899126218,0.9675079589535739,-0.39080677068384223
8758,0.8757999999999199,-0.9590685454367329,0.9675064858660136,-0.3908072710315394
8759,0.8758999999999199,-0.9590616021786849,0.9675049970274852,-0.3908077712894256
8760,0.8759999999999198,-0.9590545603877632,0.9675034924421915,-0.3908082714575642
8761,0.8760999999999198,-0.9590474203131303,0.9675019721144049,-0.39080877153601007
8762,0.8761999999999198,-0.9590401822038258,0.9675004360484668,-0.39080927152482037
8763,0.8762999999999198,-0.9590328463087652,0.9674988842487873,-0.3908097714240499
8764,0.8763999999999198,-0.9590254128767398,0.9674973167198453,-0.3908102712337522
8765,0.8764999999999198,-0.9590178821564159,0.9674957334661894,-0.3908107709539858
8766,0.8765999999999198,-0.9590102543963344,0.9674941344924368,-0.3908112705848044
8767,0.8766999999999198,-0.9590025298449097,0.9674925198032738,-0.3908117701262661
8768,0.8767999999999198,-0.9589947087504301,0.9674908894034553,-0.39081226957842496
8769,0.8768999999999197,-0.9589867913610566,0.967489243297806,-0.3908127689413367
8770,0.8769999999999197,-0.958978777924822,0.9674875814912189,-0.39081326821505336
8771,0.8770999999999197,-0.9589706686896309,0.9674859039886565,-0.39081376739962964
8772,0.8771999999999197,-0.9589624639032593,0.96748421079515,-0.3908142664951185
8773,0.8772999999999197,-0.9589541638133533,0.9674825019157998,-0.39081476550158106
8774,0.8773999999999197,-0.9589457686674284,0.9674807773557751,-0.39081526441906206
8775,0.8774999999999197,-0.9589372787128706,0.9674790371203144,-0.3908157632476226
8776,0.8775999999999197,-0.9589286941969337,0.9674772812147246,-0.3908162619873123
8777,0.8776999999999197,-0.9589200153667397,0.9674755096443824,-0.39081676063818105
8778,0.8777999999999196,-0.9589112424692781,0.9674737224147328,-0.39081725920028737
8779,0.8778999999999196,-0.9589023757514057,0.96747191953129,-0.3908177576736813
8780,0.8779999999999196,-0.9588934154598453,0.9674712335533392,-0.39081825605841897
8781,0.8780999999999196,-0.9588843618411856,0.9674719253232033,-0.39081875435455166
8782,0.8781999999999196,-0.9588752151418802,0.9674726156563138,-0.3908192525621298
8783,0.8782999999999196,-0.9588659756082476,0.9674733045520006,-0.3908197506812027
8784,0.8783999999999196,-0.9588566434864697,0.9674739920096015,-0.39082024871182525
8785,0.8784999999999196,-0.9588472190225924,0.967474678028462,-0.3908207466540567
8786,0.8785999999999196,-0.9588377024625239,0.9674753626079361,-0.3908212445079355
8787,0.8786999999999195,-0.9588280940520344,0.9674768449814082,-0.3908217422735188
8788,0.8787999999999195,-0.9588183940367561,0.967478362963288,-0.39082223995086046
8789,0.8788999999999195,-0.9588086026621816,0.9674798752462123,-0.3908227375400082
8790,0.8789999999999195,-0.9587987201736642,0.9674813818299696,-0.39082323504101757
8791,0.8790999999999195,-0.9587887468164166,0.9674828827143763,-0.3908237324539267
8792,0.8791999999999195,-0.9587786828355106,0.9674843778992755,-0.3908242297788001
8793,0.8792999999999195,-0.9587685284758768,0.9674858673845377,-0.3908247270156857
8794,0.8793999999999195,-0.9587582839823031,0.9674873511700605,-0.39082522416462834
8795,0.8794999999999195,-0.9587479495994351,0.9674888292557686,-0.390825721225679
8796,0.8795999999999194,-0.9587375255717746,0.9674903016416146,-0.3908262181988887
8797,0.8796999999999194,-0.9587270121436797,0.9674917683275779,-0.3908267150843121
8798,0.8797999999999194,-0.9587164095593637,0.9674932293136654,-0.3908272118819886
8799,0.8798999999999194,-0.9587057180628946,0.9674946845999118,-0.39082770859197674
8800,0.8799999999999194,-0.9586949378981947,0.9674961341863789,-0.3908282052143186
8801,0.8800999999999194,-0.9586840693090396,0.9674975780731563,-0.3908287017490646
8802,0.8801999999999194,-0.9586731125390577,0.9674990162603607,-0.3908291981962688
8803,0.8802999999999194,-0.95866206783173,0.9675004487481372,-0.3908296945559771
8804,0.8803999999999194,-0.9586509354303886,0.9675018755366578,-0.3908301908282383
8805,0.8804999999999193,-0.9586397155782169,0.9675032966261227,-0.3908306870130967
8806,0.8805999999999193,-0.9586284085182487,0.9675047120167595,-0.3908311831106071
8807,0.8806999999999193,-0.958617014493367,0.9675061217088236,-0.39083167912080746
8808,0.8807999999999193,-0.9586055337463045,0.9675075257025983,-0.3908321750437628
8809,0.8808999999999193,-0.9585939665196421,0.9675089239983949,-0.3908326708795047
8810,0.8809999999999193,-0.9585823130558081,0.9675103165965522,-0.3908331666280886
8811,0.8810999999999193,-0.9585705735970786,0.967511703497437,-0.3908336622895584
8812,0.8811999999999193,-0.9585587483855759,0.9675130847014441,-0.39083415786396675
8813,0.8812999999999193,-0.958546837663268,0.9675144602089963,-0.39083465335135525
8814,0.8813999999999192,-0.9585348416719685,0.9675158300205442,-0.39083514875177444
8815,0.8814999999999192,-0.9585227606533352,0.9675171941365666,-0.39083564406526866
8816,0.8815999999999192,-0.9585105948488704,0.9675185525575702,-0.3908361392918866
8817,0.8816999999999192,-0.9584983444999191,0.96751990528409,-0.390836634431677
8818,0.8817999999999192,-0.9584860098476693,0.9675212523166888,-0.39083712948468186
8819,0.8818999999999192,-0.9584735911331509,0.9675225936559578,-0.3908376244509482
8820,0.8819999999999192,-0.9584610885972352,0.9675239293025161,-0.39083811933052903
8821,0.8820999999999192,-0.9584485024806343,0.9675252592570109,-0.3908386141234635
8822,0.8821999999999192,-0.9584358330239003,0.9675265835201182,-0.3908391088297991
8823,0.8822999999999191,-0.9584289855020145,0.9675279020925416,-0.39083960344958213
8824,0.8823999999999191,-0.9584281384252982,0.9675292149750132,-0.3908400979828548
8825,0.8824999999999191,-0.9584272873839366,0.9675305221682933,-0.3908405924296736
8826,0.8825999999999191,-0.9584264323773508,0.9675318236731705,-0.3908410867900742
8827,0.8826999999999191,-0.9584255734049396,0.9675331194904617,-0.3908415810641035
8828,0.8827999999999191,-0.9584247104660801,0.9675344096210123,-0.390842075251812
8829,0.8828999999999191,-0.9584238435601274,0.9675356940656956,-0.39084256935324063
8830,0.8829999999999191,-0.9584229726864145,0.9675369728254138,-0.3908430633684338
8831,0.8830999999999191,-0.9584220978442527,0.9675382459010973,-0.39084355729743914
8832,0.883199999999919,-0.9584212190329315,0.9675395132937046,-0.3908440511402996
8833,0.883299999999919,-0.9584203362517183,0.9675407750042229,-0.3908445448970606
8834,0.883399999999919,-0.9584194494998587,0.967542031033668,-0.3908450385677663
8835,0.883499999999919,-0.9584185587765764,0.9675432813830837,-0.3908455321524658
8836,0.883599999999919,-0.9584176640810735,0.9675445260535424,-0.39084602565119714
8837,0.883699999999919,-0.9584167654125297,0.9675457650461454,-0.3908465190640064
8838,0.883799999999919,-0.9584158627701033,0.9675469983620218,-0.39084701239094105
8839,0.883899999999919,-0.9584149561529307,0.9675482260023297,-0.3908475056320425
8840,0.883999999999919,-0.9584140455601262,0.9675494479682554,-0.39084799878735405
8841,0.884099999999919,-0.9584131309907827,0.9675506642610141,-0.390848491856923
8842,0.8841999999999189,-0.9584122124439709,0.9675518748818489,-0.39084898484079056
8843,0.8842999999999189,-0.9584112899187399,0.9675530798320322,-0.3908494777390013
8844,0.8843999999999189,-0.958410363414117,0.9675542791128643,-0.3908499705515981
8845,0.8844999999999189,-0.9584094329291075,0.9675554727256743,-0.39085046327862777
8846,0.8845999999999189,-0.9584084984626956,0.96755666067182,-0.39085095592012886
8847,0.8846999999999189,-0.9584075600138428,0.9675578429526875,-0.3908514484761527
8848,0.8847999999999189,-0.9584066175814895,0.9675590195696917,-0.3908519409467329
8849,0.8848999999999189,-0.9584056711645543,0.9675601905242759,-0.39085243333191594
8850,0.8849999999999189,-0.958404720761934,0.967561355817912,-0.39085292563175283
8851,0.8850999999999188,-0.9584037663725035,0.9675625154521006,-0.3908534178462742
8852,0.8851999999999188,-0.9584028079951163,0.9675636694283707,-0.39085390997553277
8853,0.8852999999999188,-0.9584018456286042,0.96756481774828,-0.3908544020195649
8854,0.8853999999999188,-0.9584008792717773,0.967565960413415,-0.3908548939784181
8855,0.8854999999999188,-0.9583999089234239,0.9675670974253902,-0.3908553858521361
8856,0.8855999999999188,-0.9583989345823108,0.9675682287858492,-0.39085587764075636
8857,0.8856999999999188,-0.9583979562471835,0.9675693544964642,-0.39085636934432877
8858,0.8857999999999188,-0.958396973916765,0.9675704745589355,-0.39085686096288413
8859,0.8858999999999188,-0.9583959875897579,0.9675715889749927,-0.3908573524964749
8860,0.8859999999999187,-0.9583949972648423,0.9675726977463934,-0.3908578439451428
8861,0.8860999999999187,-0.9583940029406773,0.9675738008749241,-0.3908583353089302
8862,0.8861999999999187,-0.9583930046159003,0.9675748983623996,-0.3908588265878754
8863,0.8862999999999187,-0.9583920022891268,0.9675759902106634,-0.3908593177820222
8864,0.8863999999999187,-0.9583909959589517,0.9675770764215876,-0.3908598088914153
8865,0.8864999999999187,-0.9583899856239474,0.9675781569970732,-0.39086029991609683
8866,0.8865999999999187,-0.9583889712826656,0.9675792319390488,-0.3908607908561059
8867,0.8866999999999187,-0.9583879529336363,0.9675803012494728,-0.3908612817114827
8868,0.8867999999999187,-0.9583869305753682,0.9675813649303311,-0.39086177248227866
8869,0.8868999999999186,-0.9583859042063482,0.9675824229836386,-0.39086226316852696
8870,0.8869999999999186,-0.9583848738250422,0.967583475411439,-0.39086275377026886
8871,0.8870999999999186,-0.9583838394298947,0.9675845222158037,-0.39086324428755126
8872,0.8871999999999186,-0.9583828010193289,0.9675855633988333,-0.3908637347204148
8873,0.8872999999999186,-0.9583817585917466,0.9675865989626568,-0.39086422506890134
8874,0.8873999999999186,-0.958380712145528,0.9675876289094313,-0.3908647153330486
8875,0.8874999999999186,-0.9583796616790327,0.967588653241343,-0.39086520551290554
8876,0.8875999999999186,-0.9583786071905984,0.9675896719606061,-0.39086569560850504
8877,0.8876999999999186,-0.9583775486785422,0.9675906850694633,-0.39086618561989617
8878,0.8877999999999185,-0.9583764861411592,0.9675916925701857,-0.39086667554711546
8879,0.8878999999999185,-0.9583754195767241,0.9675926944650733,-0.39086716539020777
8880,0.8879999999999185,-0.9583743489834899,0.9675936907564536,-0.3908676551492113
8881,0.8880999999999185,-0.9583732743596888,0.9675946814466837,-0.39086814482417226
8882,0.8881999999999185,-0.9583721957035317,0.9675956665381479,-0.3908686344151289
8883,0.8882999999999185,-0.9583711130132084,0.9675966460332595,-0.3908691239221158
8884,0.8883999999999185,-0.9583700262868877,0.9675976199344601,-0.3908696133451876
8885,0.8884999999999185,-0.9583689355227174,0.9675985882442195,-0.3908701026843774
8886,0.8885999999999185,-0.9583678407188243,0.9675995509650359,-0.3908705919397279
8887,0.8886999999999184,-0.9583667418733138,0.9676005080994359,-0.39087108111127694
8888,0.8887999999999184,-0.9583656389842711,0.9676014596499739,-0.3908715701990733
8889,0.8888999999999184,-0.9583645320497597,0.9676024056192332,-0.3908720592031533
8890,0.8889999999999184,-0.9583634210678228,0.9676033460098249,-0.3908725481235544
8891,0.8890999999999184,-0.9583623060364823,0.9676042808243883,-0.3908730369603262
8892,0.8891999999999184,-0.9583611869537393,0.9676052100655914,-0.39087352571350303
8893,0.8892999999999184,-0.9583600638175741,0.9676061337361299,-0.39087401438312785
8894,0.8893999999999184,-0.9583589366259465,0.9676070518387276,-0.39087450296924303
8895,0.8894999999999184,-0.958357805376795,0.9676079643761366,-0.39087499147188665
8896,0.8895999999999183,-0.9583566700680377,0.9676088713511374,-0.3908754798911028
8897,0.8896999999999183,-0.9583555306975717,0.967609772766538,-0.3908759682269343
8898,0.8897999999999183,-0.9583543872632739,0.9676106686251748,-0.39087645647941277
8899,0.8898999999999183,-0.9583532397629998,0.9676115589299122,-0.3908769446485852
8900,0.8899999999999183,-0.9583520881945848,0.9676124436836425,-0.39087743273449577
8901,0.8900999999999183,-0.9583509325558437,0.9676133228892864,-0.3908779207371822
8902,0.8901999999999183,-0.9583497728445705,0.9676141965497917,-0.3908784086566829
8903,0.8902999999999183,-0.9583486090585385,0.9676150646681352,-0.3908788964930393
8904,0.8903999999999183,-0.9583474411955009,0.9676159272473206,-0.39087938424629715
8905,0.8904999999999182,-0.95834626925319,0.9676167842903802,-0.3908798719164927
8906,0.8905999999999182,-0.9583450932293179,0.9676176358003739,-0.3908803595036653
8907,0.8906999999999182,-0.9583439131215764,0.9676184817803891,-0.3908808470078586
8908,0.8907999999999182,-0.9583427289276365,0.9676193222335417,-0.39088133442910983
8909,0.8908999999999182,-0.9583415406451488,0.9676201571629746,-0.39088182176746894
8910,0.8909999999999182,-0.9583403482717442,0.967620986571859,-0.3908823090229709
8911,0.8910999999999182,-0.9583391518050326,0.9676218104633936,-0.39088279619565314
8912,0.8911999999999182,-0.9583379512426038,0.9676226288408044,-0.3908832832855561
8913,0.8912999999999182,-0.9583367465820276,0.9676234417073458,-0.3908837702927284
8914,0.8913999999999181,-0.9583355378208535,0.9676242490662993,-0.39088425721720804
8915,0.8914999999999181,-0.9583343249566104,0.9676250509209738,-0.3908847440590303
8916,0.8915999999999181,-0.9583331079868076,0.9676258472747062,-0.39088523081824006
8917,0.8916999999999181,-0.958331886908934,0.9676266381308607,-0.3908857174948771
8918,0.8917999999999181,-0.9583306617204586,0.9676274234928289,-0.3908862040889835
8919,0.8918999999999181,-0.9583294324188301,0.96762820336403,-0.3908866906005981
8920,0.8919999999999181,-0.9583281990014771,0.9676289777479106,-0.3908871770297658
8921,0.8920999999999181,-0.9583269614658088,0.9676297466479441,-0.39088766337651626
8922,0.8921999999999181,-0.9583257198092137,0.9676305100676321,-0.39088814964090063
8923,0.892299999999918,-0.958324474029061,0.9676312680105033,-0.39088863582296124
8924,0.892399999999918,-0.9583232241226997,0.967632020480113,-0.39088912192272934
8925,0.892499999999918,-0.9583219700874588,0.9676327674800442,-0.3908896079402552
8926,0.892599999999918,-0.9583207119206478,0.9676335090139075,-0.39089009387557244
8927,0.892699999999918,-0.9583194496195563,0.9676342450853399,-0.39089057972872876
8928,0.892799999999918,-0.9583181831814541,0.9676349756980058,-0.3908910654997562
8929,0.892899999999918,-0.9583169126035914,0.9676357008555967,-0.3908915511887045
8930,0.892999999999918,-0.9583156378831986,0.9676364205618311,-0.39089203679560713
8931,0.893099999999918,-0.9583143590174865,0.9676371348204544,-0.3908925223205053
8932,0.893199999999918,-0.9583130760036463,0.9676378436352394,-0.39089300776344515
8933,0.8932999999999179,-0.9583117888388497,0.9676385470099851,-0.3908934931244655
8934,0.8933999999999179,-0.9583104975202488,0.9676392449485177,-0.39089397840360623
8935,0.8934999999999179,-0.958309202044976,0.9676399374546905,-0.3908944636009077
8936,0.8935999999999179,-0.9583079024101445,0.967640624532383,-0.3908949487164103
8937,0.8936999999999179,-0.958306598612848,0.967641306185502,-0.39089543375015606
8938,0.8937999999999179,-0.9583052906501609,0.9676419824179806,-0.390895918702191
8939,0.8938999999999179,-0.958303978519138,0.967642653233779,-0.390896403572549
8940,0.8939999999999179,-0.958302662216815,0.9676433186368832,-0.3908968883612698
8941,0.8940999999999178,-0.9583013417402083,0.9676439786313067,-0.3908973730683972
8942,0.8941999999999178,-0.9583000170863148,0.967644633221089,-0.39089785769397567
8943,0.8942999999999178,-0.9582986882521127,0.967645282410296,-0.39089834223804193
8944,0.8943999999999178,-0.9582973552345604,0.9676459262030205,-0.3908988267006379
8945,0.8944999999999178,-0.9582960180305977,0.9676465646033812,-0.39089931108180326
8946,0.8945999999999178,-0.9582946766371451,0.9676471976155233,-0.3908997953815833
8947,0.8946999999999178,-0.9582933310511039,0.9676478252436186,-0.3909002796000179
8948,0.8947999999999178,-0.9582919812693564,0.9676484474918645,-0.3909007637371442
8949,0.8948999999999178,-0.9582906272887666,0.9676490643644853,-0.39090124779300534
8950,0.8949999999999178,-0.9582892691061783,0.9676496758657309,-0.39090173176764076
8951,0.8950999999999177,-0.9582879067184176,0.9676502819998776,-0.39090221566109795
8952,0.8951999999999177,-0.958286540122291,0.9676508827712276,-0.39090269947341205
8953,0.8952999999999177,-0.9582851693145864,0.9676514781841092,-0.3909031832046274
8954,0.8953999999999177,-0.9582837942920729,0.9676520682428769,-0.39090366685478267
8955,0.8954999999999177,-0.958282415051501,0.9676526529519103,-0.3909041504239223
8956,0.8955999999999177,-0.9582810315896022,0.9676532323156158,-0.3909046339120821
8957,0.8956999999999177,-0.9582796439030896,0.9676538063384253,-0.39090511731930533
8958,0.8957999999999177,-0.9582782519886575,0.967654375024796,-0.39090560064564067
8959,0.8958999999999177,-0.9582768558429816,0.9676549383792115,-0.3909060838911217
8960,0.8959999999999176,-0.9582754554627192,0.9676554964061804,-0.3909065670557957
8961,0.8960999999999176,-0.9582740508445089,0.9676560491102375,-0.39090705013969096
8962,0.8961999999999176,-0.9582726419849711,0.9676565964959426,-0.39090753314286875
8963,0.8962999999999176,-0.9582712288807075,0.9676571385678814,-0.3909080160653557
8964,0.8963999999999176,-0.9582698115283013,0.9676576753306649,-0.39090849890719465
8965,0.8964999999999176,-0.9582683899243177,0.9676582067889294,-0.3909089816684301
8966,0.8965999999999176,-0.9582669640653035,0.9676587329473368,-0.39090946434910684
8967,0.8966999999999176,-0.9582655339477872,0.967659253810574,-0.3909099469492638
8968,0.8967999999999176,-0.958264099568279,0.9676597693833533,-0.39091042946893784
8969,0.8968999999999175,-0.9582626609232706,0.9676602796704119,-0.39091091190818245
8970,0.8969999999999175,-0.9582612180092364,0.9676607846765127,-0.39091139426702826
8971,0.8970999999999175,-0.9582597708226318,0.967661284406443,-0.390911876545517
8972,0.8971999999999175,-0.9582583193598948,0.9676617788650154,-0.39091235874369534
8973,0.8972999999999175,-0.9582568636174449,0.9676622680570675,-0.3909128408616076
8974,0.8973999999999175,-0.9582554035916838,0.9676627519874618,-0.3909133228992892
8975,0.8974999999999175,-0.9582539392789953,0.9676632306610854,-0.39091380485678573
8976,0.8975999999999175,-0.9582524706757454,0.9676637040828506,-0.3909142867341362
8977,0.8976999999999175,-0.9582509977782817,0.967664172257694,-0.3909147685313822
8978,0.8977999999999174,-0.9582495205829347,0.967664635190577,-0.3909152502485718
8979,0.8978999999999174,-0.9582480390860167,0.967665092886486,-0.39091573188574047
8980,0.8979999999999174,-0.9582465532838224,0.9676655453504311,-0.39091621344293376
8981,0.8980999999999174,-0.9582450631726286,0.9676659925874478,-0.39091669492019204
8982,0.8981999999999174,-0.9582435687486948,0.9676664346025954,-0.39091717631755846
8983,0.8982999999999174,-0.9582420700082623,0.9676668714009579,-0.3909176576350748
8984,0.8983999999999174,-0.9582405669475558,0.9676673029876433,-0.3909181388727794
8985,0.8984999999999174,-0.9582390595627814,0.9676677293677842,-0.390918620030723
8986,0.8985999999999174,-0.9582375478501285,0.9676681505465375,-0.39091910110894024
8987,0.8986999999999173,-0.9582360318057684,0.9676685665290836,-0.3909195821074791
8988,0.8987999999999173,-0.9582345114258558,0.9676689773206275,-0.3909200630263713
8989,0.8988999999999173,-0.9582329867065273,0.9676693829263981,-0.39092054386567643
8990,0.8989999999999173,-0.9582314576439026,0.9676697833516481,-0.39092102462541906
8991,0.8990999999999173,-0.9582299242340838,0.9676701786016543,-0.39092150530565517
8992,0.8991999999999173,-0.9582283864731562,0.9676705686817171,-0.39092198590641847
8993,0.8992999999999173,-0.9582268443571875,0.9676709535971608,-0.3909224664277555
8994,0.8993999999999173,-0.9582252978822285,0.9676713333533336,-0.39092294686970813
8995,0.8994999999999173,-0.9582237470443129,0.9676717079556068,-0.39092342723231566
8996,0.8995999999999172,-0.9582221918394572,0.9676720774093757,-0.3909239075156306
8997,0.8996999999999172,-0.9582206322636607,0.9676724417200591,-0.39092438771968324
8998,0.8997999999999172,-0.9582190683129064,0.9676728008930989,-0.39092486784452063
8999,0.8998999999999172,-0.9582174999831594,0.9676731549339609,-0.3909253478901906
9000,0.8999999999999172,-0.9582159272703689,0.9676735038481339,-0.39092582785672897
9001,0.9000999999999172,-0.9582143501704665,0.9676738476411297,-0.39092630774418147
9002,0.9001999999999172,-0.9582127686793672,0.9676741863184839,-0.39092678755259364
9003,0.9002999999999172,-0.9582111827929696,0.9676745198857548,-0.39092726728200433
9004,0.9003999999999172,-0.958209592507155,0.9676748483485238,-0.3909277469324526
9005,0.9004999999999171,-0.9582079978177885,0.9676751717123954,-0.3909282265039872
9006,0.9005999999999171,-0.9582063987207184,0.9676754899829969,-0.390928705996651
9007,0.9006999999999171,-0.9582047952117763,0.9676758031659788,-0.39092918541048693
9008,0.9007999999999171,-0.9582031872867771,0.9676761112670139,-0.3909296647455369
9009,0.9008999999999171,-0.9582015749415198,0.9676764142917978,-0.3909301440018456
9010,0.9009999999999171,-0.9581999581717863,0.9676767122460492,-0.39093062317945365
9011,0.9010999999999171,-0.9581983369733424,0.9676770051355091,-0.3909311022784053
9012,0.9011999999999171,-0.9581967113419375,0.9676772929659408,-0.39093158129874
9013,0.9012999999999171,-0.9581950812733048,0.9676775757431304,-0.39093206024050364
9014,0.901399999999917,-0.9581934467631608,0.9676778534728864,-0.39093253910374676
9015,0.901499999999917,-0.9581918078072058,0.9676781261610393,-0.39093301788850066
9016,0.901599999999917,-0.9581901644011244,0.9676783938134422,-0.39093349659481375
9017,0.901699999999917,-0.9581885165405847,0.9676786564359701,-0.3909339752227317
9018,0.901799999999917,-0.9581868642212387,0.9676789140345203,-0.39093445377229263
9019,0.901899999999917,-0.9581852074387222,0.9676791666150121,-0.3909349322435416
9020,0.901999999999917,-0.9581835461886551,0.9676794141833867,-0.39093541063653
9021,0.902099999999917,-0.9581818804666415,0.9676796567456074,-0.39093588895128867
9022,0.902199999999917,-0.9581802102682693,0.967679894307659,-0.3909363671878673
9023,0.902299999999917,-0.9581785355891104,0.9676801268755484,-0.390936845346309
9024,0.9023999999999169,-0.9581768564247211,0.9676803544553041,-0.3909373234266585
9025,0.9024999999999169,-0.9581751727706419,0.967680577052976,-0.39093780142895995
9026,0.9025999999999169,-0.9581734846223973,0.9676807946746361,-0.39093827935325026
9027,0.9026999999999169,-0.9581717919754962,0.9676810073263772,-0.39093875719957777
9028,0.9027999999999169,-0.9581700948254318,0.9676812150143139,-0.3909392349679873
9029,0.9028999999999169,-0.9581683931676817,0.9676814177445823,-0.39093971265852306
9030,0.9029999999999169,-0.9581666869977077,0.9676816155233392,-0.39094019027122734
9031,0.9030999999999169,-0.9581649763109564,0.9676818083567632,-0.3909406678061407
9032,0.9031999999999168,-0.9581632611028587,0.9676819962510537,-0.3909411452633131
9033,0.9032999999999168,-0.95816154136883,0.9676821792124312,-0.39094162264278126
9034,0.9033999999999168,-0.9581598171042701,0.9676823572471372,-0.3909420999445957
9035,0.9034999999999168,-0.9581580883045638,0.9676825303614341,-0.39094257716879105
9036,0.9035999999999168,-0.9581563549650803,0.9676826985616053,-0.3909430543154249
9037,0.9036999999999168,-0.9581546170811736,0.9676828618539546,-0.39094353138452986
9038,0.9037999999999168,-0.9581528746481823,0.9676830202448067,-0.39094400837615095
9039,0.9038999999999168,-0.9581511276614302,0.9676831737405072,-0.3909444852903392
9040,0.9039999999999168,-0.9581493761162252,0.9676833223474215,-0.3909449621271328
9041,0.9040999999999167,-0.9581476200078609,0.9676834660719363,-0.3909454388865777
9042,0.9041999999999167,-0.9581458593316153,0.9676836049204582,-0.3909459155687174
9043,0.9042999999999167,-0.9581440940827515,0.9676837388994142,-0.3909463921735931
9044,0.9043999999999167,-0.9581423242565175,0.9676838680152515,-0.39094686870125245
9045,0.9044999999999167,-0.9581405498481464,0.9676839922744377,-0.3909473451517364
9046,0.9045999999999167,-0.9581387708528567,0.9676841116834604,-0.3909478215250928
9047,0.9046999999999167,-0.9581369872658516,0.9676842262488268,-0.39094829782136703
9048,0.9047999999999167,-0.9581351990823196,0.9676843359770647,-0.3909487740405983
9049,0.9048999999999167,-0.9581334062974345,0.9676844408747215,-0.39094925018283155
9050,0.9049999999999166,-0.9581316089063552,0.9676845409483643,-0.39094972624811275
9051,0.9050999999999166,-0.9581298069042262,0.9676846362045799,-0.3909502022364871
9052,0.9051999999999166,-0.9581280002861771,0.967684726649975,-0.39095067814799356
9053,0.9052999999999166,-0.9581261890473228,0.9676848122911756,-0.3909511539826863
9054,0.9053999999999166,-0.9581243731827639,0.9676848931348273,-0.3909516297405961
9055,0.9054999999999166,-0.9581225526875865,0.9676849691875952,-0.3909521054217751
9056,0.9055999999999166,-0.9581207275568618,0.9676850404561635,-0.39095258102627023
9057,0.9056999999999166,-0.9581188977856471,0.9676851069472361,-0.39095305655412427
9058,0.9057999999999166,-0.9581170633689847,0.9676851686675355,-0.3909535320053776
9059,0.9058999999999165,-0.9581152243019031,0.9676852256238037,-0.3909540073800786
9060,0.9059999999999165,-0.9581133805794162,0.9676852778228016,-0.3909544826782654
9061,0.9060999999999165,-0.9581115321965237,0.9676853252713091,-0.39095495789998774
9062,0.9061999999999165,-0.958109679148211,0.967685367976125,-0.3909554330452916
9063,0.9062999999999165,-0.9581078214294495,0.967685405944067,-0.3909559081142162
9064,0.9063999999999165,-0.9581059590351961,0.9676854391819713,-0.3909563831068074
9065,0.9064999999999165,-0.9581040919603939,0.9676854676966926,-0.3909568580231138
9066,0.9065999999999165,-0.9581022201999718,0.9676854914951047,-0.3909573328631736
9067,0.9066999999999165,-0.9581003437488449,0.9676855105840996,-0.39095780762703836
9068,0.9067999999999165,-0.958098462601914,0.9676855249705875,-0.39095828231474566
9069,0.9068999999999164,-0.9580965767540661,0.9676855346614971,-0.3909587569263396
9070,0.9069999999999164,-0.9580946862001745,0.9676855396637757,-0.3909592314618705
9071,0.9070999999999164,-0.958092790935098,0.9676855399843882,-0.3909597059213792
9072,0.9071999999999164,-0.9580908909536827,0.9676855356303179,-0.3909601803049123
9073,0.9072999999999164,-0.9580889862507598,0.9676855266085663,-0.39096065461251256
9074,0.9073999999999164,-0.9580870768211474,0.9676855129261522,-0.3909611288442251
9075,0.9074999999999164,-0.9580851626596496,0.967685494590113,-0.3909616030000914
9076,0.9075999999999164,-0.9580832437610574,0.9676854716075035,-0.39096207708015945
9077,0.9076999999999164,-0.9580822457317019,0.9676854439853961,-0.3909625510844768
9078,0.9077999999999163,-0.9580863932701366,0.9676854117308812,-0.3909630250130749
9079,0.9078999999999163,-0.9580905186022891,0.9676853748510664,-0.39096349886601606
9080,0.9079999999999163,-0.9580946217796595,0.9676853333530768,-0.39096397264333055
9081,0.9080999999999163,-0.9580987028536868,0.9676852872440551,-0.3909644463450687
9082,0.9081999999999163,-0.9581027618757486,0.9676852365311612,-0.3909649199712753
9083,0.9082999999999163,-0.9581067988971612,0.9676851812215721,-0.39096539352199555
9084,0.9083999999999163,-0.95811081396918,0.9676851213224822,-0.3909658669972708
9085,0.9084999999999163,-0.9581148071429982,0.9676850568411026,-0.3909663403971452
9086,0.9085999999999163,-0.9581187784697481,0.9676849877846615,-0.39096681372166514
9087,0.9086999999999162,-0.9581227280005001,0.9676849141604045,-0.390967286970874
9088,0.9087999999999162,-0.9581266557862625,0.9676848359755933,-0.3909677601448226
9089,0.9088999999999162,-0.9581305618779823,0.9676847532375066,-0.39096823324354263
9090,0.9089999999999162,-0.958134446326544,0.96768466595344,-0.3909687062670895
9091,0.9090999999999162,-0.9581383091827701,0.9676845741307055,-0.3909691792155024
9092,0.9091999999999162,-0.9581421504974211,0.9676844777766315,-0.3909696520888286
9093,0.9092999999999162,-0.9581459703211951,0.967684376898563,-0.39097012488710675
9094,0.9093999999999162,-0.9581497687047278,0.9676842715038612,-0.3909705976103863
9095,0.9094999999999162,-0.9581535456985923,0.9676841615999037,-0.3909710702587143
9096,0.9095999999999161,-0.9581573013532997,0.9676840471940839,-0.3909715428321297
9097,0.9096999999999161,-0.9581610357192973,0.9676839282938119,-0.390972015330673
9098,0.9097999999999161,-0.9581647488469708,0.9676838049065134,-0.39097248775439875
9099,0.9098999999999161,-0.9581684407866424,0.9676836770396301,-0.3909729601033463
9100,0.9099999999999161,-0.9581721115885713,0.9676835447006196,-0.39097343237756127
9101,0.9100999999999161,-0.9581757613029541,0.9676834078969554,-0.39097390457708536
9102,0.9101999999999161,-0.9581793899799237,0.9676832666361262,-0.3909743767019613
9103,0.9102999999999161,-0.9581829976695501,0.9676831209256371,-0.39097484875223854
9104,0.910399999999916,-0.9581865844218399,0.9676829707730079,-0.39097532072795405
9105,0.910499999999916,-0.9581901502867363,0.9676828161857743,-0.39097579262916066
9106,0.910599999999916,-0.9581936953141189,0.9676826571714875,-0.39097626445589806
9107,0.910699999999916,-0.958197219553804,0.9676824937377134,-0.39097673620820966
9108,0.910799999999916,-0.9582007230555438,0.9676823258920338,-0.3909772078861424
9109,0.910899999999916,-0.9582042058690271,0.9676821536420452,-0.3909776794897372
9110,0.910999999999916,-0.9582076680438786,0.9676819769953591,-0.3909781510190331
9111,0.911099999999916,-0.958211109629659,0.967681795959602,-0.39097862247408677
9112,0.911199999999916,-0.9582145306758655,0.9676816105424154,-0.3909790938549343
9113,0.911299999999916,-0.9582179312319306,0.9676814207514558,-0.39097956516161875
9114,0.9113999999999159,-0.9582213113472229,0.9676812265943936,-0.3909800363941886
9115,0.9114999999999159,-0.9582246710710466,0.9676810280789148,-0.3909805075526796
9116,0.9115999999999159,-0.9582280104526419,0.9676808252127194,-0.3909809786371491
9117,0.9116999999999159,-0.9582313295411841,0.9676806180035217,-0.3909814496476261
9118,0.9117999999999159,-0.9582346283857844,0.967680406459051,-0.390981920584164
9119,0.9118999999999159,-0.9582379070354892,0.9676801905870501,-0.3909823914468025
9120,0.9119999999999159,-0.9582411655392801,0.9676799703952769,-0.39098286223558576
9121,0.9120999999999159,-0.9582444039460742,0.9676797458915025,-0.39098333295055915
9122,0.9121999999999159,-0.958247622304724,0.9676795170835129,-0.3909838035917646
9123,0.9122999999999158,-0.9582508206640167,0.9676792839791075,-0.39098427415924325
9124,0.9123999999999158,-0.9582539990726746,0.9676790465860997,-0.39098474465304345
9125,0.9124999999999158,-0.9582571575793551,0.967678804912317,-0.39098521507320827
9126,0.9125999999999158,-0.9582602962326507,0.9676785589656001,-0.390985685419773
9127,0.9126999999999158,-0.9582634150810883,0.9676783087538037,-0.39098615569279355
9128,0.9127999999999158,-0.9582665141731295,0.967678054284796,-0.390986625892303
9129,0.9128999999999158,-0.9582695935571712,0.9676777955664587,-0.3909870960183487
9130,0.9129999999999158,-0.9582726532815444,0.9676775326066867,-0.3909875660709731
9131,0.9130999999999158,-0.9582756933945149,0.9676772654133883,-0.39098803605021826
9132,0.9131999999999157,-0.9582787139442825,0.9676769939944851,-0.3909885059561349
9133,0.9132999999999157,-0.9582817149789822,0.9676767183579118,-0.3909889757887539
9134,0.9133999999999157,-0.9582846965466827,0.967676438511616,-0.3909894455481284
9135,0.9134999999999157,-0.9582876586953871,0.9676761544635587,-0.39098991523429333
9136,0.9135999999999157,-0.9582906014730329,0.9676758662217132,-0.3909903848472971
9137,0.9136999999999157,-0.9582935249274916,0.9676755737940661,-0.3909908543871783
9138,0.9137999999999157,-0.958296429106569,0.9676752771886165,-0.3909913238539871
9139,0.9138999999999157,-0.9582993140580045,0.9676749764133759,-0.3909917932477538
9140,0.9139999999999157,-0.9583021798294719,0.9676746714763691,-0.39099226256853514
9141,0.9140999999999156,-0.9583050264685787,0.9676743623856325,-0.39099273181636296
9142,0.9141999999999156,-0.9583078540228662,0.9676740491492155,-0.39099320099128027
9143,0.9142999999999156,-0.9583106625398096,0.9676737317751796,-0.3909936700933381
9144,0.9143999999999156,-0.9583134520668177,0.9676734102715985,-0.39099413912257186
9145,0.9144999999999156,-0.958316222651233,0.9676730846465581,-0.3909946080790259
9146,0.9145999999999156,-0.9583189743403315,0.9676727549081563,-0.3909950769627446
9147,0.9146999999999156,-0.9583217071813233,0.9676724210645031,-0.3909955457737644
9148,0.9147999999999156,-0.9583244212213512,0.9676720831237203,-0.39099601451213184
9149,0.9148999999999156,-0.9583271165074919,0.9676717410939416,-0.3909964831778884
9150,0.9149999999999155,-0.9583297930867555,0.9676713949833123,-0.3909969517710747
9151,0.9150999999999155,-0.958332451006085,0.9676710447999893,-0.39099742029173334
9152,0.9151999999999155,-0.9583350903123574,0.9676706905521415,-0.3909978887399044
9153,0.9152999999999155,-0.9583377110523823,0.9676703322479486,-0.3909983571156307
9154,0.9153999999999155,-0.9583403132729027,0.9676699698956024,-0.39099882541895303
9155,0.9154999999999155,-0.9583428970205949,0.9676696035033053,-0.3909992936499186
9156,0.9155999999999155,-0.9583454623420679,0.9676692330792718,-0.39099976180856144
9157,0.9156999999999155,-0.9583480092838639,0.9676688586317267,-0.3910002298949274
9158,0.9157999999999155,-0.9583505378924582,0.9676684801689064,-0.3910006979090563
9159,0.9158999999999154,-0.9583530482142588,0.967668097699058,-0.3910011658509907
9160,0.9159999999999154,-0.9583555402956069,0.9676677112304398,-0.39100163372076674
9161,0.9160999999999154,-0.958358014182776,0.9676673207713207,-0.3910021015184291
9162,0.9161999999999154,-0.958360469921973,0.9676669263299805,-0.39100256924402393
9163,0.9162999999999154,-0.9583629075593374,0.9676665279147094,-0.3910030368975849
9164,0.9163999999999154,-0.9583653271409407,0.9676661255338084,-0.39100350447915305
9165,0.9164999999999154,-0.9583677287127881,0.967665719195589,-0.39100397198877257
9166,0.9165999999999154,-0.9583701123208167,0.9676653089083728,-0.39100443942648216
9167,0.9166999999999154,-0.9583724780108964,0.9676648946804923,-0.39100490679232486
9168,0.9167999999999153,-0.9583748258288298,0.9676644765202896,-0.3910053740863368
9169,0.9168999999999153,-0.9583771558203517,0.9676640544361176,-0.3910058413085601
9170,0.9169999999999153,-0.9583794680311293,0.9676636284363387,-0.39100630845904033
9171,0.9170999999999153,-0.9583817625067625,0.9676631985293256,-0.39100677553780533
9172,0.9171999999999153,-0.9583840392927834,0.967662764723461,-0.3910072425449062
9173,0.9172999999999153,-0.9583862984346566,0.9676623270271372,-0.39100770948037816
9174,0.9173999999999153,-0.9583885399777785,0.9676618854487564,-0.391008176344267
9175,0.9174999999999153,-0.9583907639674784,0.9676614399967306,-0.39100864313660044
9176,0.9175999999999153,-0.9583929704490175,0.967660990679481,-0.39100910985743087
9177,0.9176999999999153,-0.9583951594675889,0.9676605375054385,-0.39100957650678964
9178,0.9177999999999152,-0.9583973310683186,0.9676600804830436,-0.39101004308472265
9179,0.9178999999999152,-0.9583994852962641,0.9676596196207461,-0.39101050959126127
9180,0.9179999999999152,-0.9584016221964151,0.9676591549270048,-0.39101097602645296
9181,0.9180999999999152,-0.9584037418136935,0.967658686410288,-0.3910114423903311
9182,0.9181999999999152,-0.9584058441929529,0.9676582140790728,-0.39101190868293906
9183,0.9182999999999152,-0.9584079293789793,0.9676577379418456,-0.3910123749043121
9184,0.9183999999999152,-0.9584099974164905,0.9676572580071017,-0.3910128410544894
9185,0.9184999999999152,-0.9584120483501359,0.9676567742833447,-0.3910133071335088
9186,0.9185999999999152,-0.9584140822244975,0.967656286779088,-0.39101377314141444
9187,0.9186999999999151,-0.9584160990840884,0.9676557955028527,-0.3910142390782386
9188,0.9187999999999151,-0.9584180989733542,0.9676553004631695,-0.39101470494402435
9189,0.9188999999999151,-0.9584200819366717,0.9676548016685764,-0.39101517073880654
9190,0.9189999999999151,-0.95842204801835,0.9676542991276209,-0.3910156364626292
9191,0.9190999999999151,-0.9584239972626296,0.9676537928488584,-0.39101610211551935
9192,0.9191999999999151,-0.9584259297136829,0.9676532828408528,-0.39101656769752424
9193,0.9192999999999151,-0.958427845415614,0.9676527691121759,-0.3910170332086792
9194,0.9193999999999151,-0.9584297444124588,0.9676522516714081,-0.3910174986490209
9195,0.919499999999915,-0.9584316267481845,0.9676517305271372,-0.3910179640185915
9196,0.919599999999915,-0.9584334924666904,0.9676512056879595,-0.3910184293174179
9197,0.919699999999915,-0.958435341611807,0.967650677162479,-0.39101889454554745
9198,0.919799999999915,-0.9584371742272966,0.9676501449593075,-0.39101935970301693
9199,0.919899999999915,-0.9584389903568531,0.9676496090870645,-0.39101982478985853
9200,0.919999999999915,-0.958440790044102,0.9676490695543775,-0.39102028980611186
9201,0.920099999999915,-0.9584425733325999,0.9676485263698806,-0.3910207547518132
9202,0.920199999999915,-0.9584443402658355,0.9676479795422166,-0.39102121962699765
9203,0.920299999999915,-0.9584460908872288,0.9676474290800348,-0.39102168443170565
9204,0.920399999999915,-0.9584478252401311,0.9676468749919922,-0.39102214916596745
9205,0.9204999999999149,-0.9584495433678252,0.9676463172867531,-0.3910226138298268
9206,0.9205999999999149,-0.9584512453135254,0.9676457559729889,-0.3910230784233194
9207,0.9206999999999149,-0.9584529311203777,0.9676451910593777,-0.3910235429464764
9208,0.9207999999999149,-0.958454600831459,0.9676446225546054,-0.39102400739933574
9209,0.9208999999999149,-0.958456254489778,0.967644050467364,-0.39102447178193267
9210,0.9209999999999149,-0.9584578921382746,0.9676434748063528,-0.39102493609430544
9211,0.9210999999999149,-0.9584595138198199,0.9676428955802777,-0.391025400336489
9212,0.9211999999999149,-0.9584611195772168,0.9676423127978516,-0.39102586450851545
9213,0.9212999999999149,-0.9584627094531993,0.9676417264677937,-0.39102632861042114
9214,0.9213999999999148,-0.9584642834904324,0.9676411365988296,-0.39102679264224477
9215,0.9214999999999148,-0.9584658417315132,0.9676405431996916,-0.3910272566040202
9216,0.9215999999999148,-0.9584673842189693,0.9676402777659581,-0.3910277204957815
9217,0.9216999999999148,-0.9584689109952602,0.9676403954635864,-0.39102818431756164
9218,0.9217999999999148,-0.9584704221027762,0.967640512181072,-0.39102864806939963
9219,0.9218999999999148,-0.9584719175838394,0.9676406279205123,-0.39102911175132604
9220,0.9219999999999148,-0.9584733974807026,0.9676407426840042,-0.39102957536337557
9221,0.9220999999999148,-0.9584748618355504,0.9676408564736453,-0.39103003890558624
9222,0.9221999999999148,-0.9584763106904983,0.967640969291533,-0.39103050237798903
9223,0.9222999999999147,-0.9584777440875931,0.9676410811397652,-0.3910309657806137
9224,0.9223999999999147,-0.958479162068813,0.9676411920204396,-0.391031429113501
9225,0.9224999999999147,-0.9584805646760675,0.967641301935654,-0.39103189237668595
9226,0.9225999999999147,-0.9584819519511968,0.9676414108875063,-0.39103235557019533
9227,0.9226999999999147,-0.958483323935973,0.9676415188780945,-0.3910328186940661
9228,0.9227999999999147,-0.958484680672099,0.9676416259095161,-0.39103328174832885
9229,0.9228999999999147,-0.9584860222012093,0.9676417319838693,-0.39103374473302166
9230,0.9229999999999147,-0.9584873485648691,0.9676418371032514,-0.3910342076481758
9231,0.9230999999999147,-0.9584886598045751,0.96764194126976,-0.39103467049381974
9232,0.9231999999999146,-0.9584899559617555,0.9676466774676729,-0.3910351332699938
9233,0.9232999999999146,-0.958491237077769,0.9676514092975645,-0.3910355959767244
9234,0.9233999999999146,-0.9584925031939063,0.9676584607047406,-0.391036058614047
9235,0.9234999999999146,-0.958493754351389,0.967671712918187,-0.39103652118199095
9236,0.9235999999999146,-0.9584949905913694,0.9676848466316059,-0.3910369836805935
9237,0.9236999999999146,-0.9584962119549322,0.9676978614077986,-0.3910374461098804
9238,0.9237999999999146,-0.9584974184830919,0.9677107568088192,-0.39103790846988457
9239,0.9238999999999146,-0.9584986102167955,0.967723532395976,-0.3910383707606459
9240,0.9239999999999146,-0.9584997871969203,0.9677361877298297,-0.3910388329821837
9241,0.9240999999999145,-0.9585009494642753,0.967748722370195,-0.3910392951345364
9242,0.9241999999999145,-0.9585020970596007,0.9677611358761395,-0.3910397572177392
9243,0.9242999999999145,-0.9585032300235677,0.967773427805984,-0.3910402192318126
9244,0.9243999999999145,-0.958504348396779,0.9677855977173022,-0.39104068117679225
9245,0.9244999999999145,-0.9585054522197686,0.9677976451669213,-0.39104114305271315
9246,0.9245999999999145,-0.9585065415330012,0.9678095697109215,-0.39104160485960376
9247,0.9246999999999145,-0.9585076163768733,0.9678213709046357,-0.391042066597493
9248,0.9247999999999145,-0.9585086767917128,0.96783304830265,-0.39104252826640945
9249,0.9248999999999145,-0.9585097228177784,0.9678446014588039,-0.3910429898663892
9250,0.9249999999999144,-0.9585107544952601,0.9678560299261894,-0.39104345139745283
9251,0.9250999999999144,-0.9585117718642796,0.9678673332571517,-0.3910439128596405
9252,0.9251999999999144,-0.9585127749648896,0.9678785110032894,-0.3910443742529761
9253,0.9252999999999144,-0.9585137638370742,0.9678895627154537,-0.39104483557749453
9254,0.9253999999999144,-0.9585147385207489,0.9679004879437492,-0.3910452968332177
9255,0.9254999999999144,-0.9585156990557601,0.9679112862375336,-0.39104575802017727
9256,0.9255999999999144,-0.9585166454818862,0.967921957145418,-0.3910462191384091
9257,0.9256999999999144,-0.9585175778388365,0.9679325002152662,-0.3910466801879325
9258,0.9257999999999144,-0.9585184961662518,0.967942914994196,-0.3910471411687823
9259,0.9258999999999143,-0.9585194005037042,0.9679532010285782,-0.3910476020809866
9260,0.9259999999999143,-0.9585202908906976,0.967963357864037,-0.39104806292457267
9261,0.9260999999999143,-0.9585211673666666,0.9679733850454502,-0.39104852369956977
9262,0.9261999999999143,-0.9585220299709776,0.9679832821169494,-0.39104898440600444
9263,0.9262999999999143,-0.9585228787429285,0.9679930486219198,-0.3910494450439095
9264,0.9263999999999143,-0.9585237137217487,0.9680026841030006,-0.3910499056133096
9265,0.9264999999999143,-0.9585245349465988,0.9680121881020846,-0.3910503661142262
9266,0.9265999999999143,-0.9585253424565712,0.9680215601603189,-0.39105082654669976
9267,0.9266999999999143,-0.9585261362906894,0.968030799818105,-0.39105128691074825
9268,0.9267999999999142,-0.9585269164879087,0.9680399066150982,-0.39105174720640523
9269,0.9268999999999142,-0.9585276830871159,0.968048880090209,-0.3910522074336942
9270,0.9269999999999142,-0.9585284361271292,0.9680577197816018,-0.39105266759264257
9271,0.9270999999999142,-0.9585291756466988,0.9680664252266966,-0.39105312768327244
9272,0.9271999999999142,-0.9585299016845059,0.9680749959621676,-0.3910535877056211
9273,0.9272999999999142,-0.9585306142791638,0.9680834315239447,-0.39105404765971186
9274,0.9273999999999142,-0.9585313134692168,0.968091731447213,-0.39105450754556703
9275,0.9274999999999142,-0.9585319992931417,0.9680998952664132,-0.391054967363216
9276,0.9275999999999142,-0.9585326717893463,0.9681079225152415,-0.39105542711268065
9277,0.9276999999999141,-0.9585333309961704,0.9681158127266505,-0.39105588679399383
9278,0.9277999999999141,-0.9585339769518856,0.9681235654328484,-0.39105634640717696
9279,0.9278999999999141,-0.9585346096946947,0.9681311801653005,-0.39105680595225506
9280,0.9279999999999141,-0.958535229262733,0.9681386564547285,-0.39105726542925995
9281,0.9280999999999141,-0.958535835694067,0.9681459938311108,-0.39105772483820544
9282,0.9281999999999141,-0.9585364290266952,0.9681531918236833,-0.39105818417913063
9283,0.9282999999999141,-0.9585370092985481,0.9681602499609392,-0.39105864345205255
9284,0.9283999999999141,-0.9585375765474877,0.9681671677706295,-0.3910591026569972
9285,0.9284999999999141,-0.9585381308113082,0.968173944779763,-0.39105956179398643
9286,0.928599999999914,-0.9585386721277356,0.9681805805146072,-0.39106002086305397
9287,0.928699999999914,-0.9585392005344278,0.9681870745006881,-0.3910604798642178
9288,0.928799999999914,-0.9585397160689744,0.9681934262627903,-0.391060938797502
9289,0.928899999999914,-0.9585402187688975,0.968199635324958,-0.39106139766293335
9290,0.928999999999914,-0.958540708671651,0.968205701210495,-0.3910618564605344
9291,0.929099999999914,-0.9585411858146207,0.968211623441965,-0.3910623151903305
9292,0.929199999999914,-0.9585416502351244,0.968217401541192,-0.3910627738523397
9293,0.929299999999914,-0.9585421019704123,0.9682230350292605,-0.3910632324465974
9294,0.929399999999914,-0.9585425410576667,0.9682285234265164,-0.39106369097311505
9295,0.929499999999914,-0.9585429675340017,0.9682338662525668,-0.391064149431924
9296,0.9295999999999139,-0.958543381436464,0.9682390630262806,-0.39106460782304414
9297,0.9296999999999139,-0.958543782802032,0.968244113265789,-0.3910650661465015
9298,0.9297999999999139,-0.9585441716676169,0.9682490164884857,-0.3910655244023126
9299,0.9298999999999139,-0.9585445480700617,0.9682537722110277,-0.3910659825905063
9300,0.9299999999999139,-0.9585449120461423,0.9682583799493356,-0.3910664407111026
9301,0.9300999999999139,-0.9585452636325663,0.9682628392185934,-0.3910668987641297
9302,0.9301999999999139,-0.958545602865974,0.9682671495332501,-0.39106735674960263
9303,0.9302999999999139,-0.958545929782938,0.9682713104070193,-0.3910678146675449
9304,0.9303999999999139,-0.9585462444199633,0.9682753213528799,-0.3910682725179834
9305,0.9304999999999138,-0.9585465468134875,0.9682791818830767,-0.39106873030093264
9306,0.9305999999999138,-0.9585468369998806,0.9682828915091211,-0.39106918801641977
9307,0.9306999999999138,-0.9585471150154452,0.968286449741791,-0.3910696456644692
9308,0.9307999999999138,-0.9585473808964164,0.9682898560911316,-0.3910701032450951
9309,0.9308999999999138,-0.9585476346789621,0.9682931100664565,-0.39107056075832386
9310,0.9309999999999138,-0.9585478763991826,0.9682962111763472,-0.39107101820417495
9311,0.9310999999999138,-0.9585481060931108,0.9682991589286548,-0.39107147558267075
9312,0.9311999999999138,-0.9585483237967124,0.9683019528304991,-0.39107193289383263
9313,0.9312999999999138,-0.9585485295458863,0.9683045923882708,-0.39107239013767753
9314,0.9313999999999137,-0.9585487233764635,0.9683070771076311,-0.3910728473142354
9315,0.9314999999999137,-0.9585489053242082,0.9683094064935124,-0.3910733044235189
9316,0.9315999999999137,-0.9585490754248173,0.968311580050119,-0.3910737614655472
9317,0.9316999999999137,-0.9585492337139206,0.968313597280928,-0.3910742184403469
9318,0.9317999999999137,-0.9585493802270814,0.9683154576886894,-0.39107467534793605
9319,0.9318999999999137,-0.9585495149997949,0.9683171607754274,-0.3910751321883331
9320,0.9319999999999137,-0.9585496380674902,0.9683187060424401,-0.3910755889615599
9321,0.9320999999999137,-0.958549749465529,0.9683200929903013,-0.3910760456676348
9322,0.9321999999999137,-0.9585498492292064,0.9683213211188604,-0.3910765023065796
9323,0.9322999999999136,-0.9585499373937505,0.9683223899272432,-0.39107695887841126
9324,0.9323999999999136,-0.9585500139943223,0.9683232989138527,-0.3910774153831538
9325,0.9324999999999136,-0.9585500790660165,0.9683240475763701,-0.39107787182082093
9326,0.9325999999999136,-0.9585501326438607,0.9683246354117552,-0.39107832819143723
9327,0.9326999999999136,-0.9585501747628161,0.9683250619162468,-0.3910787844950191
9328,0.9327999999999136,-0.9585502054577769,0.9683253265853641,-0.3910792407315833
9329,0.9328999999999136,-0.9585502247635709,0.9683254289139075,-0.3910796969011518
9330,0.9329999999999136,-0.9585502327149592,0.9683253683959584,-0.39108015300374344
9331,0.9330999999999136,-0.9585502293466367,0.9683251445248813,-0.3910806090393805
9332,0.9331999999999135,-0.9585502146932312,0.9683247567933233,-0.39108106500807027
9333,0.9332999999999135,-0.9585501887893048,0.968324204693216,-0.39108152090984544
9334,0.9333999999999135,-0.9585501516693523,0.9683234877157757,-0.39108197674471507
9335,0.9334999999999135,-0.9585501033678032,0.9683226053515046,-0.3910824325127002
9336,0.9335999999999135,-0.9585500439190197,0.9683215570901913,-0.3910828882138147
9337,0.9336999999999135,-0.9585499733572986,0.9683203424209114,-0.39108334384808235
9338,0.9337999999999135,-0.9585498917168697,0.9683189608320295,-0.3910837994155198
9339,0.9338999999999135,-0.9585497990318972,0.9683174118111991,-0.39108425491614346
9340,0.9339999999999135,-0.9585496953364789,0.9683156948453634,-0.39108471034997505
9341,0.9340999999999134,-0.9585495806646466,0.9683183429130848,-0.3910851657170249
9342,0.9341999999999134,-0.9585494550503658,0.9683241915144668,-0.39108562101731553
9343,0.9342999999999134,-0.9585493185275367,0.9683299289467786,-0.3910860762508642
9344,0.9343999999999134,-0.9585491711299928,0.9683355548790673,-0.3910865314176869
9345,0.9344999999999134,-0.9585490128915023,0.9683410689799019,-0.391086986517797
9346,0.9345999999999134,-0.958548843845767,0.9683464709173742,-0.3910874415512199
9347,0.9346999999999134,-0.9585486640264234,0.9683517603590985,-0.39108789651796605
9348,0.9347999999999134,-0.9585484734670418,0.9683569369722117,-0.39108835141805404
9349,0.9348999999999134,-0.9585482722011274,0.9683620004233741,-0.39108880625149994
9350,0.9349999999999133,-0.958548060262119,0.9683669503787689,-0.3910892610183254
9351,0.9350999999999133,-0.9585478376833905,0.9683717865041037,-0.3910897157185408
9352,0.9351999999999133,-0.9585476044982499,0.9683765084646095,-0.39109017035216337
9353,0.9352999999999133,-0.9585473607399398,0.9683811159250417,-0.39109062491921137
9354,0.9353999999999133,-0.9585471064416372,0.9683856085496803,-0.39109107941969895
9355,0.9354999999999133,-0.9585468416364538,0.9683899860023298,-0.39109153385364587
9356,0.9355999999999133,-0.9585465663574362,0.9683942479463202,-0.39109198822106944
9357,0.9356999999999133,-0.9585462806375653,0.9683983940445071,-0.39109244252198005
9358,0.9357999999999133,-0.9585459845097568,0.9684024239592713,-0.3910928967563952
9359,0.9358999999999132,-0.9585456780068617,0.9684063373525205,-0.39109335092433145
9360,0.9359999999999132,-0.9585453611616653,0.9684101338856882,-0.3910938050258047
9361,0.9360999999999132,-0.9585450340068882,0.9684138132197353,-0.3910942590608257
9362,0.9361999999999132,-0.9585446965751856,0.9684173750151495,-0.39109471302942106
9363,0.9362999999999132,-0.958544348899148,0.9684208189319462,-0.3910951669315965
9364,0.9363999999999132,-0.958543991011301,0.9684241446296691,-0.3910956207673743
9365,0.9364999999999132,-0.9585436229441052,0.9684273517673897,-0.3910960745367612
9366,0.9365999999999132,-0.9585432447299564,0.9684304400037085,-0.39109652823977875
9367,0.9366999999999132,-0.9585428564011857,0.9684334089967551,-0.39109698187644326
9368,0.9367999999999131,-0.9585424579900595,0.9684362584041888,-0.391097435446766
9369,0.9368999999999131,-0.9585420495287795,0.9684389878831988,-0.39109788895076203
9370,0.9369999999999131,-0.9585416310494828,0.9684415970905045,-0.3910983423884503
9371,0.9370999999999131,-0.9585412025842418,0.9684440856823562,-0.39109879575983714
9372,0.9371999999999131,-0.9585407641650651,0.9684464533145358,-0.39109924906494575
9373,0.9372999999999131,-0.9585403158238958,0.9684486996423567,-0.39109970230378677
9374,0.9373999999999131,-0.9585398575926135,0.9684508243206643,-0.3911001554763816
9375,0.9374999999999131,-0.9585393895030332,0.9684528270038371,-0.3911006085827301
9376,0.9375999999999131,-0.9585389115869056,0.9684547073457863,-0.3911010616228615
9377,0.937699999999913,-0.9585384238759173,0.9684564649999572,-0.3911015145967846
9378,0.937799999999913,-0.9585379264016907,0.9684580996193287,-0.3911019675045129
9379,0.937899999999913,-0.9585374191957838,0.968459610856415,-0.39110242034605835
9380,0.937999999999913,-0.9585369022896915,0.9684609983632645,-0.39110287312143954
9381,0.938099999999913,-0.9585363757148435,0.9684622617914622,-0.3911033258306681
9382,0.938199999999913,-0.9585358395026068,0.9684634007921288,-0.39110377847376465
9383,0.938299999999913,-0.9585352936842835,0.9684644150159218,-0.3911042310507327
9384,0.938399999999913,-0.9585347382911127,0.9684653041130361,-0.39110468356159117
9385,0.938499999999913,-0.9585341733542693,0.9684660677332042,-0.39110513600635194
9386,0.938599999999913,-0.9585335989048646,0.9684667055256974,-0.39110558838503706
9387,0.9386999999999129,-0.9585330149739466,0.9684672171393254,-0.39110604069764937
9388,0.9387999999999129,-0.9585324215924994,0.9684676022224378,-0.39110649294420874
9389,0.9388999999999129,-0.9585318187914439,0.9684678604229243,-0.3911069451247269
9390,0.9389999999999129,-0.9585312066016372,0.9684679913882155,-0.39110739723921983
9391,0.9390999999999129,-0.9585305850538733,0.9684679947652828,-0.39110784928769393
9392,0.9391999999999129,-0.9585299541788829,0.9684678702006403,-0.39110830127017276
9393,0.9392999999999129,-0.9585293140073334,0.968467617340344,-0.3911087531866612
9394,0.9393999999999129,-0.958528664569829,0.9684672358299937,-0.3911092050371789
9395,0.9394999999999128,-0.9585280058969107,0.9684667253147327,-0.39110965682173504
9396,0.9395999999999128,-0.9585273380190565,0.9684660854392487,-0.39111010854034634
9397,0.9396999999999128,-0.9585266609666818,0.968465315847775,-0.3911105601930222
9398,0.9397999999999128,-0.9585259747701382,0.9684644161840902,-0.391111011779778
9399,0.9398999999999128,-0.9585252794597153,0.9684633860915198,-0.39111146330062535
9400,0.9399999999999128,-0.9585245750656395,0.9684622252129366,-0.39111191475558127
9401,0.9400999999999128,-0.9585238616180743,0.9684609331907609,-0.3911123661446574
9402,0.9401999999999128,-0.9585231391471208,0.9684595096669617,-0.3911128174678612
9403,0.9402999999999128,-0.9585224076828174,0.9684579542830577,-0.3911132687252149
9404,0.9403999999999128,-0.9585216672551399,0.968456266680117,-0.39111371991672317
9405,0.9404999999999127,-0.9585209178940017,0.9684544464987588,-0.3911141710424043
9406,0.9405999999999127,-0.9585201596292537,0.968452493379154,-0.3911146221022646
9407,0.9406999999999127,-0.9585193924906846,0.9684504069610255,-0.3911150730963281
9408,0.9407999999999127,-0.9585186165080204,0.968448186883649,-0.3911155240246001
9409,0.9408999999999127,-0.9585178317109253,0.9684458327858543,-0.39111597488709043
9410,0.9409999999999127,-0.9585170381290012,0.9684433443060255,-0.39111642568382027
9411,0.9410999999999127,-0.9585162357917879,0.9684407210821026,-0.3911168764147933
9412,0.9411999999999127,-0.9585154247287632,0.9684379627515808,-0.39111732708003516
9413,0.9412999999999127,-0.9585146049693426,0.9684350689515129,-0.39111777767953854
9414,0.9413999999999126,-0.9585137765428803,0.968432039318509,-0.3911182282133353
9415,0.9414999999999126,-0.9585129394786682,0.968428873488738,-0.39111867868142974
9416,0.9415999999999126,-0.9585120938059368,0.9684255710979282,-0.39111912908383273
9417,0.9416999999999126,-0.9585112395538545,0.968422131781368,-0.39111957942056014
9418,0.9417999999999126,-0.9585103767515284,0.9684185551739068,-0.391120029691626
9419,0.9418999999999126,-0.9585095054280037,0.9684148409099562,-0.3911204798970405
9420,0.9419999999999126,-0.9585086256122645,0.9684109886234901,-0.39112093003681536
9421,0.9420999999999126,-0.9585077373332332,0.9684069979480462,-0.3911213801109659
9422,0.9421999999999126,-0.958506840619771,0.968402868516727,-0.3911218301194981
9423,0.9422999999999125,-0.9585072461590453,0.9683985999622,-0.3911222800624308
9424,0.9423999999999125,-0.9585104224820781,0.9683941919166993,-0.3911227299397728
9425,0.9424999999999125,-0.9585135918184942,0.968389644012026,-0.39112317975154165
9426,0.9425999999999125,-0.958516754162577,0.9683849558795494,-0.3911236294977453
9427,0.9426999999999125,-0.9585199095085962,0.968380127150208,-0.39112407917839864
9428,0.9427999999999125,-0.958523057850809,0.9683751574545102,-0.3911245287935111
9429,0.9428999999999125,-0.9585261991834595,0.968370046422535,-0.39112497834309257
9430,0.9429999999999125,-0.9585293335007783,0.9683647936839338,-0.3911254278271685
9431,0.9430999999999125,-0.9585324607969834,0.9683593988679301,-0.3911258772457317
9432,0.9431999999999124,-0.9585355810662795,0.9683538616033222,-0.39112632659881436
9433,0.9432999999999124,-0.9585386943028583,0.9683481815184822,-0.3911267758864152
9434,0.9433999999999124,-0.9585418005008985,0.9683423582413587,-0.39112722510854997
9435,0.9434999999999124,-0.9585448996545659,0.9683363913994766,-0.39112767426523215
9436,0.9435999999999124,-0.9585479917580131,0.9683302806199386,-0.3911281233564729
9437,0.9436999999999124,-0.9585510768053798,0.9683240255294263,-0.3911285723822899
9438,0.9437999999999124,-0.9585541547907928,0.9683176257542011,-0.39112902134268945
9439,0.9438999999999124,-0.9585572257083658,0.9683110809201049,-0.39112947023768685
9440,0.9439999999999124,-0.9585602895521997,0.9683043906525619,-0.3911299190672832
9441,0.9440999999999123,-0.9585633463163825,0.9682975545765788,-0.39113036783151267
9442,0.9441999999999123,-0.9585663959949889,0.9682905723167465,-0.3911308165303678
9443,0.9442999999999123,-0.9585694385820814,0.9682834434972408,-0.3911312651638704
9444,0.9443999999999123,-0.958572474071709,0.9682761677418237,-0.39113171373203365
9445,0.9444999999999123,-0.9585755024579078,0.9682687446738439,-0.3911321622348663
9446,0.9445999999999123,-0.9585785237347015,0.9682611739162388,-0.39113261067237826
9447,0.9446999999999123,-0.9585815378961007,0.9682534550915353,-0.39113305904458706
9448,0.9447999999999123,-0.958584544936103,0.9682455878218501,-0.391133507351504
9449,0.9448999999999123,-0.9585875448486934,0.968237571728892,-0.3911339555931408
9450,0.9449999999999122,-0.9585905376278437,0.9682294064339623,-0.3911344037695094
9451,0.9450999999999122,-0.9585935232675137,0.9682210915579559,-0.3911348518806245
9452,0.9451999999999122,-0.9585965017616495,0.9682126267213629,-0.39113529992649393
9453,0.9452999999999122,-0.9585994731041848,0.9682040115442695,-0.39113574790713423
9454,0.9453999999999122,-0.9586024372890408,0.968195245646359,-0.39113619582255255
9455,0.9454999999999122,-0.9586053943101254,0.9681863286469131,-0.39113664367276996
9456,0.9455999999999122,-0.9586083441613341,0.9681772601648131,-0.3911370914577893
9457,0.9456999999999122,-0.9586112868365497,0.968168039818541,-0.3911375391776326
9458,0.9457999999999122,-0.9586142223296421,0.9681586672261813,-0.3911379868323031
9459,0.9458999999999121,-0.9586171506344685,0.9681491420054203,-0.3911384344218211
9460,0.9459999999999121,-0.9586200717448736,0.9681394637735503,-0.3911388819461947
9461,0.9460999999999121,-0.9586229856546893,0.9681296321474677,-0.391139329405434
9462,0.9461999999999121,-0.9586258923577345,0.9681196467436768,-0.3911397767995614
9463,0.9462999999999121,-0.9586287918478161,0.9681095071782887,-0.3911402241285763
9464,0.9463999999999121,-0.958631684118728,0.9680992130670251,-0.39114067139250003
9465,0.9464999999999121,-0.9586345691642512,0.9680887640252169,-0.39114111859134404
9466,0.9465999999999121,-0.9586374469781546,0.9680781596678077,-0.39114156572512054
9467,0.9466999999999121,-0.9586403175541941,0.9680673996093534,-0.39114201279383753
9468,0.946799999999912,-0.9586431808861131,0.9680564834640246,-0.3911424597975157
9469,0.946899999999912,-0.9586460369676424,0.9680454108456069,-0.3911429067361661
9470,0.946999999999912,-0.9586488857925004,0.9680341813675032,-0.3911433536097916
9471,0.947099999999912,-0.9586517273543927,0.9680227946427343,-0.39114380041842184
9472,0.947199999999912,-0.9586545616470125,0.9680112502839403,-0.3911442471620527
9473,0.947299999999912,-0.9586573886640405,0.9679995479033822,-0.3911446938407078
9474,0.947399999999912,-0.9586602083991445,0.9679876871129426,-0.39114514045439946
9475,0.947499999999912,-0.9586630208459803,0.9679756675241279,-0.39114558700313196
9476,0.947599999999912,-0.9586658259981907,0.9679634887480687,-0.3911460334869289
9477,0.947699999999912,-0.9586686238494065,0.967951150395522,-0.3911464799057954
9478,0.9477999999999119,-0.9586714143932457,0.9679386520768718,-0.3911469262597479
9479,0.9478999999999119,-0.9586741976233137,0.9679259934021309,-0.3911473725488046
9480,0.9479999999999119,-0.9586769735332038,0.9679131739809421,-0.39114781877296867
9481,0.9480999999999119,-0.9586797421164966,0.9679001934225795,-0.3911482649322548
9482,0.9481999999999119,-0.9586825033667605,0.9678870513359503,-0.3911487110266795
9483,0.9482999999999119,-0.958685257277551,0.9678737473295954,-0.39114915705625636
9484,0.9483999999999119,-0.9586880038424118,0.9678602810116913,-0.3911496030209969
9485,0.9484999999999119,-0.9586907430548739,0.9678466519900518,-0.3911500489209165
9486,0.9485999999999118,-0.9586934749084557,0.9678328598721285,-0.3911504947560231
9487,0.9486999999999118,-0.9586961993966634,0.9678189042650132,-0.39115094052633603
9488,0.9487999999999118,-0.958698916512991,0.9678047847754382,-0.391151386231866
9489,0.9488999999999118,-0.9587016262509199,0.9677905010097793,-0.39115183187262265
9490,0.9489999999999118,-0.9587043286039194,0.967776052574055,-0.39115227744862796
9491,0.9490999999999118,-0.9587070235654459,0.9677614390739305,-0.39115272295988585
9492,0.9491999999999118,-0.9587097111289443,0.9677466601147171,-0.39115316840641756
9493,0.9492999999999118,-0.9587123912878465,0.9677317153013747,-0.39115361378823194
9494,0.9493999999999118,-0.9587150640355724,0.9677166042385127,-0.3911540591053456
9495,0.9494999999999117,-0.9587177293655296,0.9677013265303916,-0.3911545043577652
9496,0.9495999999999117,-0.9587203872711132,0.9676858817809253,-0.3911549495455131
9497,0.9496999999999117,-0.9587230377457063,0.9676702695936812,-0.3911553946685982
9498,0.9497999999999117,-0.9587256807826796,0.9676544895718825,-0.3911558397270331
9499,0.9498999999999117,-0.9587283163753919,0.9676419500983835,-0.3911562847208392
9500,0.9499999999999117,-0.958730944517189,0.9676418675805188,-0.39115672965002296
9501,0.9500999999999117,-0.9587335652014048,0.9676417845844781,-0.39115717451460186
9502,0.9501999999999117,-0.9587361784213616,0.9676417011114327,-0.39115761931458154
9503,0.9502999999999117,-0.9587387841703685,0.9676416171625474,-0.3911580640499881
9504,0.9503999999999116,-0.9587413824417232,0.9676415327389819,-0.39115850872082686
9505,0.9504999999999116,-0.9587439732287106,0.9676414478418904,-0.39115895332711675
9506,0.9505999999999116,-0.9587465565246039,0.9676413624724209,-0.39115939786886683
9507,0.9506999999999116,-0.958749132322664,0.9676412766317165,-0.3911598423460955
9508,0.9507999999999116,-0.9587517006161392,0.9676411903209141,-0.39116028675881825
9509,0.9508999999999116,-0.9587542613982664,0.9676411035411451,-0.39116073110704414
9510,0.9509999999999116,-0.9587568146622697,0.9676410162935353,-0.3911611753907933
9511,0.9510999999999116,-0.9587593604013614,0.9676409285792047,-0.39116161961006923
9512,0.9511999999999116,-0.9587618986087417,0.9676408403992679,-0.3911620637648992
9513,0.9512999999999115,-0.9587644292775988,0.9676407517548337,-0.3911625078552909
9514,0.9513999999999115,-0.9587669524011082,0.9676406626470048,-0.3911629518812584
9515,0.9514999999999115,-0.9587694679724341,0.967640573076879,-0.39116339584282084
9516,0.9515999999999115,-0.958771975984728,0.9676404830455477,-0.39116383973998553
9517,0.9516999999999115,-0.9587744764311298,0.9676403925540968,-0.39116428357277194
9518,0.9517999999999115,-0.9587769693047669,0.9676403016036068,-0.391164727341195
9519,0.9518999999999115,-0.9587794545987549,0.967640210195152,-0.3911651710452676
9520,0.9519999999999115,-0.9587819323061975,0.9676401183298012,-0.3911656146850084
9521,0.9520999999999115,-0.9587844024201859,0.9676400260086175,-0.39116605826042616
9522,0.9521999999999115,-0.9587868649337998,0.9676399332326582,-0.3911665017715376
9523,0.9522999999999114,-0.9587893198401066,0.9676398400029748,-0.39116694521835543
9524,0.9523999999999114,-0.9587917671321616,0.9676397463206131,-0.3911673886009036
9525,0.9524999999999114,-0.9587942068030085,0.9676396521866132,-0.39116783191918864
9526,0.9525999999999114,-0.9587966388456786,0.9676395576020093,-0.3911682751732254
9527,0.9526999999999114,-0.9587990632531913,0.9676394625678298,-0.39116871836303624
9528,0.9527999999999114,-0.9588014800185544,0.9676393670850976,-0.3911691614886259
9529,0.9528999999999114,-0.958803889134763,0.9676392711548295,-0.3911696045500185
9530,0.9529999999999114,-0.9588062905948013,0.9676391747780367,-0.39117004754722984
9531,0.9530999999999114,-0.9588086843916405,0.9676390779557245,-0.39117049048026464
9532,0.9531999999999113,-0.9588110705182404,0.9676389806888922,-0.39117093334915004
9533,0.9532999999999113,-0.9588134489675489,0.967638882978534,-0.3911713761538958
9534,0.9533999999999113,-0.958815819732502,0.9676387848256375,-0.3911718188945176
9535,0.9534999999999113,-0.9588181828060235,0.9676386862311847,-0.3911722615710326
9536,0.9535999999999113,-0.9588205381810253,0.9676385871961519,-0.39117270418345024
9537,0.9536999999999113,-0.9588228858504081,0.9676384877215096,-0.3911731467317945
9538,0.9537999999999113,-0.9588252258070599,0.9676383878082224,-0.3911735892160806
9539,0.9538999999999113,-0.9588275580438571,0.967638287457249,-0.39117403163632003
9540,0.9539999999999113,-0.9588298825536644,0.9676381866695423,-0.39117447399252486
9541,0.9540999999999112,-0.9588321993293346,0.9676380854460492,-0.391174916284722
9542,0.9541999999999112,-0.9588345083637083,0.9676379837877112,-0.3911753585129219
9543,0.9542999999999112,-0.9588368096496147,0.9676378816954633,-0.39117580067713537
9544,0.9543999999999112,-0.958839103179871,0.967637779170235,-0.39117624277738655
9545,0.9544999999999112,-0.9588413889472825,0.9676376762129499,-0.39117668481368906
9546,0.9545999999999112,-0.9588436669446428,0.9676375728245259,-0.391177126786057
9547,0.9546999999999112,-0.9588459371647338,0.9676374690058744,-0.39117756869450715
9548,0.9547999999999112,-0.9588481996003251,0.9676373647579019,-0.39117801053905515
9549,0.9548999999999112,-0.9588504542441751,0.967637260081508,-0.3911784523197214
9550,0.9549999999999111,-0.9588527010890302,0.9676371549775868,-0.39117889403651857
9551,0.9550999999999111,-0.9588549401276248,0.9676370494470269,-0.3911793356894624
9552,0.9551999999999111,-0.958857171352682,0.9676369434907103,-0.391179777278573
9553,0.9552999999999111,-0.9588593947569126,0.9676368371095135,-0.39118021880386494
9554,0.9553999999999111,-0.9588616103330161,0.9676367303043072,-0.391180660265349
9555,0.9554999999999111,-0.9588638180736798,0.9676366230759558,-0.3911811016630534
9556,0.9555999999999111,-0.9588660179715797,0.967636515425318,-0.3911815429969882
9557,0.9556999999999111,-0.9588682100193799,0.9676364073532467,-0.39118198426717216
9558,0.955799999999911,-0.9588703942097329,0.9676362988605887,-0.391182425473617
9559,0.955899999999911,-0.958872570535279,0.9676361899481847,-0.3911828666163469
9560,0.955999999999911,-0.9588747389886473,0.9676360806168697,-0.39118330769537357
9561,0.956099999999911,-0.9588768995624549,0.9676359708674729,-0.39118374871071687
9562,0.956199999999911,-0.9588790522493076,0.9676358607008172,-0.39118418966239554
9563,0.956299999999911,-0.958881197041799,0.96763575011772,-0.3911846305504185
9564,0.956399999999911,-0.9588833339325115,0.967635639118992,-0.39118507137481334
9565,0.956499999999911,-0.9588854629140151,0.9676355277054387,-0.3911855121355902
9566,0.956599999999911,-0.958887583978869,0.9676354158778594,-0.3911859528327693
9567,0.956699999999911,-0.9588896971196205,0.9676353036370474,-0.39118639346636824
9568,0.9567999999999109,-0.9588918023288044,0.9676351909837898,-0.39118683403640075
9569,0.9568999999999109,-0.9588938995989452,0.9676350779188684,-0.3911872745428895
9570,0.9569999999999109,-0.9588959889225548,0.9676349644430582,-0.391187714985847
9571,0.9570999999999109,-0.9588980702921337,0.9676348505571288,-0.39118815536529833
9572,0.9571999999999109,-0.958900143700171,0.9676347362618436,-0.3911885956812506
9573,0.9572999999999109,-0.9589022091391437,0.9676346215579601,-0.391189035933733
9574,0.9573999999999109,-0.9589042666015177,0.9676345064462297,-0.391189476122757
9575,0.9574999999999109,-0.9589063160797471,0.9676343909273982,-0.39118991624833693
9576,0.9575999999999109,-0.9589083575662741,0.9676342750022049,-0.3911903563104949
9577,0.9576999999999108,-0.9589103910535299,0.9676341586713834,-0.39119079630925285
9578,0.9577999999999108,-0.9589124165339333,0.9676340419356612,-0.3911912362446236
9579,0.9578999999999108,-0.9589144339998923,0.9676339247957596,-0.39119167611662253
9580,0.9579999999999108,-0.9589164434438028,0.9676338072523947,-0.39119211592527303
9581,0.9580999999999108,-0.9589184448580493,0.9676336893062756,-0.39119255567059585
9582,0.9581999999999108,-0.958920438235005,0.9676335709581062,-0.39119299535259944
9583,0.9582999999999108,-0.9589224235670307,0.9676334522085834,-0.3911934349713102
9584,0.9583999999999108,-0.9589244008464767,0.9676333330583996,-0.39119387452674337
9585,0.9584999999999108,-0.958926370065681,0.9676332135082396,-0.3911943140189202
9586,0.9585999999999107,-0.9589283312169701,0.9676330935587835,-0.3911947534478556
9587,0.9586999999999107,-0.9589302842926597,0.9676329732107044,-0.3911951928135675
9588,0.9587999999999107,-0.9589322292850528,0.9676328524646699,-0.3911956321160808
9589,0.9588999999999107,-0.9589341661864419,0.9676327313213416,-0.3911960713554082
9590,0.9589999999999107,-0.9589360949891071,0.9676326097813748,-0.3911965105315642
9591,0.9590999999999107,-0.9589380156853178,0.9676324878454191,-0.39119694964458057
9592,0.9591999999999107,-0.958939928267331,0.9676323655141178,-0.39119738869446513
9593,0.9592999999999107,-0.9589418327273933,0.9676322427881084,-0.39119782768124445
9594,0.9593999999999107,-0.9589437290577385,0.9676321196680222,-0.3911982666049314
9595,0.9594999999999106,-0.95894561725059,0.9676319961544846,-0.3911987054655487
9596,0.9595999999999106,-0.9589474972981591,0.967631872248115,-0.39119914426310964
9597,0.9596999999999106,-0.9589493691926457,0.9676317479495263,-0.39119958299764057
9598,0.9597999999999106,-0.9589512329262383,0.9676316232593264,-0.3912000216691539
9599,0.9598999999999106,-0.9589530884911137,0.967631498178116,-0.39120046027767824
9600,0.9599999999999106,-0.9589549358794375,0.9676313727064906,-0.3912008988232195
9601,0.9600999999999106,-0.9589567750833636,0.9676312468450392,-0.39120133730581075
9602,0.9601999999999106,-0.9589586060950347,0.9676311205943451,-0.39120177572546283
9603,0.9602999999999106,-0.9589604289065818,0.9676309939549853,-0.39120221408219835
9604,0.9603999999999105,-0.9589622435101244,0.967630866927531,-0.39120265237603546
9605,0.9604999999999105,-0.9589640498977706,0.967630739512547,-0.3912030906069948
9606,0.9605999999999105,-0.958965848061617,0.9676306117105925,-0.3912035287750959
9607,0.9606999999999105,-0.958967637993749,0.9676304835222205,-0.3912039668803571
9608,0.9607999999999105,-0.95896941968624,0.9676303549479777,-0.3912044049227968
9609,0.9608999999999105,-0.9589711931311528,0.9676302259884052,-0.3912048429024382
9610,0.9609999999999105,-0.9589729583205377,0.9676300966440375,-0.39120528081930195
9611,0.9610999999999105,-0.9589747152464345,0.9676299669154038,-0.3912057186734039
9612,0.9611999999999105,-0.958976463900871,0.9676298368030266,-0.39120615646476453
9613,0.9612999999999104,-0.9589782042758637,0.9676297063074228,-0.3912065941934075
9614,0.9613999999999104,-0.9589799363634178,0.967629575429103,-0.39120703185935046
9615,0.9614999999999104,-0.958981660155527,0.9676294441685718,-0.39120746946261026
9616,0.9615999999999104,-0.9589833756441734,0.9676293125263278,-0.3912079070032155
9617,0.9616999999999104,-0.958985082821328,0.9676291805028636,-0.3912083444811763
9618,0.9617999999999104,-0.9589867816789501,0.9676290480986657,-0.3912087818965169
9619,0.9618999999999104,-0.9589884722089878,0.9676289153142145,-0.3912092192492602
9620,0.9619999999999104,-0.9589901544033775,0.9676287821499844,-0.391209656539426
9621,0.9620999999999104,-0.9589918282540445,0.9676286486064438,-0.39121009376703153
9622,0.9621999999999103,-0.9589934937529025,0.9676285146840553,-0.3912105309320969
9623,0.9622999999999103,-0.9589951508918542,0.9676283803832748,-0.3912109680346478
9624,0.9623999999999103,-0.9589967996627901,0.9676282457045527,-0.39121140507470253
9625,0.9624999999999103,-0.9589984400575899,0.9676281106483333,-0.3912118420522819
9626,0.9625999999999103,-0.959000072068122,0.9676279752150546,-0.3912122789674019
9627,0.9626999999999103,-0.9590016956862428,0.967627839405149,-0.3912127158200909
9628,0.9627999999999103,-0.959003310903798,0.9676277032190423,-0.3912131526103629
9629,0.9628999999999103,-0.9590049177126215,0.9676275666571548,-0.3912135893382399
9630,0.9629999999999103,-0.9590065161045358,0.9676274297199002,-0.3912140260037455
9631,0.9630999999999103,-0.9590081060713523,0.9676272924076869,-0.39121446260690035
9632,0.9631999999999102,-0.9590096876048709,0.9676271547209162,-0.3912148991477219
9633,0.9632999999999102,-0.9590112606968798,0.9676270166599846,-0.39121533562623556
9634,0.9633999999999102,-0.9590128253391562,0.9676268782252818,-0.3912157720424609
9635,0.9634999999999102,-0.959014381523466,0.9676267394171914,-0.3912162083964145
9636,0.9635999999999102,-0.9590159292415633,0.9676266002360913,-0.3912166446881279
9637,0.9636999999999102,-0.9590174684851912,0.9676264606823533,-0.3912170809176149
9638,0.9637999999999102,-0.9590189992460812,0.967626320756343,-0.3912175170848908
9639,0.9638999999999102,-0.9590205215159536,0.9676261804584202,-0.39121795318998925
9640,0.9639999999999102,-0.9590220352865172,0.9676260397889386,-0.39121838923292684
9641,0.9640999999999101,-0.9590235405494697,0.9676258987482457,-0.3912188252137217
9642,0.9641999999999101,-0.959025037296497,0.967625757336683,-0.39121926113239647
9643,0.9642999999999101,-0.959026525519274,0.9676256155545861,-0.39121969698897935
9644,0.9643999999999101,-0.9590280052094642,0.9676254734022848,-0.3912201327834814
9645,0.9644999999999101,-0.9590294763587194,0.9676253308801023,-0.3912205685159282
9646,0.9645999999999101,-0.9590309389586805,0.9676251879883563,-0.39122100418634376
9647,0.9646999999999101,-0.9590323930009768,0.967625044727358,-0.39122143979474816
9648,0.9647999999999101,-0.9590338384772261,0.9676249010974132,-0.39122187534116154
9649,0.96489999999991,-0.9590352753790354,0.9676247570988208,-0.39122231082561004
9650,0.96499999999991,-0.9590367036979998,0.9676246127318745,-0.3912227462481096
9651,0.96509999999991,-0.9590381234257032,0.9676244679968617,-0.39122318160868397
9652,0.96519999999991,-0.959039534553718,0.9676243228940637,-0.3912236169073594
9653,0.96529999999991,-0.9590409370736058,0.9676241774237561,-0.3912240521441494
9654,0.96539999999991,-0.9590423309769163,0.9676240315862078,-0.3912244873190863
9655,0.96549999999991,-0.9590437162551879,0.9676238853816823,-0.3912249224321837
9656,0.96559999999991,-0.9590450928999481,0.967623738810437,-0.39122535748346704
9657,0.96569999999991,-0.9590464609027123,0.9676235918727232,-0.39122579247295575
9658,0.96579999999991,-0.9590478202549854,0.967623444568786,-0.3912262274006764
9659,0.9658999999999099,-0.9590491709482601,0.967623296898865,-0.39122666226664693
9660,0.9659999999999099,-0.9590505129740187,0.9676231488631931,-0.3912270970708848
9661,0.9660999999999099,-0.9590518463237312,0.967623000461998,-0.39122753181342546
9662,0.9661999999999099,-0.9590531709888569,0.9676228516955008,-0.39122796649428543
9663,0.9662999999999099,-0.9590544869608435,0.9676227025639168,-0.39122840111348056
9664,0.9663999999999099,-0.9590557942311276,0.9676225530674554,-0.3912288356710424
9665,0.9664999999999099,-0.9590570927911339,0.9676224032063196,-0.3912292701669849
9666,0.9665999999999099,-0.9590583826322765,0.9676222529807074,-0.3912297046013373
9667,0.9666999999999099,-0.9590596637459574,0.9676221023908094,-0.39123013897411635
9668,0.9667999999999098,-0.959060936123568,0.9676219514368113,-0.39123057328534966
9669,0.9668999999999098,-0.9590621997564877,0.9676218001188924,-0.3912310075350573
9670,0.9669999999999098,-0.959063454636085,0.9676216484372263,-0.39123144172326296
9671,0.9670999999999098,-0.9590647007537167,0.9676214963919803,-0.39123187584998653
9672,0.9671999999999098,-0.9590659381007287,0.9676213439833155,-0.39123230991525043
9673,0.9672999999999098,-0.959067166668455,0.9676211912113878,-0.39123274391908164
9674,0.9673999999999098,-0.9590683864482189,0.9676210380763466,-0.3912331778614951
9675,0.9674999999999098,-0.9590695974313318,0.9676208845783353,-0.3912336117425259
9676,0.9675999999999098,-0.9590707996090938,0.9676207307174917,-0.3912340455621804
9677,0.9676999999999097,-0.9590719929727941,0.9676205764939472,-0.3912344793204951
9678,0.9677999999999097,-0.9590731775137101,0.9676204219078274,-0.3912349130174869
9679,0.9678999999999097,-0.9590743532231081,0.9676202669592521,-0.39123534665318155
9680,0.9679999999999097,-0.959075520092243,0.967620111648335,-0.3912357802276008
9681,0.9680999999999097,-0.9590766781123582,0.9676199559751838,-0.3912362137407632
9682,0.9681999999999097,-0.9590778272746858,0.9676197999399005,-0.3912366471926895
9683,0.9682999999999097,-0.9590789675704466,0.967619643542581,-0.3912370805834185
9684,0.9683999999999097,-0.9590800989908502,0.9676194867833151,-0.3912375139129554
9685,0.9684999999999097,-0.9590812215270946,0.9676193296621868,-0.39123794718133176
9686,0.9685999999999096,-0.9590823351703667,0.9676191721792743,-0.39123838038856945
9687,0.9686999999999096,-0.9590834399118416,0.9676190143346496,-0.39123881353469037
9688,0.9687999999999096,-0.9590845357426835,0.9676188561283788,-0.3912392466197176
9689,0.9688999999999096,-0.9590856226540451,0.9676186975605225,-0.3912396796436777
9690,0.9689999999999096,-0.9590867006370676,0.967618538631135,-0.39124011260658675
9691,0.9690999999999096,-0.9590877696828809,0.9676183793402644,-0.39124054550847054
9692,0.9691999999999096,-0.9590888297826036,0.9676182196879535,-0.39124097834935645
9693,0.9692999999999096,-0.9590898809273432,0.9676180596742389,-0.39124141112926236
9694,0.9693999999999096,-0.959090923108195,0.967617899299151,-0.391241843848215
9695,0.9694999999999095,-0.9590919563162439,0.967617738562715,-0.391242276506239
9696,0.9695999999999095,-0.959092980542563,0.9676175774649495,-0.3912427091033507
9697,0.9696999999999095,-0.9590939957782139,0.9676174160058675,-0.3912431416395791
9698,0.9697999999999095,-0.9590950020142469,0.9676172541854761,-0.3912435741149409
9699,0.9698999999999095,-0.9590959992417011,0.9676170920037765,-0.3912440065294678
9700,0.9699999999999095,-0.9590969874516041,0.9676169294607639,-0.39124443888317845
9701,0.9700999999999095,-0.9590979666349722,0.967616766556428,-0.39124487117609896
9702,0.9701999999999095,-0.9590989367828101,0.9676166032907518,-0.39124530340824865
9703,0.9702999999999095,-0.9590998978861116,0.9676164396637135,-0.39124573557965353
9704,0.9703999999999094,-0.9591008499358584,0.9676162756752845,-0.3912461676903323
9705,0.9704999999999094,-0.9591017929230214,0.9676161113254308,-0.3912465997403123
9706,0.9705999999999094,-0.9591097578699999,0.9676159466141123,-0.39124703172961744
9707,0.9706999999999094,-0.9591177936563228,0.9676157815412834,-0.3912474636582714
9708,0.9707999999999094,-0.9591257218549165,0.9676156161068922,-0.3912478955262976
9709,0.9708999999999094,-0.9591335426662013,0.9676154503108813,-0.3912483273337172
9710,0.9709999999999094,-0.9591412562905803,0.967615284153187,-0.3912487590805498
9711,0.9710999999999094,-0.9591488629284397,0.9676151176337402,-0.3912491907668295
9712,0.9711999999999094,-0.9591563627801475,0.967614950752466,-0.39124962239256844
9713,0.9712999999999093,-0.9591637560460533,0.9676147835092831,-0.3912500539577996
9714,0.9713999999999093,-0.9591710429264874,0.9676146159041048,-0.39125048546253866
9715,0.9714999999999093,-0.9591782236217608,0.9676144479368385,-0.391250916906815
9716,0.9715999999999093,-0.9591852983321635,0.9676142796073858,-0.3912513482906461
9717,0.9716999999999093,-0.9591922672579649,0.9676141109156423,-0.39125177961406293
9718,0.9717999999999093,-0.959199130599413,0.9676139418614981,-0.39125221087708434
9719,0.9718999999999093,-0.9592058885567334,0.967613772444837,-0.39125264207972954
9720,0.9719999999999093,-0.9592125413301287,0.9676136026655375,-0.3912530732220285
9721,0.9720999999999093,-0.9592190891197783,0.9676134325234719,-0.3912535043040034
9722,0.9721999999999092,-0.9592255321258375,0.9676132620185068,-0.39125393532567565
9723,0.9722999999999092,-0.9592318705484368,0.9676130911505033,-0.39125436628706994
9724,0.9723999999999092,-0.9592381045876814,0.9676129199193163,-0.3912547971882136
9725,0.9724999999999092,-0.9592442344436507,0.967612748324795,-0.39125522802912177
9726,0.9725999999999092,-0.9592502603163969,0.9676125763667829,-0.39125565880982593
9727,0.9726999999999092,-0.9592561824059457,0.9676124040451177,-0.39125608953034535
9728,0.9727999999999092,-0.9592620009122941,0.9676122313596313,-0.39125652019070206
9729,0.9728999999999092,-0.9592677160354112,0.9676120583101497,-0.39125695079092454
9730,0.9729999999999092,-0.9592733279752365,0.9676118848964936,-0.3912573813310333
9731,0.9730999999999091,-0.9592788369316793,0.9676117111184773,-0.3912578118110503
9732,0.9731999999999091,-0.959284243104619,0.9676115369759098,-0.3912582422310013
9733,0.9732999999999091,-0.9592895466939034,0.9676113624685939,-0.3912586725909053
9734,0.9733999999999091,-0.9592947478993485,0.9676111875963274,-0.39125910289079524
9735,0.9734999999999091,-0.9592998469207374,0.9676110123589013,-0.3912595331306833
9736,0.9735999999999091,-0.9593048439578206,0.967610836756102,-0.3912599633106022
9737,0.9736999999999091,-0.9593097392103139,0.9676106607877092,-0.3912603934305706
9738,0.9737999999999091,-0.9593145328778993,0.9676104844534974,-0.3912608234906151
9739,0.9738999999999091,-0.9593192251602228,0.9676103077532353,-0.391261253490755
9740,0.973999999999909,-0.9593238162568947,0.9676101306866856,-0.39126168343101314
9741,0.974099999999909,-0.9593283063674888,0.9676099532536057,-0.39126211331141575
9742,0.974199999999909,-0.9593326956915413,0.9676097754537467,-0.3912625431319894
9743,0.974299999999909,-0.9593369844285503,0.9676095972868549,-0.3912629728927529
9744,0.974399999999909,-0.9593411727779754,0.96760941875267,-0.39126340259372505
9745,0.974499999999909,-0.9593452609392366,0.9676092398509265,-0.39126383223494215
9746,0.974599999999909,-0.9593492491117135,0.967609060581353,-0.3912642618164162
9747,0.974699999999909,-0.9593531374947452,0.9676088809436725,-0.39126469133817365
9748,0.974799999999909,-0.959356926287629,0.9676087009376022,-0.39126512080023973
9749,0.974899999999909,-0.9593606156896199,0.9676085205628538,-0.39126555020263454
9750,0.9749999999999089,-0.9593642058999301,0.9676083398191332,-0.391265979545388
9751,0.9750999999999089,-0.9593676971177278,0.9676081587061406,-0.39126640882851477
9752,0.9751999999999089,-0.9593710895421367,0.9676079772235706,-0.3912668380520421
9753,0.9752999999999089,-0.9593743833722357,0.9676077953711124,-0.3912672672159931
9754,0.9753999999999089,-0.9593775788070574,0.9676076131484488,-0.391267696320392
9755,0.9754999999999089,-0.959380676045588,0.9676074305552578,-0.39126812536525823
9756,0.9755999999999089,-0.9593836752867662,0.9676072475912112,-0.39126855435062086
9757,0.9756999999999089,-0.9593865767294827,0.9676070642559754,-0.39126898327649917
9758,0.9757999999999089,-0.9593893805725794,0.9676068805492111,-0.39126941214291544
9759,0.9758999999999088,-0.9593920870148487,0.9676066964705733,-0.3912698409498957
9760,0.9759999999999088,-0.9593946962550322,0.9676065120197115,-0.3912702696974587
9761,0.9760999999999088,-0.9593972084918211,0.9676063271962696,-0.39127069838563167
9762,0.9761999999999088,-0.9593996239238544,0.9676061419998857,-0.39127112701443634
9763,0.9762999999999088,-0.9594019427497188,0.9676059564301925,-0.39127155558389565
9764,0.9763999999999088,-0.9594041651679475,0.967605770486817,-0.39127198409403413
9765,0.9764999999999088,-0.9594062913770195,0.9676055841693805,-0.3912724125448704
9766,0.9765999999999088,-0.9594083215753596,0.967605397477499,-0.3912728409364292
9767,0.9766999999999088,-0.9594102559613366,0.9676052104107823,-0.39127326926873757
9768,0.9767999999999087,-0.9594120947332629,0.9676050229688357,-0.3912736975418171
9769,0.9768999999999087,-0.9594138380893943,0.9676048351512577,-0.3912741257556825
9770,0.9769999999999087,-0.9594154862279282,0.9676046469576421,-0.3912745539103625
9771,0.9770999999999087,-0.9594170393470038,0.9676044583875767,-0.39127498200588645
9772,0.9771999999999087,-0.9594184976447008,0.9676042694406438,-0.3912754100422651
9773,0.9772999999999087,-0.9594198613190388,0.9676040801164205,-0.3912758380195269
9774,0.9773999999999087,-0.9594211305679765,0.9676038904144777,-0.39127626593769915
9775,0.9774999999999087,-0.9594223055894111,0.9676037003343815,-0.39127669379679186
9776,0.9775999999999087,-0.9594233865811768,0.9676035098756917,-0.3912771215968421
9777,0.9776999999999086,-0.9594243737410453,0.9676033190379633,-0.39127754933786146
9778,0.9777999999999086,-0.9594252672667238,0.967603127820745,-0.39127797701988143
9779,0.9778999999999086,-0.9594260673558551,0.967602936223581,-0.3912784046429125
9780,0.9779999999999086,-0.9594267742060161,0.9676027442460088,-0.39127883220699144
9781,0.9780999999999086,-0.9594273880147176,0.9676025518875613,-0.39127925971212946
9782,0.9781999999999086,-0.9594279089794033,0.9676023591477654,-0.39127968715835604
9783,0.9782999999999086,-0.9594283372974487,0.9676021660261428,-0.3912801145456912
9784,0.9783999999999086,-0.9594286731661611,0.9676019725222096,-0.3912805418741507
9785,0.9784999999999086,-0.959428916782778,0.9676017786354763,-0.39128096914377053
9786,0.9785999999999085,-0.9594290683444666,0.9676015843654481,-0.3912813963545563
9787,0.9786999999999085,-0.9594291280483234,0.9676013897116243,-0.3912818235065435
9788,0.9787999999999085,-0.9594290960913725,0.9676011946734997,-0.3912822505997497
9789,0.9788999999999085,-0.959428972670566,0.9676009992505625,-0.39128267763419944
9790,0.9789999999999085,-0.9594287579827822,0.9676008034422962,-0.3912831046099091
9791,0.9790999999999085,-0.9594284522248252,0.9676006072481783,-0.3912835315269012
9792,0.9791999999999085,-0.9594280555934243,0.9676004106676815,-0.39128395838520447
9793,0.9792999999999085,-0.9594275682852325,0.9676002137002724,-0.3912843851848349
9794,0.9793999999999085,-0.9594269904968267,0.9676000163454127,-0.39128481192581943
9795,0.9794999999999084,-0.9594263224247064,0.9675998186025584,-0.3912852386081727
9796,0.9795999999999084,-0.9594255642652921,0.9675996204711598,-0.391285665231925
9797,0.9796999999999084,-0.9594247162149265,0.9675994219506626,-0.3912860917970886
9798,0.9797999999999084,-0.9594237784698716,0.9675992230405063,-0.39128651830369277
9799,0.9798999999999084,-0.9594227512263089,0.9675990237401253,-0.3912869447517561
9800,0.9799999999999084,-0.9594216346803388,0.9675988240489487,-0.3912873711413047
9801,0.9800999999999084,-0.9594204290279791,0.9675986239664,-0.39128779747234665
9802,0.9801999999999084,-0.9594191344651648,0.9675984234918974,-0.39128822374491834
9803,0.9802999999999084,-0.959417751187747,0.9675982226248537,-0.39128864995903717
9804,0.9803999999999083,-0.959416279391492,0.9675980213646765,-0.3912890761147201
9805,0.9804999999999083,-0.9594147192720808,0.9675978197107677,-0.391289502211992
9806,0.9805999999999083,-0.9594130710251081,0.9675976176625243,-0.3912899282508708
9807,0.9806999999999083,-0.9594113348460815,0.9675974152193373,-0.3912903542313831
9808,0.9807999999999083,-0.9594095109304207,0.967597212380593,-0.3912907801535449
9809,0.9808999999999083,-0.9594075994734567,0.967597009145672,-0.3912912060173805
9810,0.9809999999999083,-0.959405600670431,0.9675968055139494,-0.39129163182290766
9811,0.9810999999999083,-0.9594035147164947,0.9675966014847955,-0.39129205757015534
9812,0.9811999999999083,-0.9594013418067078,0.967596397057575,-0.39129248325913335
9813,0.9812999999999082,-0.9594006317544125,0.967596192231647,-0.39129290888987306
9814,0.9813999999999082,-0.959400136004523,0.9675959870063657,-0.3912933344623847
9815,0.9814999999999082,-0.9593995202127774,0.9675957813810797,-0.39129375997669524
9816,0.9815999999999082,-0.9593987846821381,0.9675955753551327,-0.3912941854328256
9817,0.9816999999999082,-0.9593979297153814,0.9675953689278626,-0.39129461083079936
9818,0.9817999999999082,-0.9593969556150962,0.9675951620986024,-0.3912950361706273
9819,0.9818999999999082,-0.9593958626836817,0.9675949548666797,-0.39129546145234134
9820,0.9819999999999082,-0.9593946512233473,0.9675947472314165,-0.39129588667595483
9821,0.9820999999999082,-0.9593933215361106,0.9675945391921301,-0.39129631184148733
9822,0.9821999999999081,-0.9593918739237958,0.9675943307481323,-0.3912967369489613
9823,0.9822999999999081,-0.9593903086880327,0.9675941218987295,-0.39129716199840103
9824,0.9823999999999081,-0.9593886261302552,0.9675939126432229,-0.39129758698981626
9825,0.9824999999999081,-0.9593868265517,0.9675937029809087,-0.3912980119232378
9826,0.9825999999999081,-0.9593849102534054,0.9675934929110775,-0.39129843679868154
9827,0.9826999999999081,-0.959382877536209,0.967593282433015,-0.3912988616161689
9828,0.9827999999999081,-0.9593807287007475,0.9675930715460014,-0.3912992863757178
9829,0.9828999999999081,-0.959378464047455,0.9675928602493119,-0.3912997110773432
9830,0.9829999999999081,-0.9593760838765609,0.9675926485422163,-0.3913001357210782
9831,0.983099999999908,-0.95937358848809,0.9675924364239794,-0.39130056030692706
9832,0.983199999999908,-0.9593709781818596,0.9675922238938607,-0.39130098483492465
9833,0.983299999999908,-0.9593682532574791,0.9675920109511142,-0.39130140930508334
9834,0.983399999999908,-0.9593654140143483,0.9675917975949895,-0.3913018337174137
9835,0.983499999999908,-0.9593624607516562,0.9675915838247303,-0.3913022580719536
9836,0.983599999999908,-0.9593593937683796,0.9675913696395751,-0.391302682368706
9837,0.983699999999908,-0.9593562133632818,0.967591155038758,-0.39130310660769824
9838,0.983799999999908,-0.959352919834911,0.9675909400215071,-0.39130353078894864
9839,0.983899999999908,-0.9593495134815994,0.967590724587046,-0.3913039549124776
9840,0.983999999999908,-0.9593459946014615,0.9675905087345923,-0.39130437897829723
9841,0.9840999999999079,-0.9593423634923931,0.9675902924633596,-0.39130480298643605
9842,0.9841999999999079,-0.9593386204520696,0.9675900757725554,-0.3913052269369099
9843,0.9842999999999079,-0.9593347657779449,0.9675898586613825,-0.3913056508297305
9844,0.9843999999999079,-0.9593307997672501,0.9675896411290387,-0.3913060746649313
9845,0.9844999999999079,-0.9593267227169922,0.9675894231747163,-0.3913064984425165
9846,0.9845999999999079,-0.9593225349239524,0.9675892047976027,-0.39130692216251217
9847,0.9846999999999079,-0.9593182366846854,0.9675889859968804,-0.3913073458249355
9848,0.9847999999999079,-0.9593138282955177,0.9675887667717266,-0.39130776942980255
9849,0.9848999999999078,-0.9593093100525465,0.9675885471213133,-0.39130819297713876
9850,0.9849999999999078,-0.9593046822516381,0.9675883270448075,-0.39130861646695514
9851,0.9850999999999078,-0.9592999451884269,0.9675881065413713,-0.3913090398992697
9852,0.9851999999999078,-0.9592950991583139,0.9675878856101615,-0.39130946327410804
9853,0.9852999999999078,-0.9592901444564659,0.9675876642503302,-0.39130988659148014
9854,0.9853999999999078,-0.9592850813778132,0.9675874424610239,-0.3913103098514109
9855,0.9854999999999078,-0.9592799102170494,0.9675872202413845,-0.3913107330539143
9856,0.9855999999999078,-0.9592746312686297,0.9675869975905488,-0.3913111561990048
9857,0.9856999999999078,-0.9592692448267691,0.9675867745076482,-0.39131157928670635
9858,0.9857999999999078,-0.9592637511854423,0.9675865509918097,-0.3913120023170384
9859,0.9858999999999077,-0.9592581506383812,0.9675863270421546,-0.39131242529001353
9860,0.9859999999999077,-0.9592524434790745,0.9675861026577998,-0.3913128482056467
9861,0.9860999999999077,-0.9592466300007662,0.9675858778378569,-0.3913132710639659
9862,0.9861999999999077,-0.9592407104964539,0.9675856525814323,-0.3913136938649774
9863,0.9862999999999077,-0.9592346852588882,0.9675854268876277,-0.39131411660870397
9864,0.9863999999999077,-0.9592285545805714,0.9675852007555399,-0.3913145392951624
9865,0.9864999999999077,-0.9592223187537555,0.9675849741842605,-0.3913149619243686
9866,0.9865999999999077,-0.9592159780704421,0.9675847471728762,-0.3913153844963414
9867,0.9866999999999077,-0.9592095328223801,0.9675845197204688,-0.3913158070110978
9868,0.9867999999999076,-0.959202983301065,0.9675842918261148,-0.3913162294686546
9869,0.9868999999999076,-0.9591963297977382,0.9675840634888864,-0.3913166518690242
9870,0.9869999999999076,-0.9591895726033842,0.9675838347078503,-0.3913170742122307
9871,0.9870999999999076,-0.9591827120087315,0.9675836054820683,-0.3913174964982868
9872,0.9871999999999076,-0.9591757483042493,0.967583375810598,-0.39131791872721056
9873,0.9872999999999076,-0.9591686817801479,0.9675831456924908,-0.391318340899014
9874,0.9873999999999076,-0.9591615127263767,0.9675829151267942,-0.39131876301371726
9875,0.9874999999999076,-0.959154241432623,0.9675826841125504,-0.3913191850713409
9876,0.9875999999999076,-0.9591468681883111,0.9675824526487969,-0.3913196070718916
9877,0.9876999999999075,-0.959139393282601,0.9675822207345661,-0.39132002901539537
9878,0.9877999999999075,-0.9591318170043872,0.9675819883688856,-0.39132045090186174
9879,0.9878999999999075,-0.9591241396422976,0.9675817555507781,-0.39132087273130906
9880,0.9879999999999075,-0.9591185829795732,0.9675815222792615,-0.39132129450375547
9881,0.9880999999999075,-0.9591177796529565,0.9675812885533487,-0.3913217162192065
9882,0.9881999999999075,-0.9591169654829097,0.9675810543720478,-0.39132213787769293
9883,0.9882999999999075,-0.9591161404583157,0.9675808197343622,-0.39132255947922245
9884,0.9883999999999075,-0.9591153045680462,0.9675805846392901,-0.3913229810238082
9885,0.9884999999999075,-0.95911445780096,0.9675803490858252,-0.39132340251147
9886,0.9885999999999074,-0.9591136001459043,0.9675801130729563,-0.39132382394222537
9887,0.9886999999999074,-0.9591127315917138,0.9675798765996672,-0.3913242453160836
9888,0.9887999999999074,-0.9591118521272114,0.9675796396649371,-0.39132466663306203
9889,0.9888999999999074,-0.9591109617412075,0.9675794022677402,-0.39132508789318193
9890,0.9889999999999074,-0.9591100604225006,0.9675791644070462,-0.39132550909644886
9891,0.9890999999999074,-0.9591091481598768,0.9675789260818196,-0.39132593024288054
9892,0.9891999999999074,-0.95910822494211,0.9675786872910203,-0.39132635133249677
9893,0.9892999999999074,-0.9591072907579625,0.9675784480336035,-0.3913267723653062
9894,0.9893999999999074,-0.9591063455961837,0.9675782083085196,-0.39132719334133115
9895,0.9894999999999073,-0.9591053894455112,0.9675779681147141,-0.3913276142605765
9896,0.9895999999999073,-0.9591044222946702,0.9675777274511278,-0.39132803512306713
9897,0.9896999999999073,-0.9591034441323741,0.9675774863166968,-0.39132845592881277
9898,0.9897999999999073,-0.9591024549473237,0.9675772447103527,-0.39132887667782107
9899,0.9898999999999073,-0.9591014547282078,0.9675770026310215,-0.39132929737012007
9900,0.9899999999999073,-0.9591004434637029,0.9675767600776256,-0.39132971800571564
9901,0.9900999999999073,-0.9590994211424734,0.9675765170490819,-0.3913301385846197
9902,0.9901999999999073,-0.9590983877531714,0.9675762735443028,-0.39133055910685166
9903,0.9902999999999073,-0.959097343284437,0.967576029562196,-0.3913309795724216
9904,0.9903999999999072,-0.9590962877248976,0.9675757851016646,-0.3913313999813499
9905,0.9904999999999072,-0.9590952210631691,0.967575540161607,-0.39133182033364255
9906,0.9905999999999072,-0.9590941432878544,0.9675752947409165,-0.3913322406293148
9907,0.9906999999999072,-0.9590930543875447,0.9675750488384824,-0.39133266086838775
9908,0.9907999999999072,-0.9590919543508188,0.9675748024531886,-0.39133308105086906
9909,0.9908999999999072,-0.9590908431662433,0.9675745555839148,-0.39133350117676663
9910,0.9909999999999072,-0.9590897208223725,0.9675743082295362,-0.39133392124610294
9911,0.9910999999999072,-0.9590885873077486,0.9675740603889228,-0.39133434125889055
9912,0.9911999999999072,-0.9590874426109012,0.9675738120609404,-0.39133476121514277
9913,0.9912999999999071,-0.9590862867203482,0.9675735632444499,-0.391335181114865
9914,0.9913999999999071,-0.9590851196245948,0.9675733139383076,-0.3913356009580774
9915,0.9914999999999071,-0.9590839413121339,0.9675730641413656,-0.3913360207447913
9916,0.9915999999999071,-0.9590827517714469,0.9675728138524706,-0.39133644047501864
9917,0.9916999999999071,-0.9590815509910017,0.9675725630704654,-0.3913368601487758
9918,0.9917999999999071,-0.959080338959255,0.9675723117941878,-0.3913372797660745
9919,0.9918999999999071,-0.9590791156646508,0.9675720600224712,-0.3913376993269178
9920,0.9919999999999071,-0.9590778810956208,0.9675718077541443,-0.39133811883133346
9921,0.9920999999999071,-0.9590766352405843,0.9675715549880313,-0.39133853827932624
9922,0.992199999999907,-0.9590753780879487,0.9675713017229517,-0.3913389576709103
9923,0.992299999999907,-0.9590741096261091,0.9675710479577206,-0.3913393770060947
9924,0.992399999999907,-0.9590728298434477,0.9675707936911485,-0.39133979628489607
9925,0.992499999999907,-0.9590715387283352,0.9675705389220413,-0.3913402155073205
9926,0.992599999999907,-0.9590702362691294,0.9675702836492004,-0.39134063467338476
9927,0.992699999999907,-0.9590689224541763,0.9675700278714224,-0.391341053783102
9928,0.992799999999907,-0.9590675972718091,0.9675697715875,-0.3913414728364818
9929,0.992899999999907,-0.9590662607103491,0.9675695147962208,-0.39134189183353524
9930,0.992999999999907,-0.959064912758105,0.967569257496368,-0.3913423107742766
9931,0.993099999999907,-0.9590635534033736,0.9675689996867206,-0.39134272965871686
9932,0.9931999999999069,-0.959062182634439,0.9675687413660526,-0.39134314848686785
9933,0.9932999999999069,-0.959060800439573,0.9675684825331341,-0.3913435672587367
9934,0.9933999999999069,-0.9590594068070354,0.96756822318673,-0.39134398597434017
9935,0.9934999999999069,-0.9590580017250732,0.9675679633256015,-0.39134440463368736
9936,0.9935999999999069,-0.9590565851819216,0.9675677029485047,-0.39134482323679526
9937,0.9936999999999069,-0.9590551571658031,0.9675674420541917,-0.3913452417836651
9938,0.9937999999999069,-0.9590537176649282,0.9675671806414097,-0.39134566027431034
9939,0.9938999999999069,-0.9590522666674947,0.9675669187089019,-0.3913460787087513
9940,0.9939999999999068,-0.9590508041616882,0.9675666562554067,-0.3913464970869884
9941,0.9940999999999068,-0.959049330135682,0.9675663932796584,-0.3913469154090338
9942,0.9941999999999068,-0.9590478445776374,0.9675661297803866,-0.3913473336749053
9943,0.9942999999999068,-0.9590463474757025,0.9675658657563165,-0.3913477518846042
9944,0.9943999999999068,-0.959044838818014,0.9675656012061692,-0.39134817003814965
9945,0.9944999999999068,-0.9590433185926956,0.9675653361286609,-0.39134858813554896
9946,0.9945999999999068,-0.9590417867878591,0.9675650705225038,-0.39134900617681156
9947,0.9946999999999068,-0.9590402433916035,0.9675648043864057,-0.39134942416194834
9948,0.9947999999999068,-0.9590386883920159,0.9675645377190697,-0.3913498420909714
9949,0.9948999999999067,-0.9590371217771708,0.9675642705191948,-0.39135025996388556
9950,0.9949999999999067,-0.9590355435351303,0.9675640027854756,-0.3913506777807106
9951,0.9950999999999067,-0.9590339536539443,0.9675637345166024,-0.39135109554144903
9952,0.9951999999999067,-0.9590323521216502,0.967563465711261,-0.39135151324610923
9953,0.9952999999999067,-0.959030738926273,0.9675631963681328,-0.3913519308947105
9954,0.9953999999999067,-0.9590291140558257,0.9675629264858951,-0.3913523484872526
9955,0.9954999999999067,-0.9590274774983084,0.9675626560632208,-0.3913527660237545
9956,0.9955999999999067,-0.9590258292417093,0.9675623850987785,-0.3913531835042222
9957,0.9956999999999067,-0.9590241692740039,0.9675621135912321,-0.3913536009286572
9958,0.9957999999999066,-0.9590224975831555,0.9675618415392419,-0.3913540182970805
9959,0.9958999999999066,-0.9590208141571149,0.9675615689414633,-0.39135443560949956
9960,0.9959999999999066,-0.9590191189838208,0.9675612957965477,-0.39135485286592303
9961,0.9960999999999066,-0.9590174120511992,0.9675610221031423,-0.39135527006635135
9962,0.9961999999999066,-0.9590156933471639,0.9675607478598898,-0.3913556872108103
9963,0.9962999999999066,-0.9590139628596162,0.9675604730654285,-0.3913561042992997
9964,0.9963999999999066,-0.959012220576445,0.9675601977183929,-0.391356521331826
9965,0.9964999999999066,-0.9590104664855272,0.9675599218174129,-0.3913569383084038
9966,0.9965999999999066,-0.9590087005747268,0.9675596453611142,-0.3913573552290402
9967,0.9966999999999065,-0.9590069228318956,0.9675593683481185,-0.3913577720937442
9968,0.9967999999999065,-0.9590051332448732,0.967559090777043,-0.3913581889025256
9969,0.9968999999999065,-0.9590033318014864,0.9675588126465009,-0.3913586056553911
9970,0.9969999999999065,-0.9590015184895504,0.9675585339551009,-0.3913590223523528
9971,0.9970999999999065,-0.958999693296867,0.9675582547014476,-0.3913594389934184
9972,0.9971999999999065,-0.9589978562112262,0.9675579748841417,-0.3913598555785956
9973,0.9972999999999065,-0.9589960072204055,0.9675576945017793,-0.391360272107889
9974,0.9973999999999065,-0.9589941463121698,0.9675574135529523,-0.3913606885813124
9975,0.9974999999999065,-0.9589922734742722,0.967557132036249,-0.3913611049988766
9976,0.9975999999999065,-0.9589903886944527,0.9675568499502529,-0.39136152136058466
9977,0.9976999999999064,-0.9589884919604396,0.9675565672935437,-0.39136193766644667
9978,0.9977999999999064,-0.9589865832599479,0.9675562840646966,-0.3913623539164725
9979,0.9978999999999064,-0.9589846625806808,0.9675560002622832,-0.39136277011066617
9980,0.9979999999999064,-0.9589827299103293,0.9675557158848702,-0.39136318624903843
9981,0.9980999999999064,-0.9589807852365715,0.9675554309310211,-0.3913636023316029
9982,0.9981999999999064,-0.9589788285470734,0.9675551453992945,-0.3913640183583565
9983,0.9982999999999064,-0.9589768598294885,0.9675548592882454,-0.39136443432931245
9984,0.9983999999999064,-0.9589748790714578,0.9675545725964241,-0.3913648502444826
9985,0.9984999999999064,-0.9589728862606102,0.9675542853223774,-0.3913652661038706
9986,0.9985999999999063,-0.9589708813845618,0.9675539974646479,-0.3913656819074824
9987,0.9986999999999063,-0.9589688644309166,0.9675537090217737,-0.3913660976553286
9988,0.9987999999999063,-0.9589668353872661,0.9675534199922894,-0.39136651334741934
9989,0.9988999999999063,-0.9589647942411894,0.967553130374725,-0.39136692898375536
9990,0.9989999999999063,-0.9589627409802531,0.9675528401676068,-0.39136734456434913
9991,0.9990999999999063,-0.9589606755920117,0.967552549369457,-0.3913677600892095
9992,0.9991999999999063,-0.9589585980640069,0.9675522579787937,-0.39136817555834
9993,0.9992999999999063,-0.9589565083837681,0.9675519659941308,-0.39136859097174986
9994,0.9993999999999063,-0.9589544065388127,0.9675516734139784,-0.3913690063294493
9995,0.9994999999999062,-0.9589522925166452,0.9675513802368425,-0.3913694216314384
9996,0.9995999999999062,-0.9589501663047577,0.9675510864612251,-0.39136983687772914
9997,0.9996999999999062,-0.9589480278906303,0.9675507920856242,-0.3913702520683291
9998,0.9997999999999062,-0.9589458772617304,0.9675504971085338,-0.3913706672032418
9999,0.9998999999999062,-0.9589437144055131,0.9675502015284437,-0.3913710822824789
10000,0.9999999999999062,-0.9589415393094209,0.96754990534384,-0.39137149730604465


==> CH4P_data.csv <==
,time,min_dof,max_dof,energy
0,0.0,-0.2902670962952597,0.28994609381125724,0.03159107412359309
1,0.0001,-0.06581736204918101,0.07437470602034844,-0.00010501230780033762
2,0.0002,-0.09607809535164481,0.11083786068315345,-0.00026015798596819235
3,0.00030000000000000003,-0.15009328458519988,0.17643092084313047,-0.0006566762410759731
4,0.0004,-0.23679667323713915,0.2821727787030473,-0.0017222431964081931
5,0.0005,-0.37950106591958854,0.45014356120727955,-0.0045824474369370646
6,0.0006000000000000001,-0.5816454382884512,0.6559365920748835,-0.011760059635012626
7,0.0007000000000000001,-0.8071031625890521,0.838565401934827,-0.02698629651503211
8,0.0008000000000000001,-0.9248166337780064,0.9231906838693558,-0.04950099894286948
9,0.0009000000000000002,-0.955241797504594,0.9473154471411892,-0.06933471641682508
10,0.0010000000000000002,-0.9712492205249795,0.9664870539881958,-0.08184839176205329
11,0.0011000000000000003,-0.9759004735060204,0.9744700622634828,-0.09086291210270474
12,0.0012000000000000003,-0.9773575159940071,0.9765958811967334,-0.0988790699658352
13,0.0013000000000000004,-0.9802012757582012,0.977452005531392,-0.10631572516965285
14,0.0014000000000000004,-0.9829072420965922,0.9811548863295101,-0.11325339934829055
15,0.0015000000000000005,-0.9856450278113543,0.9804136593478917,-0.11975905509346703
16,0.0016000000000000005,-0.988518194579711,0.986271335693557,-0.1258415092130168
17,0.0017000000000000006,-0.9899502769084944,0.9949557936201334,-0.13146999973677917
18,0.0018000000000000006,-0.9892147421189613,0.99999999,-0.13669976819400317
19,0.0019000000000000006,-0.9853421323957211,0.99999999,-0.14149000740257903
20,0.0020000000000000005,-0.9858137454692788,0.9853932424697363,-0.14587939963723412
21,0.0021000000000000003,-0.9841302244408535,0.9832497043510097,-0.14998532013571328
22,0.0022,-0.9850779249082483,0.9842346259490004,-0.15387166601066166
23,0.0023,-0.9894193047364013,0.983722836026215,-0.15759720127533874
24,0.0024,-0.9926353510476847,0.9805015491941175,-0.16123574537381255
25,0.0024999999999999996,-0.9922449465029892,0.9818432765794917,-0.16477541961118405
26,0.0025999999999999994,-0.9840425009913354,0.9820147507538646,-0.16801928322275886
27,0.0026999999999999993,-0.9912319893637863,0.9795448901022837,-0.1710425237815754
28,0.002799999999999999,-0.99999999,0.9800920653649118,-0.17396332610410653
29,0.002899999999999999,-0.99999999,0.9801947870926271,-0.17681030396623656
30,0.0029999999999999988,-0.9806266578589383,0.9814028777233408,-0.17959030199636922
31,0.0030999999999999986,-0.9798784153242903,0.9825300587620907,-0.18229872080256151
32,0.0031999999999999984,-0.9783392176226268,0.9825842508952247,-0.18493201048081717
33,0.0032999999999999982,-0.979563882023129,0.9806602323726231,-0.18748674068173868
34,0.003399999999999998,-0.9837861579851717,0.9783161278823452,-0.18989366255812373
35,0.003499999999999998,-0.9891402201810128,0.9795144345318553,-0.19208383767367782
36,0.0035999999999999977,-0.9927600011705666,0.981203104668501,-0.19410351914213989
37,0.0036999999999999976,-0.992943176569645,0.983879946884201,-0.19600886169713205
38,0.0037999999999999974,-0.9874546385406741,0.9827923683090664,-0.19783209176983926
39,0.0038999999999999972,-0.9835959687428222,0.9794563628930422,-0.19959254841536822
40,0.0039999999999999975,-0.9816622498585138,0.9798353868234227,-0.20129297725894935
41,0.004099999999999998,-0.985561238622758,0.978744907941568,-0.20293378348416688
42,0.004199999999999998,-0.9893236541663879,0.9796416608731684,-0.20451514633047968
43,0.004299999999999998,-0.9893954673122011,0.9814229910685253,-0.20604381573621589
44,0.0043999999999999985,-0.9840287812708763,0.9821813412755134,-0.20752821996454818
45,0.004499999999999999,-0.9861643117013149,0.9816560133874007,-0.20897413806838047
46,0.004599999999999999,-0.9888827872224774,0.9795772822421284,-0.2103838748367253
47,0.004699999999999999,-0.9910045925610527,0.9781062458182372,-0.21175882497359796
48,0.0048,-0.9911464792056719,0.9795824633818496,-0.21310195040421948
49,0.0049,-0.9855514100270968,0.982409075416986,-0.21441829423667613
50,0.005,-0.9835067681572537,0.981839762865777,-0.21571537365999074
51,0.0051,-0.9829052634888964,0.9825961016124324,-0.21700480851303583
52,0.005200000000000001,-0.9833164170285603,0.9830691610622947,-0.2183058309964539
53,0.005300000000000001,-0.9812814462027902,0.9832136023337823,-0.21965044870955658
54,0.005400000000000001,-0.9827247163783794,0.9829653571030735,-0.2210800037524371
55,0.005500000000000001,-0.9831995878703997,0.9821029659504313,-0.222548672282906
56,0.005600000000000002,-0.9828226679903588,0.9818787145535955,-0.22385444956598877
57,0.005700000000000002,-0.9840315776094883,0.9838620295131255,-0.22497757430214183
58,0.005800000000000002,-0.984576882354608,0.9855724095000711,-0.22604717351342804
59,0.0059000000000000025,-0.9832941779326279,0.9868613877950412,-0.2270926596045512
60,0.006000000000000003,-0.9835891203611765,0.9872484517361088,-0.2281142343741769
61,0.006100000000000003,-0.9825567828225619,0.9862539006201803,-0.22911041791525324
62,0.006200000000000003,-0.9800127984749436,0.9831764676481468,-0.23008203494677068
63,0.0063000000000000035,-0.9786872448793663,0.9809178545268614,-0.2310295767039965
64,0.006400000000000004,-0.981570268183026,0.9811293011851876,-0.23195294305700198
65,0.006500000000000004,-0.9830434516248291,0.9804906397249415,-0.23285263132580272
66,0.006600000000000004,-0.9822759551403416,0.9807175608832507,-0.2337300884558893
67,0.0067000000000000046,-0.9808644436561181,0.9820071175174858,-0.23458719016167537
68,0.006800000000000005,-0.9802644869177664,0.9836638809206375,-0.2354257739468619
69,0.006900000000000005,-0.9807649970681017,0.9868338507763157,-0.23624745927621757
70,0.007000000000000005,-0.9824480708395296,0.9881590473460781,-0.23705361832575547
71,0.007100000000000006,-0.983972793540198,0.9863006647203115,-0.2378453793014713
72,0.007200000000000006,-0.9824642656933811,0.9794954338072765,-0.23862362330956624
73,0.007300000000000006,-0.9808138401480434,0.9811765809880751,-0.23938898703237008
74,0.007400000000000006,-0.9809273874958413,0.9799657329075909,-0.24014189024529847
75,0.007500000000000007,-0.9811776018928667,0.9809452012397619,-0.2408825825993507
76,0.007600000000000007,-0.9802710770634223,0.9829823900005591,-0.24161119098835
77,0.007700000000000007,-0.9808644549602668,0.9862100741190605,-0.24232776327691224
78,0.0078000000000000074,-0.9815143371561782,0.9864142872329069,-0.2430323147084355
79,0.007900000000000008,-0.9825875600096238,0.9816388348203637,-0.24372487832858708
80,0.008000000000000007,-0.9825482942659969,0.980986781511953,-0.24440555451382795
81,0.008100000000000007,-0.9835196993877999,0.9802156483039723,-0.24507454647930946
82,0.008200000000000006,-0.9844464088525059,0.9797075495737695,-0.2457321688868875
83,0.008300000000000005,-0.9852709110969634,0.9807163098699252,-0.24637883346327139
84,0.008400000000000005,-0.9859209091494369,0.9823152194467121,-0.24701502542829676
85,0.008500000000000004,-0.9863070516521194,0.9815399969553512,-0.2476412781908262
86,0.008600000000000003,-0.9863206253210449,0.9821130719331106,-0.24825814778057703
87,0.008700000000000003,-0.9858313212278824,0.9823181430347209,-0.24886618966563356
88,0.008800000000000002,-0.9846852185869736,0.9821040741639416,-0.24946594161080934
89,0.008900000000000002,-0.9833065847514117,0.9814177111683303,-0.2500579137274191
90,0.009000000000000001,-0.9828436985194521,0.9813970395033278,-0.25064258380674925
91,0.0091,-0.9815365938298188,0.9809259283225146,-0.2512203952280842
92,0.0092,-0.9813279745385572,0.9794294977466311,-0.2517917561479817
93,0.0093,-0.9808599797649628,0.976892008905957,-0.2523570404238251
94,0.009399999999999999,-0.980087925298382,0.9782032942984789,-0.25291659115542253
95,0.009499999999999998,-0.9797759216450712,0.9792077943688969,-0.2534707266732719
96,0.009599999999999997,-0.9810415558767492,0.9803213284664241,-0.2540197473957865
97,0.009699999999999997,-0.9822257729961317,0.9823807841677346,-0.25456394164523843
98,0.009799999999999996,-0.9848924473249137,0.9817801083911781,-0.255103589708052
99,0.009899999999999996,-0.9870808631213749,0.9822071432627679,-0.255638967278123
100,0.009999999999999995,-0.9885487037216714,0.9821990781956177,-0.25617035075467126
101,0.010099999999999994,-0.9890081402008829,0.9816884973232808,-0.2566980272686693
102,0.010199999999999994,-0.9881256950444854,0.9806057836910549,-0.2572223121361216
103,0.010299999999999993,-0.9855243098557251,0.9788798943867395,-0.2577435762767571
104,0.010399999999999993,-0.9837260257786563,0.9812021381814419,-0.25826228667291684
105,0.010499999999999992,-0.9845287020693543,0.9819314002550996,-0.2587790645294589
106,0.010599999999999991,-0.9851256704838929,0.9806523463897763,-0.25929476643536864
107,0.01069999999999999,-0.98546541081248,0.9817806214731315,-0.2598105851546642
108,0.01079999999999999,-0.9854881863655949,0.9828313827198152,-0.26032812816269874
109,0.01089999999999999,-0.9851262490060712,0.9834862826023703,-0.2608493294580141
110,0.010999999999999989,-0.9861618682628958,0.9836827568132757,-0.26137588590867245
111,0.011099999999999988,-0.9886605760138075,0.9833570381667049,-0.26190795977679493
112,0.011199999999999988,-0.9900695110389264,0.9824446396485366,-0.26244291881684956
113,0.011299999999999987,-0.9899528773952978,0.9808808208385745,-0.2629763077836054
114,0.011399999999999987,-0.987812231294456,0.9797699299082016,-0.2635047817362878
115,0.011499999999999986,-0.9831522716270693,0.9806597848172808,-0.26402716597857967
116,0.011599999999999985,-0.9836379796937657,0.9817243074832764,-0.26454348794715893
117,0.011699999999999985,-0.9839637816798257,0.9826914048100192,-0.2650541537225898
118,0.011799999999999984,-0.9840896052823741,0.9832412429127491,-0.2655596434336919
119,0.011899999999999984,-0.9839682525075041,0.983615174740129,-0.26606042338805247
120,0.011999999999999983,-0.98514764263469,0.9836753862389793,-0.2665569214248017
121,0.012099999999999982,-0.9869912025101386,0.9833750708680922,-0.26704952057376213
122,0.012199999999999982,-0.9870881046737202,0.982664458222232,-0.26753855894122947
123,0.012299999999999981,-0.9847369511951762,0.9814909238423088,-0.26802433234051193
124,0.01239999999999998,-0.9805766783520384,0.9797991446869332,-0.26850709867722405
125,0.01249999999999998,-0.9802922248513247,0.979972199843314,-0.26898708380668057
126,0.01259999999999998,-0.9795760564038704,0.981508631393147,-0.26946448857976063
127,0.012699999999999979,-0.9808962659496894,0.9832419771752049,-0.26993949655352406
128,0.012799999999999978,-0.9836534864544659,0.984760425335621,-0.27041228159302766
129,0.012899999999999977,-0.9877398449853044,0.9860058865401498,-0.2708830144974713
130,0.012999999999999977,-0.9905466085089701,0.9869140530289663,-0.2713518681361474
131,0.013099999999999976,-0.9911286675673247,0.9874142612919469,-0.27181902159314786
132,0.013199999999999976,-0.9882578976857403,0.9874294274719421,-0.27228466510535676
133,0.013299999999999975,-0.9828587751292691,0.9868760691713748,-0.2727490081655948
134,0.013399999999999974,-0.9849082705638995,0.985664426178715,-0.2732122926539743
135,0.013499999999999974,-0.9865114922863074,0.9836986907983302,-0.27367481245964775
136,0.013599999999999973,-0.9872701667032785,0.9809528638323641,-0.27413694269442523
137,0.013699999999999973,-0.9864198021742209,0.9814005058249656,-0.2745991862330742
138,0.013799999999999972,-0.9824629917385873,0.9813759536132138,-0.27506225365618825
139,0.013899999999999971,-0.9804031224170386,0.9807933385430692,-0.27552720893892085
140,0.01399999999999997,-0.982607198695662,0.979889782469907,-0.27599574905650304
141,0.01409999999999997,-0.9839406348830457,0.9814717511776186,-0.27647076122703307
142,0.01419999999999997,-0.984127785171307,0.9823852155698717,-0.2769574349118495
143,0.014299999999999969,-0.9828720927011483,0.9823780350719401,-0.2774653276575344
144,0.014399999999999968,-0.9804515565824552,0.9811550587368832,-0.278011199835092
145,0.014499999999999968,-0.9808528078304684,0.9822268600464233,-0.27861726096396805
146,0.014599999999999967,-0.9813354843727164,0.9834397500508434,-0.27927871741875604
147,0.014699999999999967,-0.9818381822093972,0.9841433538951374,-0.2798798646290769
148,0.014799999999999966,-0.9817264195956972,0.9844655879529075,-0.28036184611574533
149,0.014899999999999965,-0.9810639553574825,0.9844122226270587,-0.28076695759990705
150,0.014999999999999965,-0.9793968053296421,0.9835204088733852,-0.28114143169848466
151,0.015099999999999964,-0.9798475787660147,0.9818007475590598,-0.28150699627574166
152,0.015199999999999964,-0.9801767282078772,0.9791184742205208,-0.2818685896210096
153,0.015299999999999963,-0.9799775700416892,0.980041066540033,-0.2822272396658885
154,0.015399999999999962,-0.9791594971332753,0.9823320767124427,-0.28258323010433034
155,0.015499999999999962,-0.9776261567709512,0.9844477290882939,-0.282936699588515
156,0.015599999999999961,-0.9773529855878713,0.9862971220786871,-0.2832877508186103
157,0.01569999999999996,-0.9775229471138248,0.9877713195078726,-0.28363647258238556
158,0.01579999999999996,-0.9774832266222077,0.9887410916393115,-0.28398294532030344
159,0.01589999999999996,-0.977477710790887,0.98905454428483,-0.28432724310160856
160,0.01599999999999996,-0.9777002058037836,0.9885346832421551,-0.28466943412743567
161,0.016099999999999958,-0.977854142951833,0.9869769840928114,-0.2850095795816416
162,0.016199999999999957,-0.9786330396488518,0.9871267745674327,-0.28534773136146957
163,0.016299999999999957,-0.9801310859866893,0.9878832054087523,-0.2856839308545219
164,0.016399999999999956,-0.9817190290584661,0.9875590474877157,-0.28601821053478627
165,0.016499999999999956,-0.9827291963713595,0.9858216701723208,-0.2863505974441041
166,0.016599999999999955,-0.9826108145498977,0.9822807870223329,-0.28668111601582486
167,0.016699999999999954,-0.98108673058861,0.9795253861372729,-0.28700978913450537
168,0.016799999999999954,-0.9803818111966329,0.9807056655939308,-0.28733663873505005
169,0.016899999999999953,-0.9816754962553119,0.9832443164671959,-0.2876616877368852
170,0.016999999999999953,-0.9825008276696654,0.9853951240318041,-0.28798496368829307
171,0.017099999999999952,-0.9827476251966886,0.9868958678359081,-0.2883065038915288
172,0.01719999999999995,-0.982295936287303,0.9873923560061004,-0.28862636298661654
173,0.01729999999999995,-0.9810167087204512,0.9866391220774733,-0.2889446244941152
174,0.01739999999999995,-0.9787727609037012,0.9879167160537066,-0.2892614162442569
175,0.01749999999999995,-0.978809309438317,0.9873494488530242,-0.28957692851419514
176,0.01759999999999995,-0.9803706895135864,0.9839341606475969,-0.28989143557677055
177,0.01769999999999995,-0.9810619400507257,0.9773031912359053,-0.29020532571359264
178,0.017799999999999948,-0.9806342629050152,0.9776511302404894,-0.2905191506776286
179,0.017899999999999947,-0.978818519360972,0.9786911252127274,-0.29083371531780167
180,0.017999999999999947,-0.9769022635309853,0.9795235706423578,-0.2911502487482529
181,0.018099999999999946,-0.9766123959240642,0.9801142700804625,-0.29147074293804054
182,0.018199999999999945,-0.9762551523524435,0.9804274495714873,-0.2917986308691239
183,0.018299999999999945,-0.9774385357486933,0.9804259469874299,-0.2921401087861869
184,0.018399999999999944,-0.978638046093085,0.9800714268179666,-0.29250642521362646
185,0.018499999999999944,-0.9793112343510001,0.9793246188458494,-0.29291617677467036
186,0.018599999999999943,-0.9793329429858305,0.97814557851508,-0.2933884870350818
187,0.018699999999999942,-0.9786213449567617,0.9796359992417891,-0.2938955402385867
188,0.018799999999999942,-0.9802290603324608,0.9804470112787036,-0.2943107469865196
189,0.01889999999999994,-0.9811422761430653,0.9806890642061481,-0.29461902686271635
190,0.01899999999999994,-0.9813684377948088,0.9803631710878006,-0.2948667502468828
191,0.01909999999999994,-0.9799277562859887,0.9787018192293719,-0.2950887492658424
192,0.01919999999999994,-0.9790169244779667,0.9768015934417567,-0.29530149850072074
193,0.01929999999999994,-0.9799697737502211,0.9768220493244276,-0.29550987423188685
194,0.019399999999999938,-0.9806475707541109,0.976735051066701,-0.29571524287988393
195,0.019499999999999938,-0.9809952317210553,0.9765301128667842,-0.2959180262459545
196,0.019599999999999937,-0.9809527074171943,0.9761964310919238,-0.29611840085452423
197,0.019699999999999936,-0.980455067016277,0.976166402692029,-0.29631647741348244
198,0.019799999999999936,-0.9794326541439329,0.9755112379675064,-0.2965123462387977
199,0.019899999999999935,-0.9798540916595041,0.9753757960282814,-0.296706088941494
200,0.019999999999999934,-0.981219228390343,0.97597212172963,-0.29689778160114333
201,0.020099999999999934,-0.9819200948347955,0.9765819326920295,-0.2970874957275866
202,0.020199999999999933,-0.9817908940084448,0.9772890230596494,-0.2972752986226431
203,0.020299999999999933,-0.980653238559413,0.9778961792868711,-0.29746125358368697
204,0.020399999999999932,-0.9796795681093923,0.9782864034637118,-0.29764542008694483
205,0.02049999999999993,-0.9795749974600794,0.9784317999958636,-0.297827853998624
206,0.02059999999999993,-0.979291402981029,0.9783035386403635,-0.29800860782596467
207,0.02069999999999993,-0.9788229767000992,0.9778719958388313,-0.2981877310003331
208,0.02079999999999993,-0.9781643932465691,0.977106910925896,-0.2983652701718853
209,0.02089999999999993,-0.977310803199507,0.9764551676576623,-0.2985412694899117
210,0.02099999999999993,-0.9764569849122304,0.9764102644165723,-0.2987157708442368
211,0.021099999999999928,-0.9789163535252171,0.97630987237205,-0.29888881405051304
212,0.021199999999999927,-0.980719576990274,0.9761520265981699,-0.2990604369739102
213,0.021299999999999927,-0.9816175481392307,0.9759347701898232,-0.2992306755981727
214,0.021399999999999926,-0.9813335946203109,0.9756561559465787,-0.2993995640579887
215,0.021499999999999925,-0.9811071119483352,0.9773320970690224,-0.29956713465884593
216,0.021599999999999925,-0.9811899154617959,0.97901470084451,-0.29973341790922914
217,0.021699999999999924,-0.980729741893956,0.9802268089990748,-0.2998984425846566
218,0.021799999999999924,-0.9796355833353756,0.980855251401858,-0.30006223583333197
219,0.021899999999999923,-0.9783828638713623,0.9807811825575844,-0.3002248233214001
220,0.021999999999999922,-0.9783277616561956,0.979881742671774,-0.30038622940483817
221,0.022099999999999922,-0.9781844358564641,0.9780319184845793,-0.3005464773081659
222,0.02219999999999992,-0.9779479426579689,0.9751065631967267,-0.3007055892886318
223,0.02229999999999992,-0.9783043880185036,0.9724790908203015,-0.300863586768862
224,0.02239999999999992,-0.9790545478213148,0.9733995372027824,-0.3010204904293574
225,0.02249999999999992,-0.9785791328677044,0.974670424428611,-0.30117632026226804
226,0.02259999999999992,-0.9766098083242845,0.9758323976324786,-0.30133109559602067
227,0.022699999999999918,-0.9769239414072953,0.9768652097701618,-0.30148483510508006
228,0.022799999999999918,-0.9778977443141822,0.9777477075829467,-0.3016375568186179
229,0.022899999999999917,-0.9781037883955127,0.9784579125658843,-0.30178927813712025
230,0.022999999999999916,-0.9775997488675734,0.9789731109300848,-0.3019400158588334
231,0.023099999999999916,-0.9777494587036293,0.9792699522452241,-0.30208978621097354
232,0.023199999999999915,-0.9778573336638665,0.9793245563029448,-0.30223860487636717
233,0.023299999999999915,-0.9779220584743863,0.9791126275731228,-0.30238648700579523
234,0.023399999999999914,-0.9783836932552908,0.9789563807906703,-0.30253344721033204
235,0.023499999999999913,-0.9806617124140452,0.9793468451032156,-0.3026794995343972
236,0.023599999999999913,-0.9821369779167046,0.9792383499203713,-0.3028246574177975
237,0.023699999999999912,-0.9825364394526239,0.9785622045685671,-0.3029689336606409
238,0.02379999999999991,-0.9815624494563774,0.9772493505654403,-0.3031123404075712
239,0.02389999999999991,-0.9788985845763561,0.9752312140128713,-0.30325488916555476
240,0.02399999999999991,-0.9776963613004679,0.9724405858774406,-0.3033965908630942
241,0.02409999999999991,-0.9779156771312036,0.9720071890975105,-0.30353745594908493
242,0.02419999999999991,-0.9780768676756274,0.9725501470017847,-0.30367749451913384
243,0.02429999999999991,-0.9781778626793077,0.9732836176678834,-0.30381671644890795
244,0.024399999999999908,-0.9789132692027788,0.9738940150335353,-0.30395513151060477
245,0.024499999999999907,-0.9796356781927239,0.9743701548389574,-0.3040927494514484
246,0.024599999999999907,-0.9796698018716534,0.9747009800428804,-0.3042295800220741
247,0.024699999999999906,-0.9792569528831232,0.9748756093509067,-0.3043656329548946
248,0.024799999999999905,-0.9805927795544901,0.974883383644686,-0.304500917905385
249,0.024899999999999905,-0.9814350369836401,0.9747139100771726,-0.3046354443779078
250,0.024999999999999904,-0.9816693671275993,0.9743571036124234,-0.3047692216609829
251,0.025099999999999904,-0.9811731534530622,0.9747895777020822,-0.30490225879312427
252,0.025199999999999903,-0.9798166840239712,0.9756801025835776,-0.30503456457167233
253,0.025299999999999902,-0.9789360046022875,0.9763689179868226,-0.30516614760583344
254,0.025399999999999902,-0.9786297499760196,0.9768297976610755,-0.305297016404487
255,0.0254999999999999,-0.9782036532239388,0.9771882187152852,-0.3054271794819493
256,0.0255999999999999,-0.9776508292647931,0.9777314009349375,-0.30555664546238553
257,0.0256999999999999,-0.9769642900562956,0.9780985473282374,-0.30568542316569314
258,0.0257999999999999,-0.9792242103150995,0.9782705499878166,-0.3058135216642018
259,0.0258999999999999,-0.9812110744062348,0.9782278534526652,-0.30594095030796653
260,0.025999999999999898,-0.9823481619303477,0.9779505319222512,-0.3060677187251756
261,0.026099999999999898,-0.9823838861018778,0.9774183719945401,-0.3061938368113052
262,0.026199999999999897,-0.98105017014457,0.9770098830045726,-0.3063193147243681
263,0.026299999999999896,-0.9780681177630465,0.9771507597139409,-0.3064441629036995
264,0.026399999999999896,-0.9781903968350304,0.977230406301897,-0.30656839212604015
265,0.026499999999999895,-0.9778397286264945,0.9772404580254256,-0.3066920136069583
266,0.026599999999999895,-0.9775373596784074,0.9771718644156708,-0.30681503914922215
267,0.026699999999999894,-0.9775523205048992,0.977014854518456,-0.3069374813354512
268,0.026799999999999893,-0.9774977010020682,0.9767589027415575,-0.30705935376141097
269,0.026899999999999893,-0.9773697994632881,0.9764313091669595,-0.3071806713101692
270,0.026999999999999892,-0.9771648786120833,0.976435441935875,-0.3073014504754796
271,0.02709999999999989,-0.9773561674335671,0.9764085610056761,-0.3074217097545165
272,0.02719999999999989,-0.9778004967099846,0.9764380873931332,-0.30754147014428723
273,0.02729999999999989,-0.977287280814126,0.976426597722173,-0.30766075579264074
274,0.02739999999999989,-0.9764263962820076,0.9763723634199073,-0.3077795948748107
275,0.02749999999999989,-0.9764987798070616,0.9762736360373083,-0.3078980207940383
276,0.02759999999999989,-0.9765990973288425,0.9761286484814548,-0.30801607384627117
277,0.027699999999999888,-0.9767959000656454,0.9759356162705718,-0.30813380355576
278,0.027799999999999887,-0.9775721927180181,0.9756927388103165,-0.3082512719989159
279,0.027899999999999887,-0.979121415803133,0.9753982006970097,-0.30836855861929224
280,0.027999999999999886,-0.9801725369658603,0.9750501730593936,-0.3084857673518327
281,0.028099999999999885,-0.9805927922150407,0.9746468149538425,-0.308603037418366
282,0.028199999999999885,-0.9802338168657558,0.9742709559765538,-0.30872056011032417
283,0.028299999999999884,-0.978930181585219,0.9750773466016922,-0.30883860557402176
284,0.028399999999999884,-0.9790580685959913,0.975942456552849,-0.30895756666925717
285,0.028499999999999883,-0.9797288979776467,0.9767060758951174,-0.3090780324303875
286,0.028599999999999882,-0.9793173226566371,0.9773557124763664,-0.3092009129954965
287,0.028699999999999882,-0.9775457121218418,0.9778785058292366,-0.309327651655138
288,0.02879999999999988,-0.9771179043310553,0.9782612648032758,-0.3094605699280973
289,0.02889999999999988,-0.9774101088277677,0.9784905081681357,-0.30960334991572164
290,0.02899999999999988,-0.9776238663234411,0.9785525080322345,-0.3097613763008139
291,0.02909999999999988,-0.9777523152067729,0.978433335874852,-0.3099406835354748
292,0.02919999999999988,-0.9777883953656685,0.9781189109439,-0.31014284404938974
293,0.029299999999999878,-0.9777252599157024,0.9775950507295272,-0.31035771678331403
294,0.029399999999999878,-0.9775568795700289,0.9768475231881277,-0.3105701739506898
295,0.029499999999999877,-0.9773501404980623,0.9758621003628979,-0.3107744264246844
296,0.029599999999999876,-0.9776670357719744,0.9750040407453489,-0.3109707288931282
297,0.029699999999999876,-0.9779524316767612,0.9759777836962987,-0.3111600052674734
298,0.029799999999999875,-0.9782046903786474,0.9768713340345395,-0.3113429521584325
299,0.029899999999999875,-0.9784221403947757,0.9776670015055754,-0.31152008196263464
300,0.029999999999999874,-0.9786030767801344,0.978345557884574,-0.3116917893273755
301,0.030099999999999873,-0.978745761423677,0.9788862223804394,-0.3118583969875653
302,0.030199999999999873,-0.9788484234432271,0.9792665583374854,-0.3120201867807571
303,0.030299999999999872,-0.9789092596661612,0.9794624228877162,-0.31217741907322
304,0.03039999999999987,-0.9789264351812932,0.9794480140948224,-0.31233034168386803
305,0.03049999999999987,-0.9788980839467777,0.9791959976873061,-0.31247919177694106
306,0.03059999999999987,-0.9788223094392104,0.9786776713701714,-0.3126241948771452
307,0.03069999999999987,-0.9786971853303101,0.9778631238031487,-0.31276556386513954
308,0.03079999999999987,-0.9785207561794579,0.976721355007953,-0.312903499189411
309,0.03089999999999987,-0.9782910381328833,0.9752203378100739,-0.31303819023960033
310,0.030999999999999868,-0.9780060196233635,0.9733270124358588,-0.3131698170976058
311,0.031099999999999867,-0.9776636620678558,0.972008028654717,-0.3132985518540255
312,0.031199999999999867,-0.9772619005643506,0.972821459939552,-0.31342455912481426
313,0.03129999999999987,-0.977520930265435,0.9735508848622502,-0.31354799588614674
314,0.03139999999999987,-0.9777580718918936,0.974185778805608,-0.31366901097842004
315,0.031499999999999875,-0.9778163038135053,0.9747152936682159,-0.31378774461324793
316,0.03159999999999988,-0.9776745855520832,0.975128287463018,-0.3139043280899202
317,0.03169999999999988,-0.9773108016189574,0.9754133562832975,-0.3140188837993727
318,0.031799999999999884,-0.9767018016302663,0.9756966036185594,-0.31413152550186985
319,0.03189999999999989,-0.9758629793189217,0.9761309505471099,-0.3142423588118001
320,0.03199999999999989,-0.9763083880510277,0.9764654280171436,-0.3143514818023536
321,0.03209999999999989,-0.9766282332680252,0.9766918145354757,-0.314458985647082
322,0.032199999999999895,-0.9768037258716252,0.9768686270260812,-0.3145649552348098
323,0.0322999999999999,-0.9768145549859242,0.9771650650182215,-0.31466946972020804
324,0.0323999999999999,-0.976638866131559,0.9774042591429922,-0.3147726029964663
325,0.032499999999999904,-0.9762532521846676,0.9775818146160281,-0.31487442409414673
326,0.03259999999999991,-0.9765517545043283,0.9776931991779302,-0.31497499751978775
327,0.03269999999999991,-0.9770061612104937,0.9781832910584047,-0.31507438355053624
328,0.03279999999999991,-0.9774064909898029,0.9785120904646094,-0.31517263849926264
329,0.032899999999999915,-0.9777449346496542,0.9785403609302565,-0.315269814960835
330,0.03299999999999992,-0.9780130468654719,0.9782197889333649,-0.31536596204623
331,0.03309999999999992,-0.9782017211852045,0.9774986957383274,-0.3154611256080204
332,0.033199999999999924,-0.9783011648739863,0.9767016706949373,-0.31555534845817707
333,0.03329999999999993,-0.97830087335622,0.9762121812046464,-0.315648670578159
334,0.03339999999999993,-0.978189604172318,0.9756157889783993,-0.3157411293201694
335,0.03349999999999993,-0.9779553505780977,0.9756021721330791,-0.3158327595984326
336,0.033599999999999935,-0.9775853151627227,0.9758059339034144,-0.3159235940694228
337,0.03369999999999994,-0.9770658841313594,0.9759823243560163,-0.31601366330011627
338,0.03379999999999994,-0.9763826031757141,0.9761301063299802,-0.3161029959237735
339,0.033899999999999944,-0.9755201561219874,0.9762480262783548,-0.31619161878320756
340,0.03399999999999995,-0.9754326415095033,0.9763348149839725,-0.316279557061725
341,0.03409999999999995,-0.9764051422049447,0.9763891883121164,-0.316366834402502
342,0.03419999999999995,-0.9772565779692083,0.9764098479984256,-0.31645347301726595
343,0.034299999999999956,-0.9779665040027495,0.9763954824702126,-0.3165394937854845
344,0.03439999999999996,-0.9785131382129244,0.9763447676991547,-0.3166249163452279
345,0.03449999999999996,-0.9788733815427041,0.9762563680831248,-0.31670975917710065
346,0.034599999999999964,-0.9790228505010781,0.9761289373547423,-0.3167940396823737
347,0.03469999999999997,-0.9789359226589875,0.9769575811434892,-0.3168777742564442
348,0.03479999999999997,-0.9785857957473519,0.9780146272584088,-0.3169609783585941
349,0.03489999999999997,-0.9779445608325834,0.9787770646740739,-0.31704366657877914
350,0.034999999999999976,-0.9769832898519184,0.9791892362493686,-0.31712585270202265
351,0.03509999999999998,-0.9756721375701028,0.9791923847205299,-0.3172075497707995
352,0.03519999999999998,-0.9746929090773049,0.9787250914449719,-0.3172887701455403
353,0.035299999999999984,-0.9752307836092569,0.9777237907932866,-0.31736952556329023
354,0.03539999999999999,-0.9757536021920596,0.976123355102855,-0.3174498271942703
355,0.03549999999999999,-0.9762599059674097,0.9754307175116848,-0.31752968569594314
356,0.03559999999999999,-0.9767481819614485,0.9758293979245292,-0.3176091112642051
357,0.035699999999999996,-0.9772168624032045,0.9761365863895868,-0.3176881136809058
358,0.0358,-0.9776643240928684,0.9763453963840149,-0.317766702357165
359,0.0359,-0.9780888878247876,0.9764488777754204,-0.31784488637173725
360,0.036000000000000004,-0.9784888178698378,0.9764400342414437,-0.3179226745039263
361,0.03610000000000001,-0.9788623215215321,0.9763118411357319,-0.3180000752605802
362,0.03620000000000001,-0.9792075487098961,0.9760572637331928,-0.31807709689702957
363,0.03630000000000001,-0.9795225916867686,0.9756692757812376,-0.318153747432055
364,0.036400000000000016,-0.9798054847858191,0.975140878277804,-0.31823003465732996
365,0.03650000000000002,-0.9800542042602032,0.9747995432606411,-0.31830596614197526
366,0.03660000000000002,-0.9802666682004209,0.9751892102727646,-0.31838154923327244
367,0.036700000000000024,-0.9804407365346162,0.9755241098780518,-0.3184567910546308
368,0.03680000000000003,-0.980574211113251,0.9762402185682418,-0.3185316985020857
369,0.03690000000000003,-0.980664835879811,0.9772654492022295,-0.3186062782405678
370,0.03700000000000003,-0.9807102971289663,0.978038283228923,-0.31868053670117086
371,0.037100000000000036,-0.9807082238533857,0.9785187181705709,-0.31875448008037605
372,0.03720000000000004,-0.980656188180225,0.9786653791932048,-0.31882811434200303
373,0.03730000000000004,-0.9805517058981432,0.9784357987381755,-0.31890144522238434
374,0.037400000000000044,-0.9803922370755604,0.9777867199324082,-0.31897447823891245
375,0.03750000000000005,-0.9801751867707608,0.9766744202928367,-0.31904721870180464
376,0.03760000000000005,-0.9798979058343384,0.9753025523719365,-0.3191196717286404
377,0.03770000000000005,-0.9795576918044243,0.9748258109186304,-0.31919184226106717
378,0.037800000000000056,-0.9796506674015532,0.9742388813075877,-0.31926373508282274
379,0.03790000000000006,-0.979770573550343,0.9735360837590179,-0.3193353548381751
380,0.03800000000000006,-0.9798585369405007,0.972711661450114,-0.3194067060499267
381,0.038100000000000064,-0.9799130115212643,0.9717597892071669,-0.3194777931361171
382,0.03820000000000007,-0.9799324140011836,0.9706745826521231,-0.3195486204247599
383,0.03830000000000007,-0.9799151237790836,0.9705823619036369,-0.3196191921660334
384,0.03840000000000007,-0.9798594829083764,0.9705915373335986,-0.3196895125416111
385,0.038500000000000076,-0.9797637960950967,0.9705975682358434,-0.3197595856709515
386,0.03860000000000008,-0.9796263307298878,0.9711894794419952,-0.3198294156145237
387,0.03870000000000008,-0.9794453169540321,0.9723884811504026,-0.31989900637414886
388,0.038800000000000084,-0.9792189477594703,0.9733960085395643,-0.31996836189075634
389,0.03890000000000009,-0.9789453791226296,0.9741765502554446,-0.3200374860399002
390,0.03900000000000009,-0.9786227301717483,0.9746930904548273,-0.32010638262562185
391,0.03910000000000009,-0.978249083387263,0.9753569136265084,-0.3201750553730115
392,0.039200000000000096,-0.9778224848347243,0.9759948274570663,-0.3202435079202774
393,0.0393000000000001,-0.9773409444296098,0.9764340237570449,-0.320311743810732
394,0.0394000000000001,-0.9768024362333297,0.9766506500499075,-0.3203797664853881
395,0.039500000000000104,-0.9764477521987842,0.9766202216305516,-0.320447579276721
396,0.03960000000000011,-0.9768558171734302,0.9763177378758502,-0.32051518540407753
397,0.03970000000000011,-0.9770039002923683,0.9757178080561435,-0.32058258797125
398,0.03980000000000011,-0.9768581541174359,0.9747947853848842,-0.3206497899664261
399,0.039900000000000116,-0.9763833171650753,0.9741607067439468,-0.3207167942647902
400,0.04000000000000012,-0.9761222641158512,0.9745997783329763,-0.32078360363379466
401,0.04010000000000012,-0.9765266398986256,0.9749869093087983,-0.3208502207409145
402,0.040200000000000125,-0.9768594359283065,0.9753186810610562,-0.3209166481636359
403,0.04030000000000013,-0.9772301029281053,0.9755916490729368,-0.3209828884011855
404,0.04040000000000013,-0.9775837663147674,0.9758023488212267,-0.3210489438874737
405,0.04050000000000013,-0.9777484468008854,0.9759473017654745,-0.3211148170045364
406,0.040600000000000136,-0.9776994513827804,0.9760230214071375,-0.32118051009589565
407,0.04070000000000014,-0.9777050459660716,0.9760260193987502,-0.32124602547914155
408,0.04080000000000014,-0.9780962487573458,0.9759528116824259,-0.3213113654571065
409,0.040900000000000145,-0.9783935739227344,0.9757999246364458,-0.3213765323272997
410,0.04100000000000015,-0.9785859320378854,0.9755639012083138,-0.3214415283891069
411,0.04110000000000015,-0.9786615359206422,0.9753901142330457,-0.32150635594865495
412,0.04120000000000015,-0.9786078948508264,0.9758700385086659,-0.3215710173211811
413,0.041300000000000156,-0.9784118114972877,0.9762903621152893,-0.3216355148309967
414,0.04140000000000016,-0.978059381336749,0.9766459345986673,-0.32169985080910246
415,0.04150000000000016,-0.9777567518856441,0.9769314482979129,-0.3217640275887258
416,0.041600000000000165,-0.9781093287447973,0.9771414431605859,-0.32182804749896926
417,0.04170000000000017,-0.9784212233900994,0.9772703121833722,-0.32189191285693347
418,0.04180000000000017,-0.9786893783935977,0.9773123074849026,-0.3219556259586384
419,0.04190000000000017,-0.9789106288087832,0.9772615470136975,-0.32201918906917754
420,0.042000000000000176,-0.9790817017054164,0.9771120218904691,-0.32208260441248987
421,0.04210000000000018,-0.9791992158861272,0.9768576043800772,-0.32214587416130086
422,0.04220000000000018,-0.9792596817944966,0.9764920564843269,-0.32220900042767575
423,0.042300000000000185,-0.9792595016240313,0.9760090391425519,-0.3222719852547208
424,0.04240000000000019,-0.9791949696370497,0.9758682160994576,-0.32233483060992413
425,0.04250000000000019,-0.9790789681559116,0.9757218894819529,-0.3223975383805312
426,0.04260000000000019,-0.9789357342025843,0.9755438494155653,-0.32246011037135364
427,0.042700000000000196,-0.9787261748983238,0.9753331294222025,-0.3225225483051755
428,0.0428000000000002,-0.9784466949914842,0.9750887542599231,-0.3225848538259156
429,0.0429000000000002,-0.9780936046955083,0.974809740281817,-0.322647028504398
430,0.043000000000000205,-0.9776631207656777,0.9744950957961741,-0.3227090738465559
431,0.04310000000000021,-0.9771513677926632,0.9741438214267746,-0.32277099130367093
432,0.04320000000000021,-0.9774906738520142,0.9737549104722664,-0.3228327822841608
433,0.04330000000000021,-0.9778755551015942,0.9733273492637702,-0.3228944481662609
434,0.043400000000000216,-0.9782303914705135,0.9728601175200394,-0.3229559903111063
435,0.04350000000000022,-0.9785527984780774,0.9728128005830895,-0.3230174100754376
436,0.04360000000000022,-0.9788402939161648,0.9728679434182923,-0.3230787088234122
437,0.043700000000000225,-0.9790902959544218,0.9729199913074932,-0.323139887937026
438,0.04380000000000023,-0.9793001213230961,0.9729687800617708,-0.3232009488246751
439,0.04390000000000023,-0.9794669835820868,0.973014139464432,-0.3232618929276316
440,0.04400000000000023,-0.9795879914846277,0.9730558931523168,-0.323322721724181
441,0.044100000000000236,-0.9796601474437832,0.973093858496439,-0.32338343673144404
442,0.04420000000000024,-0.9796803461096172,0.9731278464820659,-0.3234440395048442
443,0.04430000000000024,-0.9796453730644962,0.9731576615883305,-0.3235045316353666
444,0.044400000000000245,-0.9795519036435103,0.9731831016674751,-0.32356491474485727
445,0.04450000000000025,-0.9795955508728065,0.9732039578238112,-0.32362519047952704
446,0.04460000000000025,-0.9796447028671558,0.9733557355832658,-0.3236853605020789
447,0.04470000000000025,-0.9795289941774409,0.9740176237559888,-0.3237454264827644
448,0.044800000000000256,-0.9792313950758911,0.9745511978627865,-0.3238053900898312
449,0.04490000000000026,-0.9787340098669117,0.9749423579922222,-0.32386525297972896
450,0.04500000000000026,-0.9780180850794965,0.9751766674474218,-0.32392501678763147
451,0.045100000000000265,-0.9770640235142952,0.9752394020451408,-0.3239846831187022
452,0.04520000000000027,-0.976262238071568,0.9751156024953518,-0.3240442535404914
453,0.04530000000000027,-0.9759528390088513,0.9747901296079976,-0.32410372957701883
454,0.045400000000000273,-0.9762119749441035,0.9744236123204566,-0.32416311270467224
455,0.045500000000000276,-0.9764356589420476,0.974934101732695,-0.32422240435036026
456,0.04560000000000028,-0.9766224799973795,0.975389134231527,-0.32428160589188393
457,0.04570000000000028,-0.9767710236281703,0.9757837741786847,-0.3243407186606552
458,0.045800000000000285,-0.9768798725521454,0.9761129333051218,-0.3243997439465504
459,0.04590000000000029,-0.976947607374205,0.976371375742297,-0.3244586830047179
460,0.04600000000000029,-0.9769728072841785,0.9765537237438295,-0.32451753706393904
461,0.046100000000000294,-0.9769540507635507,0.9766544641081815,-0.32457630733613135
462,0.046200000000000296,-0.9768899162996801,0.976667955308715,-0.32463499502649046
463,0.0463000000000003,-0.9767789831058425,0.9765884353328779,-0.3246936013437571
464,0.0464000000000003,-0.9769294272110335,0.976410030227383,-0.32475212751013005
465,0.046500000000000305,-0.9776946869691823,0.9761267633411068,-0.3248105747702614
466,0.04660000000000031,-0.9784369771611251,0.975732565252009,-0.32486894439913067
467,0.04670000000000031,-0.9791527940173549,0.9752212843587389,-0.32492723770822624
468,0.046800000000000314,-0.9798384283654157,0.9748481924533476,-0.32498545605005796
469,0.046900000000000316,-0.9804899592849542,0.9746666057145466,-0.3250436008207046
470,0.04700000000000032,-0.9811032478689261,0.9744342918988609,-0.32510167346045016
471,0.04710000000000032,-0.9816739311292293,0.9741497331856999,-0.325159675452542
472,0.047200000000000325,-0.9821974160881692,0.9738114233780929,-0.32521760832012997
473,0.04730000000000033,-0.9826688741000845,0.9734178694269606,-0.3252754736216429
474,0.04740000000000033,-0.9830832354500989,0.9729675929331358,-0.3253332729447844
475,0.047500000000000334,-0.9834351842792365,0.9724591316234604,-0.32539100789943826
476,0.047600000000000336,-0.9837191538869351,0.9723236669506342,-0.32544868010974604
477,0.04770000000000034,-0.9839293224632562,0.9722807715801796,-0.32550629120580044
478,0.04780000000000034,-0.9840596093037144,0.9722331310922626,-0.32556384281515904
479,0.047900000000000345,-0.9841036715595824,0.9721805771442734,-0.32562133655471986
480,0.04800000000000035,-0.9840549015756833,0.9723264751566559,-0.32567877402320106
481,0.04810000000000035,-0.9839064248660451,0.9729897313273803,-0.3257361567946433
482,0.048200000000000354,-0.9836510987753164,0.9735662693581622,-0.3257934864132815
483,0.04830000000000036,-0.9832815118705345,0.9740470242110733,-0.3258507643899979
484,0.04840000000000036,-0.9827899841037256,0.9744226919509703,-0.32590799220068023
485,0.04850000000000036,-0.9821685677809653,0.974683751906943,-0.32596517128650804
486,0.048600000000000365,-0.9814090493680038,0.9748204904771461,-0.3260223030562937
487,0.04870000000000037,-0.9805029521565136,0.9748230265006365,-0.32607938889083443
488,0.04880000000000037,-0.979984076064454,0.9746813381000732,-0.3261364301490428
489,0.048900000000000374,-0.9806664205647182,0.974385290879252,-0.32619342817569386
490,0.04900000000000038,-0.9813157405478962,0.9739246673399318,-0.3262503843104251
491,0.04910000000000038,-0.9819276518121427,0.973653295700175,-0.3263072998975911
492,0.04920000000000038,-0.9824974805216415,0.9739297721875431,-0.32636417629652975
493,0.049300000000000385,-0.9830202504940077,0.9741935629566436,-0.32642101489182124
494,0.04940000000000039,-0.9834906703799366,0.9744439908956656,-0.3264778171030581
495,0.04950000000000039,-0.9839031207855231,0.9746803612834332,-0.3265345843937812
496,0.049600000000000394,-0.9842516413915128,0.9749019616552299,-0.3265913182791797
497,0.0497000000000004,-0.9845299181272931,0.975108061680522,-0.32664802033234286
498,0.0498000000000004,-0.9847312704606072,0.975297913052812,-0.32670469218884873
499,0.0499000000000004,-0.9848486388667611,0.9754707493917374,-0.32676133554959585
500,0.050000000000000405,-0.9848745725434694,0.9756257861574046,-0.3268179521818474
501,0.05010000000000041,-0.9848012174394191,0.9757622205768092,-0.32687454391855425
502,0.05020000000000041,-0.9846203046661396,0.9759185174270062,-0.3269311126560698
503,0.050300000000000414,-0.9843231393638336,0.9760865081244237,-0.3269876603504177
504,0.05040000000000042,-0.9839005900924619,0.976170706072427,-0.32704418901238025
505,0.05050000000000042,-0.9833430788196144,0.9761655683326886,-0.3271007007016169
506,0.05060000000000042,-0.9826405715765221,0.9761359772656159,-0.32715719752022243
507,0.050700000000000425,-0.9817825698530236,0.9761429119339364,-0.3272136816059462
508,0.05080000000000043,-0.9807581028013852,0.9761251105039164,-0.32727015512556684
509,0.05090000000000043,-0.9802868792958388,0.9760816230085317,-0.327326620268657
510,0.051000000000000434,-0.9804162365470905,0.9760114810601805,-0.3273830792422435
511,0.05110000000000044,-0.9807733775218943,0.9759136978746343,-0.3274395342666063
512,0.05120000000000044,-0.9813087820033416,0.9757872683033448,-0.3274959875725638
513,0.05130000000000044,-0.9817677951665845,0.9756311688744143,-0.3275524414005379
514,0.051400000000000445,-0.9821414615852525,0.9754443578427113,-0.32760889800153725
515,0.05150000000000045,-0.982420251107343,0.9752257752497681,-0.3276653596402019
516,0.05160000000000045,-0.9825940361782602,0.9749743429942228,-0.3277218285998873
517,0.051700000000000454,-0.982652069264279,0.97468896491367,-0.3277783071897052
518,0.05180000000000046,-0.982582960562844,0.97436852687883,-0.32783479775336244
519,0.05190000000000046,-0.9823746562117149,0.9740118969009615,-0.32789130267942423
520,0.05200000000000046,-0.982014417233859,0.9736179252534032,-0.327947824412698
521,0.052100000000000465,-0.9814887994783714,0.9734725618406092,-0.32800436546631384
522,0.05220000000000047,-0.9807836348387232,0.9737964538980689,-0.3280609284339477
523,0.05230000000000047,-0.9798840140473131,0.9740279626807539,-0.328117516001875
524,0.052400000000000474,-0.9787742713587093,0.9741600203642611,-0.32817413096030945
525,0.05250000000000048,-0.9777142610026555,0.974185441157685,-0.3282307762137183
526,0.05260000000000048,-0.9785685137945357,0.9740969369598856,-0.3282874547897902
527,0.05270000000000048,-0.9793779436308003,0.9738871338193983,-0.3283441698468684
528,0.052800000000000485,-0.9801337439964508,0.9735485891271478,-0.3284009246797324
529,0.05290000000000049,-0.980826262250084,0.9730738094599866,-0.32845772272370394
530,0.05300000000000049,-0.9814449375963314,0.9729140928039334,-0.3285145675571583
531,0.053100000000000494,-0.9819782353691465,0.9731247845215009,-0.3285714629025952
532,0.0532000000000005,-0.982413577578601,0.9733167160053544,-0.3286284126265325
533,0.0533000000000005,-0.9827372697299729,0.973489224577796,-0.3286854207384349
534,0.0534000000000005,-0.9829344239929189,0.9736416443400953,-0.32874249138918715
535,0.053500000000000505,-0.9829888788807771,0.9737733064698288,-0.3287996288693655
536,0.05360000000000051,-0.9828831156952295,0.9738835395232718,-0.32885683760789436
537,0.05370000000000051,-0.9825981720986929,0.9739716697428162,-0.32891412217149213
538,0.053800000000000514,-0.9821135532939769,0.9740370213693595,-0.3289714872654915
539,0.05390000000000052,-0.9814071414150953,0.9740789169595803,-0.3290289377364632
540,0.05400000000000052,-0.9805241787329819,0.9740966777079862,-0.3290864785772941
541,0.05410000000000052,-0.9805791042739698,0.9740896237735903,-0.32914411493504353
542,0.054200000000000526,-0.9804141026745603,0.9740570746110351,-0.3292018521221748
543,0.05430000000000053,-0.9814516986380405,0.9739983493059593,-0.3292596956314194
544,0.05440000000000053,-0.9826160038332862,0.9739127669143596,-0.3293176511546271
545,0.054500000000000534,-0.9836977153153265,0.97415135499459,-0.32937572460579456
546,0.05460000000000054,-0.9846771848811493,0.9745755770391874,-0.3294339221483263
547,0.05470000000000054,-0.9855325142015847,0.9749492687397183,-0.3294922502265321
548,0.05480000000000054,-0.9862393700953621,0.9752690008534598,-0.32955071560122146
549,0.054900000000000546,-0.9867707896086362,0.9755313061384685,-0.329609325389194
550,0.05500000000000055,-0.9870969751771682,0.9757326854295221,-0.3296680871063645
551,0.05510000000000055,-0.9871850803720986,0.9758696139135203,-0.32972700871426147
552,0.055200000000000554,-0.9869989869814209,0.9759385475854931,-0.3297860986696574
553,0.05530000000000056,-0.9864990744517934,0.9759359298642166,-0.32984536597713815
554,0.05540000000000056,-0.9856419830000911,0.9758581983443753,-0.32990482024465295
555,0.05550000000000056,-0.9843803719886093,0.9757017916602765,-0.3299644717420596
556,0.055600000000000566,-0.9826626754261457,0.9754631564343871,-0.3300243314631255
557,0.05570000000000057,-0.9821640073246984,0.9751387542824755,-0.3300844111914997
558,0.05580000000000057,-0.9834726341964998,0.9747250688459462,-0.33014472357154934
559,0.055900000000000574,-0.984635033465081,0.9742186128210966,-0.3302052821852977
560,0.05600000000000058,-0.9856081483343765,0.9736159349545385,-0.3302661016369897
561,0.05610000000000058,-0.9863420116074222,0.9729136269739354,-0.33032719764736435
562,0.05620000000000058,-0.9867788606515406,0.9726271416658584,-0.33038858716012814
563,0.056300000000000586,-0.9868521597746539,0.9726870294402086,-0.3304502884638107
564,0.05640000000000059,-0.9864855263974716,0.9726539351219927,-0.330512321332917
565,0.05650000000000059,-0.9855915595133735,0.9725220800494937,-0.33057470719314525
566,0.056600000000000594,-0.9840705715524991,0.9723688696690042,-0.330637469316712
567,0.0567000000000006,-0.9818092277374512,0.9721409084945717,-0.33070063305511055
568,0.0568000000000006,-0.9812256420297458,0.9719960414972049,-0.3307642261185165
569,0.0569000000000006,-0.9821563547731442,0.9719862026737649,-0.3308282789133835
570,0.057000000000000606,-0.9827902208193297,0.9719408639566015,-0.3308928249527675
571,0.05710000000000061,-0.9830419146347151,0.9719573006428877,-0.3309579013579755
572,0.05720000000000061,-0.9828093425760257,0.9723368596916212,-0.3310235494756587
573,0.057300000000000614,-0.9819706333139833,0.9727056590682183,-0.33108981564194134
574,0.05740000000000062,-0.9803805745202135,0.9730628402851416,-0.33115675213603324
575,0.05750000000000062,-0.9792296366652808,0.9734075129383859,-0.33122441838133826
576,0.05760000000000062,-0.9803518885914663,0.9737387540985956,-0.33129288247551325
577,0.057700000000000626,-0.9809906921921816,0.974055607721426,-0.33136222316682845
578,0.05780000000000063,-0.9809413432348626,0.9743570840785668,-0.33143253245093407
579,0.05790000000000063,-0.9799350220075239,0.9746421592103549,-0.33150391905425786
580,0.058000000000000634,-0.9780667201501895,0.9749097744004058,-0.3315765132229731
581,0.05810000000000064,-0.9790276198044362,0.9751588356722134,-0.33165047349783133
582,0.05820000000000064,-0.9788944762567143,0.9753882133072527,-0.3317259966118887
583,0.05830000000000064,-0.9769711287892419,0.9755967413838125,-0.3318033324668947
584,0.058400000000000646,-0.9724202040845636,0.9757832173356076,-0.3318828076424724
585,0.05850000000000065,-0.9726861940554412,0.9759464015292172,-0.3319648636801356
586,0.05860000000000065,-0.9729379487958921,0.9760850168595752,-0.33205012162965514
587,0.058700000000000654,-0.9731746052403834,0.9761977483630996,-0.33213949424611106
588,0.05880000000000066,-0.9733952649016531,0.9762832428485715,-0.3322343856864369
589,0.05890000000000066,-0.9735989876771483,0.9763401085465095,-0.3323370511793863
590,0.05900000000000066,-0.973784782102162,0.976366914778459,-0.332451236317991
591,0.059100000000000666,-0.9745640303072663,0.976362191648218,-0.332583225744949
592,0.05920000000000067,-0.9757188219269545,0.976324429757443,-0.33274306980523577
593,0.05930000000000067,-0.9767992458421452,0.9762520799481712,-0.33294357443918104
594,0.059400000000000674,-0.9777886358398882,0.9761435530745558,-0.3331874378854381
595,0.05950000000000068,-0.9786688455774818,0.9759972198058251,-0.33343418638020633
596,0.05960000000000068,-0.979384183480976,0.9757982826744266,-0.3336174100916717
597,0.05970000000000068,-0.9800186003491901,0.9755843319144156,-0.333746259453363
598,0.059800000000000686,-0.9804490534037771,0.9753142886270499,-0.33383657720556725
599,0.05990000000000069,-0.9806805768931954,0.9749997582198769,-0.33390506617488236
600,0.06000000000000069,-0.9806882290779678,0.9746385644271546,-0.33396143983231114
601,0.060100000000000695,-0.9804446998309876,0.9742289327995062,-0.33401124776573016
602,0.0602000000000007,-0.9799208180659958,0.9739351013820079,-0.3340575605251943
603,0.0603000000000007,-0.9790858524769193,0.9741201919359959,-0.3341020238692084
604,0.0604000000000007,-0.9779076126174363,0.9742696812520454,-0.3341454999256175
605,0.060500000000000706,-0.9763525523915503,0.9743821800891225,-0.3341884340753227
606,0.06060000000000071,-0.9758383452251106,0.9744562704611827,-0.33423105504801315
607,0.06070000000000071,-0.9759563030750994,0.9744905344027301,-0.3342734805134581
608,0.060800000000000715,-0.9760536986650613,0.9744835716813451,-0.33431577163343706
609,0.06090000000000072,-0.9761296717338692,0.9744340085989744,-0.3343579608830537
610,0.06100000000000072,-0.9761833448287899,0.9743405009799291,-0.3344000661383627
611,0.06110000000000072,-0.9762138234395153,0.9742017339453356,-0.33444209778963024
612,0.061200000000000726,-0.9762201961852941,0.97401642030163,-0.3344840623361392
613,0.06130000000000073,-0.9762015350410759,0.9738428298121796,-0.3345259642111897
614,0.06140000000000073,-0.9761568955889064,0.9738941763324199,-0.33456780671640907
615,0.061500000000000735,-0.9760853172855124,0.9739340139426902,-0.3346095925061455
616,0.06160000000000074,-0.9759858237422935,0.9739621485925511,-0.3346513238427225
617,0.06170000000000074,-0.9758574230177818,0.973978326456878,-0.33469300273344016
618,0.06180000000000074,-0.9756991079246234,0.9739822464433356,-0.3347346310052562
619,0.061900000000000746,-0.9755098563536673,0.9739735703876677,-0.33477621034577804
620,0.06200000000000075,-0.9752886316173863,0.9739519310602683,-0.33481774232539074
621,0.06210000000000075,-0.976193364579778,0.9739169383087584,-0.334859228408533
622,0.062200000000000755,-0.9772582373673829,0.973868183701932,-0.3349006699586579
623,0.06230000000000076,-0.9782191651891926,0.9738052440099418,-0.33494206823960193
624,0.06240000000000076,-0.9790557982224685,0.9737276838002624,-0.3349834244152401
625,0.06250000000000076,-0.9797460546678061,0.9736350573708908,-0.33502473954872003
626,0.06260000000000077,-0.9802660801406679,0.9735269101906712,-0.3350660146022933
627,0.06270000000000077,-0.9805902202301027,0.9734027799743881,-0.33510725043852146
628,0.06280000000000077,-0.9806910089703839,0.9732621974872672,-0.33514844782340036
629,0.06290000000000077,-0.9805391759500274,0.9731046871484776,-0.33518960743170895
630,0.06300000000000078,-0.9801036745966242,0.9729297674845985,-0.33523072985476915
631,0.06310000000000078,-0.9793517338127973,0.9727369514703481,-0.33527181561044195
632,0.06320000000000078,-0.9782489346045397,0.9725257467839254,-0.33531286515509423
633,0.06330000000000079,-0.9767593126657919,0.9725885855591224,-0.33535387889707735
634,0.06340000000000079,-0.9748454871106533,0.9726891301936865,-0.3353948572110587
635,0.06350000000000079,-0.9747734043576769,0.9727771994376474,-0.3354358004525462
636,0.0636000000000008,-0.9747955078367319,0.9728524663541341,-0.3354767089719137
637,0.0637000000000008,-0.9748099447584964,0.9729146019737207,-0.3355175831272662
638,0.0638000000000008,-0.9748165171585577,0.9729632753686395,-0.3355584232955437
639,0.0639000000000008,-0.974815023759163,0.9729981537298822,-0.33559922988142044
640,0.0640000000000008,-0.9748052601080844,0.9730189024472222,-0.33564000332366417
641,0.06410000000000081,-0.974787018704015,0.9730251851921702,-0.33568074409878035
642,0.06420000000000081,-0.9747600891105065,0.9731724772144767,-0.3357214527218219
643,0.06430000000000081,-0.974724258060151,0.9733641164987563,-0.33576212974440706
644,0.06440000000000082,-0.9746793095504547,0.973518126331145,-0.335802775750162
645,0.06450000000000082,-0.9746250249326424,0.9736320760080966,-0.33584339134769353
646,0.06460000000000082,-0.9745611829944548,0.9737034541395787,-0.3358839771615253
647,0.06470000000000083,-0.9744875600378647,0.9738268539857644,-0.3359245338213684
648,0.06480000000000083,-0.9748416140336277,0.9741772558010734,-0.3359650619502833
649,0.06490000000000083,-0.9760245029194614,0.9745031665020202,-0.3360055621522895
650,0.06500000000000083,-0.9771193339781842,0.9748027200523318,-0.3360460350001447
651,0.06510000000000084,-0.9781060112382488,0.975073977536514,-0.33608648102398825
652,0.06520000000000084,-0.9789625521316778,0.9753149261014533,-0.33612690070155327
653,0.06530000000000084,-0.9796650279675319,0.9755234780120349,-0.3361672944506385
654,0.06540000000000085,-0.9801875179965183,0.9756974698226026,-0.3362076626243358
655,0.06550000000000085,-0.9805020802796002,0.9758346616633681,-0.3362480055094662
656,0.06560000000000085,-0.9805787425758219,0.9759327366386262,-0.3362883233283618
657,0.06570000000000085,-0.9803855162760525,0.9759893003320937,-0.33632861624399263
658,0.06580000000000086,-0.9798884360176591,0.9760018804140682,-0.33636888436808815
659,0.06590000000000086,-0.9790516270308836,0.9759679263455842,-0.3364091277718483
660,0.06600000000000086,-0.9778374015273454,0.9758848091764083,-0.3364493464984925
661,0.06610000000000087,-0.9762063846043184,0.9757498214365727,-0.3364895405768546
662,0.06620000000000087,-0.974117669280913,0.9755601771250646,-0.3365297100352253
663,0.06630000000000087,-0.972795941668865,0.9753130118040271,-0.33656985491456254
664,0.06640000000000087,-0.9730350738717398,0.9750053828119716,-0.33660997528032627
665,0.06650000000000088,-0.9732552600712735,0.9746342696145577,-0.3366500712323628
666,0.06660000000000088,-0.9734555653988848,0.9741965743158784,-0.3366901429122964
667,0.06670000000000088,-0.9736350376537914,0.9736891223563082,-0.3367301905081641
668,0.06680000000000089,-0.973792707475585,0.9731086634243268,-0.3367702142560528
669,0.06690000000000089,-0.9739583210187581,0.9724518726089338,-0.3368102144387674
670,0.06700000000000089,-0.9742470626569315,0.9717153518161985,-0.3368501913814956
671,0.0671000000000009,-0.9745150584569043,0.9715661587200896,-0.3368901454447862
672,0.0672000000000009,-0.9747611833483708,0.9714335398438783,-0.3369300770149744
673,0.0673000000000009,-0.9749842914148207,0.9714437225593899,-0.33696998649264
674,0.0674000000000009,-0.9751832163683948,0.9716444081246604,-0.3370098742795516
675,0.0675000000000009,-0.9753567720580509,0.9718322794221494,-0.3370497407647971
676,0.06760000000000091,-0.9755037530111509,0.9720070192725362,-0.33708958631087693
677,0.06770000000000091,-0.9760417072277653,0.9721683131969296,-0.3371294112407006
678,0.06780000000000092,-0.9771342137536745,0.9723158495334576,-0.33716921582613346
679,0.06790000000000092,-0.9781064305466383,0.9724493195496893,-0.3372090002791881
680,0.06800000000000092,-0.978933789959426,0.9725684175510297,-0.337248764746293
681,0.06810000000000092,-0.9795895205877446,0.9726728409852429,-0.33728850930624693
682,0.06820000000000093,-0.9800446072052784,0.9727622905432611,-0.3373282339720489
683,0.06830000000000093,-0.9802677734972377,0.9728364702564584,-0.3373679386965327
684,0.06840000000000093,-0.9802254908584219,0.9728950875905646,-0.33740762338148167
685,0.06850000000000094,-0.9798820160008574,0.9729378535364093,-0.33744728788958794
686,0.06860000000000094,-0.9791994594225247,0.9729644826976811,-0.33748693205844976
687,0.06870000000000094,-0.9781378859844833,0.9729746933758983,-0.337526555715662
688,0.06880000000000094,-0.9766554480070033,0.9729682076527788,-0.33756615869404216
689,0.06890000000000095,-0.9758063341308241,0.9729447514702015,-0.33760574084596734
690,0.06900000000000095,-0.9758813733068159,0.9729040547079403,-0.3376453020560851
691,0.06910000000000095,-0.9759338097554753,0.9728458512593521,-0.3376848422516906
692,0.06920000000000096,-0.9759627343913666,0.9727698791051836,-0.33772436141019274
693,0.06930000000000096,-0.9759672221161658,0.9726758803856599,-0.3377638595634282
694,0.06940000000000096,-0.9759463320755286,0.9725636014709939,-0.33780333679862395
695,0.06950000000000096,-0.9758991079433766,0.9724327930304502,-0.33784279325589617
696,0.06960000000000097,-0.9758245782335635,0.9722832101000738,-0.337882229122514
697,0.06970000000000097,-0.9757217566387615,0.9721146121491796,-0.3379216446240538
698,0.06980000000000097,-0.9755896423962774,0.9719267631456767,-0.3379610400128949
699,0.06990000000000098,-0.9754272206803892,0.9720976235639168,-0.3380004155546033
700,0.07000000000000098,-0.9752334630206626,0.9726219155735283,-0.33803977151289466
701,0.07010000000000098,-0.9750073277455993,0.9731152202514401,-0.33807910813405584
702,0.07020000000000098,-0.9747828158311975,0.9735743450509402,-0.3381184256317918
703,0.07030000000000099,-0.9748187876478048,0.9739959517426872,-0.33815772417356144
704,0.07040000000000099,-0.9748397999580893,0.9743765547513915,-0.3381970038693297
705,0.07050000000000099,-0.9757977729656993,0.9747125198191767,-0.3382362647636357
706,0.070600000000001,-0.9768620007277165,0.9750000630001834,-0.33827550683163665
707,0.070700000000001,-0.9777883889558616,0.975235249986121,-0.3383147299794601
708,0.070800000000001,-0.9785491258161644,0.975413995759575,-0.33835393404889774
709,0.070900000000001,-0.97911394610363,0.9755320645714964,-0.33839311882614725
710,0.071000000000001,-0.979450114119624,0.9755850702419179,-0.3384322840538971
711,0.07110000000000101,-0.9795224355726841,0.9755684767886684,-0.3384714294459669
712,0.07120000000000101,-0.9792933008856308,0.9754775993975247,-0.33851055470330926
713,0.07130000000000102,-0.978722761599541,0.9753076057582037,-0.33854965953036775
714,0.07140000000000102,-0.9777686408826368,0.9750535178028987,-0.3385887436505792
715,0.07150000000000102,-0.9763866785439936,0.9747102138962773,-0.33862780682018623
716,0.07160000000000102,-0.9745307104584381,0.974272431536504,-0.33866684883938913
717,0.07170000000000103,-0.9735695974482337,0.9737347706343045,-0.3387058695604102
718,0.07180000000000103,-0.9733389080164964,0.9730916974400692,-0.3387448688919689
719,0.07190000000000103,-0.9730871560216566,0.9723375491865625,-0.3387838467999957
720,0.07200000000000104,-0.9728139247102268,0.971466539506686,-0.33882280330460335
721,0.07210000000000104,-0.9725187968789331,0.9712946352862891,-0.3388617384733852
722,0.07220000000000104,-0.9722013550185087,0.9714982544228447,-0.33890065241142003
723,0.07230000000000104,-0.971861181458131,0.971692658546143,-0.3389395452484053
724,0.07240000000000105,-0.9714978585103722,0.9718774162089987,-0.3389784171236248
725,0.07250000000000105,-0.971110968616526,0.9720520862426728,-0.339017268169538
726,0.07260000000000105,-0.9709718035623552,0.9722162177130382,-0.33905609849510304
727,0.07270000000000106,-0.9711926200922996,0.9723693498813053,-0.339094908169745
728,0.07280000000000106,-0.9713947776778994,0.9725110121694215,-0.3391336972093076
729,0.07290000000000106,-0.9715773604981534,0.9726407241302607,-0.3391724655649205
730,0.07300000000000106,-0.971739434520262,0.972757995422728,-0.33921121311569835
731,0.07310000000000107,-0.9722398436986612,0.9728623257919053,-0.3392499396659926
732,0.07320000000000107,-0.9734832469018104,0.9729532050543815,-0.3392886449473466
733,0.07330000000000107,-0.9746256492913203,0.9730301130889037,-0.33932732862525883
734,0.07340000000000108,-0.9756413923902703,0.9730925198325181,-0.3393659903101137
735,0.07350000000000108,-0.9765022653686255,0.9731398852823595,-0.33940462957163003
736,0.07360000000000108,-0.9771774643049315,0.9731716595032823,-0.33944324595567343
737,0.07370000000000108,-0.9776335790666015,0.9731872826415284,-0.33948183900222056
738,0.07380000000000109,-0.9778346101753771,0.973186184944652,-0.3395204082632488
739,0.07390000000000109,-0.9777420175394437,0.973167786787937,-0.33955895331928826
740,0.07400000000000109,-0.9773148025227998,0.9732307776043809,-0.3395974737935983
741,0.0741000000000011,-0.976509624517714,0.9733494775586767,-0.3396359693631688
742,0.0742000000000011,-0.9754621448696847,0.9734600178799916,-0.33967443976589157
743,0.0743000000000011,-0.975256104017954,0.9735620825633128,-0.33971288480365375
744,0.0744000000000011,-0.9748907007995213,0.973655348907825,-0.3397513043411547
745,0.07450000000000111,-0.9747036116850905,0.9737394874648221,-0.3397896983006157
746,0.07460000000000111,-0.9749730621108381,0.9738141619874593,-0.3398280666526932
747,0.07470000000000111,-0.9752211602421931,0.9738790293824692,-0.33986640940404567
748,0.07480000000000112,-0.9754468519846518,0.9739337396639665,-0.3399047265823406
749,0.07490000000000112,-0.9756490649376665,0.9739779359094604,-0.3399430182193731
750,0.07500000000000112,-0.9758267087371145,0.9740112542181991,-0.3399812843334785
751,0.07510000000000112,-0.9759786754224447,0.9740333236719627,-0.3400195249122382
752,0.07520000000000113,-0.9761038398284827,0.9740437662984311,-0.34005773989661575
753,0.07530000000000113,-0.9762010600017924,0.9740421970372519,-0.3400959291677003
754,0.07540000000000113,-0.9762691776414111,0.9740282237089345,-0.34013409253697935
755,0.07550000000000114,-0.9763070185636946,0.9740014469867103,-0.34017222974093636
756,0.07560000000000114,-0.9763133931909281,0.9743921114118006,-0.3402103404404237
757,0.07570000000000114,-0.9762870970632728,0.9747557564789203,-0.3402484242249749
758,0.07580000000000114,-0.9762269113735472,0.975059643871994,-0.34028648062174793
759,0.07590000000000115,-0.9761316035242601,0.9752989392871788,-0.34032450910850914
760,0.07600000000000115,-0.97599992770624,0.9754686636380216,-0.34036250912975513
761,0.07610000000000115,-0.9758306254981426,0.9755636978288348,-0.34040048011472185
762,0.07620000000000116,-0.9756224264860502,0.9755787881947445,-0.34043842149610226
763,0.07630000000000116,-0.9753740489023243,0.9755085526738999,-0.3404763327281039
764,0.07640000000000116,-0.9750842002828202,0.9753474877726052,-0.34051421330262344
765,0.07650000000000116,-0.9748458157605522,0.9750899763714527,-0.3405520627626084
766,0.07660000000000117,-0.9750077398183226,0.9747302964006108,-0.3405898807117292
767,0.07670000000000117,-0.9751520451208697,0.974262630387159,-0.34062766681994333
768,0.07680000000000117,-0.9752779994111219,0.9736810758494271,-0.3406654208247092
769,0.07690000000000118,-0.9753848577222187,0.9729796564858021,-0.34070314252785067
770,0.07700000000000118,-0.9754718625362324,0.9721523340813606,-0.34074083178837516
771,0.07710000000000118,-0.9758868921714986,0.9714779565719399,-0.34077848851173825
772,0.07720000000000118,-0.976347184087979,0.9714411923838595,-0.34081611263617606
773,0.07730000000000119,-0.9766982883713974,0.9714308685077544,-0.3408537041168883
774,0.07740000000000119,-0.9769257741847036,0.9714102405928552,-0.34089126290903005
775,0.07750000000000119,-0.9770142134779105,0.9713790913508162,-0.3409287889504786
776,0.0776000000000012,-0.9769471618623058,0.9713372020017225,-0.3409662821454217
777,0.0777000000000012,-0.9767071448853339,0.971284352308758,-0.3410037423497203
778,0.0778000000000012,-0.9762756513745772,0.9712203206133304,-0.3410411693590742
779,0.0779000000000012,-0.9756331357226649,0.9711448838705866,-0.34107856290062855
780,0.07800000000000121,-0.9750747625814697,0.9710578176852546,-0.3411159226287241
781,0.07810000000000121,-0.9748900149064564,0.9709588963477548,-0.3411532481250113
782,0.07820000000000121,-0.9748224068470869,0.9710559494609757,-0.3411905389029697
783,0.07830000000000122,-0.9747623094442961,0.9711523545847565,-0.3412277944165966
784,0.07840000000000122,-0.9746921034730398,0.9712447248651791,-0.3412650140726059
785,0.07850000000000122,-0.9746115885158024,0.9713329752265284,-0.34130219724538136
786,0.07860000000000122,-0.9745205626047433,0.9714170198307537,-0.34133934329360877
787,0.07870000000000123,-0.9744188222451673,0.9714967720842288,-0.3413764515775454
788,0.07880000000000123,-0.9743061624400803,0.9715721446445763,-0.34141352147572607
789,0.07890000000000123,-0.9741823767158317,0.9716430494275263,-0.341450552400129
790,0.07900000000000124,-0.9740472571488561,0.9717093976137736,-0.3414875438088963
791,0.07910000000000124,-0.9739005943935181,0.9717710996557991,-0.34152449521596656
792,0.07920000000000124,-0.9737421777110716,0.9718280652846237,-0.3415614061971527
793,0.07930000000000124,-0.9735717949997424,0.9718802035164603,-0.34159827639256213
794,0.07940000000000125,-0.9733892328259408,0.9719274226592329,-0.34163510550531867
795,0.07950000000000125,-0.9733158533749584,0.9719696303189302,-0.34167189329691744
796,0.07960000000000125,-0.9734903427372033,0.9720067334057639,-0.3417086395795152
797,0.07970000000000126,-0.9736542143667426,0.9720386381401025,-0.3417453442058482
798,0.07980000000000126,-0.9738071301469836,0.9720652500581501,-0.3417820070571999
799,0.07990000000000126,-0.9739487489816893,0.9720864740173472,-0.34181862803033586
800,0.08000000000000126,-0.9740787268775286,0.9721022142014611,-0.34185520702398525
801,0.08010000000000127,-0.9741967170290174,0.9721123741253485,-0.3418917439256865
802,0.08020000000000127,-0.9743023699058233,0.9721168566393615,-0.3419282385996871
803,0.08030000000000127,-0.9743953333424076,0.9721155639333784,-0.3419646908766098
804,0.08040000000000128,-0.9744752526299723,0.9721083975404389,-0.34200110054539057
805,0.08050000000000128,-0.9745417706106732,0.972095258339965,-0.3420374673480103
806,0.08060000000000128,-0.9745945277740611,0.972383735404118,-0.34207379097729784
807,0.08070000000000128,-0.9746331623557016,0.9726820057287309,-0.34211007107787944
808,0.08080000000000129,-0.9746573104379267,0.9729308125641148,-0.34214630725029416
809,0.08090000000000129,-0.9746666060526595,0.9731271878500354,-0.3421824990578931
810,0.0810000000000013,-0.9746606812862574,0.9732681427694588,-0.34221864603610497
811,0.0811000000000013,-0.9746391663863032,0.9733506737914424,-0.3422547477035115
812,0.0812000000000013,-0.9746016898702814,0.9733717691558981,-0.3422908035738589
813,0.0813000000000013,-0.9745478786360607,0.9733284157813692,-0.3423268131684114
814,0.0814000000000013,-0.97447735807411,0.973217606545654,-0.3423627760277513
815,0.08150000000000131,-0.9743897521813604,0.9730363478582048,-0.3423986917223758
816,0.08160000000000131,-0.9745563231874425,0.9727816674159361,-0.3424345598615589
817,0.08170000000000131,-0.9747771245045628,0.9724506220134209,-0.34247038010000447
818,0.08180000000000132,-0.9749743437490989,0.9720403052668672,-0.34250615214207236
819,0.08190000000000132,-0.9751912236114204,0.9715478551102259,-0.34254187574348455
820,0.08200000000000132,-0.9754089124332997,0.9711120513761753,-0.34257755071057994
821,0.08210000000000132,-0.9756027486226672,0.9709893389684536,-0.3426131768972918
822,0.08220000000000133,-0.9757716231230261,0.9708588696154363,-0.3426487542001297
823,0.08230000000000133,-0.9759144081514187,0.9707205324627306,-0.34268428255150596
824,0.08240000000000133,-0.9760299575794581,0.9705742159782442,-0.34271976191179593
825,0.08250000000000134,-0.9761171073440513,0.9704198079471835,-0.34275519226049445
826,0.08260000000000134,-0.9761746758878763,0.9702571954668773,-0.34279057358693105
827,0.08270000000000134,-0.9762014646295725,0.9701385812376458,-0.34282590588093004
828,0.08280000000000134,-0.9761962584634862,0.9704058219240812,-0.34286118912379676
829,0.08290000000000135,-0.9761578262886983,0.970663124734555,-0.3428964232800693
830,0.08300000000000135,-0.9760849215669463,0.9709099630862295,-0.3429316082903063
831,0.08310000000000135,-0.97597628290893,0.9711457989892017,-0.34296674406534705
832,0.08320000000000136,-0.9758306346883774,0.9713700830567505,-0.34300183048217897
833,0.08330000000000136,-0.9756466876831227,0.971582254523286,-0.34303686738166295
834,0.08340000000000136,-0.9754231397423444,0.971781741270161,-0.3430718545682116
835,0.08350000000000136,-0.9751586764789895,0.9719679598595168,-0.34310679181139403
836,0.08360000000000137,-0.9748519719863112,0.9721403155763294,-0.3431416788493473
837,0.08370000000000137,-0.9745965966859462,0.9722982024788357,-0.3431765153938033
838,0.08380000000000137,-0.9746362812641538,0.9724410034575162,-0.34321130113643045
839,0.08390000000000138,-0.9746755661991584,0.9725680903028208,-0.3432460357561071
840,0.08400000000000138,-0.9747144418072706,0.972678823781822,-0.343280718926705
841,0.08410000000000138,-0.9747528982826087,0.9727725537239905,-0.34331535032499055
842,0.08420000000000138,-0.9747909256949444,0.9728486191162861,-0.3433499296382405
843,0.08430000000000139,-0.9748285139875187,0.9729063482077634,-0.3433844565711708
844,0.08440000000000139,-0.97486565297483,0.9729450586238931,-0.34341893085192865
845,0.0845000000000014,-0.9749023323404015,0.9729640574908005,-0.3434533522369703
846,0.0846000000000014,-0.9749385416345291,0.9729894139210593,-0.3434877205145907
847,0.0847000000000014,-0.9749742702720179,0.9731653284296325,-0.3435220355071896
848,0.0848000000000014,-0.9750095075299071,0.9733306311757688,-0.3435562970722044
849,0.0849000000000014,-0.9750442425451936,0.9734848791767305,-0.343590505101831
850,0.08500000000000141,-0.9750784643125532,0.9736276208469267,-0.3436246595216214
851,0.08510000000000141,-0.9751121616820669,0.9737583959963618,-0.3436587602881431
852,0.08520000000000141,-0.9751453233569564,0.9738767358344069,-0.3436928073858246
853,0.08530000000000142,-0.9751779378913302,0.9739821629790352,-0.34372680082315654
854,0.08540000000000142,-0.9752099936879467,0.9740741914716629,-0.3437607406284078
855,0.08550000000000142,-0.9752414789959956,0.9741523267977352,-0.3437946268450724
856,0.08560000000000142,-0.9752723819089015,0.9742160659131871,-0.3438284595271469
857,0.08570000000000143,-0.9753026903621524,0.9742648972769143,-0.3438622387344328
858,0.08580000000000143,-0.9753425370234339,0.9742983008893815,-0.3438959645280358
859,0.08590000000000143,-0.9753782461221665,0.9743157483374872,-0.3439296369662056
860,0.08600000000000144,-0.9753952298129893,0.9743167028458146,-0.34396325610064354
861,0.08610000000000144,-0.975417732641253,0.9743006193343786,-0.3439968219734735
862,0.08620000000000144,-0.9754448821522388,0.9742669444829859,-0.3440303346148689
863,0.08630000000000144,-0.9754713613817784,0.9742151168023155,-0.34406379404152293
864,0.08640000000000145,-0.9754971571014325,0.9741445667118258,-0.34409720025592017
865,0.08650000000000145,-0.9755222559085285,0.9740547166245866,-0.34413055324646624
866,0.08660000000000145,-0.9755466442242648,0.9739449810391305,-0.3441638529884143
867,0.08670000000000146,-0.9755703082918484,0.9738147666384155,-0.3441970994454653
868,0.08680000000000146,-0.9755932341746573,0.9736634723959788,-0.3442302925720655
869,0.08690000000000146,-0.9756154077544292,0.9734904896893669,-0.3442634323161012
870,0.08700000000000147,-0.9756368147294743,0.9732952024209073,-0.34429651862198163
871,0.08710000000000147,-0.9756574406129049,0.9730769871458966,-0.34432955143386207
872,0.08720000000000147,-0.9756772707308826,0.9728352132082618,-0.3443625306989118
873,0.08730000000000147,-0.9756962902208768,0.9725692428837517,-0.3443954563704458
874,0.08740000000000148,-0.9757144840299301,0.9722784315307068,-0.3444283284108346
875,0.08750000000000148,-0.9757318369129262,0.9719621277484494,-0.34446114679402257
876,0.08760000000000148,-0.9757483334308549,0.9716196735433265,-0.3444939115076806
877,0.08770000000000149,-0.9757639579490686,0.9712504045024333,-0.3445266225548547
878,0.08780000000000149,-0.9757786946355254,0.9708536499750338,-0.34455927995514113
879,0.08790000000000149,-0.9757925274590102,0.9704287332616861,-0.34459188374535427
880,0.0880000000000015,-0.9758054401873311,0.9699749718110747,-0.3446244339797459
881,0.0881000000000015,-0.9758174163854798,0.9695388837665999,-0.3446569307297457
882,0.0882000000000015,-0.9758284394137543,0.9695527306169626,-0.3446893740833183
883,0.0883000000000015,-0.975838492425832,0.9695667027793553,-0.34472176414394473
884,0.0884000000000015,-0.975847558366789,0.9695807945080922,-0.34475410102933873
885,0.08850000000000151,-0.9758556199710585,0.9695949998192307,-0.3447863848698317
886,0.08860000000000151,-0.975862659760318,0.9696093125340023,-0.34481861580663575
887,0.08870000000000151,-0.975868660041302,0.9696237263204814,-0.3448507939898972
888,0.08880000000000152,-0.9758736029035302,0.9696382347328486,-0.34488291957672285
889,0.08890000000000152,-0.9758774702169457,0.9696528312477021,-0.3449149927291062
890,0.08900000000000152,-0.9758802436294549,0.9696675092969762,-0.3449470136119254
891,0.08910000000000153,-0.9758819045643651,0.9696822622970949,-0.34497898239097635
892,0.08920000000000153,-0.9758824342177099,0.9696970836740811,-0.3450108992311665
893,0.08930000000000153,-0.9758818135554601,0.9697119668844141,-0.3450427642948498
894,0.08940000000000153,-0.9761138538431139,0.9697269054315165,-0.3450745777403849
895,0.08950000000000154,-0.976363780742802,0.9697418928778453,-0.3451063397209531
896,0.08960000000000154,-0.9765889891602764,0.9697569228526591,-0.345138050383606
897,0.08970000000000154,-0.9767882274542637,0.9697719890556431,-0.34516970986868134
898,0.08980000000000155,-0.9769602189831218,0.9697870852566699,-0.345201318309436
899,0.08990000000000155,-0.9771036624268573,0.9698022052920853,-0.3452328758320206
900,0.09000000000000155,-0.9772172321482737,0.9698173430579871,-0.3452643825557585
901,0.09010000000000155,-0.977299578593898,0.969832492501049,-0.34529583859365404
902,0.09020000000000156,-0.97734932873521,0.9698476476074898,-0.3453272440531523
903,0.09030000000000156,-0.9773650865505626,0.9698628023908212,-0.3453585990371358
904,0.09040000000000156,-0.9773454335480375,0.9698779508790162,-0.3453899036450731
905,0.09050000000000157,-0.9772889293293379,0.9698930871017117,-0.3454211579742723
906,0.09060000000000157,-0.9771941121946667,0.9699082050780258,-0.3454523621212872
907,0.09070000000000157,-0.9770594997883878,0.9699232988054869,-0.345483516183287
908,0.09080000000000157,-0.9768835897851154,0.9699383622504957,-0.34551462025947755
909,0.09090000000000158,-0.9766648606157243,0.96995338934063,-0.3455456744524713
910,0.09100000000000158,-0.9764017722326234,0.9699683739589936,-0.34557667886957427
911,0.09110000000000158,-0.9760927669134895,0.9699833099406897,-0.345607633623983
912,0.09120000000000159,-0.9757362701025192,0.9699981910713884,-0.3456385388357997
913,0.09130000000000159,-0.9755963425010814,0.9700130110878474,-0.3456693946329603
914,0.09140000000000159,-0.9755667241898283,0.9700277636801534,-0.3457002011519371
915,0.0915000000000016,-0.9755354712607581,0.9700424424953675,-0.34573095853828556
916,0.0916000000000016,-0.9755025583072433,0.9700570411422079,-0.34576166694701277
917,0.0917000000000016,-0.9754679595854456,0.9700715531963513,-0.3457923265427292
918,0.0918000000000016,-0.9754316490084345,0.9700859722059232,-0.34582293749967946
919,0.0919000000000016,-0.9753936001402467,0.9701002916967398,-0.34585350000154164
920,0.09200000000000161,-0.9753537861898967,0.9701145051768809,-0.34588401424112336
921,0.09210000000000161,-0.9753121800053441,0.9701286061401948,-0.3459144804198847
922,0.09220000000000161,-0.9752687540674289,0.9701425880683788,-0.34594489874735207
923,0.09230000000000162,-0.9752234804837809,0.9701564444313155,-0.3459752694404223
924,0.09240000000000162,-0.9751763309827127,0.9701701686853944,-0.3460055927225833
925,0.09250000000000162,-0.9751272769071022,0.9701837542695971,-0.34603586882306486
926,0.09260000000000163,-0.9750762892082746,0.9701971945991671,-0.34606609797595617
927,0.09270000000000163,-0.9750233384398863,0.9702104830567305,-0.3460962804192727
928,0.09280000000000163,-0.9749683947518212,0.9703625515716434,-0.3461264163940298
929,0.09290000000000163,-0.9749114278841025,0.970654297754501,-0.3461565061433296
930,0.09300000000000164,-0.9748524071608249,0.9709352498056999,-0.34618654991144154
931,0.09310000000000164,-0.9748072161116149,0.9712048322401263,-0.34621654794295387
932,0.09320000000000164,-0.9747571908605844,0.9714624579544887,-0.3462465004819508
933,0.09330000000000165,-0.9746931673597317,0.971707528290491,-0.3462764077712569
934,0.09340000000000165,-0.9746148415227833,0.9719394331078466,-0.34630627005175274
935,0.09350000000000165,-0.9745253921806465,0.9721575508673085,-0.34633608756174866
936,0.09360000000000165,-0.9744533800805999,0.9723612487238799,-0.34636586053647445
937,0.09370000000000166,-0.9743790872440807,0.972549882630366,-0.3463955892076369
938,0.09380000000000166,-0.974302479452937,0.9727227974514249,-0.34642527380305166
939,0.09390000000000166,-0.9742235220198953,0.9728793270882599,-0.34645491454638133
940,0.09400000000000167,-0.9741421797828183,0.9730187946140968,-0.34648451165698796
941,0.09410000000000167,-0.974058417098991,0.9731405124205738,-0.3465140653498259
942,0.09420000000000167,-0.9739721978394319,0.9732437823751643,-0.34654357583546347
943,0.09430000000000167,-0.9738834853832249,0.9733278959897442,-0.3465730433201749
944,0.09440000000000168,-0.9737922426118689,0.9733921346003975,-0.346602468006089
945,0.09450000000000168,-0.9736984319036369,0.9734357695585472,-0.34663185009143366
946,0.09460000000000168,-0.9736020151279456,0.9735151855786234,-0.34666118977084975
947,0.09470000000000169,-0.9736728223953973,0.9736411986339054,-0.3466904872357256
948,0.09480000000000169,-0.9738460064738924,0.973752293253821,-0.346719742674603
949,0.09490000000000169,-0.9740090034230107,0.9738479102162191,-0.3467489562736059
950,0.0950000000000017,-0.9741614464144129,0.9739274814798963,-0.34677812821689624
951,0.0951000000000017,-0.9743029631650278,0.9739904302818523,-0.34680725868715573
952,0.0952000000000017,-0.9744331760033114,0.9740361712429366,-0.3468363478660358
953,0.0953000000000017,-0.9745517019416439,0.974064110481921,-0.34686539593463833
954,0.0954000000000017,-0.9746581527546672,0.9740736457380065,-0.3468944030739542
955,0.09550000000000171,-0.9747521350633314,0.9740641665017693,-0.3469233694652968
956,0.09560000000000171,-0.9748332504243912,0.9740350541545204,-0.3469522952906849
957,0.09570000000000171,-0.9749010954250648,0.9739856821160462,-0.34698118073319073
958,0.09580000000000172,-0.9749592487755414,0.9739154160006745,-0.3470100259772644
959,0.09590000000000172,-0.9751519590454862,0.9738236137815962,-0.3470388312089725
960,0.09600000000000172,-0.9753145816549824,0.973709625963353,-0.34706759661623704
961,0.09610000000000173,-0.9755457037886061,0.973572795762388,-0.34709632238897287
962,0.09620000000000173,-0.9758737625211314,0.9734124592955368,-0.3471250087192285
963,0.09630000000000173,-0.9761800439909324,0.9732279457763211,-0.34715365580121904
964,0.09640000000000173,-0.9764632905307143,0.9730185777188951,-0.3471822638313902
965,0.09650000000000174,-0.9767222156275184,0.9727836711494732,-0.3472108330083784
966,0.09660000000000174,-0.9769555041068299,0.9725225358250613,-0.3472393635329506
967,0.09670000000000174,-0.9771618123532145,0.9722344754592969,-0.3472678556079387
968,0.09680000000000175,-0.9773397685685719,0.9719187879551924,-0.3472963094381325
969,0.09690000000000175,-0.9774879730690429,0.9715747656445655,-0.34732472523012625
970,0.09700000000000175,-0.9776049986215323,0.9712016955339315,-0.34735310319220336
971,0.09710000000000175,-0.9776893908207394,0.9707988595566267,-0.34738144353417355
972,0.09720000000000176,-0.9777396685074965,0.9704822725136123,-0.3474097464672037
973,0.09730000000000176,-0.9777543242291306,0.9704740255103886,-0.34743801220366527
974,0.09740000000000176,-0.9777318247424555,0.9704646017251451,-0.347466240956991
975,0.09750000000000177,-0.9776706115599006,0.9704539414518601,-0.3474944329415044
976,0.09760000000000177,-0.9775691015391662,0.970441982124974,-0.34752258837228994
977,0.09770000000000177,-0.9774256875166796,0.9704286582157685,-0.3475507074650525
978,0.09780000000000177,-0.9772387389850001,0.970413901126502,-0.34757879043600565
979,0.09790000000000178,-0.9770066028142025,0.9703976390823406,-0.3476068375017659
980,0.09800000000000178,-0.9767276040171334,0.9703797970211375,-0.3476348488792473
981,0.09810000000000178,-0.9764000465583126,0.9703602964811104,-0.3476628247855946
982,0.09820000000000179,-0.9760222142061213,0.9703390554864644,-0.34769076543810823
983,0.09830000000000179,-0.975592371427794,0.9703159884310089,-0.3477186710541783
984,0.09840000000000179,-0.9751087643266059,0.9702910059598098,-0.3477465418512559
985,0.0985000000000018,-0.9745696216205293,0.9703185658064761,-0.3477743780467996
986,0.0986000000000018,-0.9739731556615209,0.9703468352194528,-0.34780217985825806
987,0.0987000000000018,-0.9733175634944884,0.9703700908568482,-0.3478299475030494
988,0.0988000000000018,-0.97260102795489,0.9703882277127364,-0.3478576811985389
989,0.0989000000000018,-0.9718217188038266,0.9704011395828118,-0.34788538116201523
990,0.09900000000000181,-0.9709777938994021,0.970408719067373,-0.34791304761071845
991,0.09910000000000181,-0.9700674004030575,0.9704108575746636,-0.34794068076179596
992,0.09920000000000181,-0.9691729590402239,0.9704074453245466,-0.34796828083232245
993,0.09930000000000182,-0.9690674090104054,0.970398371352486,-0.3479958480392785
994,0.09940000000000182,-0.9691684562211778,0.970383523513809,-0.3480233825995519
995,0.09950000000000182,-0.9692674861255905,0.9703627884882238,-0.34805088472993506
996,0.09960000000000183,-0.9693644420694029,0.9703360517845637,-0.34807835464710163
997,0.09970000000000183,-0.9694592664854033,0.9703031977457346,-0.34810579256761265
998,0.09980000000000183,-0.9695519008886787,0.9702641095538345,-0.3481331987078771
999,0.09990000000000183,-0.9696422858719718,0.970218669235424,-0.3481605732841737
1000,0.10000000000000184,-0.969730361101107,0.9701667576669178,-0.3481879165125824
1001,0.10010000000000184,-0.9698160653104564,0.9701082545800732,-0.34821522860900356
1002,0.10020000000000184,-0.9698993362984251,0.9700430385675518,-0.34824250978910243
1003,0.10030000000000185,-0.9699801109229295,0.9699709870885286,-0.34826976026830203
1004,0.10040000000000185,-0.9700583250968451,0.9698919764743276,-0.3482969802617357
1005,0.10050000000000185,-0.9701339137834014,0.9698543877922184,-0.34832416998421845
1006,0.10060000000000185,-0.9702068109914982,0.9698819628240788,-0.3483513296502139
1007,0.10070000000000186,-0.9702769497709229,0.9699101407642238,-0.34837845947379725
1008,0.10080000000000186,-0.9703442622074471,0.9699389112021857,-0.3484055596686286
1009,0.10090000000000186,-0.9704086794177776,0.9699682623477746,-0.34843263044788697
1010,0.10100000000000187,-0.9704838214406462,0.9699981809882158,-0.34845967202426087
1011,0.10110000000000187,-0.9706865002945988,0.9700286524443861,-0.3484866846099017
1012,0.10120000000000187,-0.9708819727400226,0.9700596605260401,-0.3485136684163771
1013,0.10130000000000187,-0.9710699703623693,0.9700911874859118,-0.3485406236546695
1014,0.10140000000000188,-0.9712502208219236,0.9701232139725848,-0.348567550535094
1015,0.10150000000000188,-0.9714971203299702,0.9701557189820141,-0.3485944492673238
1016,0.10160000000000188,-0.9719342089946548,0.970188679807599,-0.3486213200603172
1017,0.10170000000000189,-0.9723575199802714,0.9702220719887015,-0.34864816312232794
1018,0.10180000000000189,-0.9727659577084453,0.9702558692575217,-0.34867497866086633
1019,0.10190000000000189,-0.9731583939026499,0.9703186870555707,-0.3487017668826898
1020,0.1020000000000019,-0.9735336674601588,0.9703821577280106,-0.34872852799380005
1021,0.1021000000000019,-0.9738905843541674,0.9704435495760136,-0.34875526219940745
1022,0.1022000000000019,-0.9742279175676529,0.9705610170795268,-0.3487819697039629
1023,0.1023000000000019,-0.9745444070605737,0.9708154413354749,-0.3488086507111303
1024,0.1024000000000019,-0.9748387597720366,0.9710598000764424,-0.3488353054237939
1025,0.10250000000000191,-0.975109649659072,0.9712936128735223,-0.3488619340440655
1026,0.10260000000000191,-0.9753557177736609,0.9715163899200135,-0.3488885367732972
1027,0.10270000000000191,-0.975575572379645,0.9717276320467315,-0.34891511381207535
1028,0.10280000000000192,-0.9759422925647994,0.9719881279377582,-0.3489416653602458
1029,0.10290000000000192,-0.9763056621080455,0.9722470643129529,-0.3489681916169247
1030,0.10300000000000192,-0.9766438907203756,0.9724927138311517,-0.3489946927805024
1031,0.10310000000000193,-0.976955370447187,0.9727244533520939,-0.34902116904864383
1032,0.10320000000000193,-0.9772384521915145,0.9729416487753552,-0.3490476206183352
1033,0.10330000000000193,-0.9774914459537485,0.973143655154877,-0.3490740476858653
1034,0.10340000000000193,-0.9777126211287945,0.9733298168249336,-0.3491004504468384
1035,0.10350000000000194,-0.9779002068623336,0.9734994675377058,-0.34912682909617326
1036,0.10360000000000194,-0.9780523924677659,0.973651930612612,-0.3491531838281349
1037,0.10370000000000194,-0.978167327905326,0.9737865190975273,-0.349179514836295
1038,0.10380000000000195,-0.9782431243247548,0.9739025359419975,-0.3492058223135704
1039,0.10390000000000195,-0.9782778546727962,0.9739992741825321,-0.34923210645217545
1040,0.10400000000000195,-0.9782695543666596,0.9740760171400366,-0.34925836744365135
1041,0.10410000000000195,-0.9782162220344598,0.9741320386294191,-0.3492846054788304
1042,0.10420000000000196,-0.9781158203234879,0.9741666031813752,-0.3493108207478379
1043,0.10430000000000196,-0.9779662767770325,0.9741789662763342,-0.34933701344005524
1044,0.10440000000000196,-0.9777654847803007,0.9741683745905184,-0.34936318374411685
1045,0.10450000000000197,-0.9775113045758264,0.9741340662540369,-0.34938933184789567
1046,0.10460000000000197,-0.9772015643486013,0.9740752711209071,-0.3494154579384508
1047,0.10470000000000197,-0.9768340613809807,0.9739912110508738,-0.34944156220203904
1048,0.10480000000000197,-0.9764065632772663,0.9738811002028518,-0.3494676448240698
1049,0.10490000000000198,-0.9759168092576945,0.973744145339806,-0.3494937059890818
1050,0.10500000000000198,-0.9753625115214087,0.9735795461448399,-0.3495197458807404
1051,0.10510000000000198,-0.9747413566778308,0.97338649554824,-0.3495457646817889
1052,0.10520000000000199,-0.9745627033711505,0.9731641800651967,-0.34957176257405204
1053,0.10530000000000199,-0.9746382738767124,0.9729117801438903,-0.3495977397384075
1054,0.10540000000000199,-0.9747075971651893,0.972628470523608,-0.34962369635477797
1055,0.105500000000002,-0.9747705299294991,0.9723134206025275,-0.34964963260211307
1056,0.105600000000002,-0.9748269276565,0.9719657948147837,-0.34967554865839934
1057,0.105700000000002,-0.9748766446484347,0.9715847530164085,-0.3497014447006445
1058,0.105800000000002,-0.9749195340453589,0.9713439485275949,-0.34972732090487446
1059,0.105900000000002,-0.9749554478485593,0.9713402604456964,-0.349753177446172
1060,0.10600000000000201,-0.9749842369449649,0.971333317186738,-0.34977901449864945
1061,0.10610000000000201,-0.9750057511325575,0.9713229460679041,-0.3498048322354911
1062,0.10620000000000202,-0.9750198391467794,0.9713089692507287,-0.3498306308289799
1063,0.10630000000000202,-0.9750263486879432,0.9712912036569429,-0.3498564104504971
1064,0.10640000000000202,-0.9750251264496376,0.9712694608832507,-0.3498821712705777
1065,0.10650000000000202,-0.9750160181481284,0.9712435471149693,-0.34990791345893596
1066,0.10660000000000203,-0.9749988685527515,0.9712132630384862,-0.34993363718451426
1067,0.10670000000000203,-0.9749735215172856,0.9711784037524946,-0.34995934261551265
1068,0.10680000000000203,-0.974939820012303,0.971138758677991,-0.3499850299194475
1069,0.10690000000000204,-0.9748976061584836,0.9710941114670252,-0.35001069926319084
1070,0.10700000000000204,-0.974846721260883,0.971044239910216,-0.35003635081302725
1071,0.10710000000000204,-0.9747870058441389,0.9709889158430622,-0.350061984734699
1072,0.10720000000000204,-0.9747182996886028,0.9709279050510867,-0.35008760119348137
1073,0.10730000000000205,-0.9746404418673785,0.9708609671738804,-0.3501132003541988
1074,0.10740000000000205,-0.9745532707842502,0.9708343371209512,-0.3501387823813226
1075,0.10750000000000205,-0.9744566242124785,0.9708343322005294,-0.3501643474389865
1076,0.10760000000000206,-0.9743503393344439,0.9708328292512904,-0.3501898956910664
1077,0.10770000000000206,-0.9742342527821151,0.9708298055437462,-0.35021542730121813
1078,0.10780000000000206,-0.9741082006783149,0.9708252380551038,-0.3502409424329233
1079,0.10790000000000206,-0.9739720186787613,0.9708191034646309,-0.3502664412495442
1080,0.10800000000000207,-0.9738255420148536,0.970844233399501,-0.3502919239143675
1081,0.10810000000000207,-0.9736686055371763,0.9708878625677116,-0.35031739059063505
1082,0.10820000000000207,-0.9735010437596906,0.9709310822132028,-0.3503428414415912
1083,0.10830000000000208,-0.9735768517787323,0.9709738301329989,-0.35036827663050135
1084,0.10840000000000208,-0.9737599669259516,0.9710160419637297,-0.3503936963206968
1085,0.10850000000000208,-0.9739050120604031,0.9710576511385303,-0.35041910067559207
1086,0.10860000000000208,-0.9740097730285681,0.9710985888425648,-0.35044448985868715
1087,0.10870000000000209,-0.9740719827248058,0.9711387839671582,-0.3504698640336275
1088,0.10880000000000209,-0.9743188134932904,0.971178163062527,-0.3504952233641638
1089,0.10890000000000209,-0.9748477525451694,0.9712166502891065,-0.35052056801419196
1090,0.1090000000000021,-0.975359743516302,0.9712541673674779,-0.3505458981477373
1091,0.1091000000000021,-0.9758532269929884,0.9712906335269068,-0.3505712139289822
1092,0.1092000000000021,-0.9763265904299235,0.9713259654525109,-0.35059651552221094
1093,0.1093000000000021,-0.9767781679436612,0.9713600772310853,-0.3506218030918505
1094,0.1094000000000021,-0.9772062401816419,0.9713928802956165,-0.3506470768024281
1095,0.10950000000000211,-0.9776090342702785,0.9714242833685287,-0.35067233681856225
1096,0.10960000000000211,-0.977984723845418,0.9714541924037133,-0.3506975833049458
1097,0.10970000000000212,-0.9783314291682904,0.9714825105273985,-0.3507228164263342
1098,0.10980000000000212,-0.9786472173298104,0.971509137977928,-0.3507480363475061
1099,0.10990000000000212,-0.9789301025458318,0.9715339720445217,-0.3507732432332454
1100,0.11000000000000212,-0.9791780465456457,0.9715569070051051,-0.35079843724832427
1101,0.11010000000000213,-0.9793889590556879,0.9715778340632957,-0.3508236185574716
1102,0.11020000000000213,-0.9795606983800709,0.9715966412846512,-0.35084878732533054
1103,0.11030000000000213,-0.9796910720791717,0.9716132135322837,-0.3508739437164725
1104,0.11040000000000214,-0.9797778377471278,0.9716274324019585,-0.35089908789533025
1105,0.11050000000000214,-0.9798187038886761,0.9716391761567991,-0.35092422002619805
1106,0.11060000000000214,-0.9798113308953652,0.9716483196617302,-0.35094934027320585
1107,0.11070000000000214,-0.9797533321207498,0.9716547343177968,-0.35097444880028666
1108,0.11080000000000215,-0.9796422750537602,0.9716582879964984,-0.3509995457711779
1109,0.11090000000000215,-0.9794756825890383,0.971658844974293,-0.35102463134938944
1110,0.11100000000000215,-0.9792510343926257,0.9716562658674183,-0.35104970569819655
1111,0.11110000000000216,-0.9789657683610293,0.9716504075671926,-0.35107476898063233
1112,0.11120000000000216,-0.9786172821713225,0.9716411231759527,-0.3510998213594637
1113,0.11130000000000216,-0.9782029349196356,0.9716282619437934,-0.35112486299721646
1114,0.11140000000000216,-0.9777200488450946,0.9716116692062702,-0.3511498940561521
1115,0.11150000000000217,-0.9771659111360291,0.971591186323233,-0.35117491469827017
1116,0.11160000000000217,-0.9770038698625215,0.9715666506189505,-0.35119992508532466
1117,0.11170000000000217,-0.977091164508048,0.9715724509888276,-0.3512249253788291
1118,0.11180000000000218,-0.9771752944305139,0.9718642474665172,-0.3512499157400562
1119,0.11190000000000218,-0.9772561561197273,0.9721442570785815,-0.35127489633006703
1120,0.11200000000000218,-0.9773336436002972,0.9724118950930238,-0.35129986730971197
1121,0.11210000000000218,-0.9774076483839628,0.9726665661922957,-0.3513248288396698
1122,0.11220000000000219,-0.9774780594217618,0.9729076645610937,-0.3513497810804389
1123,0.11230000000000219,-0.9775447630560467,0.9731345739840602,-0.3513747241923936
1124,0.11240000000000219,-0.9776076429723543,0.973346667953575,-0.35139965833576875
1125,0.1125000000000022,-0.977666580151131,0.9735433097878151,-0.3514245836707048
1126,0.1126000000000022,-0.9777214528193093,0.9737238527592368,-0.3514495003572808
1127,0.1127000000000022,-0.9777721364017301,0.9738876402336213,-0.3514744085555044
1128,0.1128000000000022,-0.977818503472397,0.9740340058198003,-0.35149930842537386
1129,0.1129000000000022,-0.9778604237055448,0.9741622735301599,-0.3515242001268718
1130,0.11300000000000221,-0.9778977638265053,0.9742717579519954,-0.35154908381999544
1131,0.11310000000000221,-0.977930387562337,0.9743617644297691,-0.35157395966477456
1132,0.11320000000000222,-0.9779581555921955,0.9744315892582972,-0.3515988278213021
1133,0.11330000000000222,-0.9779809254974029,0.9744805198868658,-0.3516236884497352
1134,0.11340000000000222,-0.9779985517111819,0.9745078351342489,-0.35164854171029825
1135,0.11350000000000222,-0.9780108854680061,0.9745128054145813,-0.3516733877633318
1136,0.11360000000000223,-0.9780177747525225,0.9744946929740003,-0.35169822676926793
1137,0.11370000000000223,-0.9780190642479938,0.9744527521379555,-0.35172305888864003
1138,0.11380000000000223,-0.9780145952842045,0.9743862295690519,-0.3517478842821095
1139,0.11390000000000224,-0.9780042057847766,0.9742943645352639,-0.3517727031104388
1140,0.11400000000000224,-0.9779877302138307,0.9741763891883356,-0.35179751553449873
1141,0.11410000000000224,-0.9779649995219357,0.9740315288521553,-0.35182232171527833
1142,0.11420000000000224,-0.9779358410912801,0.9738590023208622,-0.35184712181385497
1143,0.11430000000000225,-0.9779000786800014,0.973658022166429,-0.3518719159914033
1144,0.11440000000000225,-0.9778575323656122,0.9734277950554303,-0.35189670440917387
1145,0.11450000000000225,-0.9778080184874555,0.9731675220746917,-0.35192148722847877
1146,0.11460000000000226,-0.9777513495881291,0.9728763990654933,-0.3519462646106866
1147,0.11470000000000226,-0.9776873343538165,0.9725536169659793,-0.351971036717206
1148,0.11480000000000226,-0.9776157775534681,0.9721983621614136,-0.35199580370945827
1149,0.11490000000000226,-0.9775364799767753,0.9718098168419018,-0.35202056574886115
1150,0.11500000000000227,-0.9774492383708905,0.9713871593671888,-0.35204532299682717
1151,0.11510000000000227,-0.9773538453758412,0.9709295646381332,-0.3520700756147358
1152,0.11520000000000227,-0.9773633011297812,0.970436204474445,-0.35209482376390555
1153,0.11530000000000228,-0.9776878362750755,0.9699062479982727,-0.3521195676056044
1154,0.11540000000000228,-0.9779932289914749,0.9693979662729454,-0.35214430730101515
1155,0.11550000000000228,-0.978262429993672,0.9693243423922459,-0.3521690430112189
1156,0.11560000000000228,-0.9784930786448268,0.9692464474490805,-0.3521937748972157
1157,0.11570000000000229,-0.9786827456271405,0.969164154429766,-0.3522185031198694
1158,0.11580000000000229,-0.9788289331437167,0.9690773339636336,-0.35224322783995027
1159,0.11590000000000229,-0.9789290752624304,0.9689858543065787,-0.352267949218094
1160,0.1160000000000023,-0.9789805384093846,0.9688895813240953,-0.3522926674148268
1161,0.1161000000000023,-0.9789806220190638,0.9687883784737626,-0.35231738259056355
1162,0.1162000000000023,-0.9789265593477068,0.968682106787152,-0.3523420949056109
1163,0.1163000000000023,-0.9788155184557329,0.9686944312062725,-0.3523668045201859
1164,0.11640000000000231,-0.9786446033642564,0.968710345332262,-0.35239151159442383
1165,0.11650000000000231,-0.9784108553898412,0.9687258307075802,-0.3524162162884174
1166,0.11660000000000231,-0.978111254660664,0.9687408951302929,-0.3524409187622244
1167,0.11670000000000232,-0.9777427218162098,0.9687555462967433,-0.3524656191758998
1168,0.11680000000000232,-0.9773021198915065,0.9687697918026102,-0.3524903176895444
1169,0.11690000000000232,-0.9767862563857439,0.9687836391439579,-0.3525150144633185
1170,0.11700000000000232,-0.9761918855139398,0.9687970957182805,-0.3525397096575201
1171,0.11710000000000233,-0.9755157106391094,0.9688101688255399,-0.3525644034325826
1172,0.11720000000000233,-0.9747543868812089,0.9688228656691965,-0.35258909594918675
1173,0.11730000000000233,-0.9739045238979548,0.9688351933572336,-0.35261378736826415
1174,0.11740000000000234,-0.9729626888315165,0.9688471589031757,-0.35263847785107644
1175,0.11750000000000234,-0.9720007735294636,0.9688587692271005,-0.3526631675592841
1176,0.11760000000000234,-0.9716207039190261,0.9688700311566434,-0.35268785665500146
1177,0.11770000000000234,-0.9714286215565539,0.9688809514279971,-0.35271254530086577
1178,0.11780000000000235,-0.9714930711010066,0.968891536686904,-0.35273723366010923
1179,0.11790000000000235,-0.9715503582808788,0.9689017934896408,-0.35276192189661987
1180,0.11800000000000235,-0.9716003421493511,0.9689117283040001,-0.3527866101750299
1181,0.11810000000000236,-0.9716428815928996,0.9689213475102616,-0.35281129866078265
1182,0.11820000000000236,-0.9716778353678504,0.9689306574021596,-0.35283598752019457
1183,0.11830000000000236,-0.9717050621373674,0.9689396641878422,-0.3528606769205382
1184,0.11840000000000236,-0.9717244205088718,0.9689483739908248,-0.3528853670301142
1185,0.11850000000000237,-0.9717357690718843,0.9689567928509369,-0.35291005801830905
1186,0.11860000000000237,-0.9717389664362898,0.968964926725262,-0.35293475005566904
1187,0.11870000000000237,-0.971776191432663,0.9689727814890701,-0.35295944331396645
1188,0.11880000000000238,-0.9719295298512349,0.9689803629367444,-0.35298413796624634
1189,0.11890000000000238,-0.9720798303484137,0.9689876767827013,-0.3530088341868972
1190,0.11900000000000238,-0.9722270229303084,0.9689947286623023,-0.35303353215168237
1191,0.11910000000000238,-0.9723710373610278,0.9690015241327595,-0.3530582320378069
1192,0.11920000000000239,-0.9725118031771632,0.9690080686740352,-0.35308293402392404
1193,0.11930000000000239,-0.9726492497025527,0.969171432588251,-0.3531076382902065
1194,0.1194000000000024,-0.9727833060633294,0.9694989009470609,-0.3531323450183246
1195,0.1195000000000024,-0.9729139012032559,0.9698165083887673,-0.35315705439150774
1196,0.1196000000000024,-0.9730409638993452,0.9701237004592984,-0.3531817665945165
1197,0.1197000000000024,-0.9731644227777736,0.9704199121267146,-0.353206481813674
1198,0.1198000000000024,-0.9732842063300862,0.9707045678582602,-0.35323120023682814
1199,0.11990000000000241,-0.9734159954823248,0.9709770817058555,-0.3532559220533744
1200,0.12000000000000241,-0.9735359877709985,0.9712368574002234,-0.35328064745419024
1201,0.12010000000000241,-0.974192915576782,0.9714832884538339,-0.3533053766316407
1202,0.12020000000000242,-0.9748935730686039,0.9717157582728596,-0.35333010977952195
1203,0.12030000000000242,-0.9755773749011504,0.9719336402783162,-0.35335484709302245
1204,0.12040000000000242,-0.9762419415274569,0.9721362980365672,-0.35337958876865905
1205,0.12050000000000242,-0.9768847830511386,0.972323085399359,-0.35340433500423546
1206,0.12060000000000243,-0.9775032976042763,0.9724933466535456,-0.35342908599876316
1207,0.12070000000000243,-0.9780947698487513,0.9726464166806492,-0.35345384195241564
1208,0.12080000000000243,-0.9786563696135838,0.9727816211263938,-0.3534786030664118
1209,0.12090000000000244,-0.9791851506815005,0.9728982765803319,-0.3535033695429915
1210,0.12100000000000244,-0.9796780497385863,0.9729956907656716,-0.3535281415853013
1211,0.12110000000000244,-0.9801318855014237,0.9731040299838128,-0.35355291939733446
1212,0.12120000000000244,-0.9805433580365781,0.9732731920312798,-0.35357770318384346
1213,0.12130000000000245,-0.9809090482876571,0.9734256284405176,-0.3536024931502679
1214,0.12140000000000245,-0.9812254178253983,0.9735606864299013,-0.3536272895026483
1215,0.12150000000000245,-0.9814888088363498,0.9736777040014498,-0.35365209244757734
1216,0.12160000000000246,-0.9816954443656614,0.9737760101107835,-0.3536769021921117
1217,0.12170000000000246,-0.9818414288292947,0.9738549248475934,-0.35370171894372526
1218,0.12180000000000246,-0.9819227488105886,0.9739137596266338,-0.35372654291025213
1219,0.12190000000000246,-0.9819352741555479,0.973951817389223,-0.3537513742998508
1220,0.12200000000000247,-0.9818747593804861,0.9739683928152116,-0.35377621332095904
1221,0.12210000000000247,-0.9817368454047138,0.9739627725453537,-0.3538010601822827
1222,0.12220000000000247,-0.981517061619843,0.9739342354139808,-0.3538259150927803
1223,0.12230000000000248,-0.9812108283059697,0.9738820526918635,-0.3538507782616641
1224,0.12240000000000248,-0.9808134594035224,0.9738054883391042,-0.3538756498984319
1225,0.12250000000000248,-0.9803201656479177,0.9737037992678893,-0.35390053021286316
1226,0.12260000000000248,-0.9797260580723888,0.9735762356148946,-0.35392541941510636
1227,0.12270000000000249,-0.9790261518824426,0.9734220410231128,-0.35395031771571167
1228,0.12280000000000249,-0.9782153707034138,0.9732404529328503,-0.3539752253257137
1229,0.1229000000000025,-0.977288551200517,0.9730307028816092,-0.3540001424567252
1230,0.1230000000000025,-0.9762404480687135,0.9727920168125531,-0.35402506932102634
1231,0.1231000000000025,-0.9750657393876204,0.9725236153912279,-0.35405000613171733
1232,0.1232000000000025,-0.9746597538594639,0.9722247143301922,-0.3540749531028214
1233,0.1233000000000025,-0.9746061903131247,0.9718945247211908,-0.35409991044943684
1234,0.12340000000000251,-0.9745464519539422,0.9715322533744845,-0.35412487838790446
1235,0.12350000000000251,-0.9744804768751251,0.9711371031649426,-0.35414985713596553
1236,0.12360000000000251,-0.9745746993747229,0.9707082733844801,-0.35417484691296386
1237,0.12370000000000252,-0.9749132051050386,0.9702449601004193,-0.35419984793999476
1238,0.12380000000000252,-0.9752489786995098,0.969746356519343,-0.3542248604401203
1239,0.12390000000000252,-0.9755817101347095,0.9692116533559996,-0.35424988463858165
1240,0.12400000000000252,-0.9759110762201854,0.9691173856342419,-0.3542749207629645
1241,0.12410000000000253,-0.9762367401420691,0.9691169613430174,-0.3542999690434339
1242,0.12420000000000253,-0.9765583509915163,0.9691164793629667,-0.35432502971292296
1243,0.12430000000000253,-0.9768755432777209,0.969115942256227,-0.3543501030073208
1244,0.12440000000000254,-0.977187936425298,0.969115352544488,-0.3543751891657068
1245,0.12450000000000254,-0.97749513425588,0.9691147127095138,-0.3544002884304979
1246,0.12460000000000254,-0.9777967244538297,0.9691140251936585,-0.3544254010476745
1247,0.12470000000000254,-0.9780922780160356,0.9691132924003747,-0.3544505272669143
1248,0.12480000000000255,-0.9783813486858204,0.9691125166947154,-0.3544756673417997
1249,0.12490000000000255,-0.9786634723710607,0.9691117004038287,-0.3545008215299615
1250,0.12500000000000255,-0.9789381665466883,0.9691108458174451,-0.35452599009320446
1251,0.12510000000000254,-0.9792049296418139,0.969109955188359,-0.35455117329767427
1252,0.12520000000000253,-0.9794632404117843,0.9691090307329026,-0.35457637141395165
1253,0.12530000000000252,-0.979712557295556,0.9691080746314122,-0.35460158471717196
1254,0.1254000000000025,-0.9799523177588341,0.9691070890286896,-0.3546268134871191
1255,0.1255000000000025,-0.9801819376234884,0.969106076034453,-0.35465205800830374
1256,0.1256000000000025,-0.980400810383813,0.9691050377237849,-0.35467731857002865
1257,0.12570000000000248,-0.9806083065102478,0.9691039761375703,-0.354702595466454
1258,0.12580000000000247,-0.980803772741213,0.9691028932829286,-0.3547278889966186
1259,0.12590000000000245,-0.9809865313637368,0.9691017911336391,-0.3547531994645062
1260,0.12600000000000244,-0.9811558794835689,0.9691006716305581,-0.35477852717903113
1261,0.12610000000000243,-0.9813110882854589,0.9690995366820304,-0.35480387245406925
1262,0.12620000000000242,-0.981509137859631,0.9690983881642934,-0.35482923560845064
1263,0.1263000000000024,-0.9817888404276022,0.9690972279218728,-0.3548546169659717
1264,0.1264000000000024,-0.9820009180829463,0.9690960577679738,-0.35488001685536047
1265,0.1265000000000024,-0.9821401748787494,0.9690948794848623,-0.3549054356102716
1266,0.12660000000000238,-0.9822012311332745,0.9690936948242418,-0.35493087356928166
1267,0.12670000000000237,-0.9821785242742435,0.9690925055076216,-0.35495633107584307
1268,0.12680000000000236,-0.9820663101721423,0.9690913132266781,-0.3549818084782832
1269,0.12690000000000234,-0.9819471308609001,0.9690901196436096,-0.3550073061297717
1270,0.12700000000000233,-0.9819376351048937,0.9690889263914841,-0.3550328243883096
1271,0.12710000000000232,-0.9819051175709778,0.9690877350745797,-0.3550583636167129
1272,0.1272000000000023,-0.98184851318589,0.9690865472687178,-0.3550839241826049
1273,0.1273000000000023,-0.9817667214632696,0.9690853645215904,-0.35510950645841954
1274,0.1274000000000023,-0.9816586056577513,0.9692268202791734,-0.3551351108213954
1275,0.12750000000000228,-0.9815229919065017,0.9693681702252204,-0.3551607376536106
1276,0.12760000000000227,-0.9813586683564383,0.9694934188637734,-0.35518638734199465
1277,0.12770000000000226,-0.9811643842751508,0.9696019553377905,-0.35521206027837837
1278,0.12780000000000225,-0.9809388491433558,0.9696931608650295,-0.35523775685953446
1279,0.12790000000000223,-0.9806807317265593,0.9697664088846081,-0.35526347748726567
1280,0.12800000000000222,-0.9803886591234967,0.9698210652100966,-0.35528922256846857
1281,0.1281000000000022,-0.9800612157888644,0.9698564881892616,-0.3553149925152244
1282,0.1282000000000022,-0.9796969425278677,0.9698884012898128,-0.35534078774495154
1283,0.1283000000000022,-0.9792943354601968,0.9701441641284034,-0.35536660868049186
1284,0.12840000000000218,-0.9788518449512078,0.9703879933518507,-0.35539245575029854
1285,0.12850000000000217,-0.9783678745083332,0.9706193307704025,-0.35541832938858314
1286,0.12860000000000216,-0.9778407796410975,0.9708376084477859,-0.35544423003550524
1287,0.12870000000000215,-0.9772688666835466,0.971042248772108,-0.3554701581373861
1288,0.12880000000000214,-0.9766503915784349,0.9712326645344813,-0.35549611414692134
1289,0.12890000000000212,-0.9759835586231385,0.9714082590155937,-0.355522098523436
1290,0.1290000000000021,-0.9752665191779767,0.9715684260804428,-0.3555481117331324
1291,0.1291000000000021,-0.9744973703384123,0.9717125502814553,-0.35557415424935535
1292,0.1292000000000021,-0.9736741535734578,0.9718400069701999,-0.35560022655290335
1293,0.12930000000000208,-0.9736183644611183,0.9719501624179003,-0.3556263291323183
1294,0.12940000000000207,-0.9745372508462635,0.9721328395577167,-0.355652462484207
1295,0.12950000000000206,-0.9754652752937861,0.9723884520605053,-0.3556786271135587
1296,0.12960000000000205,-0.9763729644905671,0.9726303312496531,-0.3557048235341088
1297,0.12970000000000204,-0.9772556092725124,0.972857859930733,-0.3557310522686518
1298,0.12980000000000202,-0.9781081777071399,0.9730704109538599,-0.35575731384943304
1299,0.129900000000002,-0.9789253057253839,0.9732673473395951,-0.3557836088184805
1300,0.130000000000002,-0.9797012881353598,0.9734480224150044,-0.3558099377279825
1301,0.130100000000002,-0.9804300700809557,0.9736117799600004,-0.355836301140654
1302,0.13020000000000198,-0.9811052390123558,0.9737579543640745,-0.3558626996301112
1303,0.13030000000000197,-0.981720017239814,0.9738858707935077,-0.35588913378125514
1304,0.13040000000000196,-0.982267255146099,0.9739948453691204,-0.35591560419062207
1305,0.13050000000000195,-0.9827394251369165,0.9740841853546002,-0.3559421114668017
1306,0.13060000000000194,-0.9831286164121495,0.9741531893554207,-0.3559686562307921
1307,0.13070000000000193,-0.9834265306438312,0.9742011475283352,-0.35599523911638425
1308,0.13080000000000191,-0.983624478649207,0.9742273418014069,-0.3560218607705874
1309,0.1309000000000019,-0.9837133781489441,0.9742310461045043,-0.3560485218539952
1310,0.1310000000000019,-0.983683752701348,0.9742115266101675,-0.35607522304121825
1311,0.13110000000000188,-0.9835257319032279,0.9741680419847178,-0.3561019650212893
1312,0.13120000000000187,-0.9832290529467348,0.9740998436494593,-0.3561287484981175
1313,0.13130000000000186,-0.9827830636189767,0.9740061760517912,-0.35615557419093363
1314,0.13140000000000185,-0.9821767268274948,0.9738862769460218,-0.35618244283475053
1315,0.13150000000000184,-0.9813986267297647,0.9737393776836496,-0.35620935518087815
1316,0.13160000000000183,-0.980436976538846,0.9735647035128506,-0.35623631199742917
1317,0.13170000000000182,-0.9792796280702579,0.9733614738868851,-0.3562633140698697
1318,0.1318000000000018,-0.9779140830872999,0.9731289027811154,-0.3562903622015786
1319,0.1319000000000018,-0.9763275064935701,0.9728661990183033,-0.3563174572144504
1320,0.13200000000000178,-0.9753727883223935,0.9725725666018328,-0.35634459994953444
1321,0.13210000000000177,-0.9759569746054277,0.9722472050564925,-0.35637179126767443
1322,0.13220000000000176,-0.9765377439492164,0.9718893097764252,-0.3563990320501737
1323,0.13230000000000175,-0.9771140059223148,0.9714980723798461,-0.35642632319953466
1324,0.13240000000000174,-0.9776845889729633,0.9710726810701155,-0.3564536656401619
1325,0.13250000000000173,-0.978248235688623,0.9706123210027395,-0.35648106031911747
1326,0.13260000000000172,-0.9788035978127603,0.970116174657872,-0.35650850820687685
1327,0.1327000000000017,-0.9793492310067631,0.9701381166527288,-0.35653601029811804
1328,0.1328000000000017,-0.9798835893443063,0.9701899661425355,-0.3565635676125144
1329,0.13290000000000168,-0.980405019524979,0.9702376570346641,-0.35659118119553945
1330,0.13300000000000167,-0.9809117547935281,0.9702810677481403,-0.3566188521192618
1331,0.13310000000000166,-0.9814019085506762,0.9703200747775643,-0.35664658148320716
1332,0.13320000000000165,-0.9818734676411495,0.970354552686854,-0.35667437041515293
1333,0.13330000000000164,-0.9823242853042881,0.9703843741039199,-0.35670222007200747
1334,0.13340000000000163,-0.9827520737724194,0.9704094097162821,-0.35673013164066486
1335,0.13350000000000162,-0.9831543965020432,0.9704295282676314,-0.3567581063389
1336,0.1336000000000016,-0.9835286600228,0.970444596555338,-0.3567861454163148
1337,0.1337000000000016,-0.9838721053891658,0.9704544794289065,-0.356814250155299
1338,0.13380000000000158,-0.9841817992198246,0.9704590397893753,-0.3568424218720932
1339,0.13390000000000157,-0.9844546243097058,0.9704581385896568,-0.3568706619178786
1340,0.13400000000000156,-0.984687269799727,0.9704516348358099,-0.35689897168001733
1341,0.13410000000000155,-0.9848762208893598,0.9704393855892384,-0.3569273525833881
1342,0.13420000000000154,-0.9850177480771949,0.9704212459698044,-0.3569558060918397
1343,0.13430000000000153,-0.985107895914774,0.970397069159846,-0.3569843337098473
1344,0.13440000000000152,-0.9853695359200925,0.9703667064090846,-0.3570129369843381
1345,0.1345000000000015,-0.9857226506858886,0.9703300070404088,-0.3570416175067424
1346,0.1346000000000015,-0.9859336581462043,0.970286818456519,-0.35707037691527405
1347,0.13470000000000149,-0.9859866223657043,0.9702369861474162,-0.35709921689749674
1348,0.13480000000000147,-0.9858646631875365,0.9701803536987161,-0.3571281391931642
1349,0.13490000000000146,-0.9855499407635511,0.9701167628007722,-0.3571571455973898
1350,0.13500000000000145,-0.9850236437505147,0.9700460532585865,-0.35718623796414184
1351,0.13510000000000144,-0.9842659815837898,0.9699680630024899,-0.3572154182100979
1352,0.13520000000000143,-0.9832561812231417,0.9698826280995712,-0.3572446883188482
1353,0.13530000000000142,-0.9821266418130906,0.9697895827658333,-0.3572740503454934
1354,0.1354000000000014,-0.9813131010141001,0.9696887593790584,-0.3573035064216004
1355,0.1355000000000014,-0.9803782704332036,0.9695799884923573,-0.3573330587605377
1356,0.13560000000000139,-0.9793139862694522,0.9694630988483853,-0.3573627096631856
1357,0.13570000000000138,-0.9781116422490708,0.9693379173942009,-0.35739246152400034
1358,0.13580000000000136,-0.9767621694052807,0.9692042692967469,-0.3574223168374338
1359,0.13590000000000135,-0.9752560151598465,0.9691589385662004,-0.3574522782046636
1360,0.13600000000000134,-0.9735831216953674,0.969203499602315,-0.3574823483406157
1361,0.13610000000000133,-0.972148467548078,0.9692470890695922,-0.35751253008130884
1362,0.13620000000000132,-0.9732170059221392,0.9692896836712324,-0.35754282639139334
1363,0.1363000000000013,-0.9744643145520526,0.969331259795914,-0.3575732403719736
1364,0.1364000000000013,-0.9756805626929634,0.9693717935150471,-0.35760377526859555
1365,0.1365000000000013,-0.9768522501822433,0.9694112605799877,-0.3576344344794681
1366,0.13660000000000128,-0.9779642309139028,0.9694496364192124,-0.3576652215638378
1367,0.13670000000000126,-0.9789995911708052,0.9694868961354509,-0.35769614025059565
1368,0.13680000000000125,-0.9799395234790397,0.9695230145027763,-0.3577271944470641
1369,0.13690000000000124,-0.9807631964843567,0.9697382511604263,-0.3577583882480771
1370,0.13700000000000123,-0.981447621586188,0.9700245455667367,-0.35778972594535824
1371,0.13710000000000122,-0.9819675173426585,0.9702997211162644,-0.35782121203732264
1372,0.1372000000000012,-0.9822951729748174,0.9705632271359377,-0.3578528512394304
1373,0.1373000000000012,-0.9824003126402386,0.9708145032909963,-0.3578846484952273
1374,0.1374000000000012,-0.9822499625005099,0.9710529796598593,-0.35791660898830513
1375,0.13750000000000118,-0.9818083229543286,0.9712780768159215,-0.3579487381553874
1376,0.13760000000000117,-0.9810366487240211,0.9714892059164036,-0.35798104170089273
1377,0.13770000000000115,-0.9798931397412177,0.9716857687983815,-0.3580135256132566
1378,0.13780000000000114,-0.9798572327490497,0.9718671580821068,-0.3580461961834481
1379,0.13790000000000113,-0.9801376140678065,0.9720327572817314,-0.358079060026097
1380,0.13800000000000112,-0.9803003980930287,0.9721819409235308,-0.3581121241037809
1381,0.1381000000000011,-0.9803284480176979,0.9723140746717109,-0.35814539575492993
1382,0.1382000000000011,-0.9802027629998982,0.9724285154618708,-0.35817888272603526
1383,0.1383000000000011,-0.9799022892164831,0.9725246116421673,-0.35821259320882104
1384,0.13840000000000108,-0.9794037129530391,0.9726488513367467,-0.3582465358829988
1385,0.13850000000000107,-0.9786812345753259,0.9728529403903629,-0.35828071996544913
1386,0.13860000000000106,-0.9777063222771509,0.9730412078441907,-0.35831515526671026
1387,0.13870000000000104,-0.9764474445512753,0.9732130010010396,-0.3583498522555278
1388,0.13880000000000103,-0.9752423668185128,0.9733676572783253,-0.35838482213270956
1389,0.13890000000000102,-0.977085939893993,0.9735045043422553,-0.3584200769152635
1390,0.139000000000001,-0.9789184918256505,0.9736228602503029,-0.3584556295322516
1391,0.139100000000001,-0.980711080963446,0.9737220336017631,-0.3584914939339569
1392,0.139200000000001,-0.9824285175901692,0.9738013236961179,-0.358527685216246
1393,0.13930000000000098,-0.9840284125333933,0.9738600206988455,-0.358564219762567
1394,0.13940000000000097,-0.9854600998041193,0.9738974058142222,-0.3586011154065898
1395,0.13950000000000096,-0.9866634172390727,0.9739127514645499,-0.3586383916193086
1396,0.13960000000000095,-0.9875673279105706,0.9739053214751174,-0.35867606972560834
1397,0.13970000000000093,-0.9880883642238101,0.9738743712640601,-0.3587141731567811
1398,0.13980000000000092,-0.9881288762232323,0.9738191480361155,-0.35875272774736233
1399,0.1399000000000009,-0.987575065624606,0.9737388909790804,-0.3587917620875766
1400,0.1400000000000009,-0.9862947871765718,0.9736328314615454,-0.35883130794610996
1401,0.1401000000000009,-0.9841350984168922,0.9735001932302281,-0.3588714007830805
1402,0.14020000000000088,-0.9810383958528478,0.9733401926048988,-0.35891208038017736
1403,0.14030000000000087,-0.9825689884557465,0.9731520386685238,-0.3589533916246726
1404,0.14040000000000086,-0.9839610587687064,0.9729349334497773,-0.35899538549878457
1405,0.14050000000000085,-0.9851415859601614,0.972688072094491,-0.35903812034711824
1406,0.14060000000000084,-0.9860130889937934,0.9724106430218596,-0.3590816635275893
1407,0.14070000000000082,-0.9864446004602246,0.972101828060239,-0.3591260936017595
1408,0.1408000000000008,-0.9862587693360904,0.9717608025560474,-0.3591715033007222
1409,0.1409000000000008,-0.9852132539801572,0.9713867354474593,-0.3592180036330933
1410,0.1410000000000008,-0.9829736379045665,0.970978789292009,-0.35926572971706494
1411,0.14110000000000078,-0.9790736833315778,0.9705361202335037,-0.35931484928237906
1412,0.14120000000000077,-0.9728565698618812,0.9700578778881956,-0.35936557541191194
1413,0.14130000000000076,-0.9726272486302027,0.9695432051219659,-0.35941818618024235
1414,0.14140000000000075,-0.9725959380935556,0.969437687836,-0.35947305576958977
1415,0.14150000000000074,-0.9725927703578714,0.9694475035677282,-0.3595307050837933
1416,0.14160000000000073,-0.9725884392663579,0.969483881546737,-0.3595918860727647
1417,0.14170000000000071,-0.9725829227883918,0.9695195512963268,-0.35965772500796234
1418,0.1418000000000007,-0.9725761986001304,0.9695544959181914,-0.3597299685056011
1419,0.1419000000000007,-0.9725682440796092,0.9695886982236779,-0.35981140121214994
1420,0.14200000000000068,-0.9725590363015969,0.9696221407153911,-0.35990650660415124
1421,0.14210000000000067,-0.972548552032094,0.969654805562066,-0.3600222560019274
1422,0.14220000000000066,-0.9725367677222859,0.96968667456338,-0.3601678631092724
1423,0.14230000000000065,-0.9725236595016673,0.9697177291000064,-0.3603488369417141
1424,0.14240000000000064,-0.9725092031699099,0.9697479500628469,-0.3605480520341458
1425,0.14250000000000063,-0.9724933741868893,0.969777317755286,-0.3607194877927947
1426,0.14260000000000062,-0.972476147660164,0.9698058117669973,-0.36084400351429285
1427,0.1427000000000006,-0.972457498329369,0.9698334108357566,-0.3609360264339018
1428,0.1428000000000006,-0.9724374005480467,0.9698600927627848,-0.36100798038216525
1429,0.14290000000000058,-0.9724158282668665,0.9698858345562353,-0.3610664622403003
1430,0.14300000000000057,-0.9723927550308373,0.9699106131231129,-0.3611152331125396
1431,0.14310000000000056,-0.9723681540189338,0.9699344067601673,-0.3611567126714827
1432,0.14320000000000055,-0.9723419981665042,0.9699571970905726,-0.3611926052929419
1433,0.14330000000000054,-0.9723142603874555,0.9699789703508469,-0.3612241763703805
1434,0.14340000000000053,-0.9722849138388877,0.9699997170414171,-0.3612523918542902
1435,0.14350000000000052,-0.9722539320966347,0.9700194299880303,-0.36127799969470487
1436,0.1436000000000005,-0.9722212891162393,0.9700381017576588,-0.3613015830044541
1437,0.1437000000000005,-0.9721869589498926,0.970055722439613,-0.3613235975071797
1438,0.14380000000000048,-0.9721509153017203,0.9700722783190487,-0.36134439928899215
1439,0.14390000000000047,-0.9721131310583225,0.9700877514723606,-0.36136426606444744
1440,0.14400000000000046,-0.9720735779154394,0.9701021200453677,-0.3613834138158101
1441,0.14410000000000045,-0.9720322261666201,0.9701153589155795,-0.3614020099615221
1442,0.14420000000000044,-0.9719890446623664,0.9701274404910188,-0.36142018382656826
1443,0.14430000000000043,-0.9719440009088178,0.9701383354818952,-0.3614380349683952
1444,0.14440000000000042,-0.9718970612576009,0.9701480135575686,-0.36145563977986644
1445,0.1445000000000004,-0.9718481911380057,0.9701564438561943,-0.36147305670356206
1446,0.1446000000000004,-0.9717973552918442,0.9701635953482338,-0.36149033032895245
1447,0.14470000000000038,-0.971744517984009,0.9701694370725013,-0.3615074945951266
1448,0.14480000000000037,-0.9716896431738994,0.9701739382700775,-0.36152457528161425
1449,0.14490000000000036,-0.9716326946425708,0.9701770684417175,-0.3615415919363185
1450,0.14500000000000035,-0.9715736360771462,0.9701787973514551,-0.3615585593611964
1451,0.14510000000000034,-0.9715124311179588,0.9701790949949255,-0.3615754887525975
1452,0.14520000000000033,-0.9714490433756767,0.9701779315466387,-0.36159238857343495
1453,0.14530000000000032,-0.971427800541368,0.9701752772965875,-0.3616092652181346
1454,0.1454000000000003,-0.9715859120123728,0.9701711025833978,-0.3616261235182653
1455,0.1455000000000003,-0.9717167953931026,0.9701653777287512,-0.36164296712602073
1456,0.14560000000000028,-0.9718188935884711,0.9701580729759621,-0.3616597988045442
1457,0.14570000000000027,-0.9720129107598233,0.9701491584342662,-0.36167662064728834
1458,0.14580000000000026,-0.9724000456227992,0.9702020447575024,-0.36169343424351713
1459,0.14590000000000025,-0.9727709096863129,0.9704387499886235,-0.3617102408030462
1460,0.14600000000000024,-0.9731241954707396,0.9706625599735577,-0.36172704125010424
1461,0.14610000000000023,-0.9734586297521355,0.9708729761004953,-0.36174383629399537
1462,0.14620000000000022,-0.9737729674375465,0.9710694866912071,-0.3617606264821468
1463,0.1463000000000002,-0.9740659862546747,0.9712515675385394,-0.3617774122400423
1464,0.1464000000000002,-0.9743364821653099,0.971418682430148,-0.3617941939011345
1465,0.14650000000000019,-0.9745832654213292,0.971570283649194,-0.36181097172939414
1466,0.14660000000000017,-0.9748051571906003,0.9717058124468596,-0.36182774593618294
1467,0.14670000000000016,-0.9750009866878724,0.971824699484509,-0.3618445166929646
1468,0.14680000000000015,-0.9751695887527292,0.9719263652454067,-0.36186128414085
1469,0.14690000000000014,-0.9753098018229938,0.9720643296207995,-0.3618780483977493
1470,0.14700000000000013,-0.9754204662576487,0.9723074913059702,-0.36189480956378833
1471,0.14710000000000012,-0.9755004229684314,0.9725376096300898,-0.3619115677253637
1472,0.1472000000000001,-0.9755485123238307,0.972754145308968,-0.36192832295820565
1473,0.1473000000000001,-0.9755635732932812,0.9729565499028009,-0.3619450753296942
1474,0.1474000000000001,-0.9755444428030013,0.9731442660622798,-0.36196182490059137
1475,0.14750000000000008,-0.9754899552781466,0.9733167277592129,-0.361978571726374
1476,0.14760000000000006,-0.9753989423488404,0.9734733605042843,-0.3619953158582427
1477,0.14770000000000005,-0.9752702327001886,0.973613581554402,-0.36201205734386654
1478,0.14780000000000004,-0.9751026520486571,0.9737368001118939,-0.3620287962279906
1479,0.14790000000000003,-0.9748950232291874,0.9738424175176145,-0.3620455325528578
1480,0.14800000000000002,-0.9746461663792063,0.973929827439817,-0.3620622663585729
1481,0.1481,-0.9743548992072419,0.9739984160604539,-0.3620789976833686
1482,0.1482,-0.9740200373352503,0.9740475622603765,-0.3620957265638046
1483,0.1483,-0.9736403947049742,0.9740766378047317,-0.3621124530349597
1484,0.14839999999999998,-0.9732147840397334,0.974085007529686,-0.36212917713054343
1485,0.14849999999999997,-0.9727420173540047,0.9740720295314527,-0.36214589888301574
1486,0.14859999999999995,-0.9722209065039857,0.9740370553584643,-0.3621626183236901
1487,0.14869999999999994,-0.9716502637730905,0.9739794302073963,-0.3621793354828105
1488,0.14879999999999993,-0.9710289024869813,0.9738984931236365,-0.3621960503896199
1489,0.14889999999999992,-0.9707879029898826,0.973793577206688,-0.3622127630724338
1490,0.1489999999999999,-0.9707767715197319,0.973664009820893,-0.36222947355869733
1491,0.1490999999999999,-0.970764894716161,0.9735091128117873,-0.36224618187505137
1492,0.1491999999999999,-0.9707522635123791,0.9733282027283027,-0.36226288804737833
1493,0.14929999999999988,-0.970738868698175,0.97312059105098,-0.3622795921008752
1494,0.14939999999999987,-0.9707247009192983,0.9728855844262795,-0.3622962940600999
1495,0.14949999999999986,-0.9707097506767816,0.972622484907024,-0.3623129939490235
1496,0.14959999999999984,-0.9706940083262167,0.9723305901989591,-0.3623296917911072
1497,0.14969999999999983,-0.9706774640769859,0.9720091939133698,-0.3623463876093257
1498,0.14979999999999982,-0.9706601079914579,0.9716575858256521,-0.36236308142626555
1499,0.1498999999999998,-0.9706419299841518,0.9712750521397004,-0.3623797732641463
1500,0.1499999999999998,-0.9706229198208736,0.9708608757579507,-0.36239646314489515
1501,0.1500999999999998,-0.970603067117828,0.9704143365568785,-0.362413151090202
1502,0.15019999999999978,-0.9705823613407082,0.969934711667743,-0.36242983712156845
1503,0.15029999999999977,-0.9705607918037649,0.9696294423660516,-0.36244652126035803
1504,0.15039999999999976,-0.9705383476688533,0.9696289122038,-0.36246320352786143
1505,0.15049999999999975,-0.9705150179444585,0.9696282149635151,-0.36247988394533137
1506,0.15059999999999973,-0.9704907914846975,0.9696273473929069,-0.3624965625340431
1507,0.15069999999999972,-0.9704656569882927,0.9696263062046153,-0.36251323931531276
1508,0.1507999999999997,-0.9704396029975155,0.9696250880758875,-0.36252991431057685
1509,0.1508999999999997,-0.9704538380457236,0.9696236896482509,-0.36254658754138325
1510,0.1509999999999997,-0.9705673005970179,0.9696221075271796,-0.3625632590294654
1511,0.15109999999999968,-0.9706742226760234,0.9696203382817548,-0.3625799287967417
1512,0.15119999999999967,-0.97077444415539,0.9696377480512032,-0.36259659686534595
1513,0.15129999999999966,-0.9708678040316626,0.9696625500783151,-0.36261326325766063
1514,0.15139999999999965,-0.970954140447685,0.9696862397664117,-0.3626299279963084
1515,0.15149999999999963,-0.9710332907156042,0.9697087957212791,-0.36264659110417
1516,0.15159999999999962,-0.9711050913404627,0.9697301963166015,-0.36266325260440596
1517,0.1516999999999996,-0.971169378044375,0.9697504196926058,-0.3626799125204314
1518,0.1517999999999996,-0.9712259857912745,0.9697694437545971,-0.3626965708759164
1519,0.1518999999999996,-0.9712747488122301,0.969787246171378,-0.3627132276947851
1520,0.15199999999999958,-0.9713155006313201,0.9698038043735479,-0.3627298830012199
1521,0.15209999999999957,-0.9713480740920599,0.9698190955516779,-0.3627465368195878
1522,0.15219999999999956,-0.9713723013843751,0.9698330966543595,-0.3627631891744835
1523,0.15229999999999955,-0.971388014072112,0.9698457843861206,-0.3627798400906641
1524,0.15239999999999954,-0.9715548022545285,0.9698571352052116,-0.3627964895930444
1525,0.15249999999999952,-0.9717175971089564,0.9698671253212534,-0.362813137706655
1526,0.1525999999999995,-0.9718746232590396,0.9698757306927529,-0.3628297844566209
1527,0.1526999999999995,-0.9720257190537566,0.9698829270244795,-0.3628464298681224
1528,0.1527999999999995,-0.9721707216226586,0.9698886897647054,-0.36286307396637335
1529,0.15289999999999948,-0.972309466901009,0.9698929941023109,-0.3628797167765857
1530,0.15299999999999947,-0.9724417896556177,0.9698958149637524,-0.3628963583239216
1531,0.15309999999999946,-0.9726790145351336,0.9698971270099004,-0.36291299863347826
1532,0.15319999999999945,-0.9729223585715476,0.969896904632742,-0.3629296377302662
1533,0.15329999999999944,-0.9731459335589492,0.9698951219519608,-0.362946275639156
1534,0.15339999999999943,-0.9733488266483127,0.9698917528113873,-0.36296291238486994
1535,0.15349999999999941,-0.9735301107290752,0.9698867707753324,-0.3629795479919549
1536,0.1535999999999994,-0.9736888447163636,0.9698801491248039,-0.3629961824847499
1537,0.1536999999999994,-0.9738240738567903,0.9698718608536133,-0.3630128158873777
1538,0.15379999999999938,-0.9739348300530402,0.9698618786643773,-0.36302944822373157
1539,0.15389999999999937,-0.9740967242768055,0.9698501749644225,-0.36304607951745604
1540,0.15399999999999936,-0.9742409411501793,0.9698367218615976,-0.3630627097919307
1541,0.15409999999999935,-0.974361395254017,0.9698214911600038,-0.3630793390702764
1542,0.15419999999999934,-0.9744571636849493,0.9698044543556462,-0.36309596737535027
1543,0.15429999999999933,-0.9745273127861399,0.9697855826320203,-0.36311259472972496
1544,0.15439999999999932,-0.9745708985249925,0.9697648468556372,-0.36312922115571905
1545,0.1544999999999993,-0.9745869668873093,0.9697422175715003,-0.3631458466753839
1546,0.1545999999999993,-0.9745745542876824,0.9697176649985388,-0.36316247131049684
1547,0.15469999999999928,-0.9745326879958424,0.9696911590250118,-0.36317909508260243
1548,0.15479999999999927,-0.9744603865786304,0.9698318363238205,-0.3631957180129838
1549,0.15489999999999926,-0.9743566603571943,0.9701080623523924,-0.3632123401227019
1550,0.15499999999999925,-0.9742205118789623,0.970374273358065,-0.363228961432573
1551,0.15509999999999924,-0.9740509364038789,0.9706299895042652,-0.36324558196321266
1552,0.15519999999999923,-0.9738469224043381,0.9708747225502139,-0.36326220173500723
1553,0.15529999999999922,-0.9736074520781979,0.9711079759032758,-0.363278820768151
1554,0.1553999999999992,-0.9733315018742031,0.971329244677792,-0.36329543908263995
1555,0.1554999999999992,-0.9731587700424777,0.9715380157605844,-0.3633120566982638
1556,0.15559999999999918,-0.973062989672128,0.9717337678833027,-0.36332867363461935
1557,0.15569999999999917,-0.9729559958596656,0.9719159717017931,-0.3633452899111143
1558,0.15579999999999916,-0.9728376036743482,0.9720840898826533,-0.36336190554694875
1559,0.15589999999999915,-0.9727076280201377,0.9722375771971333,-0.36337852056111997
1560,0.15599999999999914,-0.9725658836763044,0.9723758806225355,-0.3633951349724014
1561,0.15609999999999913,-0.9724121853381932,0.9724984394512537,-0.3634117487993271
1562,0.15619999999999912,-0.9722463476581266,0.9726046854075806,-0.3634283620602018
1563,0.1562999999999991,-0.9720681852864155,0.9727428518462246,-0.36344497477304133
1564,0.1563999999999991,-0.9718775129124535,0.9729101143714756,-0.36346158695557645
1565,0.15649999999999908,-0.9716741453058669,0.9730612451891004,-0.36347819862522435
1566,0.15659999999999907,-0.971457897357693,0.9731956240845142,-0.3634948097990568
1567,0.15669999999999906,-0.9712285841215599,0.9733126222465341,-0.3635114204937606
1568,0.15679999999999905,-0.9709860208548443,0.9734116024275972,-0.3635280307256332
1569,0.15689999999999904,-0.9707300230597755,0.9734919191137195,-0.36354464051052443
1570,0.15699999999999903,-0.9704604065244644,0.9735529187042193,-0.36356124986381716
1571,0.15709999999999902,-0.9701769873638294,0.9735939397012006,-0.3635778588003953
1572,0.157199999999999,-0.969879582060394,0.9736143129087711,-0.36359446733461354
1573,0.157299999999999,-0.9695680075049316,0.9736133616419516,-0.36361107548026256
1574,0.15739999999999899,-0.9692420810369328,0.9735904019452017,-0.3636276832505484
1575,0.15749999999999897,-0.9689016204848713,0.9735447428204682,-0.3636442906580532
1576,0.15759999999999896,-0.9685464442062454,0.9734756864646391,-0.3636608977147384
1577,0.15769999999999895,-0.9681763711273728,0.9733825285162607,-0.3636775044319098
1578,0.15779999999999894,-0.9678202967553022,0.9732645583113491,-0.3636941108202121
1579,0.15789999999999893,-0.9677480040573833,0.9731210591481129,-0.36371071688962214
1580,0.15799999999999892,-0.9676735955249665,0.9729513085603703,-0.36372732264944
1581,0.1580999999999989,-0.9676276447878249,0.9727545785994302,-0.36374392810829753
1582,0.1581999999999989,-0.9676311038012129,0.9725301361241812,-0.3637605332741823
1583,0.15829999999999889,-0.9676343666535339,0.9722772430991149,-0.36377713815442236
1584,0.15839999999999888,-0.9676374310273169,0.971995156899988,-0.36379374275574244
1585,0.15849999999999886,-0.9676402945998667,0.9716831306268133,-0.3638103470842748
1586,0.15859999999999885,-0.9677612009095214,0.9713404134238491,-0.3638269511455988
1587,0.15869999999999884,-0.9680521567819252,0.9709662508062455,-0.36384355494477266
1588,0.15879999999999883,-0.9683292544371489,0.9705598849929904,-0.363860158486397
1589,0.15889999999999882,-0.9685917212408196,0.9702775934770098,-0.3638767617746476
1590,0.1589999999999988,-0.9688387689345849,0.9702947400442787,-0.3638933648133475
1591,0.1590999999999988,-0.9690695937688816,0.9703117938492218,-0.3639099676060039
1592,0.1591999999999988,-0.9692833766491523,0.9703287517338585,-0.36392657015589425
1593,0.15929999999999878,-0.9694792832957778,0.9703456105053986,-0.36394317246610725
1594,0.15939999999999876,-0.9696564644180027,0.9703623669359628,-0.3639597745396139
1595,0.15949999999999875,-0.9698140559021474,0.970379017762302,-0.36397637637934244
1596,0.15959999999999874,-0.9699511790144127,0.9703955596855162,-0.36399297798821795
1597,0.15969999999999873,-0.9700669406185909,0.9704119893707706,-0.36400957936924233
1598,0.15979999999999872,-0.9701604334090072,0.9704283034470101,-0.3640261805255379
1599,0.1598999999999987,-0.9702307361590201,0.9704444985066724,-0.3640427814604252
1600,0.1599999999999987,-0.9703171395113653,0.9704605711053973,-0.3640593821774288
1601,0.1600999999999987,-0.9705654617389188,0.9704765177617332,-0.36407598268037006
1602,0.16019999999999868,-0.970798697954475,0.9704923349568398,-0.36409258297335984
1603,0.16029999999999867,-0.9710161567364641,0.970508019134189,-0.36410918306086537
1604,0.16039999999999865,-0.9712171356445034,0.9705235666992583,-0.364125782947714
1605,0.16049999999999864,-0.9714009213607148,0.9705389740192223,-0.36414238263910564
1606,0.16059999999999863,-0.9715667898410265,0.9705542374226386,-0.3641589821406458
1607,0.16069999999999862,-0.9717140064768057,0.9705693531991288,-0.36417558145830237
1608,0.1607999999999986,-0.9718418262671699,0.9705843175990531,-0.3641921805984285
1609,0.1608999999999986,-0.9719494940023251,0.9705991268331804,-0.3642087795677675
1610,0.1609999999999986,-0.9722238693605141,0.9706137770723519,-0.36422537837335983
1611,0.16109999999999858,-0.9725534834943917,0.9706282644471385,-0.3642419770225828
1612,0.16119999999999857,-0.9728683597347604,0.9706425850474916,-0.3642585755230756
1613,0.16129999999999856,-0.9731677043992716,0.9706567349223882,-0.36427517388270825
1614,0.16139999999999854,-0.9734507088299732,0.9706707100794681,-0.36429177210952884
1615,0.16149999999999853,-0.9737165495640605,0.9706845064846649,-0.3643083702117116
1616,0.16159999999999852,-0.973964388522125,0.97069812006183,-0.36432496819751337
1617,0.1616999999999985,-0.9741933732142347,0.9707115466923495,-0.36434156607519297
1618,0.1617999999999985,-0.9744026369641429,0.9707247822147538,-0.36435816385297204
1619,0.1618999999999985,-0.9745912991518836,0.97073782242432,-0.36437476153896625
1620,0.16199999999999848,-0.9747584654749636,0.970750663072668,-0.36439135914112886
1621,0.16209999999999847,-0.9749032282283185,0.9707632998673481,-0.3644079566672017
1622,0.16219999999999846,-0.9750246666031473,0.9707757284714221,-0.3644245541246426
1623,0.16229999999999845,-0.975121847004689,0.9707879445030381,-0.3644411515205898
1624,0.16239999999999843,-0.9751938233889509,0.970799943534996,-0.36445774886182086
1625,0.16249999999999842,-0.9752396376183409,0.9708117210943088,-0.36447434615469293
1626,0.1625999999999984,-0.9752583198360989,0.9708232726617546,-0.3644909434051345
1627,0.1626999999999984,-0.9752488888593654,0.9708345936714229,-0.3645075406186026
1628,0.1627999999999984,-0.9752103525906652,0.9708456795102534,-0.3645241378000669
1629,0.16289999999999838,-0.9751417084475231,0.9708565255175687,-0.36454073495398975
1630,0.16299999999999837,-0.9750419438098767,0.9708671269845994,-0.36455733208433755
1631,0.16309999999999836,-0.9749100364848851,0.9708774791540026,-0.36457392919456966
1632,0.16319999999999835,-0.9747449551886829,0.9708875772193745,-0.36459052628765914
1633,0.16329999999999834,-0.9745456600445709,0.9708974163247551,-0.36460712336609713
1634,0.16339999999999832,-0.9743111030970842,0.9709069915641275,-0.3646237204319219
1635,0.1634999999999983,-0.9740402288413295,0.9709162979809096,-0.36464031748676073
1636,0.1635999999999983,-0.9737319747669334,0.9709253305674399,-0.36465691453184146
1637,0.1636999999999983,-0.9733852719159096,0.970934084264456,-0.3646735115680483
1638,0.16379999999999828,-0.972999045453703,0.9709425539605682,-0.36469010859596074
1639,0.16389999999999827,-0.9725722152526428,0.9709507344917235,-0.3647067056158966
1640,0.16399999999999826,-0.9721036964870045,0.9709586206406683,-0.3647233026279624
1641,0.16409999999999825,-0.9715924002388537,0.9709662071363991,-0.3647398996320888
1642,0.16419999999999824,-0.9710372341138283,0.9709734886536112,-0.3647564966281001
1643,0.16429999999999823,-0.9704371028659946,0.9709804598121397,-0.36477309361573373
1644,0.16439999999999821,-0.9697909090309126,0.9710723658124021,-0.3647896905947093
1645,0.1644999999999982,-0.9690975535660322,0.9711702065325347,-0.3648062875647387
1646,0.1645999999999982,-0.969050325226909,0.9712500310113186,-0.3648228845255824
1647,0.16469999999999818,-0.9692355118384414,0.9713112077828607,-0.3648394814770823
1648,0.16479999999999817,-0.9694167860879265,0.9713598386721136,-0.3648560784191691
1649,0.16489999999999816,-0.9695940332628655,0.971623679197955,-0.36487267535190604
1650,0.16499999999999815,-0.9697671377023969,0.9718756369968627,-0.36488927227547335
1651,0.16509999999999814,-0.9699359828094031,0.9721151752437497,-0.3649058691902169
1652,0.16519999999999813,-0.970100451062944,0.9723417485995636,-0.36492246609660217
1653,0.16529999999999812,-0.9702604240310183,0.9725548033208589,-0.36493906299526047
1654,0.1653999999999981,-0.9704157823836581,0.9727537773778727,-0.36495565988695
1655,0.1654999999999981,-0.9705664059063573,0.9729381005812054,-0.3649722567725514
1656,0.16559999999999808,-0.97071217351384,0.9731071947171783,-0.3649888536530661
1657,0.16569999999999807,-0.970852963264167,0.9732604736919372,-0.3650054505295725
1658,0.16579999999999806,-0.970988652373187,0.9733973436843383,-0.3650220474032301
1659,0.16589999999999805,-0.9711191172293313,0.9735172033076402,-0.365038644275245
1660,0.16599999999999804,-0.9712442334087542,0.9736194437800052,-0.3650552411468611
1661,0.16609999999999803,-0.9713638756908208,0.9737034491037863,-0.365071838019332
1662,0.16619999999999802,-0.9714779180739431,0.9737685962535612,-0.36508843489390064
1663,0.166299999999998,-0.9715862337917627,0.9738142553728456,-0.36510503177180204
1664,0.166399999999998,-0.9716886953296829,0.9738397899794029,-0.3651216286542367
1665,0.16649999999999798,-0.9717851744417475,0.9738445571790354,-0.3651382255423788
1666,0.16659999999999797,-0.971875542167866,0.9738279078877269,-0.3651548224373795
1667,0.16669999999999796,-0.9719596688513835,0.9737891870619818,-0.3651714193403671
1668,0.16679999999999795,-0.9720374241569958,0.97372773393718,-0.3651880162524567
1669,0.16689999999999794,-0.9721086770890025,0.9736428822737498,-0.36520461317479935
1670,0.16699999999999793,-0.9721928651287052,0.9735339606109366,-0.3652212101085832
1671,0.16709999999999792,-0.9722823325246193,0.9734002925279257,-0.3652378070550794
1672,0.1671999999999979,-0.9723657201793886,0.9732411969120569,-0.365254404015676
1673,0.1672999999999979,-0.9724429048325193,0.9730559882338519,-0.36527100099194126
1674,0.16739999999999788,-0.9725137626355814,0.9728439768285542,-0.36528759798565147
1675,0.16749999999999787,-0.9725781691694344,0.9726044691838714,-0.3653041949988623
1676,0.16759999999999786,-0.9726359994617506,0.9723367682335873,-0.3653207920339473
1677,0.16769999999999785,-0.9726871280048355,0.9720401736567044,-0.3653373890936691
1678,0.16779999999999784,-0.9727314287737385,0.9717139821817629,-0.365353986181222
1679,0.16789999999999783,-0.9727687752446484,0.9713574878959732,-0.36537058330028316
1680,0.16799999999999782,-0.9727990404135706,0.9709699825587914,-0.3653871804550661
1681,0.1680999999999978,-0.9728220968152762,0.9709561743767189,-0.3654037776503587
1682,0.1681999999999978,-0.972837816542522,0.9709461937804761,-0.3654203748915482
1683,0.16829999999999778,-0.9728460712655294,0.9709356357749438,-0.3654369721846599
1684,0.16839999999999777,-0.9728467322517186,0.9709244922123564,-0.36545356953635455
1685,0.16849999999999776,-0.9728396703856894,0.9709127548645773,-0.3654701669539471
1686,0.16859999999999775,-0.9728247561894406,0.9709004154224815,-0.36548676444538325
1687,0.16869999999999774,-0.9728018598428204,0.97088746549534,-0.36550336201923705
1688,0.16879999999999773,-0.9727708512041986,0.9708738966102033,-0.36551995968463075
1689,0.16889999999999772,-0.9727315998313512,0.9708597002112859,-0.3655365574512467
1690,0.1689999999999977,-0.9728439734424573,0.9708448676593526,-0.36555315532920984
1691,0.1690999999999977,-0.9729661797521756,0.9708293902311051,-0.3655697533290497
1692,0.16919999999999769,-0.9730647323380307,0.970813259118572,-0.3655863514615836
1693,0.16929999999999767,-0.9731386721154511,0.9707964654284991,-0.3656029497378208
1694,0.16939999999999766,-0.9733141462616491,0.9707790001817443,-0.36561954816886894
1695,0.16949999999999765,-0.9735567567170413,0.9707608543126759,-0.36563614676578826
1696,0.16959999999999764,-0.9737819665878605,0.9707420186685723,-0.365652745539485
1697,0.16969999999999763,-0.9739889922724836,0.9707224840090285,-0.36566934450054506
1698,0.16979999999999762,-0.9741770377527473,0.9707022410053658,-0.36568594365912416
1699,0.1698999999999976,-0.9743452948050797,0.9706812802400464,-0.36570254302478966
1700,0.1699999999999976,-0.9744929432261651,0.9706595922060951,-0.36571914260637833
1701,0.1700999999999976,-0.9746191510732243,0.9706371673065238,-0.3657357424118709
1702,0.17019999999999758,-0.9747230749189536,0.9706139958537654,-0.36575234244823196
1703,0.17029999999999756,-0.9748038601211282,0.9705900680691111,-0.36576894272129706
1704,0.17039999999999755,-0.9748606411068343,0.9705653740821558,-0.365785543235644
1705,0.17049999999999754,-0.974892541671258,0.9705399039302494,-0.36580214399449623
1706,0.17059999999999753,-0.9748986752909113,0.9705136475579546,-0.3658187449996047
1707,0.17069999999999752,-0.9748781454511448,0.9704865948165098,-0.3658353462511839
1708,0.1707999999999975,-0.9748300459877418,0.9704587354633007,-0.3658519477478203
1709,0.1708999999999975,-0.9747534614423577,0.9704300591613338,-0.36586854948645237
1710,0.1709999999999975,-0.9746474674315291,0.9704005554787175,-0.3658851514623042
1711,0.17109999999999748,-0.9745111310289257,0.9703702138881463,-0.36590175366889516
1712,0.17119999999999747,-0.9743435111604977,0.9703390237663884,-0.3659183560980318
1713,0.17129999999999745,-0.9741436590121214,0.9703069743937769,-0.3659349587398278
1714,0.17139999999999744,-0.9739106184493203,0.9702740549537,-0.3659515615827383
1715,0.17149999999999743,-0.9736434264486032,0.9702402545320948,-0.36596816461364384
1716,0.17159999999999742,-0.9733411135399379,0.9702055621169366,-0.3659847678178699
1717,0.1716999999999974,-0.9730027042598469,0.9701699665977284,-0.36600137117932235
1718,0.1717999999999974,-0.9726272176145965,0.9701334567649847,-0.3660179746805601
1719,0.1718999999999974,-0.9722136675529278,0.9700960213097123,-0.3660345783029057
1720,0.17199999999999738,-0.9717610634477661,0.9700576488228817,-0.3660511820265604
1721,0.17209999999999737,-0.9712684105863348,0.9700183277948922,-0.3660677858307389
1722,0.17219999999999736,-0.9707347106680901,0.969978046615027,-0.3660843896937816
1723,0.17229999999999734,-0.9701589623098965,0.9699367935708971,-0.3661009935932862
1724,0.17239999999999733,-0.9695401615578602,0.9698945568478736,-0.366117597506231
1725,0.17249999999999732,-0.969087157594144,0.9698513245285053,-0.36613420140911124
1726,0.1725999999999973,-0.9691218030568582,0.9698070845919239,-0.3661508052780398
1727,0.1726999999999973,-0.9691525439822682,0.9697618249132323,-0.3661674090888731
1728,0.1727999999999973,-0.9691792446239215,0.9697155332628773,-0.3661840128173014
1729,0.17289999999999728,-0.9692017651364659,0.9696681973060056,-0.3662006164389478
1730,0.17299999999999727,-0.9692199614843139,0.9696198046018025,-0.36621721992946127
1731,0.17309999999999726,-0.9692336853540047,0.9696412997528664,-0.3662338232645686
1732,0.17319999999999725,-0.9692427840702916,0.9699280400181945,-0.3662504264201488
1733,0.17329999999999723,-0.9692471005158604,0.9702054043426117,-0.3662670293722723
1734,0.17339999999999722,-0.9692464730544759,0.970472941878443,-0.36628363209725995
1735,0.1734999999999972,-0.9692407354572399,0.9707301944270067,-0.36630023457169386
1736,0.1735999999999972,-0.9692297168315461,0.9709766965092284,-0.36631683677245047
1737,0.1736999999999972,-0.9692132415522179,0.9712119754422065,-0.3663334386767057
1738,0.17379999999999718,-0.96919112919424,0.9714355514218589,-0.36635004026195567
1739,0.17389999999999717,-0.9691631944664326,0.9716469376117669,-0.36636664150603404
1740,0.17399999999999716,-0.969129247145362,0.9718456402383306,-0.36638324238708675
1741,0.17409999999999715,-0.9690890920087651,0.9720311586923392,-0.3663998428836036
1742,0.17419999999999713,-0.9690425287677502,0.9722029856370464,-0.36641644297442544
1743,0.17429999999999712,-0.9689893519970477,0.9723606071228361,-0.3664330426387442
1744,0.1743999999999971,-0.9689293510626218,0.9725035027085466,-0.36644964185612344
1745,0.1744999999999971,-0.9688623100459877,0.9726311455895121,-0.36646624060653626
1746,0.1745999999999971,-0.9687880076646511,0.9727430027323634,-0.3664828388703615
1747,0.17469999999999708,-0.9687062171881496,0.9728385350166184,-0.36649943662846096
1748,0.17479999999999707,-0.9686167063492572,0.9729171973830779,-0.3665160338621856
1749,0.17489999999999706,-0.9685192372499971,0.9729784389890204,-0.36653263055345253
1750,0.17499999999999705,-0.9684135662621867,0.9730217033701837,-0.3665492266847759
1751,0.17509999999999704,-0.9682994439223243,0.9730464286094929,-0.3665658222393542
1752,0.17519999999999702,-0.9681766148206938,0.9730520475124873,-0.3665824172011069
1753,0.175299999999997,-0.9680541929806384,0.9730379877893715,-0.366599011554742
1754,0.175399999999997,-0.9679581218402106,0.9730036722436078,-0.36661560528584536
1755,0.175499999999997,-0.9678319438929455,0.9729485189669413,-0.36663219838090605
1756,0.17559999999999698,-0.9678363209906331,0.9728719415407351,-0.3666487908273877
1757,0.17569999999999697,-0.9682102587497705,0.9727733492434748,-0.36666538261378107
1758,0.17579999999999696,-0.9685765865558772,0.972652147264285,-0.36668197372960615
1759,0.17589999999999695,-0.9689347774100484,0.9725077369222794,-0.36669856416548896
1760,0.17599999999999694,-0.969284292437598,0.9723395158915551,-0.36671515391311615
1761,0.17609999999999693,-0.9696245809016462,0.9721468784316207,-0.3667317429652822
1762,0.17619999999999691,-0.969955080225121,0.9719292156230349,-0.3667483313158152
1763,0.1762999999999969,-0.9702752160215298,0.9716859156080186,-0.36676491895957447
1764,0.1763999999999969,-0.9705844021348573,0.9714163638357858,-0.3667815058923512
1765,0.17649999999999688,-0.9708820406889532,0.9711199433123304,-0.3667980921108349
1766,0.17659999999999687,-0.9711675221467705,0.9707960348543921,-0.36681467761245723
1767,0.17669999999999686,-0.9714402253798168,0.9704440173473132,-0.3668312623953229
1768,0.17679999999999685,-0.9717620846325199,0.9700632680064917,-0.36684784645802826
1769,0.17689999999999684,-0.9720814087027726,0.9696531626421259,-0.36686442979954564
1770,0.17699999999999683,-0.9723860653580346,0.9692130759269393,-0.36688101241901755
1771,0.17709999999999682,-0.972675260255295,0.9690885872512264,-0.36689759431560337
1772,0.1771999999999968,-0.9729481836255929,0.9690876461834724,-0.3669141754882781
1773,0.1772999999999968,-0.9732040104397166,0.9690864994062824,-0.3669307559356155
1774,0.17739999999999678,-0.9734419005914147,0.969085143771437,-0.36694733565561455
1775,0.17749999999999677,-0.973660999098401,0.9690835760995676,-0.36696391464547223
1776,0.17759999999999676,-0.9738604363214055,0.9690817931801263,-0.3669804929013963
1777,0.17769999999999675,-0.9740393282014919,0.9690797917713337,-0.3669970704183973
1778,0.17779999999999674,-0.9741967765158215,0.9690775686001105,-0.3670136471901037
1779,0.17789999999999673,-0.9743318691520094,0.9690751203619897,-0.3670302232085904
1780,0.17799999999999672,-0.9744436804011714,0.96907244372101,-0.36704679846423727
1781,0.1780999999999967,-0.9745312712697235,0.9690695353095873,-0.36706337294556635
1782,0.1781999999999967,-0.9745936898099433,0.9690663917283697,-0.367079946639145
1783,0.17829999999999668,-0.9746299714692627,0.9690630095460694,-0.3670965195294894
1784,0.17839999999999667,-0.9746391394582047,0.9690593852992754,-0.36711309159901057
1785,0.17849999999999666,-0.9746202051368359,0.969055515492246,-0.36712966282796283
1786,0.17859999999999665,-0.974572168419547,0.9690513965966804,-0.3671462331944564
1787,0.17869999999999664,-0.9744940181979292,0.9690470250514686,-0.36716280267447765
1788,0.17879999999999663,-0.9743847327814585,0.9690423972624216,-0.3671793712419555
1789,0.17889999999999662,-0.97424328035565,0.9690375096019809,-0.36719593886881735
1790,0.1789999999999966,-0.9740686194572923,0.9690323584089056,-0.36721250552512474
1791,0.1790999999999966,-0.9738596994663243,0.9690269399879402,-0.3672290711792098
1792,0.17919999999999658,-0.9736154611138628,0.9690212506094612,-0.3672456357978192
1793,0.17929999999999657,-0.9733348370058453,0.9690152865091021,-0.36726219934630794
1794,0.17939999999999656,-0.9730167521617079,0.9690090438873582,-0.3672787617888195
1795,0.17949999999999655,-0.972660124567469,0.9690025189091718,-0.3672953230885058
1796,0.17959999999999654,-0.9722638657425533,0.9689957077034946,-0.367311883207724
1797,0.17969999999999653,-0.9718268813196552,0.9689886063628322,-0.3673284421082723
1798,0.17979999999999652,-0.9713480716368957,0.9689812109427665,-0.3673449997515762
1799,0.1798999999999965,-0.9708263323415094,0.9689735174614583,-0.36736155609894117
1800,0.1799999999999965,-0.9702605550042601,0.9689655218991312,-0.36737811111170676
1801,0.18009999999999649,-0.9700822073694421,0.9689572201975335,-0.3673946647514671
1802,0.18019999999999647,-0.9701183174126088,0.9689486082593822,-0.36741121698023466
1803,0.18029999999999646,-0.9702293363641004,0.968939681947786,-0.36742776776060315
1804,0.18039999999999645,-0.970336214261399,0.9689304370856511,-0.3674443170558639
1805,0.18049999999999644,-0.9704388656464008,0.9689208694550643,-0.3674608648301508
1806,0.18059999999999643,-0.9705372045461281,0.9689109747966607,-0.36747741104850823
1807,0.18069999999999642,-0.9706311444795775,0.9689007488089698,-0.3674939556769725
1808,0.1807999999999964,-0.9707205984647191,0.9688901871477447,-0.36751049868264063
1809,0.1808999999999964,-0.9708054790256547,0.9688792854252708,-0.36752704003368314
1810,0.18099999999999639,-0.9708856981999348,0.9688680392096585,-0.36754357969936335
1811,0.18109999999999637,-0.9709611675460377,0.9688564440241156,-0.3675601176500591
1812,0.18119999999999636,-0.9710317981510136,0.968844495346203,-0.3675766538572371
1813,0.18129999999999635,-0.9710975006382933,0.9688321886070721,-0.36759318829343607
1814,0.18139999999999634,-0.9711581851756681,0.9688195191906849,-0.36760972093224986
1815,0.18149999999999633,-0.9712137614834382,0.9688064824330167,-0.36762625174830554
1816,0.18159999999999632,-0.9712641388427335,0.968960762937768,-0.36764278071722034
1817,0.1816999999999963,-0.9713092261040087,0.9691517279980063,-0.3676593078155883
1818,0.1817999999999963,-0.9713489316957111,0.9693301778438812,-0.36767583302096385
1819,0.1818999999999963,-0.9713831636331265,0.9695385707117565,-0.3676923563118406
1820,0.18199999999999628,-0.9714118295273984,0.9697479042672325,-0.3677088776676652
1821,0.18209999999999626,-0.9715063804123076,0.9699466510751719,-0.36772539706880064
1822,0.18219999999999625,-0.9716205374230816,0.9701343990168959,-0.3677419144965729
1823,0.18229999999999624,-0.9717301815902942,0.9703107305437758,-0.3677584299332751
1824,0.18239999999999623,-0.9718352192131379,0.9704752227524724,-0.36777494336218175
1825,0.18249999999999622,-0.9719355560514449,0.9706274474641862,-0.3677914547675876
1826,0.1825999999999962,-0.9720310973354417,0.9707669713079973,-0.3678079641348293
1827,0.1826999999999962,-0.9721217477757128,0.9708933558083768,-0.3678244714503186
1828,0.1827999999999962,-0.9722074115733768,0.9710061574769469,-0.36784097670156624
1829,0.18289999999999618,-0.9722879924304684,0.971104927908565,-0.36785747987719547
1830,0.18299999999999617,-0.9723633935605305,0.9711892138818019,-0.3678739809669669
1831,0.18309999999999615,-0.9724335176994082,0.9712585574638785,-0.367890479961759
1832,0.18319999999999614,-0.9724982671162489,0.9713124961201247,-0.3679069768535691
1833,0.18329999999999613,-0.9725575436247005,0.9713505628280129,-0.36792347163547423
1834,0.18339999999999612,-0.9726112485943114,0.9713881258796436,-0.36793996430157083
1835,0.1834999999999961,-0.972659282962124,0.9716118738310273,-0.36795645484693773
1836,0.1835999999999961,-0.9727015472444638,0.9718236216956976,-0.3679729432674965
1837,0.1836999999999961,-0.9727379415489189,0.9720228964925783,-0.36798942955994624
1838,0.18379999999999608,-0.9727683655865074,0.972209219167819,-0.3680059137215813
1839,0.18389999999999607,-0.9727927186840294,0.9723821047110618,-0.36802239575018103
1840,0.18399999999999606,-0.9728108997966011,0.9725410622776899,-0.36803887564380083
1841,0.18409999999999604,-0.9728228075203657,0.9726855953170739,-0.3680553534005872
1842,0.18419999999999603,-0.9728283401053792,0.9728152017068112,-0.3680718290185697
1843,0.18429999999999602,-0.9728273954686645,0.9729293738929473,-0.36808830249542646
1844,0.184399999999996,-0.9728198712074309,0.973027599036149,-0.3681047738282562
1845,0.184499999999996,-0.9728056646124543,0.9731093591637898,-0.36812124301332894
1846,0.184599999999996,-0.9727846726816118,0.9731741313278901,-0.3681377100458342
1847,0.18469999999999598,-0.9727567921335649,0.9732213877688417,-0.36815417491963864
1848,0.18479999999999597,-0.9727219194215873,0.9732505960848318,-0.36817063762704216
1849,0.18489999999999596,-0.9726799507475292,0.9732612194068662,-0.36818709815853545
1850,0.18499999999999595,-0.9726307820759125,0.9732527165792776,-0.3682035565025817
1851,0.18509999999999593,-0.9725743091481495,0.9732245423455896,-0.3682200126454183
1852,0.18519999999999592,-0.972510427496879,0.9731761475395938,-0.36823646657084796
1853,0.1852999999999959,-0.972439032460411,0.9731069792814818,-0.3682529182601115
1854,0.1853999999999959,-0.9725870645948147,0.9730164811788636,-0.3682693676917254
1855,0.1854999999999959,-0.9728786692822244,0.9729040935324884,-0.3682858148414072
1856,0.18559999999999588,-0.9731551530244975,0.9727692535464697,-0.3683022596819938
1857,0.18569999999999587,-0.9734157600281931,0.9726113955428128,-0.36831870218341217
1858,0.18579999999999586,-0.9736597206596178,0.9724299511800221,-0.3683351423126868
1859,0.18589999999999585,-0.9738862515972707,0.9722243496755614,-0.36835158003398766
1860,0.18599999999999584,-0.9740945560006221,0.9719940180319332,-0.3683680153086915
1861,0.18609999999999582,-0.974283823695549,0.971738381266128,-0.36838444809551124
1862,0.1861999999999958,-0.9744532313767135,0.9714568626421946,-0.3684008783506423
1863,0.1862999999999958,-0.9746019428271263,0.9711488839066726,-0.36841730602792466
1864,0.1863999999999958,-0.9747291091551028,0.9708138655266259,-0.3684337310790493
1865,0.18649999999999578,-0.9748338690487653,0.9704512269300083,-0.3684501534537826
1866,0.18659999999999577,-0.9749153490482105,0.9700603867480975,-0.368466573100211
1867,0.18669999999999576,-0.9749726638353968,0.9696407630597232,-0.3684829899649815
1868,0.18679999999999575,-0.97500491654177,0.9691917736370236,-0.36849940399357356
1869,0.18689999999999574,-0.9750111990735839,0.9687128361924593,-0.36851581513055165
1870,0.18699999999999573,-0.9749905924548209,0.9685070425864466,-0.36853222331982055
1871,0.18709999999999571,-0.9749421671875692,0.9685098706942924,-0.36854862850487863
1872,0.1871999999999957,-0.9748649836296488,0.968512573319671,-0.36856503062905654
1873,0.1872999999999957,-0.9747580923892355,0.9685151494681598,-0.36858142963572144
1874,0.18739999999999568,-0.9746205347361695,0.9685175981166569,-0.36859782546849246
1875,0.18749999999999567,-0.9744513430295871,0.9685199182134875,-0.3686142180714034
1876,0.18759999999999566,-0.9742495411614627,0.968522108678521,-0.3686306073890574
1877,0.18769999999999565,-0.9740141450155956,0.9685241684032999,-0.36864699336675344
1878,0.18779999999999564,-0.9737441629415332,0.9685260962511785,-0.36866337595059245
1879,0.18789999999999563,-0.9734385962428721,0.9685278910574722,-0.36867975508753653
1880,0.18799999999999562,-0.973096439679342,0.9685295516296171,-0.3686961307254781
1881,0.1880999999999956,-0.9727166819820338,0.9685310767473397,-0.36871250281326795
1882,0.1881999999999956,-0.9722983063811,0.9685324651628361,-0.3687288713007276
1883,0.18829999999999558,-0.9718402911452256,0.9685337156009596,-0.3687452361386502
1884,0.18839999999999557,-0.9713416101321337,0.968534826759418,-0.3687615972787824
1885,0.18849999999999556,-0.9708012333493765,0.9685357973089782,-0.3687779546738237
1886,0.18859999999999555,-0.970218127524631,0.96853662589368,-0.36879430827738596
1887,0.18869999999999554,-0.969591256684716,0.968537311131054,-0.36881065804398355
1888,0.18879999999999553,-0.9689195827425249,0.9685378516123505,-0.3688270039289967
1889,0.18889999999999552,-0.968202066091072,0.96853824590277,-0.36884334588869105
1890,0.1889999999999955,-0.9674752873686651,0.968538492541701,-0.36885968388018175
1891,0.1890999999999955,-0.9675556736911737,0.9685385900429624,-0.3688760178614446
1892,0.18919999999999548,-0.9676355169634875,0.9685385368950493,-0.36889234779135305
1893,0.18929999999999547,-0.9677147962069681,0.968538331561382,-0.3689086736296665
1894,0.18939999999999546,-0.9677934900705897,0.9685379724805563,-0.3689249953371081
1895,0.18949999999999545,-0.967871576826572,0.9685374580665975,-0.36894131287538734
1896,0.18959999999999544,-0.9679490343659666,0.9685367867092128,-0.36895762620725586
1897,0.18969999999999543,-0.9680258401941956,0.9685359567740449,-0.3689739352965792
1898,0.18979999999999542,-0.9681019714265453,0.9685349666029239,-0.3689902401083978
1899,0.1898999999999954,-0.9681774047836268,0.9685338145141186,-0.36900654060897625
1900,0.1899999999999954,-0.9682521165868153,0.9685324988025827,-0.36902283676590214
1901,0.19009999999999538,-0.9683260827536859,0.9685310177402007,-0.3690391285480938
1902,0.19019999999999537,-0.9683992787934665,0.9685293695760265,-0.3690554159258904
1903,0.19029999999999536,-0.9684716798025312,0.968527552536519,-0.3690716988710582
1904,0.19039999999999535,-0.9685432604599553,0.9685255648257696,-0.3690879773568363
1905,0.19049999999999534,-0.9686139950231574,0.9685234046257247,-0.36910425135791497
1906,0.19059999999999533,-0.9686838573236511,0.9685210700963988,-0.3691205208504411
1907,0.19069999999999532,-0.9687528207629265,0.9686116284782209,-0.36913678581197124
1908,0.1907999999999953,-0.9688208583084782,0.9687002822289212,-0.36915304622142797
1909,0.1908999999999953,-0.96888794249,0.9687767009706559,-0.369169302059008
1910,0.19099999999999528,-0.968954045395749,0.9688405175869885,-0.36918555330609587
1911,0.19109999999999527,-0.9690191386690956,0.9688913614950049,-0.3692017999451377
1912,0.19119999999999526,-0.969083193505252,0.9689288587217672,-0.36921804195949043
1913,0.19129999999999525,-0.9691461806481843,0.9689526319829965,-0.36923427933329445
1914,0.19139999999999524,-0.9692080703876973,0.9689623007640183,-0.3692505120512705
1915,0.19149999999999523,-0.9692688325566798,0.9689574814030021,-0.3692667400985494
1916,0.19159999999999522,-0.969328436528497,0.9689377871765321,-0.3692829634604741
1917,0.1916999999999952,-0.9693868512145063,0.9689028283875428,-0.36929918212239643
1918,0.1917999999999952,-0.9694440450616773,0.9688522124556537,-0.36931539606946695
1919,0.19189999999999519,-0.9694999860502851,0.9690546965090674,-0.36933160528644327
1920,0.19199999999999517,-0.9695546416916505,0.9693065760081289,-0.3693478097574763
1921,0.19209999999999516,-0.9696079790258965,0.9695491165110977,-0.3693640094659229
1922,0.19219999999999515,-0.9698215851054317,0.9697819241245808,-0.36938020439418595
1923,0.19229999999999514,-0.9701413840213954,0.9700045996656826,-0.3693963945235141
1924,0.19239999999999513,-0.9704470103325528,0.9702167387398191,-0.36941257983389264
1925,0.19249999999999512,-0.9707376607490187,0.9704179318225641,-0.3694287603039265
1926,0.1925999999999951,-0.9710125157468655,0.970607764345584,-0.3694449359107016
1927,0.1926999999999951,-0.9712707397077422,0.9707858167867106,-0.3694611066297701
1928,0.1927999999999951,-0.9715114810733294,0.9709516647641977,-0.3694772724350749
1929,0.19289999999999508,-0.9717338725149772,0.9711048791352043,-0.3694934332989645
1930,0.19299999999999506,-0.9719370311188882,0.9712450260985377,-0.3695095891921913
1931,0.19309999999999505,-0.9721200585872011,0.9714232004426878,-0.36952574008398437
1932,0.19319999999999504,-0.9722820414553467,0.9716079241305374,-0.36954188594209525
1933,0.19329999999999503,-0.9724220513260352,0.9717809741395769,-0.3695580267329305
1934,0.19339999999999502,-0.9725391451202402,0.9719419410166666,-0.3695741624216637
1935,0.193499999999995,-0.9726323653455327,0.9720904107938038,-0.36959029297236595
1936,0.193599999999995,-0.9727007403821154,0.9722259650875927,-0.36960641834819996
1937,0.193699999999995,-0.9727432847868908,0.9723481812029753,-0.36962253851155036
1938,0.19379999999999498,-0.9727589996158846,0.9724566322412135,-0.36963865342423624
1939,0.19389999999999497,-0.9729553509069669,0.9725508872121124,-0.36965476304766476
1940,0.19399999999999495,-0.9731971295110702,0.9726305111504613,-0.3696708673430396
1941,0.19409999999999494,-0.973423343577467,0.9726950652366598,-0.36968696627151054
1942,0.19419999999999493,-0.9736333020115765,0.9727441069214869,-0.36970305979434076
1943,0.19429999999999492,-0.9738263026052626,0.9727771900549627,-0.3697191478730605
1944,0.1943999999999949,-0.9740016321869384,0.9727938650192378,-0.3697352304696043
1945,0.1944999999999949,-0.9741585667830849,0.9727936788654417,-0.3697513075464095
1946,0.1945999999999949,-0.9742963717913112,0.9727761754544025,-0.36976737906651586
1947,0.19469999999999488,-0.974414302165073,0.9727408956011531,-0.36978344499363697
1948,0.19479999999999487,-0.974511602610139,0.9726873772231118,-0.3697995052921904
1949,0.19489999999999486,-0.9745875077928756,0.9726151554918347,-0.36981555992734233
1950,0.19499999999999484,-0.9746412425603912,0.9725237629882106,-0.36983160886498984
1951,0.19509999999999483,-0.9746720221725627,0.9724127298609704,-0.36984765207175413
1952,0.19519999999999482,-0.9746790525459368,0.972281583988372,-0.3698636895149291
1953,0.1952999999999948,-0.9746615305094768,0.972129851142908,-0.3698797211624632
1954,0.1953999999999948,-0.974618644072096,0.9719570551588859,-0.36989574698284877
1955,0.1954999999999948,-0.9745495727018978,0.9717627181027075,-0.3699117669450878
1956,0.19559999999999478,-0.9744534876170101,0.9715463604456868,-0.36992778101860535
1957,0.19569999999999477,-0.9743295520878853,0.9713075012392193,-0.36994378917315707
1958,0.19579999999999476,-0.9741769217509015,0.9710456582921263,-0.3699597913787824
1959,0.19589999999999475,-0.973994744933086,0.9707603483499827,-0.36997578760570043
1960,0.19599999999999473,-0.9737821629877528,0.9704510872762371,-0.36999177782428194
1961,0.19609999999999472,-0.9735383106408251,0.970117390234928,-0.3700077620049604
1962,0.1961999999999947,-0.9732623163475941,0.9699405926573997,-0.3700237401182221
1963,0.1962999999999947,-0.9729533026596417,0.9699768844874209,-0.37003971213456494
1964,0.1963999999999947,-0.9726103866016418,0.9700110471177888,-0.3700556780245078
1965,0.19649999999999468,-0.9722326800577314,0.970043034811688,-0.3700716377585519
1966,0.19659999999999467,-0.9718192901671349,0.9700728010959072,-0.37008759130724966
1967,0.19669999999999466,-0.9713693197287027,0.970100298749904,-0.37010353864120227
1968,0.19679999999999465,-0.9708818676140243,0.9701254797947068,-0.37011947973112336
1969,0.19689999999999463,-0.9703560291887539,0.9701482954816537,-0.3701354145478786
1970,0.19699999999999462,-0.96979089674179,0.9701686962809628,-0.3701513430625678
1971,0.1970999999999946,-0.9698571751693789,0.9701866318701253,-0.37016726524658067
1972,0.1971999999999946,-0.9699756309328051,0.9702020511221194,-0.37018318107167375
1973,0.1972999999999946,-0.9700905951618958,0.9702149020934352,-0.37019909051004496
1974,0.19739999999999458,-0.9702019956232583,0.970225132011907,-0.37021499353440873
1975,0.19749999999999457,-0.9703097596366264,0.9702326872643432,-0.37023089011805305
1976,0.19759999999999456,-0.9704138140801145,0.9702375133839491,-0.37024678023490276
1977,0.19769999999999455,-0.9705140853955927,0.970239555037531,-0.3702626638595684
1978,0.19779999999999454,-0.9706104995941858,0.9702387560124788,-0.37027854096737883
1979,0.19789999999999452,-0.9707029822618939,0.9702350592035133,-0.3702944115344163
1980,0.1979999999999945,-0.9707914585653382,0.9702284065991946,-0.3703102755375007
1981,0.1980999999999945,-0.9708758532576324,0.9702187392681809,-0.3703261329542075
1982,0.1981999999999945,-0.9709560906843784,0.970205997345228,-0.3703419837628198
1983,0.19829999999999448,-0.9710320947897911,0.970190120016925,-0.37035782794231265
1984,0.19839999999999447,-0.9711037891229493,0.9701710455071526,-0.37037366547226375
1985,0.19849999999999446,-0.971171096844176,0.9701487110622626,-0.3703894963328187
1986,0.19859999999999445,-0.9712339407315473,0.9701230529359639,-0.3704053205045726
1987,0.19869999999999444,-0.9712922431875317,0.970094006373911,-0.3704211379684996
1988,0.19879999999999443,-0.9713459262457588,0.9700615055979888,-0.3704369487058232
1989,0.19889999999999441,-0.9713949115779186,0.9700254837902827,-0.37045275269792527
1990,0.1989999999999944,-0.9714391205007914,0.9699858730767328,-0.3704685499262089
1991,0.1990999999999944,-0.9715112572349172,0.9699426045104594,-0.37048434037199257
1992,0.19919999999999438,-0.9716020440022951,0.9698956080547623,-0.37050012401637583
1993,0.19929999999999437,-0.9716888223707482,0.9698448125657806,-0.3705159008401301
1994,0.19939999999999436,-0.9717715177651877,0.9698707494682636,-0.37053167082360616
1995,0.19949999999999435,-0.9718500551924343,0.9699633970231749,-0.3705474339466117
1996,0.19959999999999434,-0.9719243592473064,0.9700551370605623,-0.37056319018833417
1997,0.19969999999999433,-0.9719943541188456,0.9701459445730235,-0.37057893952727405
1998,0.19979999999999432,-0.9720599635966816,0.9702357941300409,-0.3705946819411776
1999,0.1998999999999943,-0.9721211110775307,0.970324659870867,-0.37061041740702094
2000,0.1999999999999943,-0.9721777195718324,0.9704125154972372,-0.3706261459009674
2001,0.20009999999999428,-0.9722297117105186,0.9704993342658984,-0.37064186739839017
2002,0.20019999999999427,-0.9722770097519157,0.9705850889809541,-0.37065758187388825
2003,0.20029999999999426,-0.9723195355887787,0.9706697519860137,-0.37067328930132903
2004,0.20039999999999425,-0.9723572107554537,0.9707532951561456,-0.3706889896539082
2005,0.20049999999999424,-0.9723899564351687,0.9708356898896262,-0.3707046829042387
2006,0.20059999999999423,-0.9724176934674494,0.9709169070994814,-0.3707203690244436
2007,0.20069999999999422,-0.9724403423556591,0.9709969172048147,-0.3707360479862632
2008,0.2007999999999942,-0.9724578232746587,0.9710756901219193,-0.3707517197611762
2009,0.2008999999999942,-0.9724700560785862,0.9711531952551682,-0.3707673843205454
2010,0.20099999999999418,-0.9724769603087523,0.9712294014876792,-0.37078304163572967
2011,0.20109999999999417,-0.9724784552016497,0.9713042771717518,-0.37079869167823504
2012,0.20119999999999416,-0.9724744596970737,0.9713777901190712,-0.37081433441987177
2013,0.20129999999999415,-0.9724648924463515,0.9714499075906763,-0.37082996983284616
2014,0.20139999999999414,-0.9724496718206768,0.9715205962866879,-0.3708455978899221
2015,0.20149999999999413,-0.972428715919548,0.9715898223357944,-0.37086121856453236
2016,0.20159999999999412,-0.9724019425793071,0.9716575512844917,-0.37087683183087833
2017,0.2016999999999941,-0.9723692693817754,0.9717237480860726,-0.37089243766402863
2018,0.2017999999999941,-0.9723601700242716,0.9717883770893647,-0.37090803603999634
2019,0.20189999999999408,-0.9725815828939565,0.9718514020272122,-0.37092362693579245
2020,0.20199999999999407,-0.9727845091895947,0.9719127860046994,-0.3709392103294768
2021,0.20209999999999406,-0.9729681135871875,0.9719724914871133,-0.37095478620018596
2022,0.20219999999999405,-0.973131547380611,0.9720304802876426,-0.3709703545281379
2023,0.20229999999999404,-0.9732739487213686,0.9720867135548112,-0.37098591529462277
2024,0.20239999999999403,-0.9733944428734982,0.9721411517596453,-0.37100146848197196
2025,0.20249999999999402,-0.9734921424837214,0.9721937546825709,-0.37101701407353627
2026,0.202599999999994,-0.9735661478668959,0.9722444814000426,-0.3710325520536144
2027,0.202699999999994,-0.9736155473068111,0.9722932902709033,-0.3710480824074075
2028,0.20279999999999399,-0.973639417372348,0.9723401389224737,-0.3710636051209335
2029,0.20289999999999397,-0.9736368232489941,0.9723849842363748,-0.37107912018096395
2030,0.20299999999999396,-0.973722148713362,0.9724277823340808,-0.37109462757491735
2031,0.20309999999999395,-0.9738138156822942,0.9724684885622095,-0.37111012729080156
2032,0.20319999999999394,-0.9738865737362007,0.972507057477548,-0.37112561931712545
2033,0.20329999999999393,-0.9739397705254508,0.9725434428318195,-0.37114110364279856
2034,0.20339999999999392,-0.9739727460816732,0.9725775975561932,-0.37115658025707526
2035,0.2034999999999939,-0.973984833017226,0.9726094737455423,-0.3711720491494713
2036,0.2035999999999939,-0.9739753567328169,0.9726390226424532,-0.37118751030971947
2037,0.20369999999999389,-0.9739436356330762,0.9726661946209898,-0.371202963727691
2038,0.20379999999999387,-0.9738889813498731,0.9726909391702214,-0.3712184093933702
2039,0.20389999999999386,-0.9738106989731374,0.9727132048775134,-0.37123384729682096
2040,0.20399999999999385,-0.973708087288935,0.97273293941159,-0.3712492774281535
2041,0.20409999999999384,-0.973580439024528,0.9727500895053711,-0.3712646997775318
2042,0.20419999999999383,-0.9734270411001333,0.9727646009385925,-0.37128011433514924
2043,0.20429999999999382,-0.9732471748870812,0.9727764185202071,-0.371295521091249
2044,0.2043999999999938,-0.9730401164720617,0.9727854860705787,-0.3713109200361453
2045,0.2044999999999938,-0.9728051369271412,0.9727917464034689,-0.37132631116024123
2046,0.2045999999999938,-0.9725415025852203,0.9727951413078227,-0.371341694454055
2047,0.20469999999999378,-0.9722484753206011,0.9727956115293562,-0.37135706990826506
2048,0.20479999999999376,-0.97192531283433,0.9727930967519494,-0.37137243751373505
2049,0.20489999999999375,-0.9718614349717025,0.9727875355788503,-0.37138779726156146
2050,0.20499999999999374,-0.9718690441397442,0.9727788655136903,-0.37140314914310574
2051,0.20509999999999373,-0.9718757106043825,0.9727670229413156,-0.3714184931500354
2052,0.20519999999999372,-0.9718814143092055,0.9727519431084379,-0.37143382927433666
2053,0.2052999999999937,-0.9718861349253255,0.9727335601041045,-0.3714491575083649
2054,0.2053999999999937,-0.9718898518485574,0.9727118068399941,-0.37146447784484526
2055,0.2054999999999937,-0.9718925441966703,0.972686615030537,-0.3714797902768837
2056,0.20559999999999368,-0.9718941908067176,0.9726579151728639,-0.3714950947979712
2057,0.20569999999999367,-0.9718947702324494,0.9726256365265847,-0.3715103914019908
2058,0.20579999999999365,-0.9718942607418064,0.9725897070933994,-0.3715256800831619
2059,0.20589999999999364,-0.9718926403144956,0.9725500535965438,-0.37154096083604427
2060,0.20599999999999363,-0.9718898866396427,0.9725066014600695,-0.3715562336554832
2061,0.20609999999999362,-0.9718859771135173,0.9724592747879637,-0.37157149853655974
2062,0.2061999999999936,-0.9718808888373217,0.9724079963431076,-0.3715867554745405
2063,0.2062999999999936,-0.9718745986150367,0.9723526875260756,-0.3716020044648047
2064,0.2063999999999936,-0.9718670829513097,0.9722932683537793,-0.371617245502774
2065,0.20649999999999358,-0.97185831804938,0.9722296574379544,-0.371632478583822
2066,0.20659999999999357,-0.9718482798090206,0.9721617719634955,-0.37164770370321615
2067,0.20669999999999356,-0.9718369438244918,0.9720895276666381,-0.37166292085600283
2068,0.20679999999999354,-0.9718242853824868,0.9720128388129904,-0.37167813003694944
2069,0.20689999999999353,-0.9718102794600607,0.9719316181754151,-0.3716933312404224
2070,0.20699999999999352,-0.9717949007225297,0.9718457770117644,-0.3717085244603547
2071,0.2070999999999935,-0.9717781235213282,0.9717552250424684,-0.37172370969012836
2072,0.2071999999999935,-0.9717599218918164,0.971659870427976,-0.3717388869225164
2073,0.2072999999999935,-0.9717402695510287,0.9715596197460531,-0.37175405614964213
2074,0.20739999999999348,-0.971719139895358,0.9714543779689363,-0.37176921736289603
2075,0.20749999999999347,-0.9716965059981721,0.9713440484403425,-0.3717843705529053
2076,0.20759999999999346,-0.9716723406073613,0.9712285328523369,-0.37179951570952363
2077,0.20769999999999345,-0.9716466161428179,0.9711077312220588,-0.37181465282179765
2078,0.20779999999999343,-0.971619304693853,0.9709815418683049,-0.37182978187796545
2079,0.20789999999999342,-0.9715903780165553,0.9708498613879724,-0.3718449028654791
2080,0.2079999999999934,-0.9715598075311034,0.9707125846323605,-0.37186001577102457
2081,0.2080999999999934,-0.9715275643190391,0.9705696046833311,-0.3718751205805527
2082,0.2081999999999934,-0.9714936191205192,0.9704208128293301,-0.37189021727933563
2083,0.20829999999999338,-0.9714579423315577,0.970266098541268,-0.37190530585203513
2084,0.20839999999999337,-0.971420504001274,0.970105349448262,-0.3719203862827723
2085,0.20849999999999336,-0.9713812738291658,0.9699384513132386,-0.37193545855518834
2086,0.20859999999999335,-0.971340221162423,0.9697652880083986,-0.3719505226525698
2087,0.20869999999999334,-0.971297314993297,0.969585741490545,-0.37196557855790907
2088,0.20879999999999332,-0.9712525239565469,0.9693996917762743,-0.37198062625401757
2089,0.2088999999999933,-0.9712058163269706,0.9692070169170321,-0.37199566572363024
2090,0.2089999999999933,-0.9711571600170406,0.9690075929740349,-0.3720106969494826
2091,0.2090999999999933,-0.9711065225746512,0.9688012939930571,-0.37202571991443917
2092,0.20919999999999328,-0.9710538711809892,0.9685879919790882,-0.37204073460157205
2093,0.20929999999999327,-0.9709991726485329,0.9683675568708539,-0.372055740994247
2094,0.20939999999999326,-0.9709423934191839,0.96834701373225,-0.3720707390762205
2095,0.20949999999999325,-0.9708834995625321,0.9683407335283044,-0.37208572883171226
2096,0.20959999999999324,-0.9708224567742519,0.9683342820526024,-0.37210071024547875
2097,0.20969999999999323,-0.9707592303746259,0.9683276576223431,-0.372115683302863
2098,0.20979999999999321,-0.9706937853071848,0.9683208585368475,-0.3721306479898594
2099,0.2098999999999932,-0.9706260861374588,0.9683138830773821,-0.372145604293157
2100,0.2099999999999932,-0.9705560970518237,0.9683067295069699,-0.37216055220015304
2101,0.21009999999999318,-0.9706287592543008,0.9682993960701882,-0.3721754916989927
2102,0.21019999999999317,-0.970946250383172,0.9682918809929533,-0.37219042277859005
2103,0.21029999999999316,-0.9712517001137676,0.9682841824822936,-0.3722053454286073
2104,0.21039999999999315,-0.9715444570458901,0.9682762987261087,-0.37222025963947136
2105,0.21049999999999314,-0.9718238571870221,0.9682682278929144,-0.37223516540237045
2106,0.21059999999999313,-0.9720892240672236,0.9682599681315771,-0.3722500627092139
2107,0.21069999999999312,-0.9723398688669849,0.9682515175710322,-0.37226495155262107
2108,0.2107999999999931,-0.9725750905581867,0.9682510077086968,-0.37227983192590314
2109,0.2108999999999931,-0.9727941760582911,0.9682562659790399,-0.37229470382303914
2110,0.21099999999999308,-0.9729964003978673,0.9682614535539067,-0.37230956723861275
2111,0.21109999999999307,-0.9731810269015285,0.9682665715731603,-0.37232442216781725
2112,0.21119999999999306,-0.9733473073823317,0.9682716211593144,-0.372339268606399
2113,0.21129999999999305,-0.9734944823496653,0.9682766034175798,-0.3723541065506437
2114,0.21139999999999304,-0.9736217812306238,0.9683417840862585,-0.372368935997313
2115,0.21149999999999303,-0.9737284226048392,0.9685010217835192,-0.37238375694367687
2116,0.21159999999999302,-0.9738136144527146,0.968652059569558,-0.37239856938742055
2117,0.211699999999993,-0.973876554416976,0.9687946396884681,-0.3724133733266775
2118,0.211799999999993,-0.9739164300774277,0.9689285018389457,-0.37242816875998036
2119,0.21189999999999298,-0.9739324192387767,0.9690533832152591,-0.3724429556862771
2120,0.21199999999999297,-0.9739236902313537,0.9691690185494727,-0.3724577341049065
2121,0.21209999999999296,-0.9738894022245402,0.9692751401549431,-0.37247250401558746
2122,0.21219999999999295,-0.9738287055526761,0.9693714779711091,-0.3724872654184414
2123,0.21229999999999294,-0.9737407420532025,0.969457759609596,-0.3725020183140054
2124,0.21239999999999293,-0.9736246454167639,0.9695337104016526,-0.37251676270320755
2125,0.21249999999999292,-0.9734795415489668,0.9695990534469434,-0.37253149858742285
2126,0.2125999999999929,-0.9733045489434754,0.9696535096637151,-0.37254622596846154
2127,0.2126999999999929,-0.9730987790660907,0.9696967978403561,-0.37256094484861463
2128,0.21279999999999288,-0.9728613367494441,0.96972863468837,-0.3725756552306543
2129,0.21289999999999287,-0.9725913205979123,0.9697487348967786,-0.3725903571178699
2130,0.21299999999999286,-0.9723739209745851,0.9697568111879743,-0.3726050505141066
2131,0.21309999999999285,-0.9721675953100183,0.9697525743750347,-0.3726197354237513
2132,0.21319999999999284,-0.9719367741942623,0.9697615576208037,-0.37263441185179785
2133,0.21329999999999283,-0.9716808557910936,0.9699118448853306,-0.37264907980384193
2134,0.21339999999999282,-0.9713992348957572,0.9700523693116502,-0.37266373928611973
2135,0.2134999999999928,-0.9710913031627394,0.9701828346114137,-0.37267839030550176
2136,0.2135999999999928,-0.9707564493364446,0.9703029418880487,-0.37269303286952515
2137,0.21369999999999278,-0.9703940594843942,0.9704123896989879,-0.37270766698638785
2138,0.21379999999999277,-0.9700035172325627,0.9705108741198505,-0.3727222926649567
2139,0.21389999999999276,-0.9695842040024721,0.9705980888105816,-0.37273690991476566
2140,0.21399999999999275,-0.9693868456408449,0.9707547798745315,-0.3727515187460019
2141,0.21409999999999274,-0.969426957165969,0.9709226647976786,-0.3727661191694955
2142,0.21419999999999273,-0.9694630328040331,0.9710812432767052,-0.37278071119669126
2143,0.21429999999999272,-0.9694950101343874,0.9712302249394834,-0.37279529483963264
2144,0.2143999999999927,-0.9695228264722523,0.9713693167059518,-0.3728098701109292
2145,0.2144999999999927,-0.9695464188730969,0.9714982228490525,-0.3728244370236957
2146,0.21459999999999269,-0.9695657241370816,0.9716166450577973,-0.37283899559152955
2147,0.21469999999999267,-0.9695806788135662,0.9717242825024521,-0.37285354582846264
2148,0.21479999999999266,-0.9695912192056844,0.9718208319018242,-0.372868087748891
2149,0.21489999999999265,-0.9696771438583733,0.9719059875926384,-0.3728826213675335
2150,0.21499999999999264,-0.9697878061282978,0.9719794416009777,-0.372897146699362
2151,0.21509999999999263,-0.9698954972119522,0.9720408837157628,-0.3729116637595394
2152,0.21519999999999262,-0.9700001573414494,0.9720900015642412,-0.3729261725633604
2153,0.2152999999999926,-0.9701017263330988,0.972126480689451,-0.3729406731261791
2154,0.2153999999999926,-0.9702001435900586,0.9721500046296188,-0.37295516546335467
2155,0.2154999999999926,-0.9702953481050735,0.9721602549994532,-0.37296964959017226
2156,0.21559999999999258,-0.9703872784633069,0.972156911573281,-0.3729841255217981
2157,0.21569999999999256,-0.9704758728452616,0.9721396523699795,-0.37299859327321105
2158,0.21579999999999255,-0.9705610690297937,0.9721081537396468,-0.37301305285914504
2159,0.21589999999999254,-0.9706428043972204,0.9720620904519539,-0.3730275042940488
2160,0.21599999999999253,-0.9707210159325216,0.9720011357861115,-0.3730419475920289
2161,0.21609999999999252,-0.9707956402286367,0.971924961622389,-0.37305638276681263
2162,0.2161999999999925,-0.9708666134898576,0.9718332385351138,-0.37307080983171576
2163,0.2162999999999925,-0.9709338715353186,0.9717256358870779,-0.37308522879961153
2164,0.2163999999999925,-0.9709973498025829,0.9716018219252759,-0.3730996396829072
2165,0.21649999999999248,-0.9710569833513277,0.9714614638778946,-0.37311404249353564
2166,0.21659999999999247,-0.9711127068671283,0.9713042280524741,-0.37312843724292594
2167,0.21669999999999245,-0.9711644546653397,0.9711297799351549,-0.3731428239420277
2168,0.21679999999999244,-0.9712121606950794,0.9709377842909247,-0.3731572026013019
2169,0.21689999999999243,-0.9712557585433081,0.9707279052647786,-0.37317157323071587
2170,0.21699999999999242,-0.9712951814390123,0.9704998064837019,-0.37318593583977866
2171,0.2170999999999924,-0.9713303622574839,0.970253151159386,-0.37320029043754904
2172,0.2171999999999924,-0.9713612335247042,0.9699876021915826,-0.3732146370326641
2173,0.2172999999999924,-0.9713883921259192,0.9697028222720095,-0.3732289756333644
2174,0.21739999999999238,-0.9714699100892382,0.9693984739887096,-0.37324330624750485
2175,0.21749999999999237,-0.9715477917900751,0.969074219930774,-0.3732576288826312
2176,0.21759999999999236,-0.971621973368546,0.9690155690117712,-0.3732719435459549
2177,0.21769999999999234,-0.971692390612894,0.969078155248993,-0.37328625024443507
2178,0.21779999999999233,-0.9717589789639655,0.9691329511441911,-0.37330054898479315
2179,0.21789999999999232,-0.9718216735197842,0.969179659575501,-0.37331483977353896
2180,0.2179999999999923,-0.971880409040226,0.9692179757446913,-0.37332912261700685
2181,0.2180999999999923,-0.9719351199517888,0.9692475870518127,-0.3733433975214002
2182,0.2181999999999923,-0.9719857403524627,0.969268172971149,-0.3733576644927986
2183,0.21829999999999228,-0.9720322040166948,0.9692794049286119,-0.3733719235371995
2184,0.21839999999999227,-0.9720744444004525,0.9692809461807177,-0.3733861746605186
2185,0.21849999999999226,-0.9721123946463809,0.9692724516952783,-0.37340041786863726
2186,0.21859999999999224,-0.9721459875890553,0.9692535680339349,-0.3734146531673941
2187,0.21869999999999223,-0.972175155760328,0.9692239332366583,-0.3734288805626037
2188,0.21879999999999222,-0.9721998313947675,0.9691831767083326,-0.37344310006007014
2189,0.2188999999999922,-0.97221994643519,0.969130919107536,-0.3734573116655883
2190,0.2189999999999922,-0.9722354325382822,0.9690667722376252,-0.37347151538494106
2191,0.2190999999999922,-0.9722462210803119,0.9689903389402277,-0.3734857112239036
2192,0.21919999999999218,-0.9722522431629285,0.9689012129912368,-0.3734998991882362
2193,0.21929999999999217,-0.9722534296190501,0.968798978999405,-0.37351407928367764
2194,0.21939999999999216,-0.972249711018835,0.9686832123076247,-0.3735282515159385
2195,0.21949999999999215,-0.9722410176757381,0.9685534788969796,-0.3735424158906743
2196,0.21959999999999213,-0.9722272796526488,0.9685295832430473,-0.37355657241351115
2197,0.21969999999999212,-0.9722084267681088,0.9685311868726094,-0.3735707210899962
2198,0.2197999999999921,-0.9721843886026099,0.9685327585263095,-0.373584861925595
2199,0.2198999999999921,-0.9721550945049661,0.9685342979723617,-0.3735989949256941
2200,0.2199999999999921,-0.9723292084732696,0.9685358049645644,-0.37361312009556563
2201,0.22009999999999208,-0.972546889568728,0.9687262384841253,-0.37362723744037357
2202,0.22019999999999207,-0.9727498950259444,0.9689239272006558,-0.3736413469651657
2203,0.22029999999999206,-0.972937605281642,0.9691196031546101,-0.373655448674849
2204,0.22039999999999205,-0.973109391166198,0.9693131346706627,-0.3736695425741927
2205,0.22049999999999204,-0.9732646140504737,0.9695043858765613,-0.37368362866784066
2206,0.22059999999999202,-0.9734026260036992,0.9696932166107006,-0.37369770696029103
2207,0.220699999999992,-0.9735227699624294,0.9698794823288738,-0.3737117774559074
2208,0.220799999999992,-0.9736243799105667,0.9700630340102018,-0.3737258401589239
2209,0.220899999999992,-0.9737067810704135,0.9702437180622309,-0.37373989507345756
2210,0.22099999999999198,-0.9737692901046895,0.9704213762251944,-0.3737539422035247
2211,0.22109999999999197,-0.9738112153294225,0.9705958454754302,-0.37376798155304264
2212,0.22119999999999196,-0.9738318569375922,0.9707669579279437,-0.3737820131258661
2213,0.22129999999999195,-0.973830507233379,0.9709345407381093,-0.37379603692580315
2214,0.22139999999999194,-0.9738064508768433,0.9710984160025015,-0.3738100529566423
2215,0.22149999999999193,-0.9737589651388331,0.9712584006588435,-0.37382406122217965
2216,0.22159999999999191,-0.9736873201658968,0.9714143063850698,-0.37383806172624934
2217,0.2216999999999919,-0.9735907792549452,0.9715659394974899,-0.3738520544727673
2218,0.2217999999999919,-0.9734685991373918,0.9717131008480507,-0.37386603946575286
2219,0.22189999999999188,-0.9733200302724745,0.9718555857206898,-0.37388001670938187
2220,0.22199999999999187,-0.9731443171494377,0.971993183726776,-0.37389398620800685
2221,0.22209999999999186,-0.9729406985982418,0.9721256786996375,-0.37390794796621996
2222,0.22219999999999185,-0.9727084081084393,0.9722528485881746,-0.37392190198887154
2223,0.22229999999999184,-0.9724466741558474,0.9723744653495633,-0.37393584828112447
2224,0.22239999999999183,-0.972154720536628,0.972490294841052,-0.3739497868484995
2225,0.22249999999999182,-0.9718317667083726,0.972600096710863,-0.37396371769688497
2226,0.2225999999999918,-0.971477028137777,0.9727036242882064,-0.37397764083262053
2227,0.2226999999999918,-0.9710897166544823,0.9728006244724261,-0.37399155626249186
2228,0.22279999999999178,-0.9706690408106471,0.972890837621292,-0.37400546399379
2229,0.22289999999999177,-0.9702142062458087,0.9729739974384639,-0.3740193640343357
2230,0.22299999999999176,-0.9697244160565901,0.9730498308601524,-0.37403325639251317
2231,0.22309999999999175,-0.9691988711707991,0.9731180579410084,-0.3740471410772908
2232,0.22319999999999174,-0.968781346591006,0.9731783917392753,-0.3740610180982461
2233,0.22329999999999173,-0.9683550115065385,0.9732305382012468,-0.37407488746559137
2234,0.22339999999999172,-0.9679028480110954,0.973274196045074,-0.37408874919018853
2235,0.2234999999999917,-0.9678185364849736,0.9733090566439722,-0.3741026032835395
2236,0.2235999999999917,-0.96779457917082,0.9733348039088852,-0.37411644975784186
2237,0.22369999999999168,-0.9677675146892397,0.973351114170671,-0.3741302886259372
2238,0.22379999999999167,-0.9677373025073421,0.9733576560618749,-0.37414411990134633
2239,0.22389999999999166,-0.9677493985297249,0.9733540903981673,-0.3741579435982541
2240,0.22399999999999165,-0.9678781036821181,0.9733400700595312,-0.3741717597315022
2241,0.22409999999999164,-0.9680050123163428,0.9733152398712843,-0.37418556831657185
2242,0.22419999999999163,-0.9681300624870877,0.9732792364850432,-0.37419936936955844
2243,0.22429999999999162,-0.9682531911742013,0.9732316882597267,-0.37421316290717954
2244,0.2243999999999916,-0.9683743342726902,0.9731722151427226,-0.3742269489467018
2245,0.2244999999999916,-0.9684934265827544,0.9731004285513396,-0.37424072750596415
2246,0.22459999999999158,-0.9686104017998619,0.9730902298504119,-0.37425449860330223
2247,0.22469999999999157,-0.9687251925048537,0.9731145278083589,-0.3742682622575379
2248,0.22479999999999156,-0.9688377301540808,0.9731329992674841,-0.3742820184879303
2249,0.22489999999999155,-0.9689479450695647,0.9731454622888837,-0.37429576731413927
2250,0.22499999999999154,-0.9690557664291795,0.9731517308113845,-0.37430950875617447
2251,0.22509999999999153,-0.9691611222568495,0.97315161457786,-0.3743232428343617
2252,0.22519999999999152,-0.9692639394127597,0.9731449190602509,-0.3743369695692915
2253,0.2252999999999915,-0.9693641435835723,0.9731314453832841,-0.3743506889817583
2254,0.2253999999999915,-0.9694616592726439,0.9731109902468897,-0.3743644010927317
2255,0.22549999999999149,-0.9695564097902423,0.9730833458473174,-0.37437810592329956
2256,0.22559999999999147,-0.9696483172437521,0.9730482997969634,-0.3743918034946164
2257,0.22569999999999146,-0.9697373025278712,0.9730056350429255,-0.37440549382785226
2258,0.22579999999999145,-0.9698232853147878,0.9729551297843062,-0.3744191769441478
2259,0.22589999999999144,-0.9699061840443381,0.9728965573883004,-0.37443285286457306
2260,0.22599999999999143,-0.9699859159141391,0.9728296863051048,-0.37444652161006026
2261,0.22609999999999142,-0.970062396869692,0.9727542799817007,-0.3744601832013875
2262,0.2261999999999914,-0.9701355415944569,0.9726700967745704,-0.37447383765911135
2263,0.2262999999999914,-0.9702052634998926,0.9725768898614185,-0.3744874850035319
2264,0.22639999999999139,-0.9702714747154616,0.9724744071519815,-0.3745011252546691
2265,0.22649999999999137,-0.9703340860785992,0.9723623911980219,-0.374514758432203
2266,0.22659999999999136,-0.9703930071246444,0.9722405791026144,-0.37452838455544235
2267,0.22669999999999135,-0.9704481460767354,0.9721087024288475,-0.3745420036433099
2268,0.22679999999999134,-0.9704994098356667,0.9719664871080771,-0.3745556157142979
2269,0.22689999999999133,-0.9705467039697125,0.9718136533478829,-0.37456922078645194
2270,0.22699999999999132,-0.9705899327044154,0.9716499155398938,-0.37458281887733635
2271,0.2270999999999913,-0.9706289989123456,0.9714749821676628,-0.3745964100040163
2272,0.2271999999999913,-0.9706638041028304,0.9713812596866237,-0.3746099941830584
2273,0.2272999999999913,-0.970694248411662,0.9713391821034381,-0.3746235714304796
2274,0.22739999999999128,-0.970720230590783,0.9712841481690504,-0.37463714176177243
2275,0.22749999999999126,-0.970741647997959,0.9712158930297843,-0.37465070519187416
2276,0.22759999999999125,-0.9707583965864398,0.9711341509476802,-0.37466426173517364
2277,0.22769999999999124,-0.9707703708946163,0.971038655369281,-0.3746778114054958
2278,0.22779999999999123,-0.9707774640356795,0.9709291389953073,-0.37469135421610567
2279,0.22789999999999122,-0.9707795676872887,0.9708053338511655,-0.37470489017971614
2280,0.2279999999999912,-0.9707765720812516,0.9706669713582374,-0.37471841930848454
2281,0.2280999999999912,-0.9707683659932279,0.9705137824058886,-0.3747319416140302
2282,0.2281999999999912,-0.9707548367324604,0.9703454974241404,-0.37474545710742063
2283,0.22829999999999118,-0.970735870131541,0.9701618464569433,-0.3747589657992215
2284,0.22839999999999117,-0.970711350536219,0.9699625592359866,-0.3747724676994603
2285,0.22849999999999115,-0.9706811607952605,0.9697473652549863,-0.37478596281769133
2286,0.22859999999999114,-0.9706451822503606,0.9695159938443803,-0.37479945116297275
2287,0.22869999999999113,-0.9706032947261228,0.9692681742463704,-0.37481293274390876
2288,0.22879999999999112,-0.9705553765201062,0.9690036356902424,-0.37482640756865954
2289,0.2288999999999911,-0.9705013043929496,0.968722107467898,-0.3748398756449792
2290,0.2289999999999911,-0.9704409535585805,0.9684658652539756,-0.3748533369802014
2291,0.2290999999999911,-0.9704434641939281,0.9684615320681063,-0.3748667915812991
2292,0.22919999999999108,-0.9707165175729698,0.9684570823685765,-0.37488023945489896
2293,0.22929999999999107,-0.9709797291559552,0.9684525145465548,-0.37489368060730816
2294,0.22939999999999106,-0.9712326358328761,0.9684478269759833,-0.37490711504453206
2295,0.22949999999999104,-0.9714747663479879,0.9684430180133954,-0.374920542772304
2296,0.22959999999999103,-0.9717056413483798,0.9684380859977281,-0.3749339637961262
2297,0.22969999999999102,-0.9719247734399011,0.9684330292501264,-0.3749473781212818
2298,0.229799999999991,-0.972131667250623,0.968427846073742,-0.3749607857528798
2299,0.229899999999991,-0.9723258195019987,0.9684225347535258,-0.3749741866958641
2300,0.229999999999991,-0.97250671908787,0.9684170935560131,-0.37498758095505297
2301,0.23009999999999098,-0.9726738471614488,0.9684115207291047,-0.3750009685351802
2302,0.23019999999999097,-0.9728266772303857,0.9684058145018396,-0.37501434944090095
2303,0.23029999999999096,-0.9729646752600134,0.9683999730841643,-0.3750277236768379
2304,0.23039999999999095,-0.9730872997848388,0.9683939946666951,-0.37504109124760426
2305,0.23049999999999093,-0.9731940020283285,0.9683878774204758,-0.3750544521578278
2306,0.23059999999999092,-0.9732842260310192,0.9683816194967305,-0.375067806412184
2307,0.2306999999999909,-0.9733574087869521,0.9683752190266112,-0.37508115401543113
2308,0.2307999999999909,-0.9734129803884198,0.9683686741209411,-0.37509449497242014
2309,0.2308999999999909,-0.9734503641789802,0.9683619828699545,-0.3751078292881348
2310,0.23099999999999088,-0.9734689769146764,0.9683551433430317,-0.37512115696771464
2311,0.23109999999999087,-0.9734682289333785,0.9683481535884318,-0.3751344780164665
2312,0.23119999999999086,-0.9734475243321365,0.9683410116330212,-0.3751477924399257
2313,0.23129999999999085,-0.9734062611524198,0.9683337154820005,-0.3751611002438322
2314,0.23139999999999084,-0.9733438315730873,0.9683262631186282,-0.37517440143418146
2315,0.23149999999999082,-0.9732596221109238,0.968318652503943,-0.3751876960172488
2316,0.2315999999999908,-0.9731530138285459,0.9683108815764849,-0.37520098399959706
2317,0.2316999999999908,-0.9730233825494745,0.9683029482520147,-0.3752142653880888
2318,0.2317999999999908,-0.972870099080142,0.9682948504232332,-0.375227540189945
2319,0.23189999999999078,-0.9726925294385949,0.9682865859594999,-0.37524080841271146
2320,0.23199999999999077,-0.9726107439041697,0.9682781527065526,-0.37525407006430794
2321,0.23209999999999076,-0.9726487142291392,0.9682695484862273,-0.3752673251530269
2322,0.23219999999999075,-0.972683258875024,0.9682607710961793,-0.3752805736875651
2323,0.23229999999999074,-0.9727142997639373,0.968251818309606,-0.3752938156770084
2324,0.23239999999999073,-0.9727417576569132,0.9682426878749727,-0.3753070511308786
2325,0.23249999999999071,-0.9727655521403353,0.9682333775157388,-0.3753202800591019
2326,0.2325999999999907,-0.9727856016122436,0.9682238849300894,-0.3753335024720524
2327,0.2326999999999907,-0.972801823268528,0.9682142077906696,-0.3753467183805429
2328,0.23279999999999068,-0.9728141330890178,0.9682043437443215,-0.375359927795823
2329,0.23289999999999067,-0.9728224458234742,0.9681942904118281,-0.37537313072959555
2330,0.23299999999999066,-0.9728266749774996,0.9681840453876593,-0.3753863271940086
2331,0.23309999999999065,-0.972826732798373,0.9681736062397255,-0.3753995172016568
2332,0.23319999999999064,-0.9728225302608232,0.968162970509135,-0.37541270076558625
2333,0.23329999999999063,-0.972813977052757,0.9681521357099592,-0.3754258778992825
2334,0.23339999999999061,-0.9728009815609497,0.9681410993290027,-0.37543904861665595
2335,0.2334999999999906,-0.9727834508567229,0.9683620082235467,-0.37545221293206166
2336,0.2335999999999906,-0.9727612906816142,0.9686498609327993,-0.37546537086025505
2337,0.23369999999999058,-0.9727344054330653,0.9689317725827549,-0.3754785224164005
2338,0.23379999999999057,-0.9727026981501418,0.9692073111654436,-0.3754916676160516
2339,0.23389999999999056,-0.9726660704993014,0.9694760305201175,-0.3755048064751422
2340,0.23399999999999055,-0.9726244227602356,0.9697374700779703,-0.3755179390099544
2341,0.23409999999999054,-0.972577653811798,0.9699911546072091,-0.37553106523709856
2342,0.23419999999999053,-0.9725256611180433,0.9702365939587864,-0.3755441851735079
2343,0.23429999999999052,-0.9724683407143989,0.970473282813136,-0.37555729883639966
2344,0.2343999999999905,-0.9724055871939867,0.9707007004282985,-0.37557040624325083
2345,0.2344999999999905,-0.9723372936941208,0.9709183103898581,-0.3755835074117698
2346,0.23459999999999048,-0.9722633518830003,0.9711255603631683,-0.3755966023598682
2347,0.23469999999999047,-0.9721836519466219,0.9713218818483769,-0.3756096911056303
2348,0.23479999999999046,-0.9720980825759336,0.97150668993882,-0.37562277366727853
2349,0.23489999999999045,-0.972006530954252,0.9716793830834,-0.3756358500631393
2350,0.23499999999999044,-0.971908882744967,0.971839342853615,-0.37564892031159636
2351,0.23509999999999043,-0.9718050220795549,0.9719859337159594,-0.37566198443107973
2352,0.23519999999999042,-0.9716948315459242,0.9721185028104714,-0.3756750424399998
2353,0.2352999999999904,-0.9715781921771155,0.97223637973625,-0.37568809435672457
2354,0.2353999999999904,-0.9714549834403753,0.9723388763448265,-0.3757011401995334
2355,0.23549999999999038,-0.9713250832266291,0.9724252865423174,-0.37571417998658085
2356,0.23559999999999037,-0.9711883678403724,0.9724948861013444,-0.3757272137358568
2357,0.23569999999999036,-0.9710447119899975,0.9725469324837467,-0.3757402414651405
2358,0.23579999999999035,-0.9709618970782806,0.9725806646751665,-0.3757532631919717
2359,0.23589999999999034,-0.9710107813398867,0.9725953030326172,-0.3757662789336013
2360,0.23599999999999033,-0.9710690372167111,0.9725900491461921,-0.3757792887069542
2361,0.23609999999999032,-0.9711546763846296,0.9725640857160937,-0.37579229252859986
2362,0.2361999999999903,-0.9712370466415141,0.9725165764461979,-0.37580529041470695
2363,0.2362999999999903,-0.9713160888900223,0.972518354884283,-0.37581828238101267
2364,0.23639999999999028,-0.9713917436437739,0.9726926577903217,-0.3758312684427863
2365,0.23649999999999027,-0.9714639510300975,0.9728594396210359,-0.37584424861480287
2366,0.23659999999999026,-0.9715326507928648,0.9730183421963892,-0.3758572229113114
2367,0.23669999999999025,-0.9715977822954198,0.9731689973884495,-0.37587019134600524
2368,0.23679999999999024,-0.9716592845235975,0.973311026943032,-0.3758831539320058
2369,0.23689999999999023,-0.9717170960888368,0.9734440423033962,-0.37589611068182616
2370,0.23699999999999022,-0.9717711552313842,0.9735676444365474,-0.3759090616073721
2371,0.2370999999999902,-0.9718213998235916,0.9736814236627052,-0.3759220067199034
2372,0.2371999999999902,-0.9718677673733054,0.9737849594885253,-0.37593494603004657
2373,0.23729999999999019,-0.9719101950273498,0.9738778204446679,-0.37594787954775183
2374,0.23739999999999017,-0.9719486195751013,0.9739595639283135,-0.3759608072823309
2375,0.23749999999999016,-0.971982977452157,0.9740297360512385,-0.3759737292424177
2376,0.23759999999999015,-0.9720132047440941,0.9740878714940525,-0.37598664543597515
2377,0.23769999999999014,-0.9720392371903226,0.9741334933672028,-0.375999555870316
2378,0.23779999999999013,-0.9720610101880286,0.9741661130793384,-0.37601246055209264
2379,0.23789999999999012,-0.9720784587962098,0.9741852302136129,-0.37602535948732013
2380,0.2379999999999901,-0.9720915177398015,0.9741903324124841,-0.37603825268138064
2381,0.2380999999999901,-0.9721001214138927,0.9741808952715513,-0.3760511401390538
2382,0.2381999999999901,-0.9721042038880326,0.9741563822429371,-0.37606402186451743
2383,0.23829999999999008,-0.9721036989106249,0.9741162445486907,-0.3760768978613902
2384,0.23839999999999006,-0.9720985399134117,0.9740599211046579,-0.37608976813275513
2385,0.23849999999999005,-0.9720886600160435,0.9739868384552173,-0.3761026326811797
2386,0.23859999999999004,-0.9720739920307372,0.9738964107192467,-0.37611549150875845
2387,0.23869999999999003,-0.9720544684670176,0.9737880395476348,-0.37612834461713923
2388,0.23879999999999002,-0.9720300215365456,0.9736611140926055,-0.3761411920075642
2389,0.23889999999999,-0.9720005831580284,0.9735150109890822,-0.376154033680924
2390,0.23899999999999,-0.9719660849622128,0.9733490943482578,-0.37616686963775947
2391,0.23909999999999,-0.9719264582969583,0.9731627157634968,-0.37617969987835725
2392,0.23919999999998998,-0.9718816342323922,0.9729552143286426,-0.37619252440273254
2393,0.23929999999998997,-0.9718315435661403,0.972725916668754,-0.37620534321073495
2394,0.23939999999998995,-0.9717761168286377,0.9724741369832494,-0.3762181563020469
2395,0.23949999999998994,-0.9717152842885127,0.972199177101391,-0.3762309636762538
2396,0.23959999999998993,-0.971648975958046,0.97190032655,-0.3762437653328871
2397,0.23969999999998992,-0.9715771215987029,0.9715768626332517,-0.3762565612714629
2398,0.2397999999999899,-0.9714996507267348,0.9712280505243647,-0.3762693514915331
2399,0.2398999999999899,-0.9714164926188525,0.9711456397526841,-0.3762821359927319
2400,0.2399999999999899,-0.9713275763179651,0.9710860796834466,-0.3762949147748216
2401,0.24009999999998988,-0.9713370450083193,0.9710149925760818,-0.3763076878377291
2402,0.24019999999998987,-0.9715291235192246,0.9709321656502218,-0.3763204551816021
2403,0.24029999999998986,-0.9717101272668109,0.9708373855395177,-0.37633321680682946
2404,0.24039999999998984,-0.9718796358017732,0.9707304383395062,-0.3763459727141103
2405,0.24049999999998983,-0.9720372224906302,0.9706111096559132,-0.3763587229044507
2406,0.24059999999998982,-0.9721824545788246,0.9704791846533627,-0.3763714673792442
2407,0.2406999999999898,-0.9723148932596746,0.970334448104449,-0.376384206140269
2408,0.2407999999999898,-0.9724340937492338,0.9701766844391375,-0.37639693918974765
2409,0.2408999999999898,-0.9725396053671003,0.9700056777944522,-0.37640966653035135
2410,0.24099999999998978,-0.9726309716231983,0.9698212120644158,-0.3764223881652395
2411,0.24109999999998977,-0.9727077303105449,0.969623070950198,-0.37643510409808323
2412,0.24119999999998976,-0.9727694136039933,0.9694110380104369,-0.3764478143330707
2413,0.24129999999998974,-0.9728155481649325,0.9691848967116949,-0.3764605188749512
2414,0.24139999999998973,-0.9728456552519079,0.968944430479007,-0.3764732177290276
2415,0.24149999999998972,-0.972859250837105,0.9686894227464871,-0.37648591090117184
2416,0.2415999999999897,-0.9728558457286346,0.9684196570079516,-0.376498598397837
2417,0.2416999999999897,-0.9728349456985308,0.968134916867525,-0.3765112802260691
2418,0.2417999999999897,-0.9727960516163701,0.9679997294402032,-0.3765239563934855
2419,0.24189999999998968,-0.972738659588395,0.968003273251024,-0.37653662690830436
2420,0.24199999999998967,-0.9726622611020218,0.968006833496711,-0.3765492917793119
2421,0.24209999999998966,-0.9725663431755914,0.9680104094896049,-0.37656195101588535
2422,0.24219999999998965,-0.9724503885132179,0.9680140005307829,-0.37657460462794895
2423,0.24229999999998963,-0.9723138756645685,0.9680176059100768,-0.3765872526259907
2424,0.24239999999998962,-0.9722813264689384,0.9680212249060902,-0.37659989502102287
2425,0.2424999999999896,-0.9722430069692688,0.9680248567862144,-0.37661253182458293
2426,0.2425999999999896,-0.9721923210042441,0.9680285008066453,-0.3766251630486905
2427,0.2426999999999896,-0.9721289838208607,0.968032156212399,-0.3766377887058513
2428,0.24279999999998958,-0.9720527082969025,0.9680358222373279,-0.3766504088090001
2429,0.24289999999998957,-0.9719632050044023,0.9680394981041336,-0.37666302337150004
2430,0.24299999999998956,-0.9718601822749809,0.9680431830243814,-0.37667563240708285
2431,0.24309999999998955,-0.9717433462669455,0.9680468761985135,-0.3766882359298549
2432,0.24319999999998954,-0.971612401034012,0.968050576815859,-0.37670083395421927
2433,0.24329999999998952,-0.9714670485955238,0.968054284054646,-0.3767134264948698
2434,0.2433999999999895,-0.9713069890080258,0.9680579970820092,-0.37672601356674895
2435,0.2434999999999895,-0.9711319204380587,0.9680617150539986,-0.3767385951850029
2436,0.2435999999999895,-0.9709415392360279,0.9680654371155859,-0.376751171364948
2437,0.24369999999998948,-0.9707355400110083,0.9680691624006686,-0.3767637421220194
2438,0.24379999999998947,-0.9705136157063392,0.9680728900320742,-0.376776307471761
2439,0.24389999999998946,-0.9702754576758665,0.9681810432233637,-0.37678886742974543
2440,0.24399999999998945,-0.9700207557606894,0.9684972473348133,-0.3768014220115673
2441,0.24409999999998944,-0.9697491983662686,0.9688019935332377,-0.37681397123278165
2442,0.24419999999998943,-0.9694604725397601,0.9690944860883595,-0.37682651510888365
2443,0.24429999999998941,-0.9691542640474323,0.9693739047937064,-0.3768390536552482
2444,0.2443999999999894,-0.9688302574520361,0.9696394047312765,-0.37685158688711023
2445,0.2444999999999894,-0.9686623628394452,0.9698901160552971,-0.3768641148195281
2446,0.24459999999998938,-0.9687803775717386,0.9701251437965818,-0.3768766374673326
2447,0.24469999999998937,-0.9688929332033048,0.9703435676890213,-0.3768891548451189
2448,0.24479999999998936,-0.9689998441119146,0.9705444420197875,-0.3769016669671845
2449,0.24489999999998935,-0.9691009211446475,0.9707267955048503,-0.3769141738475382
2450,0.24499999999998934,-0.9691959715782681,0.9708896311914299,-0.3769266754998401
2451,0.24509999999998933,-0.9692847990798273,0.9710319263890134,-0.37693917193739285
2452,0.24519999999998932,-0.9693672036675368,0.9711526326305624,-0.37695166317311873
2453,0.2452999999999893,-0.9694429816719671,0.9712506756655284,-0.3769641492195369
2454,0.2453999999999893,-0.9695119256976235,0.9713249554862657,-0.3769766300887514
2455,0.24549999999998928,-0.9695738245849534,0.9713743463893976,-0.37698910579243144
2456,0.24559999999998927,-0.9696284633728406,0.9713976970736421,-0.3770015763418196
2457,0.24569999999998926,-0.9696756232616478,0.9713938307755442,-0.3770140417476881
2458,0.24579999999998925,-0.9697150815768625,0.9713615454444855,-0.37702650202036925
2459,0.24589999999998924,-0.9697466117334104,0.9712996139582599,-0.37703895716973423
2460,0.24599999999998923,-0.9697699832006971,0.9712067843804059,-0.37705140720520475
2461,0.24609999999998922,-0.9697849614684421,0.9710817802603708,-0.377063852135746
2462,0.2461999999999892,-0.9697913080133684,0.9713577335454505,-0.3770762919698888
2463,0.2462999999999892,-0.9697887802668139,0.9716264086957133,-0.3770887267157214
2464,0.24639999999998918,-0.96977713158333,0.9718857866224474,-0.377101156380912
2465,0.24649999999998917,-0.9697561112103333,0.97213532196764,-0.3771135809727229
2466,0.24659999999998916,-0.9697254642588794,0.9723744536541848,-0.37712600049803147
2467,0.24669999999998915,-0.9696849316756219,0.9726026047128319,-0.37713841496333084
2468,0.24679999999998914,-0.9696342502160286,0.972819182121755,-0.3771508243747703
2469,0.24689999999998913,-0.969573152418918,0.9730235766595275,-0.37716322873818225
2470,0.24699999999998912,-0.9695013665823854,0.9732151627722694,-0.3771756280590778
2471,0.2470999999999891,-0.9694186167411849,0.97339329845568,-0.3771880223427023
2472,0.2471999999999891,-0.9693246226456329,0.9735573251526357,-0.37720041159404755
2473,0.24729999999998908,-0.9692190997420984,0.9737065676669737,-0.3772127958178758
2474,0.24739999999998907,-0.9691017591551472,0.9738403340940374,-0.3772251750187715
2475,0.24749999999998906,-0.9689723076714,0.9739579157684988,-0.3772375492011386
2476,0.24759999999998905,-0.9690821802452326,0.9740585872299168,-0.37724991836924826
2477,0.24769999999998904,-0.9692660331576101,0.9741416062064271,-0.3772622825272772
2478,0.24779999999998903,-0.9694473147763841,0.9742062136169028,-0.3772746416793096
2479,0.24789999999998902,-0.9696259097068501,0.974251633591855,-0.37728699582938824
2480,0.247999999999989,-0.9698017000060154,0.9742770735132886,-0.3772993449815372
2481,0.248099999999989,-0.9699745651447015,0.9742817240736616,-0.377311689139792
2482,0.24819999999998898,-0.9701443819695863,0.9742647593540379,-0.37732402830821027
2483,0.24829999999998897,-0.9703110246652129,0.9742253369214657,-0.37733636249093205
2484,0.24839999999998896,-0.9704743647159924,0.9741625979455607,-0.3773486916921659
2485,0.24849999999998895,-0.9706342708682325,0.9740756673342145,-0.3773610159162329
2486,0.24859999999998894,-0.9707906090922217,0.9739636538883081,-0.3773733351675915
2487,0.24869999999998893,-0.9709432425443983,0.973825650475259,-0.37738564945084524
2488,0.24879999999998892,-0.9710920315296433,0.973660734221192,-0.37739795877077964
2489,0.2488999999999889,-0.9712368334637238,0.9734679667214872,-0.37741026313235737
2490,0.2489999999999889,-0.9713775028359274,0.973246394269426,-0.3774225625407493
2491,0.24909999999998889,-0.9715138911719218,0.9729950481026307,-0.3774348570013488
2492,0.24919999999998887,-0.9716458469968754,0.9727129446669657,-0.37744714651976935
2493,0.24929999999998886,-0.9717732157988801,0.972399085897557,-0.3774594311018739
2494,0.24939999999998885,-0.9718958399927116,0.9720524595165677,-0.3774717107537733
2495,0.24949999999998884,-0.9720135588839701,0.9716720393473633,-0.3774839854818294
2496,0.24959999999998883,-0.972126208633641,0.9712567856446922,-0.377496255292668
2497,0.24969999999998882,-0.9722336222231149,0.9708056454405114,-0.3775085201931806
2498,0.2497999999999888,-0.9723356294197137,0.970317552905092,-0.3775207801905134
2499,0.2498999999999888,-0.9724320567427608,0.969791429723045,-0.37753303529208815
2500,0.2499999999999888,-0.97252272743024,0.9692261854839249,-0.3775452855055773
2501,0.2500999999999888,-0.9726074614060893,0.9692150520761543,-0.3775575308389207
2502,0.25019999999998876,-0.9726860752481683,0.9693455591912327,-0.3775697713003021
2503,0.25029999999998875,-0.9727583821569483,0.9694699616362038,-0.3775820068981534
2504,0.25039999999998874,-0.9728241919249662,0.9695881056084465,-0.37759423764113975
2505,0.25049999999998873,-0.9728833109070866,0.969699836135046,-0.3776064635381508
2506,0.2505999999999887,-0.9729355419916176,0.969804997093232,-0.37761868459830084
2507,0.2506999999999887,-0.9729806845723229,0.9699034312314169,-0.37763090083088935
2508,0.2507999999999887,-0.9730185345213722,0.9699949801908295,-0.3776431122454135
2509,0.2508999999999887,-0.973048884163276,0.9700794845277465,-0.3776553188515394
2510,0.2509999999999887,-0.9730715222498435,0.9701567837363163,-0.37766752065908504
2511,0.25109999999998867,-0.9730862339362081,0.9702267162719744,-0.37767971767801917
2512,0.25119999999998865,-0.973092800757957,0.9702891195754457,-0.3776919099184192
2513,0.25129999999998864,-0.9730910006094105,0.9703438300973295,-0.377704097390463
2514,0.25139999999998863,-0.9730806077230819,0.9703906833232601,-0.3777162801044287
2515,0.2514999999999886,-0.9730613926503624,0.9704295137996409,-0.3777284580706376
2516,0.2515999999999886,-0.9730331222434613,0.9704601551599412,-0.37774063129947055
2517,0.2516999999999886,-0.9729955596386396,0.9704824401515495,-0.37775279980132287
2518,0.2517999999999886,-0.9729484642407679,0.9704962006631768,-0.37776496358659384
2519,0.2518999999999886,-0.9728915917092396,0.9705012677527972,-0.37777712266567376
2520,0.25199999999998857,-0.9728246939452709,0.9704974716761201,-0.3777892770489049
2521,0.25209999999998856,-0.9727475190806134,0.9704846419155805,-0.3778014267465851
2522,0.25219999999998854,-0.9726598114677043,0.9704626072098375,-0.3778135717689273
2523,0.25229999999998853,-0.9725613116712808,0.9704311955837702,-0.3778257121260575
2524,0.2523999999999885,-0.972451756461478,0.9704575305507963,-0.3778378478279895
2525,0.2524999999999885,-0.9723457002027375,0.9704757852898591,-0.3778499788846058
2526,0.2525999999999885,-0.9722987835310031,0.9704857461077737,-0.3778621053056534
2527,0.2526999999999885,-0.972244714564007,0.970487256551247,-0.3778742271007107
2528,0.2527999999999885,-0.9721833302099148,0.9704801595801249,-0.37788634427919837
2529,0.25289999999998847,-0.9721144650769231,0.9704642975956144,-0.3778984568503418
2530,0.25299999999998846,-0.972037951469516,0.9704395124688839,-0.3779105648231771
2531,0.25309999999998845,-0.9719536193855383,0.970405645570028,-0.3779226682065555
2532,0.25319999999998843,-0.9718612965140743,0.9703625377973814,-0.37793476700909706
2533,0.2532999999999884,-0.9717608082341221,0.9703100296071744,-0.37794686123922105
2534,0.2533999999999884,-0.9716835245940323,0.9702479610435051,-0.3779589509051374
2535,0.2534999999999884,-0.971777231791145,0.9701761717686244,-0.3779710360148233
2536,0.2535999999999884,-0.9718632455648817,0.9700945010935101,-0.37798311657605976
2537,0.2536999999999884,-0.9719413603955438,0.9700027880087211,-0.37799519259639897
2538,0.25379999999998837,-0.9720113684822879,0.9699008712155076,-0.37800726408320345
2539,0.25389999999998836,-0.9720730597709109,0.9698415059831343,-0.3780193310436188
2540,0.25399999999998835,-0.9721262219829357,0.9699842852366571,-0.3780313934846076
2541,0.25409999999998834,-0.9721706406459372,0.9701016205476914,-0.37804345141296203
2542,0.2541999999999883,-0.9722060991250435,0.9701922377511784,-0.3780555048352919
2543,0.2542999999999883,-0.9722323786555512,0.9702548356506642,-0.37806755375806383
2544,0.2543999999999883,-0.9722492583765825,0.9702880863817636,-0.3780795981876093
2545,0.2544999999999883,-0.9722565153657189,0.9702906358225017,-0.378091638130144
2546,0.2545999999999883,-0.9722539246745391,0.9702611040514033,-0.3781036735917765
2547,0.25469999999998827,-0.9722412593649897,0.9701980858540722,-0.37811570457855753
2548,0.25479999999998826,-0.9722182905465173,0.970100151278868,-0.3781277310964673
2549,0.25489999999998825,-0.9721847874138875,0.9699658462421461,-0.37813975315145604
2550,0.25499999999998824,-0.9721405172856212,0.9698836339292325,-0.37815177074946815
2551,0.2550999999999882,-0.9720852456429719,0.9700656268987169,-0.37816378389647165
2552,0.2551999999999882,-0.9720187361693744,0.9702953153217717,-0.37817579259847384
2553,0.2552999999999882,-0.9719407507902942,0.9706161354176126,-0.37818779686153353
2554,0.2553999999999882,-0.9718510497134059,0.9709265463190789,-0.3781997966918225
2555,0.2554999999999882,-0.9717493914690332,0.9712258826562384,-0.3782117920956169
2556,0.25559999999998817,-0.9716355329507863,0.9715134606215599,-0.3782237830793299
2557,0.25569999999998816,-0.971509229456329,0.9717885778767752,-0.37823576964954897
2558,0.25579999999998815,-0.9713702347282174,0.9720505134787929,-0.37824775181304504
2559,0.25589999999998814,-0.97121830099475,0.972298527825371,-0.37825972957679527
2560,0.2559999999999881,-0.9712493579442574,0.9725318626211964,-0.3782717029480109
2561,0.2560999999999881,-0.9713245450658139,0.9727497408649691,-0.3782836719341524
2562,0.2561999999999881,-0.9713964742730073,0.9729513668580237,-0.37829563654294335
2563,0.2562999999999881,-0.971465088578657,0.9731359262349608,-0.3783075967823974
2564,0.2563999999999881,-0.9715303306102822,0.9733025860167003,-0.37831955266081535
2565,0.25649999999998807,-0.9715921426123038,0.9734504946863017,-0.3783315041868211
2566,0.25659999999998806,-0.9716504664483256,0.973578782287835,-0.3783434513693502
2567,0.25669999999998805,-0.9717052436034996,0.9736865605485193,-0.378355394217672
2568,0.25679999999998804,-0.9717564151869691,0.9737729230242874,-0.3783673327413781
2569,0.256899999999988,-0.9718039219343952,0.9738369452688702,-0.3783792669504222
2570,0.256999999999988,-0.9718477042105641,0.973877685026436,-0.37839119685507633
2571,0.257099999999988,-0.9718877020120732,0.9738941824477639,-0.37840312246597163
2572,0.257199999999988,-0.9719238549700999,0.9738854603298736,-0.37841504379405233
2573,0.257299999999988,-0.9719561023532489,0.9738505243789838,-0.3784269608506157
2574,0.25739999999998797,-0.9719843830704794,0.9737883634966209,-0.3784388736472755
2575,0.25749999999998796,-0.9720086356741118,0.9736979500886573,-0.378450782195957
2576,0.25759999999998795,-0.9720287983629124,0.9735782403970114,-0.3784626865088917
2577,0.25769999999998794,-0.9720448089852568,0.9734281748537067,-0.37847458659859357
2578,0.2577999999999879,-0.9720566050423702,0.9732466784569531,-0.3784864824778596
2579,0.2578999999999879,-0.9720641236916443,0.9730326611688759,-0.37849837415973603
2580,0.2579999999999879,-0.9720673017500299,0.9727850183344972,-0.37851026165750135
2581,0.2580999999999879,-0.9720660756975059,0.9725026311215453,-0.37852214498464704
2582,0.2581999999999879,-0.9720603816806211,0.972184366980648,-0.3785340241548626
2583,0.2582999999999879,-0.9720501555161092,0.9718290801254477,-0.3785458991819975
2584,0.25839999999998786,-0.9720353326945779,0.9714356120321638,-0.37855777008004016
2585,0.25849999999998785,-0.9720158483842677,0.9710027919581145,-0.3785696368631007
2586,0.25859999999998784,-0.971991637434882,0.970529437478704,-0.3785814995453682
2587,0.25869999999998783,-0.9719626343814861,0.9700143550423768,-0.3785933581410897
2588,0.2587999999999878,-0.971928773448475,0.969456340543039,-0.37860521266453867
2589,0.2588999999999878,-0.9718899885536068,0.9688541799094529,-0.3786170631299941
2590,0.2589999999999878,-0.971846213312105,0.9682066497111046,-0.3786289095516853
2591,0.2590999999999878,-0.9717973810408223,0.9678302974897386,-0.37864075194379065
2592,0.2591999999999878,-0.9717434247624693,0.9678152787099246,-0.3786525903203837
2593,0.25929999999998776,-0.9716842772099075,0.9677999352317249,-0.378664424695426
2594,0.25939999999998775,-0.9716198708304993,0.9677842631019535,-0.37867625508270436
2595,0.25949999999998774,-0.9715501377905221,0.9677682583382848,-0.3786880814958267
2596,0.25959999999998773,-0.9714750099796386,0.967751916929202,-0.3786999039481855
2597,0.2596999999999877,-0.9713944190154251,0.9677352348339394,-0.3787117224529281
2598,0.2597999999999877,-0.9713082962479566,0.9677182079824189,-0.37872353702291833
2599,0.2598999999999877,-0.9712165727644458,0.9677008322751798,-0.3787353476707273
2600,0.2599999999999877,-0.9711191793939371,0.9676831035833021,-0.3787471544085817
2601,0.2600999999999877,-0.9710160467120523,0.9676650177483229,-0.37875895724838105
2602,0.26019999999998766,-0.9709071050457878,0.9676465705821449,-0.378770756201625
2603,0.26029999999998765,-0.9707922844783614,0.9676277578669383,-0.37878255127942295
2604,0.26039999999998764,-0.9706715148541101,0.9676085753550344,-0.3787943424924635
2605,0.26049999999998763,-0.9705447257834329,0.9675890187688114,-0.37880612985099565
2606,0.2605999999999876,-0.9704118466477828,0.9675690838005724,-0.3788179133648184
2607,0.2606999999999876,-0.9702728066047026,0.9675487661124139,-0.37882969304324804
2608,0.2607999999999876,-0.9701275345929065,0.9675280613360884,-0.37884146889513687
2609,0.2608999999999876,-0.9699759593374047,0.9675069650728554,-0.37885324092882633
2610,0.2609999999999876,-0.9698180093546709,0.9674854728933262,-0.3788650091521665
2611,0.26109999999998756,-0.9696536129578509,0.9674635803372988,-0.3788767735724942
2612,0.26119999999998755,-0.9694826982620118,0.9674412829135847,-0.3788885341966333
2613,0.26129999999998754,-0.9693051931894319,0.9674185760998263,-0.37890029103090583
2614,0.26139999999998753,-0.969121025474928,0.9673954553423058,-0.378912044081109
2615,0.2614999999999875,-0.9689301226712219,0.9673719160557461,-0.37892379335254184
2616,0.2615999999999875,-0.9687324121543447,0.9673479536231016,-0.37893553884999165
2617,0.2616999999999875,-0.9685278211290743,0.9673235633953412,-0.3789472805777635
2618,0.2617999999999875,-0.9683162766344136,0.9674471546609615,-0.378959018539676
2619,0.2618999999999875,-0.9681823740839228,0.967734835246633,-0.3789707527390856
2620,0.26199999999998747,-0.9684331931012468,0.9680041812251885,-0.3789824831788879
2621,0.26209999999998745,-0.9686803921906463,0.9682540761820002,-0.37899420986154736
2622,0.26219999999998744,-0.9689237597355801,0.9684833771123884,-0.3790059327891286
2623,0.26229999999998743,-0.9691630787446649,0.9686909146551722,-0.37901765196328685
2624,0.2623999999999874,-0.9693981267808325,0.9688754933643401,-0.37902936738533094
2625,0.2624999999999874,-0.9696286758919205,0.9690358920198004,-0.37904107905622786
2626,0.2625999999999874,-0.9698544925427943,0.9691708639781116,-0.3790527869766348
2627,0.2626999999999874,-0.9700753375491008,0.9692791375640398,-0.37906449114693486
2628,0.2627999999999874,-0.970290966012743,0.9693594165037187,-0.3790761915672811
2629,0.26289999999998737,-0.9705011272591654,0.9694103804001087,-0.3790878882375911
2630,0.26299999999998736,-0.9707055647765286,0.9694306852513686,-0.37909958115764053
2631,0.26309999999998734,-0.9709040161568515,0.9694189640126548,-0.379111270327045
2632,0.26319999999998733,-0.9710962130391866,0.96937382720176,-0.37912295574533916
2633,0.2632999999999873,-0.971281881054893,0.9692938635488914,-0.37913463741199543
2634,0.2633999999999873,-0.9714607397750624,0.9691776406907678,-0.37914631532645793
2635,0.2634999999999873,-0.9716325026601456,0.9690237059090919,-0.3791579894882131
2636,0.2635999999999873,-0.9717968770118222,0.9689752560035788,-0.3791696598967892
2637,0.2636999999999873,-0.9719535639271486,0.9690136240943947,-0.37918132655183256
2638,0.26379999999998727,-0.9721022582550131,0.9690873822722365,-0.37919298945312757
2639,0.26389999999998726,-0.972242648554917,0.969437237020614,-0.3792046486006381
2640,0.26399999999998724,-0.9723744170581011,0.9697768505846703,-0.3792163039945654
2641,0.26409999999998723,-0.9724972396310241,0.9701055378181642,-0.37922795563535827
2642,0.2641999999999872,-0.9726107857411976,0.9704225955010284,-0.37923960352378827
2643,0.2642999999999872,-0.9727147184253756,0.970727302308836,-0.3792512476609445
2644,0.2643999999999872,-0.9728086942600926,0.9710189188016765,-0.3792628880483039
2645,0.2644999999999872,-0.9728923633345397,0.9712966874330791,-0.3792745246877559
2646,0.2645999999999872,-0.9729653692257624,0.971559832579569,-0.37928615758162987
2647,0.26469999999998717,-0.9730273489761662,0.9718075605914003,-0.3792977867327341
2648,0.26479999999998716,-0.9730779330733053,0.9720390598649528,-0.3793094121443942
2649,0.26489999999998715,-0.9731167454319348,0.97225350093723,-0.37932103382045257
2650,0.26499999999998713,-0.9731434033783037,0.9724500366028391,-0.3793326517653247
2651,0.2650999999999871,-0.9731575176366618,0.9726278020537761,-0.3793442659840187
2652,0.2651999999999871,-0.9731586923179599,0.9727859150422845,-0.3793558764821448
2653,0.2652999999999871,-0.9731465249107172,0.9729234760669957,-0.37936748326593495
2654,0.2653999999999871,-0.9731206062740373,0.9730395685825011,-0.37937908634228384
2655,0.2654999999999871,-0.9730805206327515,0.9731332592324509,-0.37939068571873824
2656,0.26559999999998707,-0.9730258455746735,0.9732035981062155,-0.3794022814035194
2657,0.26569999999998706,-0.9729561520499536,0.973249619019088,-0.379413873405547
2658,0.26579999999998705,-0.9728710043725226,0.9732703398159572,-0.37942546173441605
2659,0.26589999999998704,-0.9728808617263539,0.973264762698318,-0.37943704640043946
2660,0.265999999999987,-0.972904280907107,0.9732318745744456,-0.3794486274146163
2661,0.266099999999987,-0.9729190733275702,0.9731706474325021,-0.37946020478866377
2662,0.266199999999987,-0.9729250077387135,0.9730800387362982,-0.37947177853499137
2663,0.266299999999987,-0.9729218495935785,0.97295899184339,-0.3794833486667114
2664,0.266399999999987,-0.9729093610465632,0.9728064364451446,-0.3794949151976243
2665,0.26649999999998697,-0.9728873009531637,0.9726212890283688,-0.37950647814221167
2666,0.26659999999998696,-0.9728554248701138,0.9724024533580542,-0.3795180375156273
2667,0.26669999999998695,-0.9728134850558762,0.9721488209807595,-0.37952959333368574
2668,0.26679999999998694,-0.9727612304714257,0.971859271748112,-0.3795411456128318
2669,0.2668999999999869,-0.9726984067812791,0.9715326743598808,-0.3795526943701524
2670,0.2669999999999869,-0.972624756354717,0.9711678869260453,-0.3795642396233081
2671,0.2670999999999869,-0.9725400182671553,0.9707637575472532,-0.37957578139056863
2672,0.2671999999999869,-0.9724439283016181,0.9703191249130408,-0.37958731969074855
2673,0.2672999999999869,-0.9723362189502719,0.9701729816054943,-0.37959885454318576
2674,0.26739999999998687,-0.9722166194159859,0.970148904295044,-0.3796103859677284
2675,0.26749999999998686,-0.972084855613881,0.9701169080545167,-0.3796219139846982
2676,0.26759999999998685,-0.9719406501728434,0.9700768631806488,-0.379633438614846
2677,0.26769999999998684,-0.9717837224369774,0.9700286396310275,-0.3796449598793454
2678,0.2677999999999868,-0.9716137884669832,0.9699721070458861,-0.3796564777997318
2679,0.2678999999999868,-0.9715365852789787,0.9699071347701406,-0.3796679923978754
2680,0.2679999999999868,-0.9715731260275102,0.9698335918756574,-0.3796795036959559
2681,0.2680999999999868,-0.971601549091765,0.96975134718374,-0.3796910117164015
2682,0.2681999999999868,-0.9716216683473605,0.9696602692878207,-0.379702516481864
2683,0.26829999999998677,-0.971633295980331,0.9695602265763471,-0.37971401801518506
2684,0.26839999999998676,-0.9716362424998195,0.9694510872558495,-0.37972551633933194
2685,0.26849999999998675,-0.9716303167509533,0.9693327193741754,-0.3797370114773684
2686,0.26859999999998674,-0.9716153259279189,0.9692049908438785,-0.3797485034524174
2687,0.2686999999999867,-0.9715910755872551,0.9690677694657464,-0.37975999228760265
2688,0.2687999999999867,-0.971557369661388,0.9689209229524566,-0.379771478006012
2689,0.2688999999999867,-0.9715140104724316,0.9687643189523418,-0.37978296063065775
2690,0.2689999999999867,-0.9714607987462864,0.9685978250732531,-0.3797944401844176
2691,0.2690999999999867,-0.9713975336270653,0.9684213089065055,-0.3798059166900143
2692,0.26919999999998667,-0.9713240126918841,0.9682346380508905,-0.3798173901699438
2693,0.26929999999998666,-0.9712400319660575,0.968037680136742,-0.3798288606464442
2694,0.26939999999998665,-0.971145385938739,0.9678313548512374,-0.37984032814145896
2695,0.26949999999998664,-0.9710398675790535,0.9678421412628808,-0.37985179267657493
2696,0.26959999999998663,-0.9709232683527684,0.9678528827302059,-0.37986325427300444
2697,0.2696999999999866,-0.970795378239556,0.9678635775311146,-0.37987471295152114
2698,0.2697999999999866,-0.9706559857508974,0.9678742239277153,-0.37988616873243636
2699,0.2698999999999866,-0.9705048779486887,0.967884820166117,-0.3798976216355447
2700,0.2699999999999866,-0.9703418404646003,0.9678953644762172,-0.3799090716801063
2701,0.2700999999999866,-0.9701666575202558,0.9679058550714857,-0.37992051888479395
2702,0.27019999999998656,-0.9699791119482846,0.9679162901487407,-0.379931963267671
2703,0.27029999999998655,-0.969850776021158,0.9679266678879191,-0.37994340484615374
2704,0.27039999999998654,-0.9697580282063639,0.9679369864518421,-0.3799548436369772
2705,0.27049999999998653,-0.9696587730603184,0.9679472439859741,-0.3799662796561799
2706,0.2705999999999865,-0.969552910258361,0.9679574386181748,-0.3799777129190753
2707,0.2706999999999865,-0.9694403387347685,0.9679675684584466,-0.3799891434402226
2708,0.2707999999999865,-0.9693209566825008,0.9679776315986752,-0.38000057123341496
2709,0.2708999999999865,-0.9691946615532351,0.968025728715318,-0.38001199631166777
2710,0.2709999999999865,-0.9690613500577296,0.9682081110366939,-0.3800234186871842
2711,0.27109999999998646,-0.9689209181665533,0.9683672801581572,-0.38003483837138297
2712,0.27119999999998645,-0.9687732611112218,0.968502087311801,-0.38004625537485015
2713,0.27129999999998644,-0.9686182733857758,0.9686113629832053,-0.380057669707374
2714,0.27139999999998643,-0.9686391853073125,0.9686939173484456,-0.38006908137791134
2715,0.2714999999999864,-0.9686657969073402,0.9687485407438082,-0.38008049039461855
2716,0.2715999999999864,-0.9686894222559188,0.9687740041685952,-0.3800918967648467
2717,0.2716999999999864,-0.9687100191458747,0.9687690598213423,-0.3801033004951674
2718,0.2717999999999864,-0.9687275451273923,0.9687324416697112,-0.38011470159134303
2719,0.2718999999999864,-0.9687419575088831,0.9686628660542469,-0.3801261000584227
2720,0.27199999999998636,-0.9687532133578839,0.9685590323261131,-0.38013749590068807
2721,0.27209999999998635,-0.9687612695019897,0.9684196235188388,-0.38014888912172246
2722,0.27219999999998634,-0.9687660825298195,0.9682433070540168,-0.3801602797244327
2723,0.27229999999998633,-0.9687676087920172,0.9681192185055475,-0.3801716677110767
2724,0.2723999999999863,-0.9687658044022898,0.9681279390652496,-0.38018305308329825
2725,0.2724999999999863,-0.9687606252384834,0.9682002156305081,-0.3801944358421762
2726,0.2725999999999863,-0.9687520269437001,0.9685504859013186,-0.3802058159882466
2727,0.2726999999999863,-0.9688555667684604,0.9688907468926949,-0.3802171935215785
2728,0.2727999999999863,-0.9689831852699119,0.9692203458364139,-0.3802285684417809
2729,0.27289999999998626,-0.9691082857461635,0.9695386140752957,-0.3802399407481003
2730,0.27299999999998625,-0.9692308092136961,0.9698448670786776,-0.38025131043941723
2731,0.27309999999998624,-0.969350696143021,0.970138404474286,-0.3802626775143547
2732,0.27319999999998623,-0.9694678864595865,0.9704185100970331,-0.3802740419712865
2733,0.2732999999999862,-0.9695823195447849,0.9706844520552337,-0.38028540380843595
2734,0.2733999999999862,-0.9696939342370636,0.9709354828147104,-0.3802967630238888
2735,0.2734999999999862,-0.9698026688331407,0.9711708393012141,-0.38030811961568817
2736,0.2735999999999862,-0.9699084610893265,0.9713897430215529,-0.3803194735818797
2737,0.2736999999999862,-0.9700112482229548,0.9715914002037851,-0.38033082492055825
2738,0.27379999999998617,-0.9701109669139236,0.9717750019567801,-0.3803421736299579
2739,0.27389999999998615,-0.9702075533063478,0.9719397244494205,-0.3803535197084708
2740,0.27399999999998614,-0.9703009430103253,0.9720847291096604,-0.3803648631547291
2741,0.27409999999998613,-0.970391071103821,0.9722091628436174,-0.38037620396765537
2742,0.2741999999999861,-0.9704778721346643,0.9723121582748224,-0.3803875421465316
2743,0.2742999999999861,-0.9705612801226697,0.9723928340037058,-0.38039887769101727
2744,0.2743999999999861,-0.970641228561875,0.9724502948873477,-0.38041021060123625
2745,0.2744999999999861,-0.9707176504229035,0.9724836323394729,-0.3804215408778057
2746,0.2745999999999861,-0.9707904781554507,0.9724919246506196,-0.38043286852189057
2747,0.27469999999998607,-0.9708596436908948,0.9724742373283656,-0.3804441935352531
2748,0.27479999999998606,-0.9709250784450362,0.9724296234574422,-0.38045551592027554
2749,0.27489999999998604,-0.9709867133209641,0.9723571240795265,-0.380466835680014
2750,0.27499999999998603,-0.9710444787120536,0.9722557685924452,-0.3804781528182386
2751,0.275099999999986,-0.9710983045050945,0.972124575168489,-0.38048946733944894
2752,0.275199999999986,-0.9711481200835503,0.9719625511914833,-0.3805007792489061
2753,0.275299999999986,-0.9711938543309538,0.9717686937122203,-0.38051208855267105
2754,0.275399999999986,-0.9712354356344343,0.9715662118530598,-0.38052339525759993
2755,0.275499999999986,-0.9712727918883804,0.9714800653102695,-0.38053469937139334
2756,0.27559999999998597,-0.9713058504982414,0.9713731426515212,-0.3805460009025701
2757,0.27569999999998596,-0.9713345383844614,0.9712448244697628,-0.3805572998605266
2758,0.27579999999998595,-0.9714519882507804,0.9710944842482071,-0.3805685962554872
2759,0.27589999999998593,-0.9716147090145625,0.9709214885601144,-0.3805798900985446
2760,0.2759999999999859,-0.9717660893455835,0.9707251972767842,-0.3805911814016317
2761,0.2760999999999859,-0.9719056546223256,0.9705049637834046,-0.38060247017752885
2762,0.2761999999999859,-0.9720329201762884,0.9702601352023833,-0.38061375643986084
2763,0.2762999999999859,-0.9721473912217649,0.9699900526237759,-0.3806250402030568
2764,0.2763999999999859,-0.9722485627874465,0.9696940513424016,-0.38063632148234655
2765,0.27649999999998587,-0.972335919649895,0.9693714611012364,-0.380647600293739
2766,0.27659999999998586,-0.9724089362689344,0.9690216063406529,-0.38065887665398906
2767,0.27669999999998585,-0.9724670767250425,0.9686438064530789,-0.38067015058057957
2768,0.27679999999998584,-0.9725097946588233,0.9683740423119452,-0.3806814220916675
2769,0.2768999999999858,-0.9725365332126796,0.9683755090047079,-0.3806926912060686
2770,0.2769999999999858,-0.972546724974822,0.9683767419811123,-0.3807039579432147
2771,0.2770999999999858,-0.9725397919257733,0.9683777375429191,-0.38071522232308996
2772,0.2771999999999858,-0.9725151453875664,0.9683784919541113,-0.38072648436622186
2773,0.2772999999999858,-0.9724721859758553,0.9683790014407007,-0.3807377440935956
2774,0.27739999999998577,-0.9724103035551992,0.9683792621905389,-0.3807490015266461
2775,0.27749999999998576,-0.9723288771978162,0.9683792703531332,-0.38076025668716657
2776,0.27759999999998575,-0.972227275146138,0.968379022039467,-0.38077150959727063
2777,0.27769999999998574,-0.9722879425168893,0.9683785133218229,-0.3807827602793641
2778,0.2777999999999857,-0.9724114337100349,0.9683777402336113,-0.38079400875603775
2779,0.2778999999999857,-0.9725273684697692,0.9683766987692011,-0.3808052550500668
2780,0.2779999999999857,-0.9726354979644389,0.9683753848837543,-0.3808164991842959
2781,0.2780999999999857,-0.972735568975675,0.9683737944930632,-0.3808277411816425
2782,0.2781999999999857,-0.9728273238497086,0.9683719234733894,-0.3808389810649938
2783,0.27829999999998567,-0.9729105004472852,0.9683697676613063,-0.3808502188571679
2784,0.27839999999998566,-0.9729848320922303,0.9683673228535417,-0.38086145458086895
2785,0.27849999999998565,-0.973050047518748,0.9683645848068229,-0.38087268825860093
2786,0.27859999999998564,-0.9731058708175583,0.9683615492377226,-0.3808839199126536
2787,0.2786999999999856,-0.9731520213810115,0.968358211822505,-0.380895149565014
2788,0.2787999999999856,-0.9731882138473481,0.9683545681969725,-0.3809063772373602
2789,0.2788999999999856,-0.9732141580443029,0.968350613956312,-0.38091760295095967
2790,0.2789999999999856,-0.9732295589322865,0.9683463446549406,-0.38092882672667217
2791,0.2790999999999856,-0.9732341165474088,0.968341755806351,-0.38094004858488506
2792,0.27919999999998557,-0.973227525944639,0.9683368428829535,-0.380951268545476
2793,0.27929999999998556,-0.9732094771414319,0.9683316013159199,-0.38096248662779375
2794,0.27939999999998555,-0.9731796550621759,0.9683260264950203,-0.3809737028505886
2795,0.27949999999998554,-0.9731377394838473,0.9683611594970314,-0.38098491723203887
2796,0.2795999999999855,-0.9730834049832825,0.968450329583075,-0.38099612978967323
2797,0.2796999999999855,-0.9730163208864967,0.9685345371730899,-0.3810073405403853
2798,0.2797999999999855,-0.9729361512205015,0.9686136822400907,-0.38101854950040376
2799,0.2798999999999855,-0.9728425546680833,0.968687664210556,-0.38102975668528577
2800,0.2799999999999855,-0.9727351845260177,0.9687563819758253,-0.3810409621099024
2801,0.28009999999998547,-0.97261368866719,0.9688197339037162,-0.3810521657884336
2802,0.28019999999998546,-0.9724777095071052,0.9688776178503586,-0.38106336773437854
2803,0.28029999999998545,-0.9723268839752441,0.9689299311722457,-0.3810745679605441
2804,0.28039999999998544,-0.9721608434917216,0.9689765707384996,-0.38108576647907194
2805,0.2804999999999854,-0.9719792139496755,0.9690174329433493,-0.3810969633014237
2806,0.2805999999999854,-0.9717816157037866,0.9690524137188186,-0.38110815843842577
2807,0.2806999999999854,-0.9715676635652976,0.9690814085476218,-0.3811193519002501
2808,0.2807999999999854,-0.9713369668038548,0.9691043124762648,-0.38113054369647437
2809,0.2808999999999854,-0.9710891291564523,0.9691210201283467,-0.38114173383608185
2810,0.2809999999999854,-0.9708237488437023,0.9691314257180624,-0.38115292232748216
2811,0.28109999999998536,-0.9705404185935971,0.9691354230639004,-0.38116410917855226
2812,0.28119999999998535,-0.9702387256728691,0.969132905602532,-0.3811752943966668
2813,0.28129999999998534,-0.9699182519259797,0.9691237664028909,-0.3811864779887239
2814,0.28139999999998533,-0.9695785738217109,0.9691078981804369,-0.3811976599611643
2815,0.2814999999999853,-0.9692192625072488,0.9690851933116018,-0.3812088403200408
2816,0.2815999999999853,-0.9688398838695848,0.9690555438484125,-0.38122001907100866
2817,0.2816999999999853,-0.9685790954130682,0.9690188415332861,-0.38123119621940166
2818,0.2817999999999853,-0.9687038552630718,0.9689749778139957,-0.381242371770214
2819,0.2818999999999853,-0.9688235744179856,0.9689238438587993,-0.38125354572820386
2820,0.28199999999998526,-0.9689381151124257,0.9689828591083164,-0.38126471809786167
2821,0.28209999999998525,-0.9690473379713718,0.9692622710747483,-0.38127588888348407
2822,0.28219999999998524,-0.9691511020103835,0.9695289845385687,-0.3812870580891919
2823,0.28229999999998523,-0.9692492646363682,0.9697823476036151,-0.3812982257189588
2824,0.2823999999999852,-0.9693416816489387,0.9700216956380527,-0.38130939177664774
2825,0.2824999999999852,-0.9694282072423966,0.9702463513660945,-0.38132055626604533
2826,0.2825999999999852,-0.9695086940083809,0.9704556249732188,-0.38133171919087716
2827,0.2826999999999852,-0.9695829929392162,0.970648814225233,-0.38134288055484494
2828,0.2827999999999852,-0.9696509534320021,0.9708252046015118,-0.3813540403616424
2829,0.28289999999998516,-0.9697124232934748,0.9709840694427152,-0.3813651986150014
2830,0.28299999999998515,-0.9697672487456828,0.9711246701132693,-0.38137635531868014
2831,0.28309999999998514,-0.9698152744325074,0.9712462561788598,-0.38138751047651265
2832,0.28319999999998513,-0.9698563434270652,0.9713480655991656,-0.3813986640924225
2833,0.2832999999999851,-0.969890297240024,0.9714293249360192,-0.3814098161704408
2834,0.2833999999999851,-0.9699169758288645,0.9714892495771569,-0.3814209667147272
2835,0.2834999999999851,-0.9699362176081175,0.9715270439756765,-0.38143211572958297
2836,0.2835999999999851,-0.9699478594606044,0.9715419019052908,-0.3814432632194646
2837,0.2836999999999851,-0.9699517367497076,0.9715330067314183,-0.3814544091890172
2838,0.28379999999998506,-0.969947683332695,0.9714995316981208,-0.38146555364307483
2839,0.28389999999998505,-0.9699355315751191,0.9714406402308495,-0.38147669658666156
2840,0.28399999999998504,-0.9699151123663112,0.971355486254923,-0.3814878380250402
2841,0.28409999999998503,-0.9698862551359853,0.9712432145296136,-0.381498977963691
2842,0.284199999999985,-0.969848787871968,0.9711322547416857,-0.38151011640834565
2843,0.284299999999985,-0.9698025371390626,0.9711612731440743,-0.3815212533649892
2844,0.284399999999985,-0.9697473280990558,0.971173786880166,-0.3815323888398649
2845,0.284499999999985,-0.969682984531873,0.9711692729831672,-0.38154352283949167
2846,0.284599999999985,-0.9696093288578816,0.9711472018782139,-0.3815546553706657
2847,0.28469999999998497,-0.9695261821613433,0.9711070375203278,-0.3815657864404796
2848,0.28479999999998495,-0.9694333642150066,0.9710482375402485,-0.381576916056306
2849,0.28489999999998494,-0.9693306935058349,0.9709702533979471,-0.3815880442258243
2850,0.28499999999998493,-0.9692981358341888,0.9708725305436062,-0.38159917095700474
2851,0.2850999999999849,-0.9693855063622897,0.9707545085858271,-0.3816102962581251
2852,0.2851999999999849,-0.9694696803363593,0.9706156214668027,-0.3816214201377569
2853,0.2852999999999849,-0.9695505876033083,0.970455297644172,-0.38163254260476026
2854,0.2853999999999849,-0.9696281572358169,0.9702729602792608,-0.3816436636682958
2855,0.2854999999999849,-0.969702317533291,0.9700680274313873,-0.38165478333780023
2856,0.28559999999998487,-0.9697729960232621,0.9698399122579059,-0.38166590162297964
2857,0.28569999999998485,-0.9698401194632345,0.9695880232196468,-0.38167701853380276
2858,0.28579999999998484,-0.9699036138429795,0.9693117642913984,-0.38168813408047025
2859,0.28589999999998483,-0.9699634043872744,0.9690105351770751,-0.38169924827341495
2860,0.2859999999999848,-0.9700194155590831,0.9686837315292076,-0.3817103611232804
2861,0.2860999999999848,-0.9700715710631751,0.9683307451723892,-0.3817214726408689
2862,0.2861999999999848,-0.9701197938501764,0.967950964330313,-0.3817325828371546
2863,0.2862999999999848,-0.9701640061210443,0.967808198142295,-0.3817436917232157
2864,0.2863999999999848,-0.9702041293319585,0.96782707692446,-0.38175479931024175
2865,0.28649999999998477,-0.9702400841996199,0.9678459204262106,-0.38176590560946533
2866,0.28659999999998476,-0.9702717907069417,0.967864726572614,-0.38177701063213537
2867,0.28669999999998474,-0.9702991681091264,0.9678834932674792,-0.3817881143895041
2868,0.28679999999998473,-0.970322134940111,0.9679022183932032,-0.3817992168927419
2869,0.2868999999999847,-0.9703406090193674,0.9679208998106145,-0.3818103181529328
2870,0.2869999999999847,-0.9703545074590434,0.9679395353588165,-0.3818214181810056
2871,0.2870999999999847,-0.9703637466714269,0.9679581228550289,-0.3818325169877258
2872,0.2871999999999847,-0.9703682423767173,0.9679766600944276,-0.3818436145836058
2873,0.2872999999999847,-0.9703679096110849,0.9679951448499824,-0.38185471097888996
2874,0.28739999999998467,-0.9703626627350013,0.9680135748722918,-0.38186580618351657
2875,0.28749999999998466,-0.9703524154418219,0.9680319478894173,-0.3818769002070613
2876,0.28759999999998465,-0.9703375235410613,0.9680502616067127,-0.38188799305869864
2877,0.28769999999998463,-0.9703598682875912,0.9680685137066515,-0.38189908474717543
2878,0.2877999999999846,-0.9703617778333319,0.9680867018486505,-0.3819101752807672
2879,0.2878999999999846,-0.9703424265048228,0.9681048236688902,-0.3819212646672472
2880,0.2879999999999846,-0.9703009700383667,0.9681228767801294,-0.3819323529138689
2881,0.2880999999999846,-0.9702365455140156,0.9681408587715179,-0.3819434400273299
2882,0.2881999999999846,-0.9701482713093393,0.9681587672084017,-0.38195452601376556
2883,0.28829999999998457,-0.9700798522953038,0.9681765996321243,-0.3819656108787245
2884,0.28839999999998456,-0.9700206118868729,0.9681943535598223,-0.38197669462718126
2885,0.28849999999998455,-0.9699554733312807,0.9682120264842141,-0.3819877772635303
2886,0.28859999999998454,-0.9698843436018255,0.968229615873383,-0.38199885879156303
2887,0.2886999999999845,-0.9698071291199436,0.9682471191705528,-0.38200993921453036
2888,0.2887999999999845,-0.9697237357652179,0.9682645337938565,-0.3820210185351235
2889,0.2888999999999845,-0.9696340688853581,0.9682818571360969,-0.3820320967555313
2890,0.2889999999999845,-0.9695380333061335,0.9682990865645001,-0.3820431738774543
2891,0.2890999999999845,-0.9694355333412396,0.9683162194204595,-0.38205424990214365
2892,0.28919999999998447,-0.9694627303555667,0.9683332530192713,-0.38206532483047423
2893,0.28929999999998446,-0.9696750412265879,0.968350184649862,-0.38207639866297366
2894,0.28939999999998445,-0.9698816994262164,0.9683670115745052,-0.3820874713998991
2895,0.28949999999998444,-0.9700824330420764,0.9683837310285295,-0.3820985430412873
2896,0.2895999999999844,-0.9702769629478967,0.9684003402200165,-0.38210961358703577
2897,0.2896999999999844,-0.9704650026967263,0.9684168363294884,-0.3821206830369952
2898,0.2897999999999844,-0.9706462584173611,0.9684332165095854,-0.382131751391013
2899,0.2898999999999844,-0.970820428714048,0.9684494778847325,-0.3821428186490359
2900,0.2899999999999844,-0.9709872045695033,0.9684656175507961,-0.382153884811189
2901,0.29009999999998437,-0.9711462692512415,0.968481632574729,-0.38216494987786176
2902,0.29019999999998436,-0.9712972982211788,0.9684975199942055,-0.3821760138497888
2903,0.29029999999998435,-0.9714399590484379,0.9685132768172449,-0.3821870767281337
2904,0.29039999999998434,-0.9715739113252396,0.9685289000218238,-0.3821981385145537
2905,0.2904999999999843,-0.971698806585732,0.9685443865554789,-0.3822091992113072
2906,0.2905999999999843,-0.9718142882275653,0.968559733334898,-0.38222025882130006
2907,0.2906999999999843,-0.9719199914359811,0.9685749372454986,-0.38223131734816024
2908,0.2907999999999843,-0.9720155431101462,0.9685899951409999,-0.382242374796292
2909,0.2908999999999843,-0.9721005617914222,0.9686049038429794,-0.3822534311709483
2910,0.29099999999998427,-0.9721746575932252,0.9686196601404236,-0.38226448647825584
2911,0.29109999999998426,-0.972237432132092,0.9686342607892652,-0.3822755407252605
2912,0.29119999999998425,-0.9722884784595409,0.9686487025119117,-0.382286593919954
2913,0.29129999999998424,-0.9723273809942838,0.9686629819967645,-0.3822976460712937
2914,0.2913999999999842,-0.9723537154543181,0.968677095897728,-0.38230869718921584
2915,0.2914999999999842,-0.9723670487884152,0.96869104083371,-0.38231974728461016
2916,0.2915999999999842,-0.9723669391064985,0.9687048133881128,-0.3823307963693388
2917,0.2916999999999842,-0.9723529356084055,0.9687184101083154,-0.38234184445620406
2918,0.2917999999999842,-0.9723245785105207,0.9688016412664285,-0.38235289155889723
2919,0.29189999999998417,-0.9722813989697827,0.9690156929117035,-0.3823639376919628
2920,0.29199999999998416,-0.9722229190045787,0.9692159477232156,-0.38237498287076743
2921,0.29209999999998415,-0.9721486514120722,0.9694018063122642,-0.3823860271114066
2922,0.29219999999998414,-0.9720580996815477,0.9695726595053284,-0.38239707043063953
2923,0.29229999999998413,-0.971950757903397,0.9697278884570875,-0.38240811284582105
2924,0.2923999999999841,-0.9718261106734466,0.9698668647732205,-0.3824191543747972
2925,0.2924999999999841,-0.9716836329923791,0.9699889506431251,-0.3824301950358183
2926,0.2925999999999841,-0.9715227901601025,0.9700934989826764,-0.3824412348474277
2927,0.2926999999999841,-0.971537543676697,0.9701798535871335,-0.3824522738283717
2928,0.2927999999999841,-0.9715926097530267,0.9702473492942779,-0.382463311997462
2929,0.29289999999998406,-0.9716428090852715,0.9702953121578523,-0.3824743493734832
2930,0.29299999999998405,-0.9716880071177633,0.970323059631346,-0.3824853859750628
2931,0.29309999999998404,-0.9717280667236128,0.9703299007621556,-0.3824964218205532
2932,0.29319999999998403,-0.9717628481501546,0.9703151363961227,-0.3825074569279189
2933,0.293299999999984,-0.9717922089596793,0.9702780593924367,-0.38251849131461124
2934,0.293399999999984,-0.9718160039653335,0.9702179548488657,-0.3825295249974543
2935,0.293499999999984,-0.9718340851621178,0.9701341003372542,-0.3825405579925326
2936,0.293599999999984,-0.9718463016529701,0.9700257661492118,-0.3825515903150896
2937,0.293699999999984,-0.9718524995699811,0.969892215551891,-0.38256262197941515
2938,0.29379999999998396,-0.9718525219908556,0.9699143745945679,-0.38257365299873586
2939,0.29389999999998395,-0.9718462088507985,0.9699949795065799,-0.38258468338516766
2940,0.29399999999998394,-0.9718333968500869,0.9700620106896356,-0.3825957131495927
2941,0.29409999999998393,-0.971813919357647,0.9701150350062464,-0.38260674230159697
2942,0.2941999999999839,-0.9717876063110508,0.9701536138682912,-0.38261777084942894
2943,0.2942999999999839,-0.9717542841134047,0.9701773033179786,-0.3826287987999034
2944,0.2943999999999839,-0.9717137755276918,0.9701856541136192,-0.382639826158408
2945,0.2944999999999839,-0.9716658995691868,0.9701782118202412,-0.3826508529288395
2946,0.2945999999999839,-0.9716104713966404,0.970154516905082,-0.38266187911358057
2947,0.29469999999998386,-0.9715473022029815,0.9701141048379887,-0.3826729047135201
2948,0.29479999999998385,-0.9714761991063385,0.9700565061967656,-0.38268392972801524
2949,0.29489999999998384,-0.9713969650422241,0.9699812467775126,-0.38269495415493204
2950,0.29499999999998383,-0.9713093986577499,0.9698878477099906,-0.38270597799065464
2951,0.2950999999999838,-0.9712406551856066,0.9697758255780679,-0.3827170012301058
2952,0.2951999999999838,-0.9712914630605046,0.9696446925452942,-0.3827280238668331
2953,0.2952999999999838,-0.9713381935590366,0.9694939564856545,-0.382739045892989
2954,0.2953999999999838,-0.9713807757888692,0.9693231211195582,-0.3827500672994468
2955,0.2954999999999838,-0.9714191383958058,0.9691316861551162,-0.38276108807583503
2956,0.29559999999998376,-0.9714532095683103,0.969070152932312,-0.3827721082106122
2957,0.29569999999998375,-0.9714829170421493,0.9690734014934032,-0.38278312769114015
2958,0.29579999999998374,-0.9715081881051572,0.9690762945626854,-0.3827941465037762
2959,0.29589999999998373,-0.9715289496021198,0.9690788266515348,-0.3828051646339367
2960,0.2959999999999837,-0.9715451279397793,0.969080992210615,-0.38281618206618706
2961,0.2960999999999837,-0.9715566490919612,0.9690827856293982,-0.3828271987843327
2962,0.2961999999999837,-0.9715634386048208,0.9690842012356956,-0.3828382147714939
2963,0.2962999999999837,-0.9715654216022145,0.9690852332951987,-0.3828492300102015
2964,0.2963999999999837,-0.971562522791192,0.969085876011032,-0.3828602444824729
2965,0.29649999999998367,-0.9715546664676131,0.9690861235233167,-0.38287125816991063
2966,0.29659999999998365,-0.9715417765218877,0.9690859699087433,-0.3828822710537543
2967,0.29669999999998364,-0.9715237764448412,0.969085409180156,-0.3828932831150027
2968,0.29679999999998363,-0.9715005893337053,0.969084435286147,-0.38290429433444567
2969,0.2968999999999836,-0.971472137898234,0.9690830421106603,-0.38291530469277946
2970,0.2969999999999836,-0.9714383444669462,0.9690812234726044,-0.38292631417064815
2971,0.2970999999999836,-0.971399130993496,0.969078973125474,-0.38293732274874986
2972,0.2971999999999836,-0.9713544190631674,0.9690762847569804,-0.38294833040787307
2973,0.2972999999999836,-0.9713041298994985,0.9690731519886892,-0.38295933712899144
2974,0.29739999999998357,-0.9712481843710308,0.969069568375664,-0.38297034289332077
2975,0.29749999999998356,-0.9711865029981849,0.9690655274061187,-0.3829813476823921
2976,0.29759999999998354,-0.9711190059602637,0.9690610225010723,-0.38299235147812144
2977,0.29769999999998353,-0.9710456131025791,0.969056047014011,-0.38300335426287274
2978,0.2977999999999835,-0.9709662439437046,0.9690505942305533,-0.3830143560195316
2979,0.2978999999999835,-0.9708808176828513,0.9690446573681184,-0.38302535673158306
2980,0.2979999999999835,-0.970789253207366,0.9690382295755969,-0.3830363563831595
2981,0.2980999999999835,-0.9706914691003504,0.9690313039330244,-0.3830473549591412
2982,0.2981999999999835,-0.9705873836484018,0.969023873451255,-0.3830583524452078
2983,0.29829999999998347,-0.9704769148494697,0.9690159310716352,-0.38306934882790966
2984,0.29839999999998346,-0.9703599804208323,0.969007469665679,-0.3830803440947536
2985,0.29849999999998345,-0.9702364978071851,0.9689984820347405,-0.3830913382342536
2986,0.29859999999998343,-0.9701063841888462,0.9689889609096863,-0.38310233123600207
2987,0.2986999999999834,-0.9699695564900709,0.968978898950566,-0.38311332309074586
2988,0.2987999999999834,-0.9698259313874782,0.9689682887462792,-0.38312431379042516
2989,0.2988999999999834,-0.9696917702180733,0.968957122814242,-0.38313530332823253
2990,0.2989999999999834,-0.9695603316130884,0.9689453936000492,-0.3831462916986668
2991,0.2990999999999834,-0.9694230670695814,0.9689330934771336,-0.38315727889754847
2992,0.29919999999998337,-0.9692799098428719,0.9689202147464223,-0.3831682649220834
2993,0.29929999999998336,-0.9691307929956832,0.9689067496359894,-0.3831792497708337
2994,0.29939999999998335,-0.9689756494042241,0.9688926903007052,-0.3831902334437596
2995,0.29949999999998334,-0.9688144117643569,0.968878028821882,-0.3832012159421985
2996,0.2995999999999833,-0.9686470125978391,0.9688627572069162,-0.38321219726884215
2997,0.2996999999999833,-0.9684733842586448,0.9688468673889271,-0.38322317742769935
2998,0.2997999999999833,-0.9682934589393585,0.9688303512263916,-0.38323415642404873
2999,0.2998999999999833,-0.9681071686776406,0.9688132005027769,-0.3832451342643722
3000,0.2999999999999833,-0.9679144453627592,0.9687954069261683,-0.383256110956284
3001,0.30009999999998327,-0.9677152207421876,0.968788531807231,-0.383267086508411
3002,0.30019999999998326,-0.967509426428259,0.9688085446941018,-0.3832780609303007
3003,0.30029999999998325,-0.9672969939048774,0.968828469145804,-0.3832890342322959
3004,0.30039999999998324,-0.9670778545342774,0.9688483022950863,-0.3833000064253885
3005,0.3004999999999832,-0.9669095761314294,0.9688680412411598,-0.3833109775210753
3006,0.3005999999999832,-0.9669029652035069,0.9688876830495383,-0.3833219475311863
3007,0.3006999999999832,-0.9668891742921094,0.9689072247518817,-0.3833329164677295
3008,0.3007999999999832,-0.966868060479292,0.968926663345841,-0.38334388434270505
3009,0.3008999999999832,-0.9668394798427725,0.9689459957949034,-0.38335485116790385
3010,0.30099999999998317,-0.9668032874725937,0.9689652190282418,-0.38336581695474936
3011,0.30109999999998316,-0.9667593374880037,0.968984329940561,-0.3833767817140909
3012,0.30119999999998315,-0.9667074830545452,0.9690033253919459,-0.3833877454560045
3013,0.30129999999998314,-0.9666475764013434,0.9690222022077079,-0.3833987081896172
3014,0.3013999999999831,-0.96657946883858,0.9690409571782289,-0.38340966992293385
3015,0.3014999999999831,-0.9665030107751503,0.969059587058805,-0.38342063066264465
3016,0.3015999999999831,-0.9664180517364875,0.9690780885694851,-0.3834315904139565
3017,0.3016999999999831,-0.9663244403825525,0.9690964583949061,-0.38344254918048337
3018,0.3017999999999831,-0.9662473453423389,0.9691146931841247,-0.38345350696405084
3019,0.30189999999998307,-0.9664060830110422,0.9691327895504427,-0.3834644637646178
3020,0.30199999999998306,-0.966553397723694,0.9691507440712273,-0.38347541958016784
3021,0.30209999999998305,-0.966688681794985,0.969168553287725,-0.3834863744066169
3022,0.30219999999998304,-0.9668113080384835,0.9691862137048683,-0.3834973282377696
3023,0.302299999999983,-0.9669206294078799,0.9692037217910752,-0.3835082810652705
3024,0.302399999999983,-0.9670159786491017,0.9692210739780406,-0.3835192328786043
3025,0.302499999999983,-0.9670966679646299,0.9692382666605207,-0.38353018366510294
3026,0.302599999999983,-0.9671619886913129,0.969255296196108,-0.38354113340998747
3027,0.302699999999983,-0.9672112109929198,0.9692721589049985,-0.3835520820964148
3028,0.30279999999998297,-0.9672435835685811,0.9692888510697507,-0.3835630297055768
3029,0.30289999999998296,-0.9672583333781545,0.9693053689350368,-0.38357397621679856
3030,0.30299999999998295,-0.9672546653854093,0.9693217087073858,-0.3835849216076527
3031,0.30309999999998294,-0.9672317623197434,0.9693378665549189,-0.3835958658541198
3032,0.3031999999999829,-0.9671887844569518,0.9693538386070804,-0.3836068089307165
3033,0.3032999999999829,-0.9671248694193239,0.969369620954359,-0.38361775081069227
3034,0.3033999999999829,-0.9670391319951083,0.9693852096480086,-0.3836286914661818
3035,0.3034999999999829,-0.9669306639771009,0.969400600699761,-0.3836396308683907
3036,0.3035999999999829,-0.9667985340198391,0.9694157900815378,-0.3836505689877996
3037,0.3036999999999829,-0.9666417875145934,0.9694307737251601,-0.3836615057943165
3038,0.30379999999998286,-0.9664594464810771,0.9694455475220565,-0.38367244125749317
3039,0.30389999999998285,-0.9662505094745218,0.9694601073229722,-0.3836833753466653
3040,0.30399999999998284,-0.9660139515065351,0.9694744489376798,-0.3836943080311347
3041,0.30409999999998283,-0.9657487239779547,0.9694885681346913,-0.38370523928031347
3042,0.3041999999999828,-0.9658593078614678,0.9695024606409752,-0.38371616906388756
3043,0.3042999999999828,-0.9659695739327927,0.969516122141677,-0.3837270973519061
3044,0.3043999999999828,-0.9660773872574755,0.9695295482798445,-0.3837380241149043
3045,0.3044999999999828,-0.9661826892939902,0.9695427346561593,-0.38374894932399994
3046,0.3045999999999828,-0.9662854209283189,0.9695556768286743,-0.38375987295095315
3047,0.30469999999998276,-0.966385522473727,0.9695683703125567,-0.38377079496823224
3048,0.30479999999998275,-0.9664829336705132,0.9695808105798375,-0.3837817153490481
3049,0.30489999999998274,-0.9665775936857357,0.9695929930591659,-0.38379263406738157
3050,0.30499999999998273,-0.9666694411129154,0.9696049131355706,-0.3838035510979783
3051,0.3050999999999827,-0.96675841397172,0.9696165661502233,-0.3838144664163529
3052,0.3051999999999827,-0.9668444497076301,0.9696279474002075,-0.38382537999879157
3053,0.3052999999999827,-0.9669274851915935,0.9696390521382887,-0.3838362918223056
3054,0.3053999999999827,-0.9670074567196708,0.9696498755726866,-0.3838472018646144
3055,0.3054999999999827,-0.9670843000126745,0.9696604128668453,-0.3838581101041041
3056,0.30559999999998266,-0.9671579502158111,0.9696706591392049,-0.383869016519798
3057,0.30569999999998265,-0.9672283418983281,0.9696806094629661,-0.3838799210913271
3058,0.30579999999998264,-0.9672954090531749,0.9696902588658526,-0.38389082379887696
3059,0.30589999999998263,-0.9673590850966817,0.9696996023298672,-0.3839017246231739
3060,0.3059999999999826,-0.9674193028682656,0.9697086347910382,-0.3839126235454463
3061,0.3060999999999826,-0.967475994630172,0.9697173511391596,-0.3839235205474103
3062,0.3061999999999826,-0.9675290920672566,0.9697257462175183,-0.3839344156112457
3063,0.3062999999999826,-0.967578526286821,0.9697338148226133,-0.383945308719582
3064,0.3063999999999826,-0.9676242278185071,0.9697415517038602,-0.38395619985549156
3065,0.30649999999998256,-0.9676661266142628,0.9697489515632849,-0.38396708900248433
3066,0.30659999999998255,-0.9677041520483881,0.9697560090552044,-0.38397797614451834
3067,0.30669999999998254,-0.9677382329176707,0.9697627187858944,-0.3839888612659883
3068,0.30679999999998253,-0.9677682974416247,0.9697690753132435,-0.3839997443517146
3069,0.3068999999999825,-0.9677942732628416,0.9697750731463965,-0.3840106253869803
3070,0.3069999999999825,-0.9678160874474647,0.9697807067453839,-0.3840215043575056
3071,0.3070999999999825,-0.9678336664857999,0.9697859705207413,-0.38403238124943206
3072,0.3071999999999825,-0.9678469362930748,0.9697908588331167,-0.38404325604934914
3073,0.3072999999999825,-0.9678558222103567,0.969795365992868,-0.3840541287442312
3074,0.30739999999998247,-0.9678602490056426,0.969799486259653,-0.3840649993214477
3075,0.30749999999998245,-0.9678601408751338,0.9698032138420075,-0.38407586776870367
3076,0.30759999999998244,-0.9678554214447067,0.9698065428969187,-0.384086734074008
3077,0.30769999999998243,-0.9678460137715917,0.9698094675293895,-0.3840975982256125
3078,0.3077999999999824,-0.9678318403462738,0.969811981791997,-0.38410846021192635
3079,0.3078999999999824,-0.9678128230946247,0.9698140796844447,-0.38411932002147176
3080,0.3079999999999824,-0.9677888833802798,0.9698157551531079,-0.3841301776427561
3081,0.3080999999999824,-0.9677599420072709,0.9698170020905749,-0.38414103306419606
3082,0.3081999999999824,-0.9677259192229262,0.969817814335181,-0.3841518862739902
3083,0.30829999999998237,-0.9676867347210472,0.9698181856705368,-0.3841627372600186
3084,0.30839999999998235,-0.9676423076453747,0.9698181098250508,-0.384173586009697
3085,0.30849999999998234,-0.9675925565933521,0.9698175804714443,-0.38418443250985307
3086,0.30859999999998233,-0.9675373996201954,0.9698165912262602,-0.38419527674661236
3087,0.3086999999999823,-0.9674767542432805,0.9698151356493626,-0.3842061187052406
3088,0.3087999999999823,-0.9674105374468535,0.9698132072434289,-0.38421695837001907
3089,0.3088999999999823,-0.9675005098998,0.9698107994534315,-0.3842277957241345
3090,0.3089999999999823,-0.9676215134479179,0.9698079056661105,-0.3842386307495403
3091,0.3090999999999823,-0.9677396588086249,0.9698045192094329,-0.3842494634268719
3092,0.30919999999998227,-0.9678548808252857,0.9698006333520425,-0.3842602937353289
3093,0.30929999999998226,-0.9679671138114928,0.9697962413026942,-0.3842711216526102
3094,0.30939999999998224,-0.968076291553831,0.9697913362096755,-0.3842819471548655
3095,0.30949999999998223,-0.9681823473147345,0.9697859111602133,-0.384292770216626
3096,0.3095999999999822,-0.9682852138354353,0.9697799591798626,-0.3843035908107995
3097,0.3096999999999822,-0.9683848233390034,0.9697734732318811,-0.3843144089086923
3098,0.3097999999999822,-0.9684811075334788,0.9697664462165837,-0.38432522448001355
3099,0.3098999999999822,-0.9685739976150924,0.969758870970679,-0.38433603749294193
3100,0.3099999999999822,-0.9686634242715797,0.9697507402665873,-0.384346847914198
3101,0.31009999999998217,-0.9687493176855824,0.969742046811736,-0.3843576557091442
3102,0.31019999999998216,-0.9688316075381406,0.9697327832478384,-0.38436846084191234
3103,0.31029999999998215,-0.9689102230122765,0.9697229421501471,-0.38437926327555205
3104,0.31039999999998213,-0.9689850927966651,0.9697125160266898,-0.38439006297217915
3105,0.3104999999999821,-0.9690561450893982,0.9697014973174828,-0.38440085989314726
3106,0.3105999999999821,-0.969123307601837,0.9696898783937236,-0.38441165399926747
3107,0.3106999999999821,-0.9691865075625591,0.9696776515569637,-0.38442244525096636
3108,0.3107999999999821,-0.9692456717213964,0.9696648090382639,-0.3844332336085015
3109,0.3108999999999821,-0.9693007263535687,0.9696513429973279,-0.38444401903215736
3110,0.31099999999998207,-0.9693515972639135,0.9696372455216236,-0.38445480148242617
3111,0.31109999999998206,-0.9693982097912145,0.9696225086254869,-0.3844655809202194
3112,0.31119999999998205,-0.9694404888126313,0.9696071242492135,-0.3844763573070072
3113,0.31129999999998204,-0.9694783587482322,0.9695910842581402,-0.384487130604987
3114,0.311399999999982,-0.9695117435656349,0.9695902897079853,-0.3844979007772284
3115,0.311499999999982,-0.9695405667847566,0.9695904288343447,-0.3845086677877645
3116,0.311599999999982,-0.9695647514826788,0.9695902616529901,-0.3845194316016934
3117,0.311699999999982,-0.9695842202986282,0.969589783944727,-0.3845301921852318
3118,0.311799999999982,-0.9695988954390795,0.9695889914546737,-0.3845409495057612
3119,0.31189999999998197,-0.9696086986829828,0.9695878798917504,-0.38455170353181867
3120,0.31199999999998196,-0.9696135513871195,0.9695864449281687,-0.38456245423310276
3121,0.31209999999998195,-0.9696133744915896,0.9695846821989269,-0.38457320158040387
3122,0.31219999999998194,-0.9696080885254351,0.9695825873013134,-0.3845839455455429
3123,0.3122999999999819,-0.9695976136124019,0.9695801557944141,-0.38459468610130926
3124,0.3123999999999819,-0.9695818694768418,0.9695773831986287,-0.38460542322131
3125,0.3124999999999819,-0.9695607754497587,0.9695742649951928,-0.3846161568798825
3126,0.3125999999999819,-0.9696345217051148,0.9695707966257066,-0.3846268870519467
3127,0.3126999999999819,-0.9697155392349882,0.9695669734916676,-0.3846376137128735
3128,0.31279999999998187,-0.9697939221938264,0.9695627909540069,-0.3846483368383241
3129,0.31289999999998186,-0.9698696239108112,0.9695582443326253,-0.38465905640412346
3130,0.31299999999998185,-0.9699425973830823,0.9695533289059309,-0.3846697723860977
3131,0.31309999999998184,-0.970012795277046,0.9695480399103702,-0.38468048475995675
3132,0.3131999999999818,-0.9700801699297759,0.9695423725399551,-0.38469119350116265
3133,0.3132999999999818,-0.9701446733505028,0.9695363219457812,-0.38470189858479864
3134,0.3133999999999818,-0.9702062572221938,0.9695298832355362,-0.3847125999855077
3135,0.3134999999999818,-0.9702648729032157,0.9695230514729954,-0.3847232976773773
3136,0.3135999999999818,-0.9703204714290821,0.9695158216775032,-0.38473399163387484
3137,0.31369999999998177,-0.9703730035142802,0.9695081888234409,-0.384744681827809
3138,0.31379999999998176,-0.9704239600810409,0.9695001478396789,-0.38475536823131223
3139,0.31389999999998175,-0.9705121716950176,0.9694916936090131,-0.3847660508157753
3140,0.31399999999998174,-0.9705971610076902,0.9694828209675885,-0.38477672955190734
3141,0.3140999999999817,-0.9706788674201352,0.9694735247043084,-0.3847874044097103
3142,0.3141999999999817,-0.9707572299092306,0.9694637995602342,-0.38479807535853694
3143,0.3142999999999817,-0.9708321870307436,0.969453640227977,-0.3848087423670809
3144,0.3143999999999817,-0.9709036769225204,0.969443041351084,-0.3848194054034766
3145,0.3144999999999817,-0.9709716373077812,0.9694319975234243,-0.3848300644353018
3146,0.31459999999998167,-0.9710360054985153,0.9694205032885782,-0.38484071942964443
3147,0.31469999999998166,-0.9710967183989792,0.9694085531392326,-0.3848513703531651
3148,0.31479999999998165,-0.9711537125092944,0.96939614151659,-0.3848620171721095
3149,0.31489999999998164,-0.971206923929146,0.9693832628097927,-0.3848726598523884
3150,0.31499999999998163,-0.9712562883615815,0.9693699113553672,-0.3848832983595669
3151,0.3150999999999816,-0.9713017411169095,0.969356081436695,-0.38489393265891847
3152,0.3151999999999816,-0.9713432171166988,0.9693417672835102,-0.3849045627154236
3153,0.3152999999999816,-0.9713806508978788,0.9693269630714294,-0.3849151884937666
3154,0.3153999999999816,-0.9714139766169403,0.9693116629215165,-0.38492580995832276
3155,0.3154999999999816,-0.9714431280542383,0.9692958608998833,-0.3849364270731404
3156,0.31559999999998156,-0.9714680386183959,0.9692795510173298,-0.38494703980189376
3157,0.31569999999998155,-0.9714886413508124,0.9692627272290216,-0.3849576481078437
3158,0.31579999999998154,-0.9715048689302712,0.9692453834342091,-0.38496825195377743
3159,0.31589999999998153,-0.971516653677654,0.9692275134759835,-0.384978851301961
3160,0.3159999999999815,-0.9715239275607545,0.9692091111410737,-0.38498944611405295
3161,0.3160999999999815,-0.9715266221991969,0.969190170159677,-0.38500003635104096
3162,0.3161999999999815,-0.9715246688694562,0.9691706842053273,-0.3850106219732019
3163,0.3162999999999815,-0.9715179985099789,0.9691506468947927,-0.3850212029400067
3164,0.3163999999999815,-0.9715065417264055,0.9691300517880054,-0.3850317792100875
3165,0.31649999999998146,-0.971490228796893,0.9691088923880156,-0.3850423507411971
3166,0.31659999999998145,-0.9714689896775324,0.9690871621409695,-0.3850529174901777
3167,0.31669999999998144,-0.9714427540078668,0.9690648544361057,-0.38506347941294655
3168,0.31679999999998143,-0.971411451116501,0.9690419626057687,-0.38507403646450594
3169,0.3168999999999814,-0.9713750100268036,0.9690184799254324,-0.3850845885989726
3170,0.3169999999999814,-0.9713333594627023,0.9689943996137332,-0.38509513576963333
3171,0.3170999999999814,-0.9712864278545641,0.9689697148325077,-0.38510567792900346
3172,0.3171999999999814,-0.9712341433451644,0.9689444186868308,-0.38511621502892457
3173,0.3172999999999814,-0.9711764337957388,0.9689185042250538,-0.3851267470206734
3174,0.31739999999998136,-0.9711132267921174,0.9688919644388366,-0.3851372738550991
3175,0.31749999999998135,-0.9710444496509394,0.9688647922631738,-0.38514779548278044
3176,0.31759999999998134,-0.9709700294259485,0.9688369805764115,-0.38515831185416133
3177,0.31769999999998133,-0.9708898929143637,0.9688085222002546,-0.3851688229197483
3178,0.3177999999999813,-0.9708039666633287,0.9687794098997614,-0.38517932863027604
3179,0.3178999999999813,-0.9707121769764384,0.9687496363833278,-0.3851898289368977
3180,0.3179999999999813,-0.970614449920341,0.9687191943026594,-0.38520032379135544
3181,0.3180999999999813,-0.9705107113314185,0.9686880762527312,-0.38521081314616074
3182,0.3181999999999813,-0.9704008868225442,0.9686562747717385,-0.3852212969547505
3183,0.31829999999998126,-0.9702849017899191,0.9686237823410391,-0.3852317751716401
3184,0.31839999999998125,-0.9701626814199903,0.9685905913850865,-0.3852422477525636
3185,0.31849999999998124,-0.9700341506964485,0.9685566942713616,-0.38525271465454314
3186,0.31859999999998123,-0.9698992344073117,0.9685220833102994,-0.38526317583602904
3187,0.3186999999999812,-0.969757857152093,0.9684867507552171,-0.3852736312569106
3188,0.3187999999999812,-0.9696099433490557,0.9684506888022445,-0.3852840808785618
3189,0.3188999999999812,-0.969455417242557,0.9684138895902605,-0.3852945246638508
3190,0.3189999999999812,-0.9692942029104816,0.9683763452008355,-0.38530496257709185
3191,0.3190999999999812,-0.9691262242717649,0.9683380476581839,-0.3853153945840061
3192,0.31919999999998117,-0.9689514050940088,0.9682989889291284,-0.385325820651615
3193,0.31929999999998115,-0.9687696690011871,0.9682591609230738,-0.38533624074817696
3194,0.31939999999998114,-0.9685809394814406,0.9682185554919954,-0.38534665484299707
3195,0.31949999999998113,-0.9683851398949611,0.9681771644304376,-0.3853570629063237
3196,0.3195999999999811,-0.9681821934819611,0.9681349794755235,-0.3853674649091661
3197,0.3196999999999811,-0.9679720233707272,0.9680919923069748,-0.38537786082312697
3198,0.3197999999999811,-0.9677545525857516,0.9680481945471353,-0.3853882506202084
3199,0.3198999999999811,-0.9675297040559393,0.968003577761,-0.38539863427262666
3200,0.3199999999999811,-0.9674553478042168,0.9679581334562414,-0.38540901175265124
3201,0.32009999999998107,-0.9674701529453081,0.9679118530832306,-0.3854193830323837
3202,0.32019999999998106,-0.9674836934201934,0.9678647280350465,-0.38542974808363173
3203,0.32029999999998104,-0.9674959538095784,0.9678167496474696,-0.38544010687771446
3204,0.32039999999998103,-0.9675069185982524,0.9677679091989506,-0.3854504593853519
3205,0.320499999999981,-0.9675165721741488,0.967718197910553,-0.38546080557651563
3206,0.320599999999981,-0.9675248988273834,0.9676676069458583,-0.38547114542035216
3207,0.320699999999981,-0.9675318827492723,0.9676161274108324,-0.3854814788850846
3208,0.320799999999981,-0.9675375080313328,0.9675637503536457,-0.3854918059379653
3209,0.320899999999981,-0.9675417586642697,0.9675104667644427,-0.3855021265452385
3210,0.32099999999998097,-0.9675446185369497,0.9674562675750574,-0.38551244067214585
3211,0.32109999999998096,-0.9675460714353671,0.9674011436586716,-0.3855227482829205
3212,0.32119999999998095,-0.9675461010416035,0.9673450858294146,-0.38553304934082083
3213,0.32129999999998093,-0.9675446909327862,0.9672880848419033,-0.3855433438082014
3214,0.3213999999999809,-0.9675418245800458,0.967230131390723,-0.38555363164656187
3215,0.3214999999999809,-0.9675374853474791,0.9671712161098514,-0.38556391281661334
3216,0.3215999999999809,-0.9675316564911183,0.9671113295720272,-0.38557418727840975
3217,0.3216999999999809,-0.9675243211579124,0.9670504622880693,-0.3855844549913944
3218,0.3217999999999809,-0.9675154623847212,0.9669886047061508,-0.3855947159145199
3219,0.32189999999998087,-0.9675050630973283,0.9669257472110319,-0.3856049700063403
3220,0.32199999999998086,-0.9674931061094745,0.9668618801232607,-0.385615217225098
3221,0.32209999999998085,-0.9674795741219163,0.9668251202359969,-0.38562545752878524
3222,0.32219999999998084,-0.9674644497215122,0.9668092101172865,-0.38563569087525035
3223,0.3222999999999808,-0.9674477153803401,0.9667899300321448,-0.3856459172222349
3224,0.3223999999999808,-0.967429353454851,0.9667672463207047,-0.3856561365274196
3225,0.3224999999999808,-0.9674093461850598,0.9667411253234779,-0.38566634874843747
3226,0.3225999999999808,-0.9673876756937774,0.966711533383587,-0.38567655384291816
3227,0.3226999999999808,-0.9673643239858887,0.966678436849,-0.3856867517684621
3228,0.32279999999998077,-0.9673392729476779,0.9666418020747651,-0.3856969424826287
3229,0.32289999999998076,-0.9673125043462047,0.9666015954252485,-0.3857071259428988
3230,0.32299999999998075,-0.9672839998287353,0.9665577832763729,-0.3857173021066433
3231,0.32309999999998074,-0.9672537409222287,0.9665103320178596,-0.3857274709310633
3232,0.3231999999999807,-0.9672217090328833,0.9664592080554725,-0.3857376323731437
3233,0.3232999999999807,-0.9671878854457462,0.966404377813264,-0.38574778638957113
3234,0.3233999999999807,-0.9671522513243859,0.9663458077358256,-0.38575793293671173
3235,0.3234999999999807,-0.9671147877106318,0.9662834642905387,-0.3857680719705111
3236,0.3235999999999807,-0.9670754755243834,0.9662173139698318,-0.3857782034465031
3237,0.32369999999998067,-0.96703429556349,0.966147323293438,-0.38578832731971596
3238,0.32379999999998066,-0.9669912285037014,0.9660734588106576,-0.3857984435446944
3239,0.32389999999998065,-0.9669462548986959,0.9659956871026231,-0.38580855207547604
3240,0.32399999999998064,-0.9668993551801801,0.9659139747845685,-0.3858186528656019
3241,0.3240999999999806,-0.9668505096580687,0.9658282885081012,-0.385828745868162
3242,0.3241999999999806,-0.9667996985207394,0.9657385949634778,-0.3858388310358296
3243,0.3242999999999806,-0.9667469018353679,0.9657268120822652,-0.38584890832095037
3244,0.3243999999999806,-0.9666920995483413,0.9657796347688444,-0.3858589776756273
3245,0.3244999999999806,-0.9666352714857507,0.9658308205723959,-0.3858690390518296
3246,0.32459999999998057,-0.9665763973539633,0.9658803532169871,-0.3858790924015256
3247,0.32469999999998056,-0.9665154567402748,0.9659282164250405,-0.385889137676815
3248,0.32479999999998055,-0.9664524291136402,0.9659743939182721,-0.3858991748300882
3249,0.32489999999998054,-0.9663872938254832,0.9660188694186399,-0.3859092038141783
3250,0.3249999999999805,-0.9663492788657423,0.9660616266492993,-0.38591922458251887
3251,0.3250999999999805,-0.9663644186319362,0.9661026493355668,-0.38592923708931876
3252,0.3251999999999805,-0.9663749219156208,0.9661419212058917,-0.385939241289697
3253,0.3252999999999805,-0.9663807132319016,0.9661794259928338,-0.38594923713984397
3254,0.3253999999999805,-0.9663817167349595,0.966215147434048,-0.3859592245971596
3255,0.32549999999998047,-0.966377856224538,0.9662490692732756,-0.38596920362035153
3256,0.32559999999998046,-0.9663690551525114,0.9662811752613397,-0.38597917416956345
3257,0.32569999999998045,-0.9663552366295409,0.9663114491571472,-0.3859891362064297
3258,0.32579999999998044,-0.9663363234318109,0.966339874728693,-0.3859990896941587
3259,0.3258999999999804,-0.9663122380078524,0.9663664357540693,-0.3860090345975353
3260,0.3259999999999804,-0.9662829024854509,0.9663911160224781,-0.3860189708829698
3261,0.3260999999999804,-0.9663015280362743,0.9664138993352439,-0.386028898518434
3262,0.3261999999999804,-0.9663201065201357,0.9664347695068302,-0.386038817473467
3263,0.3262999999999804,-0.9663382450192872,0.9664537103658548,-0.3860487277190834
3264,0.3263999999999804,-0.966355938040397,0.9664707057561064,-0.38605862922770245
3265,0.32649999999998036,-0.9663731800461006,0.9664857395375599,-0.3860685219730235
3266,0.32659999999998035,-0.9663899654549987,0.966498795587389,-0.38607840592994325
3267,0.32669999999998034,-0.9664062886416808,0.9665098578009783,-0.3860882810743921
3268,0.32679999999998033,-0.9664221439367751,0.9665189100929301,-0.3860981473831898
3269,0.3268999999999803,-0.9664375256270253,0.9665259363980689,-0.3861080048339133
3270,0.3269999999999803,-0.9664524279553915,0.9665309206724391,-0.38611785340471316
3271,0.3270999999999803,-0.966466845121177,0.9665338468942988,-0.3861276930741853
3272,0.3271999999999803,-0.9664807712801781,0.9665346990651053,-0.3861375238211861
3273,0.3272999999999803,-0.9664942005448595,0.9665334612104949,-0.38614734562470737
3274,0.32739999999998026,-0.9665071269845508,0.9665301173812535,-0.386157158463731
3275,0.32749999999998025,-0.9665195446256665,0.9665246516542779,-0.38616696231708986
3276,0.32759999999998024,-0.966531447451947,0.9665170481335296,-0.3861767571633701
3277,0.32769999999998023,-0.9665428294047197,0.9665072909509748,-0.38618654298079114
3278,0.3277999999999802,-0.966553684383181,0.9664953642675168,-0.38619631974714963
3279,0.3278999999999802,-0.9665640062446957,0.9664812522739142,-0.38620608743973345
3280,0.3279999999999802,-0.9665737888051161,0.9664649391916873,-0.38621584603529563
3281,0.3280999999999802,-0.9665830258391155,0.9664464092740118,-0.3862255955100078
3282,0.3281999999999802,-0.9665917110805399,0.9664256468065983,-0.3862353358394712
3283,0.32829999999998016,-0.9665998382227726,0.9664026361085567,-0.3862450669987135
3284,0.32839999999998015,-0.9666074009191143,0.9663773615332477,-0.38625478896222437
3285,0.32849999999998014,-0.9666143927831741,0.9663498074691164,-0.3862645017039833
3286,0.32859999999998013,-0.9666208073892724,0.9663199583405113,-0.38627420519751576
3287,0.3286999999999801,-0.9666266382728556,0.9662877986084866,-0.38628389941593566
3288,0.3287999999999801,-0.9667324657457042,0.9662533127715867,-0.38629358433205235
3289,0.3288999999999801,-0.9668719869953002,0.9662164853666142,-0.3863032599183837
3290,0.3289999999999801,-0.9670093166725295,0.9661773009693796,-0.38631292614726137
3291,0.3290999999999801,-0.9671444007834266,0.9661357441954322,-0.3863225829908892
3292,0.32919999999998006,-0.9672771848849921,0.9660917997007735,-0.3863322304213951
3293,0.32929999999998005,-0.967407614087297,0.9660454521825502,-0.38634186841088936
3294,0.32939999999998004,-0.9675356330556623,0.965996686379729,-0.3863514969315187
3295,0.32949999999998003,-0.9676611860129117,0.9659454870737509,-0.3863611159554774
3296,0.32959999999998,-0.9677842167417029,0.9658918390891675,-0.3863707254550479
3297,0.32969999999998,-0.9679046685869319,0.9658357272942542,-0.38638032540257927
3298,0.32979999999998,-0.9680224844582164,0.9657771366016051,-0.38638991577051535
3299,0.32989999999998,-0.9681376068324568,0.965716051968709,-0.3863994965313401
3300,0.32999999999998,-0.9682499777564751,0.965652458398501,-0.3864090676575457
3301,0.33009999999997997,-0.9683595388497358,0.9655863409398965,-0.38641862912160685
3302,0.33019999999997995,-0.9684662313071457,0.9655176846883038,-0.38642818089590014
3303,0.33029999999997994,-0.9685699959019385,0.9654464747861159,-0.3864377229526346
3304,0.33039999999997993,-0.9686707729886406,0.9654581211713023,-0.3864472552638
3305,0.3304999999999799,-0.9687685025061228,0.9654799309101044,-0.3864567778010653
3306,0.3305999999999799,-0.9688631239807375,0.9655007036625552,-0.3864662905357108
3307,0.3306999999999799,-0.9689545765295423,0.965520434227165,-0.3864757934385505
3308,0.3307999999999799,-0.9690427988636107,0.9655391174273102,-0.38648528647986785
3309,0.3308999999999799,-0.9691277292914316,0.9655567481112028,-0.3864947696293369
3310,0.33099999999997987,-0.9692093057223966,0.9655733211518457,-0.3865042428559817
3311,0.33109999999997985,-0.9692874656703773,0.9655888314469735,-0.38651370612813163
3312,0.33119999999997984,-0.9693621462573904,0.9656032739189797,-0.38652315941339
3313,0.33129999999997983,-0.9694332842173546,0.9656166435148293,-0.38653260267863887
3314,0.3313999999999798,-0.969500815899934,0.9656289352059586,-0.3865420358900328
3315,0.3314999999999798,-0.9695646772744719,0.9656401439881613,-0.38655145901303184
3316,0.3315999999999798,-0.9696248039340145,0.9656502648814638,-0.38656087201244355
3317,0.3316999999999798,-0.9696811310994202,0.9656592929299858,-0.3865702748524748
3318,0.3317999999999798,-0.9697335936235587,0.9656672232017915,-0.3865796674968403
3319,0.33189999999997977,-0.9697821259955968,0.9656740507887293,-0.38658904990882204
3320,0.33199999999997976,-0.9698266623453704,0.9656797708062599,-0.38659842205139283
3321,0.33209999999997974,-0.9698671364478433,0.9656843783932759,-0.38660778388733624
3322,0.33219999999997973,-0.9699034817276512,0.9656878687119109,-0.38661713537937165
3323,0.3322999999999797,-0.9699356312637301,0.965690236947341,-0.38662647649028403
3324,0.3323999999999797,-0.9699635177940313,0.9656914783075762,-0.3866358071830616
3325,0.3324999999999797,-0.9699870737203193,0.9656915880232466,-0.3866451274210404
3326,0.3325999999999797,-0.9700062311130556,0.9656905613473802,-0.3866544371680164
3327,0.3326999999999797,-0.9700209217163663,0.9656883935551748,-0.3866637363884062
3328,0.33279999999997967,-0.9700310769530951,0.9656850799437641,-0.3866730250473425
3329,0.33289999999997966,-0.9700366279299425,0.9656806158319796,-0.3866823031107903
3330,0.33299999999997965,-0.9700375054426896,0.9656749965601072,-0.38669157054564507
3331,0.33309999999997963,-0.9700336399815105,0.9656682174896416,-0.3867008273198274
3332,0.3331999999999796,-0.9700249617363704,0.9656602740030363,-0.3867100734023249
3333,0.3332999999999796,-0.97004125720552,0.9656511615034525,-0.38671930876327254
3334,0.3333999999999796,-0.9700669052656551,0.9656408754145068,-0.38672853337398394
3335,0.3334999999999796,-0.9700944506821745,0.9656294111800168,-0.38673774720694903
3336,0.3335999999999796,-0.9701855404191467,0.9656167642637483,-0.3867469502358628
3337,0.33369999999997957,-0.970273735424401,0.9656464096254527,-0.3867561424356014
3338,0.33379999999997956,-0.970358982587948,0.9657272585864504,-0.3867653237822015
3339,0.33389999999997955,-0.970441228453973,0.9658070877868168,-0.3867744942528135
3340,0.33399999999997954,-0.9705204192235883,0.9658858668056399,-0.38678365382565943
3341,0.3340999999999795,-0.9705965007576752,0.9659635645976131,-0.3867928024799602
3342,0.3341999999999795,-0.9706694185798173,0.9660401494814955,-0.38680194019588854
3343,0.3342999999999795,-0.9707391178793251,0.9661155891283845,-0.3868110669544688
3344,0.3343999999999795,-0.9708055435143548,0.9661898505498013,-0.38682018273752244
3345,0.3344999999999795,-0.9708686400151197,0.9662629000855892,-0.3868292875275721
3346,0.33459999999997947,-0.9709283515871941,0.9663347033916254,-0.3868383813077753
3347,0.33469999999997946,-0.9709846221149127,0.9664052254273469,-0.38684746406183873
3348,0.33479999999997945,-0.9710373951648612,0.9664744304430947,-0.3868565357739571
3349,0.33489999999997944,-0.9710866139894608,0.9665422819672754,-0.3868655964287206
3350,0.3349999999999794,-0.9711322215306443,0.9666087427933444,-0.3868746460111022
3351,0.3350999999999794,-0.9711741604236211,0.9666737749666143,-0.3868836845063533
3352,0.3351999999999794,-0.9712123730007348,0.9667373397708893,-0.3868927119000045
3353,0.3352999999999794,-0.9712468012954051,0.966799397714931,-0.38690172817780166
3354,0.3353999999999794,-0.9712773870461591,0.966859908518757,-0.3869107333257162
3355,0.33549999999997937,-0.9713040717007451,0.966918831099777,-0.3869197273299081
3356,0.33559999999997936,-0.97132679642033,0.9669761235587669,-0.3869287101767316
3357,0.33569999999997935,-0.9713455020837783,0.9670317431656867,-0.3869376818527566
3358,0.33579999999997934,-0.9713601292920082,0.9670856463453417,-0.3869466423447759
3359,0.3358999999999793,-0.9713706183724268,0.9671377886628897,-0.38695559163983456
3360,0.3359999999999793,-0.9713769093834386,0.9671881248091971,-0.3869645297252675
3361,0.3360999999999793,-0.9713789421190296,0.9672366085860413,-0.38697345658873983
3362,0.3361999999999793,-0.9713766561134214,0.967283192891163,-0.38698237221827664
3363,0.3362999999999793,-0.9713699906457951,0.9673278297031646,-0.38699127660235305
3364,0.33639999999997927,-0.9713588847450849,0.9673704700662559,-0.3870001697298867
3365,0.33649999999997926,-0.9713432771948374,0.9674110640748422,-0.38700905159032006
3366,0.33659999999997925,-0.9713231065381372,0.9674495608579542,-0.3870179221736821
3367,0.33669999999997924,-0.9712983110825969,0.9674859085635116,-0.3870267814705873
3368,0.3367999999999792,-0.9712688289054092,0.9675200543424205,-0.3870356294723131
3369,0.3368999999999792,-0.9712345978584632,0.9675519443324931,-0.38704446617081006
3370,0.3369999999999792,-0.9711955555735197,0.9675815236421866,-0.38705329155872586
3371,0.3370999999999792,-0.971151639467449,0.9676087363341499,-0.38706210562943344
3372,0.3371999999999792,-0.9711027867475269,0.9676335254085715,-0.3870709083770314
3373,0.33729999999997917,-0.9710489344167904,0.9676558327863176,-0.38707969979632156
3374,0.33739999999997916,-0.9709900192794508,0.9676755992918493,-0.38708847988281536
3375,0.33749999999997915,-0.9709259779463646,0.9676927646359057,-0.38709724863269174
3376,0.33759999999997914,-0.9708567468405603,0.9677072673979442,-0.3871060060427784
3377,0.33769999999997913,-0.9707822622028216,0.9677190450083197,-0.3871147521104806
3378,0.3377999999999791,-0.9707024600973244,0.967728033730193,-0.3871234868337475
3379,0.3378999999999791,-0.9706172764173271,0.9677341686411511,-0.3871322102109952
3380,0.3379999999999791,-0.9705266468909143,0.9677373836145262,-0.3871409222410384
3381,0.3380999999999791,-0.9704305070867887,0.9677376113003969,-0.3871496229230195
3382,0.3381999999999791,-0.9703287924201154,0.9677347831062578,-0.3871583122563149
3383,0.33829999999997906,-0.9702214381584106,0.9677288291773407,-0.3871669902404755
3384,0.33839999999997905,-0.970108379427477,0.9677196783765732,-0.38717565687511946
3385,0.33849999999997904,-0.9699895512173821,0.9677072582641599,-0.38718431215987303
3386,0.33859999999997903,-0.9698648883884773,0.9676914950767692,-0.387192956094269
3387,0.338699999999979,-0.9697343256774549,0.9676723137063169,-0.3872015886776818
3388,0.338799999999979,-0.9695977977034408,0.9676496376783282,-0.3872102099092808
3389,0.338899999999979,-0.9694552389741197,0.9676233891298692,-0.38721881978792483
3390,0.338999999999979,-0.9693065838918902,0.9675934887870363,-0.3872274183121585
3391,0.339099999999979,-0.9691517667600457,0.9675598559419933,-0.3872360054801354
3392,0.33919999999997896,-0.9689907217889795,0.9675224084295493,-0.38724458128961914
3393,0.33929999999997895,-0.9688233831024097,0.9674810626032683,-0.3872531457379171
3394,0.33939999999997894,-0.9686496847436216,0.96743573331111,-0.3872616988219403
3395,0.33949999999997893,-0.968469560681723,0.9673863338705952,-0.38727024053813536
3396,0.3395999999999789,-0.9682829448179123,0.9673327760434981,-0.3872787708825524
3397,0.3396999999999789,-0.9680897709917531,0.9672749700100631,-0.3872872898508507
3398,0.3397999999999789,-0.9678899729874544,0.9672128243427571,-0.38729579743833326
3399,0.3398999999999789,-0.9676834845401551,0.9671462459795557,-0.38730429363999674
3400,0.3399999999999789,-0.9674702393422066,0.9670751401967763,-0.38731277845058576
3401,0.34009999999997886,-0.967250171049456,0.9669994105814705,-0.3873212518646436
3402,0.34019999999997885,-0.9670232132875249,0.966918959003386,-0.3873297138765927
3403,0.34029999999997884,-0.9667892996580832,0.9668336855865156,-0.38733816448079317
3404,0.34039999999997883,-0.9665483637451174,0.9667434886802543,-0.3873466036716112
3405,0.3404999999999788,-0.9663003391211901,0.9666482648301805,-0.3873550314434856
3406,0.3405999999999788,-0.9660451593536936,0.9666533714433211,-0.3873634477910186
3407,0.3406999999999788,-0.9657827580110926,0.9666615337786195,-0.38737185270903424
3408,0.3407999999999788,-0.9655130686691608,0.9666693934190607,-0.38738024619262984
3409,0.3408999999999788,-0.965236024917204,0.9666769467846562,-0.387388628237244
3410,0.34099999999997876,-0.9649515603642801,0.9666841902454271,-0.3873969988387176
3411,0.34109999999997875,-0.9649237756822052,0.9666911201206573,-0.38740535799333997
3412,0.34119999999997874,-0.9649275293397788,0.9666977326781162,-0.38741370569785577
3413,0.34129999999997873,-0.9649310742462148,0.9667040241332423,-0.3874220419495442
3414,0.3413999999999787,-0.9649344081668176,0.9667099906482879,-0.38743036674620945
3415,0.3414999999999787,-0.964937528852828,0.9667156283314204,-0.3874386800862045
3416,0.3415999999999787,-0.9649404340413781,0.9667209332357747,-0.38744698196843025
3417,0.3416999999999787,-0.9649431214554584,0.9667259013584533,-0.38745527239234273
3418,0.3417999999999787,-0.9649455888038936,0.966730528639472,-0.38746355135793975
3419,0.34189999999997867,-0.9649478337813312,0.9667348109606432,-0.3874718188657319
3420,0.34199999999997865,-0.9649498540682392,0.9667387441443954,-0.38748007491673697
3421,0.34209999999997864,-0.9649516473309151,0.9667423239525251,-0.3874883195124478
3422,0.34219999999997863,-0.9649532112215063,0.9668356226251438,-0.3874965526547665
3423,0.3422999999999786,-0.9649545433780389,0.9669352699105932,-0.38750477434602726
3424,0.3423999999999786,-0.9649556414244593,0.9670341672697376,-0.38751298458889333
3425,0.3424999999999786,-0.9649565029706841,0.9671322844413955,-0.38752118338635755
3426,0.3425999999999786,-0.964957125612661,0.9672295904463848,-0.3875293707416712
3427,0.3426999999999786,-0.9649575069324389,0.9673260535710242,-0.38753754665831897
3428,0.34279999999997857,-0.9649576444982486,0.9674216413502865,-0.38754571113997494
3429,0.34289999999997856,-0.964957535864591,0.9675163205506072,-0.38755386419045434
3430,0.34299999999997854,-0.964957178572337,0.967610057152352,-0.3875620058136671
3431,0.34309999999997853,-0.9649565701488328,0.9677028163319511,-0.3875701360136237
3432,0.3431999999999785,-0.9649557081080171,0.9677945624437034,-0.3875782547943499
3433,0.3432999999999785,-0.964954589950544,0.967885259001258,-0.38758636215990216
3434,0.3433999999999785,-0.9649532131639145,0.9679748686587764,-0.3875944581143245
3435,0.3434999999999785,-0.9649515752226157,0.9680633531917845,-0.3876025426616586
3436,0.3435999999999785,-0.9649496735882664,0.9681506734777174,-0.38761061580589445
3437,0.34369999999997847,-0.9649475057097703,0.9682367894761639,-0.38761867755100127
3438,0.34379999999997846,-0.9649450690234737,0.9683216602088156,-0.38762672790090624
3439,0.34389999999997845,-0.9649423609533311,0.9684052437391283,-0.3876347668595064
3440,0.34399999999997843,-0.9649393789110745,0.9684874971516967,-0.3876427944306846
3441,0.3440999999999784,-0.9649718033071725,0.9685683765313535,-0.38765081061831724
3442,0.3441999999999784,-0.9650913546794477,0.9686478369419914,-0.38765881542628355
3443,0.3442999999999784,-0.9652085797174841,0.9687258324051194,-0.38766680885851323
3444,0.3443999999999784,-0.9653234261370188,0.9688023158781529,-0.3876747909189802
3445,0.3444999999999784,-0.9654358412679561,0.9688772392324455,-0.3876827616117653
3446,0.34459999999997837,-0.9655457720570596,0.9689505532310668,-0.38769072094105145
3447,0.34469999999997836,-0.965653165070706,0.9690222075063301,-0.38769866891118154
3448,0.34479999999997835,-0.9657579664976996,0.9690921505370752,-0.387706605526665
3449,0.34489999999997834,-0.9658601221521503,0.9691603296257135,-0.3877145307922321
3450,0.3449999999999783,-0.9659595774764113,0.9692266908750359,-0.38772244471284834
3451,0.3450999999999783,-0.966056277544077,0.9692911791647951,-0.387730347293738
3452,0.3451999999999783,-0.9661501670630445,0.9693537381280635,-0.3877382385404401
3453,0.3452999999999783,-0.9662411903786328,0.9694143101273747,-0.38774611845879037
3454,0.3453999999999783,-0.9663292914767643,0.9694728362306572,-0.38775398705497827
3455,0.34549999999997827,-0.9664144139872066,0.9695292561869636,-0.3877618443355498
3456,0.34559999999997826,-0.9664965011868744,0.9695835084020078,-0.38776969030740593
3457,0.34569999999997825,-0.9665754960031919,0.9696355299135145,-0.38777752497784485
3458,0.34579999999997824,-0.9666513410175167,0.9696852563663934,-0.3877853483545412
3459,0.3458999999999782,-0.9667239784686235,0.9697326219877457,-0.38779316044555945
3460,0.3459999999999782,-0.9667933502562481,0.9697775595617151,-0.3878009612593563
3461,0.3460999999999782,-0.9668593979446943,0.969820000404192,-0.3878087508047584
3462,0.3461999999999782,-0.9669220627664993,0.9698598743373856,-0.3878165290909557
3463,0.3462999999999782,-0.9669812856261623,0.9698971096642732,-0.38782429612750396
3464,0.34639999999997817,-0.9670370071039329,0.9699316331429421,-0.3878320519242851
3465,0.34649999999997816,-0.9670891674596628,0.9699633699608357,-0.3878397964914945
3466,0.34659999999997815,-0.9671377066367167,0.9699922437089197,-0.38784752983962056
3467,0.34669999999997814,-0.9671825642659478,0.97001817635578,-0.38785525197941145
3468,0.3467999999999781,-0.9672236796697329,0.9700410882216701,-0.38786296292185857
3469,0.3468999999999781,-0.9672609918660704,0.97006089795252,-0.3878706626781612
3470,0.3469999999999781,-0.9672944395727417,0.9700775224939244,-0.3878783512596836
3471,0.3470999999999781,-0.9673239612115323,0.9700908770651233,-0.3878860286779567
3472,0.3471999999999781,-0.9673494949125173,0.9701008751329919,-0.3878936949446218
3473,0.34729999999997807,-0.9673709785184085,0.9701074283860529,-0.38790135007141924
3474,0.34739999999997806,-0.9673883495889637,0.9701104467085286,-0.3879089940701467
3475,0.34749999999997805,-0.9674015454054579,0.9701098381544453,-0.38791662695265544
3476,0.34759999999997804,-0.9674105029752175,0.9701055089218046,-0.3879242487308159
3477,0.347699999999978,-0.9674151590362162,0.9700973633268369,-0.387931859416496
3478,0.347799999999978,-0.9674154500617325,0.970085303778347,-0.3879394590215656
3479,0.347899999999978,-0.9674113122650688,0.9700692307521676,-0.3879470475578697
3480,0.347999999999978,-0.9674026816043326,0.9700490427657295,-0.3879546250372166
3481,0.348099999999978,-0.9673894937872788,0.9700246363527607,-0.38796219147139327
3482,0.34819999999997797,-0.9673716842762128,0.9699959060381237,-0.38796974687215496
3483,0.34829999999997796,-0.9673491882929538,0.9699627443127993,-0.3879772912512387
3484,0.34839999999997795,-0.96732194082386,0.9699250416090247,-0.3879848246203586
3485,0.34849999999997794,-0.9672898766249125,0.969882686275593,-0.3879923469912344
3486,0.3485999999999779,-0.9672529302268594,0.9698355645533175,-0.3879998583756007
3487,0.3486999999999779,-0.9672110359404195,0.9697835605506671,-0.38800735878522735
3488,0.3487999999999779,-0.9671641278615445,0.9697265562195722,-0.3880148482319482
3489,0.3488999999999779,-0.9671121398767417,0.9696644313314072,-0.38802232672768383
3490,0.3489999999999779,-0.9670550056684528,0.9696415545743556,-0.3880297942844672
3491,0.3490999999999779,-0.9671550957064444,0.9697246005396348,-0.38803725091447316
3492,0.34919999999997786,-0.9672552262284865,0.9698066110616449,-0.3880446966300673
3493,0.34929999999997785,-0.9673535604508401,0.9698875487737169,-0.3880521314437884
3494,0.34939999999997784,-0.9674500646580048,0.9699673754184152,-0.3880595553684487
3495,0.34949999999997783,-0.9675447048982633,0.9700460518327666,-0.3880669684171054
3496,0.3495999999999778,-0.9676374469842415,0.9701235379334648,-0.3880743706031205
3497,0.3496999999999778,-0.9677282564934946,0.9701997927020475,-0.38808176194018007
3498,0.3497999999999778,-0.9678170987691169,0.9702747741700446,-0.3880891424423262
3499,0.3498999999999778,-0.9679039389203814,0.9703484394040948,-0.3880965121239654
3500,0.3499999999999778,-0.9679887418234033,0.970420744491027,-0.3881038709999041
3501,0.35009999999997776,-0.9680714721218355,0.9704916445228995,-0.3881112190853672
3502,0.35019999999997775,-0.9681520942275911,0.9705610935819955,-0.3881185563959932
3503,0.35029999999997774,-0.9682305723215976,0.9706290447257631,-0.3881258829478695
3504,0.35039999999997773,-0.9683068703545822,0.9706954499716947,-0.38813319875751207
3505,0.3504999999999777,-0.96838095204789,0.970760260282138,-0.38814050384189386
3506,0.3505999999999777,-0.968452780894336,0.9708234255490248,-0.38814779821842166
3507,0.3506999999999777,-0.9685223201590912,0.9708848945785113,-0.3881550819049567
3508,0.3507999999999777,-0.9685895328806063,0.9709446150755153,-0.38816235491976714
3509,0.3508999999999777,-0.9686543818715705,0.9710025336281392,-0.3881696172815613
3510,0.35099999999997766,-0.9687168297199095,0.9710585956919643,-0.38817686900942455
3511,0.35109999999997765,-0.9687768387898221,0.9711127455742038,-0.38818411012284093
3512,0.35119999999997764,-0.9688343712228575,0.9711649264176964,-0.38819134064164906
3513,0.35129999999997763,-0.9688893889390329,0.9712150801847285,-0.38819856058602276
3514,0.3513999999999776,-0.9689418536379923,0.9712631476406665,-0.3882057699764421
3515,0.3514999999999776,-0.9689917268002104,0.9713090683373807,-0.38821296883366924
3516,0.3515999999999776,-0.9690389696882361,0.971352780596447,-0.38822015717872055
3517,0.3516999999999776,-0.9690835433479835,0.9713942214921057,-0.3882273350328254
3518,0.3517999999999776,-0.9691254086100658,0.9714333268339588,-0.38823450241740826
3519,0.35189999999997756,-0.9691748745766028,0.971470031149389,-0.38824165935405225
3520,0.35199999999997755,-0.9692634850188165,0.9715042676656818,-0.3882488058644549
3521,0.35209999999997754,-0.9693491853416816,0.9715359682918286,-0.3882559419704319
3522,0.35219999999997753,-0.9694319233111931,0.9715650635999982,-0.3882630676938417
3523,0.3522999999999775,-0.969511646377942,0.9715914828066516,-0.3882701830565963
3524,0.3523999999999775,-0.9695883016799405,0.9716151537532888,-0.3882772880806187
3525,0.3524999999999775,-0.9696618360455237,0.9716360028868056,-0.3882843827878174
3526,0.3525999999999775,-0.9697321959963252,0.9716539552394468,-0.3882914672000633
3527,0.3526999999999775,-0.9697993277503275,0.9716689344083378,-0.3882985413391828
3528,0.35279999999997746,-0.9698631772249874,0.971680862534584,-0.38830560522691926
3529,0.35289999999997745,-0.969923690040437,0.97168966028192,-0.3883126588849343
3530,0.35299999999997744,-0.9699808115227593,0.9716952468149005,-0.3883197023347903
3531,0.35309999999997743,-0.9700344867073396,0.9716975397766218,-0.3883267355979343
3532,0.3531999999999774,-0.9700846603422911,0.9716964552659639,-0.38833375869570647
3533,0.3532999999999774,-0.970131276891957,0.9716919078143509,-0.3883407716493174
3534,0.3533999999999774,-0.970174280540486,0.9716838103620192,-0.3883477744798673
3535,0.3534999999999774,-0.9702136151954842,0.9716720742337986,-0.38835476720831363
3536,0.3535999999999774,-0.9702492244917398,0.9716566091144008,-0.3883617498555203
3537,0.35369999999997737,-0.9702810517950241,0.9716373230232208,-0.38836872244221704
3538,0.35379999999997735,-0.970309040205966,0.9716141222886584,-0.3883756849890413
3539,0.35389999999997734,-0.9703331325639998,0.9715869115219636,-0.3883826375165189
3540,0.35399999999997733,-0.9703532714513877,0.9715555935906223,-0.3883895800450922
3541,0.3540999999999773,-0.9703693991973152,0.9715200695912914,-0.3883965125951326
3542,0.3541999999999773,-0.9703814578820602,0.9714802388223057,-0.3884034351869496
3543,0.3542999999999773,-0.9703893893412334,0.971435998755771,-0.38841034784078166
3544,0.3543999999999773,-0.970393135170093,0.9713872450092719,-0.38841725057684023
3545,0.3544999999999773,-0.9704482813510681,0.9713338713172166,-0.3884241434153205
3546,0.35459999999997727,-0.9705131863052812,0.9712757695018498,-0.38843102637638927
3547,0.35469999999997726,-0.9705751001318069,0.9712128294439655,-0.3884378994802235
3548,0.35479999999997724,-0.9706339751619113,0.9711635094664783,-0.3884447627470206
3549,0.35489999999997723,-0.9706897634688979,0.9711470894123837,-0.3884516161969854
3550,0.3549999999999772,-0.9707424168709118,0.9711282614175563,-0.38845845985037275
3551,0.3550999999999772,-0.9707918869338078,0.9711069718052482,-0.38846529372747407
3552,0.3551999999999772,-0.9708381249740843,0.9710831659282919,-0.3884721178486503
3553,0.3552999999999772,-0.9708810820618833,0.9710567881515046,-0.38847893223429364
3554,0.3553999999999772,-0.970920709024055,0.971027781833785,-0.3884857369048846
3555,0.35549999999997717,-0.9709569564472874,0.9709960893099182,-0.38849253188096955
3556,0.35559999999997716,-0.970989774681301,0.9709616518721096,-0.38849931718315195
3557,0.35569999999997715,-0.9710191138421082,0.9709244097512661,-0.3885060928321183
3558,0.35579999999997713,-0.9710449238153361,0.9708843020980509,-0.3885128588486179
3559,0.3558999999999771,-0.9710671542596155,0.9708412669637297,-0.3885196152534568
3560,0.3559999999999771,-0.97108575461003,0.9707952412808402,-0.38852636206751434
3561,0.3560999999999771,-0.9711006740816313,0.970746160843705,-0.3885330993117067
3562,0.3561999999999771,-0.9711118616730151,0.9706939602888214,-0.3885398270069969
3563,0.3562999999999771,-0.9711192661699606,0.9706385730751508,-0.3885465451743924
3564,0.35639999999997707,-0.9711228361491296,0.970579931464343,-0.38855325383490963
3565,0.35649999999997706,-0.9711225199818276,0.9705179665009217,-0.388559953009574
3566,0.35659999999997705,-0.9711182658378248,0.9704526079924648,-0.3885666427194122
3567,0.35669999999997704,-0.9711100216892345,0.9703837844898117,-0.3885733229854318
3568,0.356799999999977,-0.9710977353144531,0.970311423267327,-0.3885799938285968
3569,0.356899999999977,-0.9710813543021531,0.9702354503032584,-0.3885866552698387
3570,0.356999999999977,-0.9710608260553364,0.9701557902602169,-0.38859330733001013
3571,0.357099999999977,-0.9710360977954396,0.9700723664658157,-0.38859995002988207
3572,0.357199999999977,-0.9710071165664957,0.9699851008934998,-0.3886065833901351
3573,0.35729999999997697,-0.9709738292393465,0.9698939141435982,-0.3886132074313358
3574,0.35739999999997696,-0.9709361825159087,0.9697987254246339,-0.3886198221739235
3575,0.35749999999997695,-0.970894122933489,0.9696994525349207,-0.3886264276381885
3576,0.35759999999997694,-0.9708475968691478,0.9695960118444809,-0.3886330238442738
3577,0.3576999999999769,-0.9707965505441117,0.9694883182773115,-0.3886396108121581
3578,0.3577999999999769,-0.9707409300282309,0.9693762852940325,-0.38864618856162747
3579,0.3578999999999769,-0.9706806812444815,0.9692598248749417,-0.3886527571122877
3580,0.3579999999999769,-0.9706157499735106,0.9691388475035067,-0.3886593164835515
3581,0.3580999999999769,-0.9705460818582236,0.9690132621503186,-0.38866586669461894
3582,0.35819999999997687,-0.9704716224084098,0.9688829762575317,-0.38867240776448664
3583,0.35829999999997686,-0.970392317005408,0.9687478957238118,-0.3886789397119359
3584,0.35839999999997685,-0.9703081109068067,0.9686079248898161,-0.38868546255553094
3585,0.35849999999997684,-0.9702189492511811,0.9684629665242207,-0.3886919763136296
3586,0.3585999999999768,-0.9701247770628616,0.9683129218103158,-0.38869848100437066
3587,0.3586999999999768,-0.9700255392567345,0.9681576903331812,-0.3887049766456919
3588,0.3587999999999768,-0.9699211806430732,0.9679971700674568,-0.38871146325531775
3589,0.3588999999999768,-0.9698116459323958,0.9678312573657161,-0.3887179408507863
3590,0.3589999999999768,-0.9696968797403509,0.9676598469474544,-0.38872440944944364
3591,0.35909999999997677,-0.9695768265926272,0.9674828318886938,-0.38873086906846327
3592,0.35919999999997676,-0.9694514309298864,0.9673001036122092,-0.3887373197248617
3593,0.35929999999997675,-0.9693206371127172,0.9671115518783779,-0.3887437614354977
3594,0.35939999999997674,-0.9691843894266101,0.966917064776649,-0.3887501942170936
3595,0.3594999999999767,-0.9690426320869494,0.9667165287176268,-0.3887566180862725
3596,0.3595999999999767,-0.9688953092440226,0.9665098284257664,-0.3887630330595392
3597,0.3596999999999767,-0.9687423649880437,0.966296846932667,-0.38876943915331186
3598,0.3597999999999767,-0.9685837433541925,0.9660774655709532,-0.3887758363839711
3599,0.3598999999999767,-0.968419388327663,0.9658515639687312,-0.38878222476783086
3600,0.35999999999997667,-0.9682492438487247,0.9656190200446032,-0.38878860432118756
3601,0.36009999999997666,-0.9680732538177916,0.9653797100032193,-0.38879497506033506
3602,0.36019999999997665,-0.9678913621005002,0.9651335083313508,-0.38880133700159175
3603,0.36029999999997664,-0.9677035125327927,0.9648802877944582,-0.38880769016129263
3604,0.36039999999997663,-0.9675096489260067,0.9646199194337336,-0.3888140345558581
3605,0.3604999999999766,-0.9673097150719665,0.9643522725635888,-0.3888203702017501
3606,0.3605999999999766,-0.9671036547480796,0.964077214769565,-0.3888266971155624
3607,0.3606999999999766,-0.9668914117224322,0.9637946119066326,-0.388833015313974
3608,0.3607999999999766,-0.9666729297588852,0.9635043280978558,-0.38883932481381384
3609,0.3608999999999766,-0.9664481526221699,0.9634083086680365,-0.3888456256320396
3610,0.36099999999997656,-0.9662170240829799,0.9634511075911701,-0.388851917785794
3611,0.36109999999997655,-0.9659794879230607,0.9634935297829161,-0.38885820129238297
3612,0.36119999999997654,-0.9657354879402934,0.9635355754422675,-0.38886447616929964
3613,0.36129999999997653,-0.9654849679537738,0.9635772447854918,-0.3888707424342547
3614,0.3613999999999765,-0.9652890525893474,0.9636185380462171,-0.3888770001051635
3615,0.3614999999999765,-0.9652955721204138,0.9636594554755057,-0.38888324920016065
3616,0.3615999999999765,-0.9653020072574906,0.96369999734191,-0.38888948973762705
3617,0.3616999999999765,-0.9653083580380292,0.9637401639315137,-0.388895721736158
3618,0.3617999999999765,-0.9653146245001847,0.963779955547957,-0.38890194521460936
3619,0.36189999999997646,-0.9653208066828104,0.9638193725124476,-0.3889081601920754
3620,0.36199999999997645,-0.9653269046254548,0.9638584151637539,-0.38891436668790114
3621,0.36209999999997644,-0.9653329183683568,0.9638970838581842,-0.388920564721676
3622,0.36219999999997643,-0.9653388479524424,0.963935378969551,-0.38892675431325135
3623,0.3622999999999764,-0.9653446934193223,0.9639733008891186,-0.3889329354826965
3624,0.3623999999999764,-0.9653504548112881,0.9641063744855939,-0.3889391082503703
3625,0.3624999999999764,-0.9653561321713109,0.9643002344231596,-0.3889452726368267
3626,0.3625999999999764,-0.9653617255430379,0.964491298212973,-0.38895142866288734
3627,0.3626999999999764,-0.9653672349707914,0.9646794030570915,-0.38895757634957995
3628,0.36279999999997636,-0.9653726604995668,0.9648643819816458,-0.3889637157181676
3629,0.36289999999997635,-0.9653780021750321,0.9650460637818862,-0.3889698467901214
3630,0.36299999999997634,-0.9653832600435256,0.96522427296743,-0.3889759695871173
3631,0.36309999999997633,-0.9653884341520563,0.9653988297077326,-0.3889820841310359
3632,0.3631999999999763,-0.9653935245483032,0.9655695497778163,-0.38898819044392063
3633,0.3632999999999763,-0.9653985312806146,0.9657362445042819,-0.38899428854801255
3634,0.3633999999999763,-0.9654034543980087,0.9658987207116418,-0.3890003784656973
3635,0.3634999999999763,-0.9654082939501737,0.9660567806690098,-0.3890064602195272
3636,0.3635999999999763,-0.9654130499874679,0.9662102220371849,-0.38901253383218115
3637,0.36369999999997626,-0.9654177225609211,0.9663588378161767,-0.3890185993264678
3638,0.36379999999997625,-0.9654223117222341,0.9665024162932142,-0.38902465672530934
3639,0.36389999999997624,-0.9654268175237811,0.9666407409912902,-0.38903070605173934
3640,0.36399999999997623,-0.9654312400186097,0.9667735906182937,-0.3890367473288634
3641,0.3640999999999762,-0.9654355792604422,0.9669007390167865,-0.389042780579871
3642,0.3641999999999762,-0.9654398353036773,0.9670219551144847,-0.3890488058280281
3643,0.3642999999999762,-0.9654440082033906,0.9671370028755107,-0.3890548230966242
3644,0.3643999999999762,-0.9654480980153365,0.9672456412524815,-0.3890608324090122
3645,0.3644999999999762,-0.965452104795949,0.9673476241395083,-0.3890668337885601
3646,0.36459999999997617,-0.9654560286023433,0.9674427003261831,-0.3890728272586565
3647,0.36469999999997615,-0.9654598694923164,0.9675306134526332,-0.3890788128426867
3648,0.36479999999997614,-0.965463627524349,0.9676111019657293,-0.38908479056403344
3649,0.36489999999997613,-0.9654673027576054,0.9676838990765367,-0.3890907604460643
3650,0.3649999999999761,-0.9654708952519352,0.9677487327191057,-0.38909672251210947
3651,0.3650999999999761,-0.9654744050678735,0.9678053255106984,-0.3891026767854631
3652,0.3651999999999761,-0.9654778322666414,0.9678533947135585,-0.38910862328936957
3653,0.3652999999999761,-0.965481176910146,0.9678926521983288,-0.3891145620470229
3654,0.3653999999999761,-0.9654844390609809,0.9679228044092352,-0.3891204930815359
3655,0.36549999999997607,-0.9654876187824251,0.9679435523311496,-0.3891264164159582
3656,0.36559999999997606,-0.9654907161384428,0.9679545914586591,-0.38913233207325476
3657,0.36569999999997604,-0.9654937311936828,0.9679556117672661,-0.3891382400762904
3658,0.36579999999997603,-0.9654966640134762,0.9679462976868505,-0.3891441404478393
3659,0.365899999999976,-0.9654995146638358,0.9679263280775332,-0.38915003321057734
3660,0.365999999999976,-0.9655022832114529,0.9678953762080764,-0.3891559183870496
3661,0.366099999999976,-0.9655049697236965,0.9678531097369667,-0.38916179599970635
3662,0.366199999999976,-0.9655075742686084,0.9677991906963287,-0.38916766607086006
3663,0.366299999999976,-0.965510096914902,0.9677332754788163,-0.38917352862270793
3664,0.36639999999997597,-0.9655125377319569,0.9676550148276367,-0.3891793836773037
3665,0.36649999999997596,-0.9655148967898158,0.9675640538298622,-0.38918523125657417
3666,0.36659999999997595,-0.9655171741591795,0.9674600319131842,-0.38919107138230186
3667,0.36669999999997593,-0.9655193699114021,0.9673425828462683,-0.38919690407612784
3668,0.3667999999999759,-0.9655214841184854,0.9672113347428706,-0.38920272935954764
3669,0.3668999999999759,-0.9656128237906109,0.9670659100698692,-0.3892085472539065
3670,0.3669999999999759,-0.9657320944129891,0.9669059256593718,-0.3892143577804009
3671,0.3670999999999759,-0.9658493646990156,0.9668740025548903,-0.38922016096006534
3672,0.3671999999999759,-0.9659645920560723,0.9669777901107741,-0.38922595681379757
3673,0.36729999999997587,-0.9660777336045938,0.967080913871088,-0.389231745362319
3674,0.36739999999997586,-0.9661887461799866,0.9671833412295211,-0.38923752662620426
3675,0.36749999999997585,-0.9662975863345847,0.9672850388752261,-0.389243300625869
3676,0.36759999999997583,-0.9664042103396406,0.9673859727789823,-0.3892490673815732
3677,0.3676999999999758,-0.9665085741873521,0.9674861081790206,-0.38925482691341246
3678,0.3677999999999758,-0.9666106335929258,0.9675854095665122,-0.38926057924132984
3679,0.3678999999999758,-0.9667103439966757,0.9676838406707309,-0.3892663243851073
3680,0.3679999999999758,-0.966807660566158,0.9677813644438975,-0.3892720623643696
3681,0.3680999999999758,-0.966902538198342,0.9678779430457185,-0.38927779319858846
3682,0.36819999999997577,-0.9669949315218171,0.9679735378276296,-0.38928351690707885
3683,0.36829999999997576,-0.9670847948990354,0.9680681093167589,-0.38928923350900824
3684,0.36839999999997575,-0.9671720824285914,0.9681616171996246,-0.3892949430233833
3685,0.36849999999997574,-0.9672567479475367,0.9683242734057593,-0.3893006454690743
3686,0.3685999999999757,-0.9673387450337322,0.9684974747989308,-0.3893063408647922
3687,0.3686999999999757,-0.967418027008236,0.9686671091927544,-0.3893120292291163
3688,0.3687999999999757,-0.967494546937728,0.9688330153339799,-0.3893177105804796
3689,0.3688999999999757,-0.9675682576369716,0.9689950282878904,-0.3893233849371764
3690,0.3689999999999757,-0.9676391116713114,0.9691529793943429,-0.38932905231736553
3691,0.36909999999997567,-0.9677070613592081,0.9693066962248164,-0.3893347127390865
3692,0.36919999999997566,-0.9677720587748108,0.9694560025405505,-0.38934036622023405
3693,0.36929999999997565,-0.9678340557505656,0.9696007182518515,-0.38934601277859776
3694,0.36939999999997564,-0.9678930038798624,0.9697406593786462,-0.3893516524318406
3695,0.3694999999999756,-0.9679488545197186,0.9698756380123599,-0.3893572851975118
3696,0.3695999999999756,-0.9680015587935006,0.9700054622791927,-0.38936291109304877
3697,0.3696999999999756,-0.9680510675936826,0.970129936304868,-0.3893685301357884
3698,0.3697999999999756,-0.9680973315846441,0.9702488601809229,-0.3893741423429764
3699,0.3698999999999756,-0.9681403012055041,0.9703620299326069,-0.3893797477317456
3700,0.36999999999997557,-0.9681799266729955,0.9704692374884567,-0.38938534631915206
3701,0.37009999999997556,-0.9682161579843758,0.9705702706516047,-0.38939093812217257
3702,0.37019999999997555,-0.9682489449203776,0.9706649130728827,-0.38939652315769085
3703,0.37029999999997554,-0.9682782370481975,0.9707529442257734,-0.3894021014425352
3704,0.3703999999999755,-0.9683039837245233,0.9708341393832619,-0.3894076729934553
3705,0.3704999999999755,-0.9683261340986011,0.9709082695966346,-0.389413237827148
3706,0.3705999999999755,-0.9683446371153409,0.970975101676269,-0.38941879596024803
3707,0.3706999999999755,-0.9683594415184615,0.9710343981744547,-0.38942434740935733
3708,0.3707999999999755,-0.9683704958536754,0.9710859173702817,-0.3894298921910099
3709,0.37089999999997547,-0.9683777484719128,0.9711294132566284,-0.38943543032173106
3710,0.37099999999997546,-0.9683811475325852,0.9711646355292795,-0.38944096181799537
3711,0.37109999999997545,-0.9683806410068898,0.9711913295781964,-0.3894464866962692
3712,0.37119999999997544,-0.9683761766811526,0.9712092364809654,-0.38945200497298477
3713,0.3712999999999754,-0.9683677021602132,0.9712180929984389,-0.3894575166645788
3714,0.3713999999999754,-0.9683670519788745,0.9712176315725873,-0.3894630217874702
3715,0.3714999999999754,-0.9683918875979705,0.9712075803265731,-0.38946852035808494
3716,0.3715999999999754,-0.9684140613136739,0.9711876630670543,-0.38947401239285523
3717,0.3716999999999754,-0.9684335387587397,0.9711575992887286,-0.38947949790822367
3718,0.3717999999999754,-0.9684502854171252,0.9711171041811171,-0.38948497692064393
3719,0.37189999999997536,-0.9684642666253352,0.9710658886375936,-0.3894904494466133
3720,0.37199999999997535,-0.96847544757379,0.9711485269456998,-0.38949591550263535
3721,0.37209999999997534,-0.9684837933082177,0.971264397200422,-0.3895013751052603
3722,0.37219999999997533,-0.9684892687310745,0.9713764630316417,-0.38950682827107647
3723,0.3722999999999753,-0.9684918386029885,0.9714845914846176,-0.3895122750167163
3724,0.3723999999999753,-0.9684914675442297,0.9715886470227532,-0.389517715358862
3725,0.3724999999999753,-0.9684881200362074,0.9716884915094318,-0.389523149314242
3726,0.3725999999999753,-0.9684817604229926,0.9717839841905825,-0.38952857689965364
3727,0.3726999999999753,-0.9684723529128675,0.971874981677972,-0.3895339981319463
3728,0.37279999999997526,-0.968459861579903,0.9719613379332224,-0.38953941302804435
3729,0.37289999999997525,-0.9684496249804646,0.972042904252547,-0.3895448216049328
3730,0.37299999999997524,-0.9685568281331102,0.9721195292522046,-0.3895502238796649
3731,0.37309999999997523,-0.9686618490119465,0.9721910588546606,-0.3895556198693868
3732,0.3731999999999752,-0.9687646468294479,0.9722573362754507,-0.3895610095912975
3733,0.3732999999999752,-0.9688651805450155,0.9723182020107395,-0.3895663930626917
3734,0.3733999999999752,-0.9689634088667027,0.9723734938255636,-0.389571770300939
3735,0.3734999999999752,-0.9690592902529851,0.9724230467427523,-0.3895771413234846
3736,0.3735999999999752,-0.9691527829145796,0.9724666930325131,-0.3895825061478633
3737,0.37369999999997516,-0.969243844816311,0.9725042622026762,-0.38958786479168916
3738,0.37379999999997515,-0.9693324336790274,0.972535580989581,-0.3895932172726573
3739,0.37389999999997514,-0.9694185069815637,0.9725604733496017,-0.38959856360854916
3740,0.37399999999997513,-0.9695020219627541,0.9725787604512937,-0.38960390381722537
3741,0.3740999999999751,-0.9695829356234943,0.9725902606681537,-0.38960923791661645
3742,0.3741999999999751,-0.9696612047288513,0.9725947895719835,-0.38961456592474536
3743,0.3742999999999751,-0.9697367858102255,0.9725921599268422,-0.38961988785968976
3744,0.3743999999999751,-0.9698096351675598,0.9725821816835816,-0.3896252037396284
3745,0.3744999999999751,-0.9698797088715999,0.9725646619749497,-0.38963051358278283
3746,0.37459999999997506,-0.9699469627662047,0.9725394051112591,-0.38963581740745123
3747,0.37469999999997505,-0.9700113524707066,0.9725062125766036,-0.3896411152319869
3748,0.37479999999997504,-0.970072833382321,0.9724648830256217,-0.3896464070748068
3749,0.37489999999997503,-0.9701313606786081,0.972415212280797,-0.3896516929543765
3750,0.374999999999975,-0.9701868893199833,0.9723569933302887,-0.3896569728892046
3751,0.375099999999975,-0.9702393740522789,0.9722900163262923,-0.38966224689783846
3752,0.375199999999975,-0.9702887694093552,0.9722140685839199,-0.38966751499886376
3753,0.375299999999975,-0.9703350297157628,0.9721289345806062,-0.3896727772108876
3754,0.375399999999975,-0.9703781090894547,0.9720343959560357,-0.3896780335525445
3755,0.37549999999997496,-0.9704179614445485,0.9719302315125955,-0.3896832840424755
3756,0.37559999999997495,-0.9704545404941385,0.9718162172163582,-0.3896885286993285
3757,0.37569999999997494,-0.9704877997531581,0.9716921261986011,-0.3896937675417447
3758,0.37579999999997493,-0.9705176925412912,0.9715577287578713,-0.38969900058836016
3759,0.3758999999999749,-0.9705441719859332,0.9714127923626104,-0.3897042278577945
3760,0.3759999999999749,-0.9705671910252021,0.9712570816543517,-0.38970944936862456
3761,0.3760999999999749,-0.9705867024109966,0.9710903584515105,-0.3897146651393971
3762,0.3761999999999749,-0.9706026587121055,0.9709123817537861,-0.3897198751886213
3763,0.3762999999999749,-0.9706150123173625,0.9707229077472036,-0.38972507953474433
3764,0.37639999999997487,-0.9706237154388507,0.9705216898098206,-0.38973027819614886
3765,0.37649999999997485,-0.9706335777671543,0.9703084785181336,-0.389735471191145
3766,0.37659999999997484,-0.9706557706107917,0.9700830216542179,-0.38974065853795153
3767,0.37669999999997483,-0.9706747561856262,0.9698450642136401,-0.38974584025471626
3768,0.3767999999999748,-0.9706904925009364,0.9695943484141892,-0.38975101635946935
3769,0.3768999999999748,-0.9707029374044932,0.9693306137054686,-0.3897561868701398
3770,0.3769999999999748,-0.9707120485852065,0.9690535967794062,-0.38976135180452987
3771,0.3770999999999748,-0.9707177835758127,0.9687630315817306,-0.38976651118032013
3772,0.3771999999999748,-0.9707200997556016,0.9684586493244783,-0.38977166501505556
3773,0.37729999999997477,-0.9707189543531832,0.9681401784995892,-0.38977681332613834
3774,0.37739999999997476,-0.9707143044492942,0.967807344893658,-0.38978195613081223
3775,0.37749999999997474,-0.9707061069796409,0.9674598716039118,-0.3897870934461748
3776,0.37759999999997473,-0.9706943187377814,0.9670974790554844,-0.38979222528913815
3777,0.3776999999999747,-0.9706788963780459,0.9667198850200622,-0.3897973516764573
3778,0.3777999999999747,-0.9706597964184908,0.9663268046359825,-0.38980247262469525
3779,0.3778999999999747,-0.9706369752438904,0.9659179504298604,-0.3898075881502451
3780,0.3779999999999747,-0.9706103891087637,0.9658676010887562,-0.38981269826928616
3781,0.3780999999999747,-0.9705799941404352,0.9658692352191918,-0.38981780299782076
3782,0.37819999999997467,-0.9705457463421291,0.9658745456840373,-0.3898229023516285
3783,0.37829999999997466,-0.9705076015960964,0.9658796173098176,-0.3898279963463088
3784,0.37839999999997465,-0.9704655156667742,0.9658844512203505,-0.38983308499722863
3785,0.37849999999997463,-0.9704194442039756,0.9658890485413488,-0.38983816831955675
3786,0.3785999999999746,-0.9703693427461115,0.9658934104003694,-0.38984324632824263
3787,0.3786999999999746,-0.9703151667234386,0.9658975379267614,-0.38984831903801437
3788,0.3787999999999746,-0.9702568714613395,0.9659014322516197,-0.38985338646339157
3789,0.3788999999999746,-0.9701944121836282,0.9659050945077392,-0.3898584486186678
3790,0.3789999999999746,-0.9701277440158824,0.9659085258295699,-0.3898635055179138
3791,0.37909999999997457,-0.9700568219888027,0.9659117273531764,-0.38986855717499597
3792,0.37919999999997456,-0.9699816010415948,0.9659147002161962,-0.38987360360355106
3793,0.37929999999997455,-0.9699020360253775,0.9659174455578006,-0.38987864481700374
3794,0.37939999999997454,-0.9698180817066111,0.9659199645186558,-0.389883680828573
3795,0.3794999999999745,-0.9697296927705497,0.9659222582408854,-0.38988871165125344
3796,0.3795999999999745,-0.9696368238247134,0.9659243278680318,-0.3898937372978445
3797,0.3796999999999745,-0.9695394294023795,0.9659261745450196,-0.389898757780939
3798,0.3797999999999745,-0.9694374639660935,0.9659277994181173,-0.3899037731129204
3799,0.3798999999999745,-0.9693308819111974,0.9659292036348994,-0.38990878330600487
3800,0.37999999999997447,-0.9692196375693743,0.9659303883442072,-0.3899137883721938
3801,0.38009999999997446,-0.9691036852122089,0.9659313546961094,-0.3899187883233318
3802,0.38019999999997445,-0.9689829790547619,0.9659321038418609,-0.38992378317105947
3803,0.38029999999997444,-0.9688574732591594,0.9659326369338611,-0.3899287729268748
3804,0.3803999999999744,-0.9687271219381925,0.9659329551256097,-0.38993375760210097
3805,0.3804999999999744,-0.9685918791589297,0.965933059571661,-0.3899387372079186
3806,0.3805999999999744,-0.9684516989463399,0.9659329514275768,-0.3899437117553505
3807,0.3806999999999744,-0.9683065352869225,0.9659326318498765,-0.3899486812552911
3808,0.3807999999999744,-0.9681563421323485,0.9659321019959851,-0.38995364571850827
3809,0.38089999999997437,-0.9680010734031067,0.965931363024179,-0.3899586051556495
3810,0.38099999999997436,-0.9678406829921568,0.9659304160935291,-0.38996355957724343
3811,0.38109999999997435,-0.9676751247685876,0.9659292623638408,-0.3899685089937369
3812,0.38119999999997434,-0.9675043525812782,0.9659279029955923,-0.38997345341546796
3813,0.3812999999999743,-0.9673283202625642,0.9659263391498686,-0.3899783928526943
3814,0.3813999999999743,-0.9671469816319044,0.965924571988294,-0.38998332731562296
3815,0.3814999999999743,-0.9669602904995481,0.9659226026729608,-0.3899882568143662
3816,0.3815999999999743,-0.9667682006702044,0.9659204323663554,-0.3899931813590135
3817,0.3816999999999743,-0.9665706659467088,0.9659180622312812,-0.3899981009595922
3818,0.38179999999997427,-0.9663676401336889,0.9659154934307784,-0.39000301562610484
3819,0.38189999999997426,-0.9661590770412259,0.9659127271280417,-0.390007925368527
3820,0.38199999999997425,-0.9659449304885147,0.9659097644863337,-0.39001283019682215
3821,0.38209999999997424,-0.9657251543075172,0.9659066066688973,-0.39001773012094787
3822,0.3821999999999742,-0.9656255985795605,0.9659032548388631,-0.39002262515087327
3823,0.3822999999999742,-0.9656220698983069,0.9660111683667973,-0.39002751529655666
3824,0.3823999999999742,-0.9656184589205005,0.9662486116922556,-0.3900324005680106
3825,0.3824999999999742,-0.9656147657212029,0.9664816992965657,-0.39003728097524937
3826,0.3825999999999742,-0.9656109903756264,0.9667101988958836,-0.3900421565283425
3827,0.38269999999997417,-0.9656071329591295,0.9669338732608347,-0.3900470272373948
3828,0.38279999999997416,-0.9656031935472125,0.9671524801983442,-0.3900518931125762
3829,0.38289999999997415,-0.9655991722155123,0.9673657725357576,-0.3900567541641023
3830,0.38299999999997414,-0.9655950690397996,0.9675734981072796,-0.3900616104022641
3831,0.38309999999997413,-0.9655908840959733,0.9677753997427619,-0.39006646183742383
3832,0.3831999999999741,-0.965586617460058,0.9679712152588633,-0.39007130848003146
3833,0.3832999999999741,-0.9655822692082002,0.9681606774526065,-0.39007615034060233
3834,0.3833999999999741,-0.9655778394166643,0.968343514097353,-0.39008098742976705
3835,0.3834999999999741,-0.9655733281618304,0.9685194479412165,-0.39008581975822715
3836,0.3835999999999741,-0.9655687355201907,0.9686881967079327,-0.39009064733679616
3837,0.38369999999997406,-0.965564061568347,0.9688494731002023,-0.3900954701763855
3838,0.38379999999997405,-0.9655593063830084,0.9690029848055235,-0.39010028828802007
3839,0.38389999999997404,-0.9655544700409887,0.9691484345045269,-0.39010510168282553
3840,0.38399999999997403,-0.9655495526192048,0.9692855198818293,-0.3901099103720467
3841,0.384099999999974,-0.9655445541946743,0.9694139336394161,-0.39011471436703626
3842,0.384199999999974,-0.9655394748445143,0.9695333635125658,-0.3901195136792578
3843,0.384299999999974,-0.96553431464594,0.9696434922883297,-0.3901243083203065
3844,0.384399999999974,-0.9655290736762628,0.9697439978265749,-0.39012909830188297
3845,0.384499999999974,-0.965523752012891,0.9698345530836051,-0.39013388363580737
3846,0.38459999999997396,-0.9655183497333267,0.9699148261383671,-0.39013866433402244
3847,0.38469999999997395,-0.9655128669151677,0.969984480221257,-0.390143440408575
3848,0.38479999999997394,-0.9655073036361052,0.9700431737455354,-0.3901482118716465
3849,0.38489999999997393,-0.9655016599739247,0.970090560341362,-0.3901529787355132
3850,0.3849999999999739,-0.9654959360065067,0.9701262888924649,-0.390157741012577
3851,0.3850999999999739,-0.9654901318118256,0.9701500035754517,-0.3901624987153435
3852,0.3851999999999739,-0.9654842474679514,0.9701613439017797,-0.3901672518564347
3853,0.3852999999999739,-0.9655167524270385,0.9701599447623931,-0.39017200044856754
3854,0.3853999999999739,-0.9655477692168783,0.970145436475046,-0.39017674450455675
3855,0.38549999999997386,-0.965575725939816,0.9701174448343197,-0.39018148403732683
3856,0.38559999999997385,-0.9656005790238941,0.970075591164353,-0.3901862190598963
3857,0.38569999999997384,-0.9656222847205354,0.970019492374299,-0.39019094958535666
3858,0.38579999999997383,-0.9656407991072771,0.9699487610165227,-0.3901956756269009
3859,0.3858999999999738,-0.9656560780905377,0.9698630053475586,-0.39020039719779404
3860,0.3859999999999738,-0.9656680774084091,0.9699709581394369,-0.39020511431137117
3861,0.3860999999999738,-0.9656767526334823,0.9700966167625918,-0.39020982698104933
3862,0.3861999999999738,-0.9656820591756982,0.9702186057172576,-0.39021453522029287
3863,0.3862999999999738,-0.9656839522852299,0.9703368042383956,-0.3902192390426371
3864,0.38639999999997376,-0.9656823870553927,0.9704510895481095,-0.39022393846166503
3865,0.38649999999997375,-0.9656773184255802,0.9705890038103369,-0.39022863349099135
3866,0.38659999999997374,-0.9656687011842312,0.9707564458837531,-0.3902333241442936
3867,0.38669999999997373,-0.96565648997182,0.9709182955665246,-0.39023801043525885
3868,0.3867999999999737,-0.965640639283877,0.9710743470482086,-0.39024269237760534
3869,0.3868999999999737,-0.9656211034740342,0.9712243910747442,-0.3902473699850751
3870,0.3869999999999737,-0.9655978367570963,0.9713682149424729,-0.39025204327141216
3871,0.3870999999999737,-0.9655707932121391,0.97150560249322,-0.3902567122503745
3872,0.3871999999999737,-0.9655399267856315,0.9716363341104571,-0.39026137693570406
3873,0.38729999999997367,-0.9655051912945846,0.971760186716566,-0.39026603734114135
3874,0.38739999999997365,-0.9654665404297232,0.9718769337712233,-0.39027069348041415
3875,0.38749999999997364,-0.9654239277586839,0.9719863452709288,-0.3902753453672002
3876,0.38759999999997363,-0.9654975176401859,0.9720881877496992,-0.3902799930151698
3877,0.3876999999999736,-0.9655807666898488,0.9721822242809512,-0.3902846364379473
3878,0.3877999999999736,-0.9656625188536412,0.9722682144805992,-0.39028927564910415
3879,0.3878999999999736,-0.9657427497614272,0.9723459145113891,-0.390293910662163
3880,0.3879999999999736,-0.965821434905039,0.9724150770885029,-0.3902985414905845
3881,0.3880999999999736,-0.9658985496388849,0.9724754514864532,-0.39030316814776306
3882,0.38819999999997357,-0.9659740691805633,0.9725267835473024,-0.39030779064701226
3883,0.38829999999997356,-0.9660479686114871,0.9725688156902343,-0.39031240900156944
3884,0.38839999999997354,-0.9661202228775186,0.9726012869225118,-0.39031702322458234
3885,0.38849999999997353,-0.966190806789609,0.9726239328518496,-0.3903216333291112
3886,0.3885999999999735,-0.9662596950244505,0.9726364857002403,-0.3903262393281065
3887,0.3886999999999735,-0.9663268621251362,0.9726386743192662,-0.3903308412344268
3888,0.3887999999999735,-0.9663922825018273,0.9726302242069343,-0.3903354390607915
3889,0.3888999999999735,-0.9664559304324315,0.9726108575260718,-0.39034003281983903
3890,0.3889999999999735,-0.9665177800632887,0.9725802931243214,-0.39034462252406127
3891,0.38909999999997347,-0.9665778054098659,0.9725382465557769,-0.3903492081858282
3892,0.38919999999997346,-0.9666359803574621,0.9724844301042981,-0.39035378981738106
3893,0.38929999999997345,-0.9666922786619205,0.9724185528085489,-0.39035836743083124
3894,0.38939999999997343,-0.9667466739503512,0.9723403204888016,-0.3903629410381345
3895,0.3894999999999734,-0.9667991397218628,0.9722494357755493,-0.39036751065111525
3896,0.3895999999999734,-0.9668496493483028,0.9721455981399735,-0.3903720762814531
3897,0.3896999999999734,-0.9668981760750077,0.9720285039263082,-0.39037663794066907
3898,0.3897999999999734,-0.9669446930215626,0.9718978463861501,-0.3903811956401364
3899,0.3898999999999734,-0.9669891731825699,0.971753315714756,-0.3903857493910685
3900,0.38999999999997337,-0.9670315894284282,0.9715945990893767,-0.3903902992045365
3901,0.39009999999997336,-0.9670719145061202,0.9714213807096704,-0.3903948450914369
3902,0.39019999999997335,-0.9671101210400116,0.9712333418402405,-0.39039938706251365
3903,0.39029999999997333,-0.9671461815326589,0.9710301608553443,-0.3904039251283506
3904,0.3903999999999733,-0.9671800683656276,0.9708115132858139,-0.39040845929936624
3905,0.3904999999999733,-0.9672117538003215,0.9705770718682322,-0.39041298958583054
3906,0.3905999999999733,-0.9672412099788211,0.9703265065964063,-0.3904175159978348
3907,0.3906999999999733,-0.9672684089247333,0.9700594847751762,-0.390422038545324
3908,0.3907999999999733,-0.9672933225440524,0.9697756710765976,-0.39042655723807346
3909,0.39089999999997327,-0.9673159226260306,0.969474727598533,-0.3904310720857118
3910,0.39099999999997326,-0.967336180844061,0.9691563139256862,-0.3904355830976993
3911,0.39109999999997325,-0.9673540687565705,0.9688200871931079,-0.39044009028335486
3912,0.39119999999997324,-0.9673695578079254,0.9684657021522011,-0.39044459365183254
3913,0.3912999999999732,-0.9673826193293481,0.9681359463197927,-0.39044909321213916
3914,0.3913999999999732,-0.9673932245398449,0.9678517770007791,-0.3904535889731411
3915,0.3914999999999732,-0.967401344547147,0.967554652976573,-0.3904580809435596
3916,0.3915999999999732,-0.9674069503486632,0.9672443436357259,-0.39046256913197874
3917,0.3916999999999732,-0.9674100128324444,0.9669206165372878,-0.39046705354682704
3918,0.39179999999997317,-0.9674105027781622,0.9665832374368427,-0.39047153419643177
3919,0.39189999999997316,-0.9674468059340969,0.9662319703138196,-0.3904760110889699
3920,0.39199999999997315,-0.9675401626048356,0.9658665774000996,-0.39048048423250287
3921,0.39209999999997314,-0.9676313800022747,0.9654868192099355,-0.39048495363497093
3922,0.3921999999999731,-0.9677204211966227,0.965467458789266,-0.3904894193042059
3923,0.3922999999999731,-0.9678072490541707,0.9654728048661815,-0.39049388124792705
3924,0.3923999999999731,-0.967891826238832,0.9654779671706409,-0.39049833947375295
3925,0.3924999999999731,-0.9679741152137082,0.9654829466904186,-0.3905027939892022
3926,0.3925999999999731,-0.9680540782426875,0.9654877444119712,-0.3905072448017011
3927,0.39269999999997307,-0.9681316773920696,0.9654923613204385,-0.39051169191859314
3928,0.39279999999997306,-0.9682068745322228,0.965496798399642,-0.3905161353471401
3929,0.39289999999997305,-0.9682796313392689,0.965501056632082,-0.39052057509453164
3930,0.39299999999997304,-0.9683499092967992,0.9655051369989341,-0.39052501116788135
3931,0.393099999999973,-0.9684176696976209,0.9655090404800435,-0.39052944357424524
3932,0.393199999999973,-0.9684828736455332,0.965512768053916,-0.39053387232062337
3933,0.393299999999973,-0.9685454820571343,0.9655163206977101,-0.39053829741396884
3934,0.393399999999973,-0.96860545566366,0.9655196993872245,-0.39054271886117686
3935,0.393499999999973,-0.9686627550128518,0.9655229050968843,-0.39054713666912144
3936,0.39359999999997297,-0.9687173404708579,0.965525938799726,-0.3905515508446318
3937,0.39369999999997296,-0.9687691722241641,0.9655288014673792,-0.39055596139451904
3938,0.39379999999997295,-0.9688182102815576,0.9655314940700462,-0.3905603683255666
3939,0.39389999999997294,-0.9688644144761204,0.96553401757648,-0.3905647716445448
3940,0.3939999999999729,-0.9689077444672577,0.9655363729539602,-0.390569171358219
3941,0.3940999999999729,-0.9689481597427548,0.9655385611682652,-0.39057356747334737
3942,0.3941999999999729,-0.9689856196208696,0.9655689367998208,-0.39057795999668754
3943,0.3942999999999729,-0.9690200832524541,0.9656526686392347,-0.39058234893501065
3944,0.3943999999999729,-0.969051509623111,0.9657337764849804,-0.3905867342950897
3945,0.3944999999999729,-0.9690798575553811,0.9658121868375762,-0.390591116083727
3946,0.39459999999997286,-0.9691050857109644,0.965887825059387,-0.39059549430774326
3947,0.39469999999997285,-0.9691271525929732,0.9659606153670925,-0.3905998689739777
3948,0.39479999999997284,-0.9691460165482186,0.966030480824395,-0.39060424008930716
3949,0.39489999999997283,-0.9691616357695295,0.9660973433349731,-0.3906086076606427
3950,0.3949999999999728,-0.9691739682981052,0.966161123635686,-0.3906129716949359
3951,0.3950999999999728,-0.9691829720258995,0.9662217412900326,-0.39061733219918343
3952,0.3951999999999728,-0.9691886046980407,0.9662791146818708,-0.39062168918041446
3953,0.3952999999999728,-0.9691908239152813,0.9663331610093996,-0.3906260426457226
3954,0.3953999999999728,-0.9691895871364841,0.9663837962794067,-0.39063039260225174
3955,0.39549999999997276,-0.9691848516811385,0.9664309353017869,-0.3906347390571962
3956,0.39559999999997275,-0.9691765747319127,0.9664744916843296,-0.39063908201781955
3957,0.39569999999997274,-0.9691647133372366,0.9665143778277819,-0.3906434214914329
3958,0.39579999999997273,-0.9691492244139197,0.9665505049211844,-0.39064775748541336
3959,0.3958999999999727,-0.969216393325686,0.966582782937485,-0.3906520900072113
3960,0.3959999999999727,-0.9692831298628223,0.9667978924177208,-0.3906564190643325
3961,0.3960999999999727,-0.9693476758101106,0.9670132209937774,-0.39066074466436074
3962,0.3961999999999727,-0.969409999332184,0.9672218110019639,-0.3906650668149468
3963,0.3962999999999727,-0.9694700684372859,0.9674233714465665,-0.3906693855237968
3964,0.39639999999997266,-0.9695278509785455,0.9676176065577784,-0.3906737007987096
3965,0.39649999999997265,-0.9695833146552806,0.9678042158159775,-0.39067801264753965
3966,0.39659999999997264,-0.9696364270143317,0.9679828939784862,-0.3906823210782267
3967,0.39669999999997263,-0.9696871554514267,0.9681533311088146,-0.3906866260987607
3968,0.3967999999999726,-0.969735467212574,0.9683152126083944,-0.39069092771722175
3969,0.3968999999999726,-0.9697813293954879,0.9684682192508122,-0.39069522594174994
3970,0.3969999999999726,-0.9698247089510427,0.968612027218544,-0.39069952078056147
3971,0.3970999999999726,-0.9698655726847579,0.9687463081421988,-0.39070381224193623
3972,0.3971999999999726,-0.9699038872583133,0.9688707291422761,-0.39070810033422465
3973,0.39729999999997256,-0.9699661440067772,0.9689849528734438,-0.3907123850658495
3974,0.39739999999997255,-0.9700286403796476,0.96908863757134,-0.3907166664452786
3975,0.39749999999997254,-0.9700886124613093,0.9691814371019082,-0.39072094448105715
3976,0.39759999999997253,-0.9701460236710668,0.9692630010132656,-0.3907252191817949
3977,0.3976999999999725,-0.970200837261796,0.9693329745901176,-0.39072949055615214
3978,0.3977999999999725,-0.970253016321864,0.9693909989107173,-0.3907337586128452
3979,0.3978999999999725,-0.9703025237770847,0.9694367109063817,-0.390738023360654
3980,0.3979999999999725,-0.97034932239271,0.9694697434235657,-0.39074228480839074
3981,0.3980999999999725,-0.9703933747754547,0.9694897252885041,-0.39074654296493283
3982,0.39819999999997246,-0.9704346433755577,0.9694962813744232,-0.3907507978392011
3983,0.39829999999997245,-0.9704730904888773,0.9694890326713324,-0.3907550494401488
3984,0.39839999999997244,-0.9705086782590197,0.969467596358396,-0.3907592977767737
3985,0.39849999999997243,-0.9705413686795036,0.9694315858788964,-0.3907635428581082
3986,0.3985999999999724,-0.9705711235959562,0.969380611017788,-0.39076778469322127
3987,0.3986999999999724,-0.9705979047083452,0.9693142779818515,-0.39077202329120253
3988,0.3987999999999724,-0.9706216735732411,0.9692321894824486,-0.390776258661165
3989,0.3988999999999724,-0.9706423916061148,0.9691339448208847,-0.39078049081225413
3990,0.3989999999999724,-0.9706600200836658,0.9690191399763786,-0.39078471975361356
3991,0.39909999999997237,-0.9706745201461837,0.969191644574294,-0.3907889454944192
3992,0.39919999999997235,-0.9706858527999394,0.9693641877109114,-0.3907931680438328
3993,0.39929999999997234,-0.9706939789196103,0.9695327647868746,-0.3907973874110427
3994,0.39939999999997233,-0.9706988592507331,0.9696972331550031,-0.3908016036052307
3995,0.3994999999999723,-0.970700454412189,0.9698806039276104,-0.3908058166355553
3996,0.3995999999999723,-0.9706987248987176,0.9700783311048138,-0.39081002651119595
3997,0.3996999999999723,-0.9706936310834602,0.9702700823076265,-0.39081423324129755
3998,0.3997999999999723,-0.9706851332205324,0.9704556309238107,-0.39081843683499906
3999,0.3998999999999723,-0.9706731914476234,0.9706347468801603,-0.3908226373014107
4000,0.39999999999997227,-0.9706577657886245,0.9708071966502384,-0.3908268346496132
4001,0.40009999999997226,-0.9706388161562836,0.9709727432635582,-0.3908310288886781
4002,0.40019999999997224,-0.970616302354886,0.9711311463162241,-0.390835220027615
4003,0.40029999999997223,-0.970590184082962,0.9712821619830629,-0.39083940807541573
4004,0.4003999999999722,-0.9705604209360188,0.9714255430312626,-0.3908435930410093
4005,0.4004999999999722,-0.9705269724092959,0.9715610388355461,-0.3908477749332979
4006,0.4005999999999722,-0.9704897979005476,0.971688395394902,-0.39085195376112253
4007,0.4006999999999722,-0.9704488567128445,0.971807355350893,-0.3908561295332616
4008,0.4007999999999722,-0.9704041080574013,0.9719176580075674,-0.39086030225844987
4009,0.40089999999997217,-0.970355511056423,0.9720190393529946,-0.3908644719453424
4010,0.40099999999997216,-0.9703030247459746,0.9721112320824474,-0.3908686386025405
4011,0.40109999999997215,-0.9702466080788702,0.9721939656232518,-0.3908728022385711
4012,0.40119999999997213,-0.9701862199275814,0.9722669661613278,-0.3908769628618764
4013,0.4012999999999721,-0.9701218190871648,0.9723299566694397,-0.3908811204808321
4014,0.4013999999999721,-0.970053364278208,0.9723826569371796,-0.3908852751037314
4015,0.4014999999999721,-0.969980814149792,0.9724247836027022,-0.3908894267387863
4016,0.4015999999999721,-0.9699041272824702,0.9724560501862315,-0.39089357539410496
4017,0.4016999999999721,-0.9698232621912645,0.9724761671253597,-0.39089772107772364
4018,0.40179999999997207,-0.969738177328674,0.9724848418121558,-0.3909018637975782
4019,0.40189999999997206,-0.9696488310876994,0.9724817786321028,-0.390906003561508
4020,0.40199999999997205,-0.9695551818048807,0.9724666790048816,-0.3909101403772531
4021,0.40209999999997204,-0.9694571877633459,0.9724392414270181,-0.39091427425245645
4022,0.402199999999972,-0.9693548071958732,0.9723991615164088,-0.3909184051946611
4023,0.402299999999972,-0.9692479982879626,0.9723461320587431,-0.3909225332112964
4024,0.402399999999972,-0.9691367191809178,0.9722798430558341,-0.39092665830969237
4025,0.402499999999972,-0.9690209279749379,0.972199981775872,-0.3909307804970706
4026,0.402599999999972,-0.9689005827322156,0.9721062328056154,-0.3909348997805422
4027,0.40269999999997197,-0.9687756414800457,0.9719982781045278,-0.3909390161671129
4028,0.40279999999997196,-0.9686460622139367,0.9718757970608747,-0.39094312966366734
4029,0.40289999999997195,-0.9685118029007314,0.9717384665497856,-0.39094724027698474
4030,0.40299999999997194,-0.9683728214817297,0.9715859609932936,-0.390951348013737
4031,0.4030999999999719,-0.9682290758758174,0.9714179524223561,-0.3909554528804719
4032,0.4031999999999719,-0.9680805239825979,0.9712647042752524,-0.39095955488363093
4033,0.4032999999999719,-0.9679271236855239,0.9711337037338367,-0.3909636540295437
4034,0.4033999999999719,-0.9677688328550352,0.970991062274076,-0.390967750324422
4035,0.4034999999999719,-0.9676056093516925,0.9708365487207493,-0.3909718437743664
4036,0.40359999999997187,-0.9674374110293146,0.9706699300820466,-0.3909759343853779
4037,0.40369999999997186,-0.9672641957381122,0.9704909715799402,-0.3909800221633242
4038,0.40379999999997185,-0.9670859213278219,0.9702994366816033,-0.39098410711397946
4039,0.40389999999997184,-0.9669025456508367,0.9700950871318802,-0.3909881892430101
4040,0.4039999999999718,-0.9667140265653332,0.9698776829868061,-0.39099226855596814
4041,0.4040999999999718,-0.9665203219383945,0.9696469826481772,-0.3909963450583022
4042,0.4041999999999718,-0.9663213896491295,0.9694027428991712,-0.3910004187553528
4043,0.4042999999999718,-0.9661171875917848,0.9691447189410153,-0.3910044896523663
4044,0.4043999999999718,-0.9659076736788516,0.9688726644307014,-0.3910085577544925
4045,0.40449999999997177,-0.9656928058441643,0.9685863315197437,-0.3910126230667655
4046,0.40459999999997176,-0.9654725420459934,0.9682854708939767,-0.39101668559414754
4047,0.40469999999997175,-0.9652468402701267,0.9679698318143879,-0.391020745341477
4048,0.40479999999997174,-0.965015658532944,0.9676391621589819,-0.39102480231353814
4049,0.4048999999999717,-0.9647789548844806,0.9672932084656682,-0.39102885651500907
4050,0.4049999999999717,-0.9645366874114804,0.9669317159761672,-0.3910329079504833
4051,0.4050999999999717,-0.9642888142404377,0.9665544286809269,-0.39103695662447363
4052,0.4051999999999717,-0.9640352935406279,0.966161089365041,-0.39104100254141894
4053,0.4052999999999717,-0.9637760835271244,0.9657514396551621,-0.3910450457056836
4054,0.40539999999997167,-0.9635111424638033,0.9653252200673971,-0.3910490861215557
4055,0.40549999999997166,-0.9634585080726823,0.9649184631232897,-0.39105312379326257
4056,0.40559999999997165,-0.9634602584826654,0.9649071761443784,-0.39105715872495267
4057,0.40569999999997164,-0.9634620132024251,0.964895814956384,-0.39106119092073505
4058,0.40579999999997163,-0.9634637722212496,0.9648843801950777,-0.39106522038464747
4059,0.4058999999999716,-0.9634655355283396,0.9648728724939342,-0.3910692471206753
4060,0.4059999999999716,-0.9634673031128059,0.9648612924841056,-0.39107327113276025
4061,0.4060999999999716,-0.9635441367502151,0.9648496407943942,-0.3910772924247936
4062,0.4061999999999716,-0.9636320309983849,0.9648379180512222,-0.3910813110006283
4063,0.4062999999999716,-0.9637187994252241,0.9648261248786003,-0.3910853268640757
4064,0.40639999999997156,-0.963804422617805,0.9648142618980933,-0.3910893400189135
4065,0.40649999999997155,-0.9638888810426697,0.9648023297287851,-0.3910933504688944
4066,0.40659999999997154,-0.9639721550461954,0.9648441790765682,-0.39109735821773933
4067,0.40669999999997153,-0.9640542248549671,0.9649603442138677,-0.3911013632691467
4068,0.4067999999999715,-0.9641350705761601,0.9650737756390257,-0.39110536562680215
4069,0.4068999999999715,-0.96421467219793,0.9651843910751255,-0.3911093652943687
4070,0.4069999999999715,-0.964293009589813,0.9652921070439111,-0.3911133622755079
4071,0.4070999999999715,-0.9643700625031341,0.9653968388604575,-0.3911173565738606
4072,0.4071999999999715,-0.9644458105714221,0.9654985006280709,-0.39112134819308064
4073,0.40729999999997146,-0.9645202333108354,0.9655970052334278,-0.391125337136806
4074,0.40739999999997145,-0.9645933101205948,0.9656922643419534,-0.3911293234086885
4075,0.40749999999997144,-0.964665020283424,0.9657841883934473,-0.39113330701238197
4076,0.40759999999997143,-0.9647353429659982,0.96587268659796,-0.3911372879515541
4077,0.4076999999999714,-0.9648042572194012,0.9659576669319272,-0.3911412662298836
4078,0.4077999999999714,-0.9648717419795896,0.966039036134561,-0.39114524185106747
4079,0.4078999999999714,-0.9649377760678646,0.9661166997045095,-0.39114921481882303
4080,0.4079999999999714,-0.9650023381913515,0.9661905618967833,-0.3911531851368889
4081,0.4080999999999714,-0.9650654069434863,0.9662605257199558,-0.39115715280902796
4082,0.40819999999997136,-0.9651269608045102,0.9663264929336414,-0.3911611178390377
4083,0.40829999999997135,-0.9651869781419701,0.9663883640462544,-0.3911650802307344
4084,0.40839999999997134,-0.9652454372112271,0.9664460383130532,-0.3911690399879932
4085,0.40849999999997133,-0.9653023161559718,0.9664994137344738,-0.3911729971146949
4086,0.4085999999999713,-0.9653575930087458,0.9665483870547548,-0.3911769516147772
4087,0.4086999999999713,-0.9654112456914709,0.9665928537608608,-0.3911809034922181
4088,0.4087999999999713,-0.9654632520159835,0.9666327080817032,-0.3911848527510357
4089,0.4088999999999713,-0.9655135896845775,0.9666678429876666,-0.3911887993952844
4090,0.4089999999999713,-0.9655622362905512,0.9668251128035174,-0.391192743429079
4091,0.40909999999997126,-0.9656091693187626,0.9670344588182536,-0.391196684856566
4092,0.40919999999997125,-0.9656543661461903,0.967236895787609,-0.39120062368196534
4093,0.40929999999997124,-0.965697804042499,0.9674321459103784,-0.391204559909518
4094,0.40939999999997123,-0.9657394601706141,0.9676199274090299,-0.391208493543541
4095,0.4094999999999712,-0.9657793115872987,0.9677999545643124,-0.3912124245883903
4096,0.4095999999999712,-0.9658173352437397,0.9679719377519569,-0.3912163530484876
4097,0.4096999999999712,-0.9658535079861373,0.9681355834814706,-0.3912202789282907
4098,0.4097999999999712,-0.9658878065563021,0.9682905944370283,-0.3912242022323318
4099,0.4098999999999712,-0.9659202075922554,0.9684366695204558,-0.3912281229651882
4100,0.40999999999997117,-0.9659506876288383,0.9685735038963108,-0.3912320411314958
4101,0.41009999999997115,-0.966010081054082,0.9687007890390565,-0.391235956735946
4102,0.41019999999997114,-0.9660811461931627,0.9688182127823293,-0.3912398697832844
4103,0.41029999999997113,-0.9661500800763574,0.9689254593703003,-0.3912437802783189
4104,0.4103999999999711,-0.966216849746043,0.9690222095111268,-0.39124768822590134
4105,0.4104999999999711,-0.966281422084989,0.9691081404324949,-0.39125159363095585
4106,0.4105999999999711,-0.9663437638177189,0.9691829259392489,-0.39125549649844626
4107,0.4106999999999711,-0.9664038415118853,0.9692462364731073,-0.39125939683339744
4108,0.4107999999999711,-0.966461621579661,0.969297739174461,-0.3912632946408877
4109,0.41089999999997107,-0.9665170702791427,0.9693370979462512,-0.3912671899260455
4110,0.41099999999997106,-0.9665701537157713,0.9693639735199234,-0.39127108269404903
4111,0.41109999999997104,-0.9666208378437647,0.9693780235234536,-0.39127497295013924
4112,0.41119999999997103,-0.9666690884675667,0.9693789025514402,-0.3912788606995912
4113,0.411299999999971,-0.9667148712433083,0.9693662622372591,-0.3912827459477359
4114,0.411399999999971,-0.9667581516802853,0.9693397513272727,-0.39128662869994774
4115,0.411499999999971,-0.9667988951424481,0.9692990157570881,-0.39129050896164724
4116,0.411599999999971,-0.9668370668499062,0.9692436987298552,-0.39129438673829775
4117,0.411699999999971,-0.9668726318804481,0.9691734407965963,-0.3912982620354076
4118,0.41179999999997097,-0.9669055551710735,0.9690878799385577,-0.3913021348585177
4119,0.41189999999997096,-0.9669358015195393,0.969028488704788,-0.3913060052132176
4120,0.41199999999997095,-0.9669633355859215,0.9692089034405107,-0.39130987310511844
4121,0.41209999999997093,-0.9669881218941888,0.9693849509981695,-0.39131373853987717
4122,0.4121999999999709,-0.9670101248337921,0.9695564793986341,-0.39131760152318085
4123,0.4122999999999709,-0.9670293086612651,0.9697233344974551,-0.3913214620607387
4124,0.4123999999999709,-0.9670456375018422,0.9698853599867852,-0.391325320158296
4125,0.4124999999999709,-0.9670590753510871,0.9700423973981027,-0.39132917582161597
4126,0.4125999999999709,-0.9670695860765371,0.9702045718635746,-0.39133302905648654
4127,0.41269999999997087,-0.9670771334193603,0.9703908186799785,-0.3913368798687162
4128,0.41279999999997086,-0.9670816809960272,0.9705704320208332,-0.3913407282641433
4129,0.41289999999997085,-0.9670831922999956,0.970743182031632,-0.39134457424859875
4130,0.41299999999997083,-0.9670816307034094,0.970908835856283,-0.3913484178279386
4131,0.4130999999999708,-0.967076959458811,0.9710671576586577,-0.39135225900802434
4132,0.4131999999999708,-0.9670691417008688,0.9712179086456476,-0.39135609779473957
4133,0.4132999999999708,-0.967058140448116,0.9713608470917384,-0.3913599341939534
4134,0.4133999999999708,-0.9670439186047062,0.9714957283651151,-0.39136376821155133
4135,0.4134999999999708,-0.9670264389621803,0.9716223049553061,-0.3913675998534092
4136,0.41359999999997077,-0.9670056642012493,0.9717403265023763,-0.39137142912541145
4137,0.41369999999997076,-0.9669815568935897,0.9718495398276746,-0.39137525603342077
4138,0.41379999999997075,-0.9669540795036529,0.9719496889661448,-0.39137908058331516
4139,0.41389999999997074,-0.9669231943904893,0.9720405152002017,-0.39138290278093496
4140,0.4139999999999707,-0.9668888638095866,0.9721217570951787,-0.3913867226321308
4141,0.4140999999999707,-0.9668510499147207,0.9721931505363459,-0.39139054014272173
4142,0.4141999999999707,-0.9668097147598222,0.9722544287675033,-0.39139435531852557
4143,0.4142999999999707,-0.9667648203008558,0.9723053224311456,-0.3913981681653178
4144,0.4143999999999707,-0.9667163283977146,0.9723455596101962,-0.39140197868887416
4145,0.41449999999997067,-0.9666642008161292,0.9723748658713098,-0.39140578689492833
4146,0.41459999999997066,-0.9666083992295892,0.9723929643097368,-0.3914095927891909
4147,0.41469999999997065,-0.9665488852212806,0.9723995755957414,-0.3914133963773478
4148,0.41479999999997064,-0.9664856202860367,0.9723944180225702,-0.39141719766504096
4149,0.4148999999999706,-0.966418565832304,0.9723772075559577,-0.3914209966578921
4150,0.4149999999999706,-0.9663844423445582,0.9723476578851594,-0.39142479336147834
4151,0.4150999999999706,-0.9664865547500664,0.9723054804755032,-0.3914285877813394
4152,0.4151999999999706,-0.9665873674996116,0.9722503846224402,-0.3914323799229754
4153,0.4152999999999706,-0.9666868574492792,0.9721820775070851,-0.39143616979184265
4154,0.41539999999997057,-0.9667850013099467,0.9721002642532284,-0.3914399573933476
4155,0.41549999999997056,-0.9668817756475311,0.9720046479858012,-0.39144374273286653
4156,0.41559999999997055,-0.9669771568832456,0.9718949298907774,-0.3914475258157073
4157,0.41569999999997054,-0.9670711212938693,0.9717708092764897,-0.3914513066471407
4158,0.4157999999999705,-0.9671636450120275,0.9716319836363412,-0.39145508523239164
4159,0.4158999999999705,-0.9672547040264836,0.9714781487128885,-0.39145886157661103
4160,0.4159999999999705,-0.9673442741824438,0.9713089985632742,-0.3914626356849172
4161,0.4160999999999705,-0.9674323311818731,0.9711242256259827,-0.39146640756236784
4162,0.4161999999999705,-0.9675188505838239,0.9709235207888955,-0.3914701772139522
4163,0.41629999999997047,-0.9676038078047786,0.9707065734586195,-0.3914739446446122
4164,0.41639999999997046,-0.9676871781190024,0.9704730716310588,-0.39147770985923924
4165,0.41649999999997045,-0.9677689366589124,0.9702227019632037,-0.391481472862646
4166,0.41659999999997044,-0.9678490584154578,0.9699551498461094,-0.39148523365959365
4167,0.4166999999999704,-0.9679275182385146,0.9697263687221612,-0.3914889922547841
4168,0.4167999999999704,-0.9680042908372943,0.9694901756246173,-0.39149274865285794
4169,0.4168999999999704,-0.9680793507807667,0.9692400867256334,-0.39149650285838383
4170,0.4169999999999704,-0.9681526724980964,0.9689758640658547,-0.39150025487588275
4171,0.4170999999999704,-0.9682242302790952,0.9686972686449575,-0.3915040047098037
4172,0.4171999999999704,-0.9682939982746879,0.9684040604656171,-0.39150775236452934
4173,0.41729999999997036,-0.9683619504973939,0.9680959985780376,-0.39151149784438316
4174,0.41739999999997035,-0.9684391910127133,0.9677728411250296,-0.3915152411536257
4175,0.41749999999997034,-0.9685181898163814,0.9674343453876064,-0.39151898229644844
4176,0.41759999999997033,-0.9685951571613156,0.9670802678310823,-0.39152272127698573
4177,0.4176999999999703,-0.9686700618851017,0.9667103641516476,-0.3915264580993032
4178,0.4177999999999703,-0.968742872662932,0.9663243893234015,-0.39153019276741363
4179,0.4178999999999703,-0.9688135580085566,0.9659220976458217,-0.3915339252852579
4180,0.4179999999999703,-0.968882086275256,0.9655032427916517,-0.3915376556567129
4181,0.4180999999999703,-0.9689484256568363,0.9650675778551852,-0.39154138388560356
4182,0.41819999999997026,-0.9690125441886459,0.9648523780953685,-0.3915451099756862
4183,0.41829999999997025,-0.9690744097486169,0.9648577081987977,-0.39154883393066264
4184,0.41839999999997024,-0.9691339900583259,0.9648629300341426,-0.3915525557541677
4185,0.41849999999997023,-0.9691912526840814,0.964868044201845,-0.3915562754497919
4186,0.4185999999999702,-0.9692461650380311,0.9648730512999018,-0.3915599930210578
4187,0.4186999999999702,-0.9692986943792944,0.9648779519238844,-0.39156370847143945
4188,0.4187999999999702,-0.9693488078151178,0.9648827466669601,-0.3915674218043454
4189,0.4188999999999702,-0.9693964723020532,0.9648874361199111,-0.39157113302313656
4190,0.4189999999999702,-0.9694416546471606,0.9648920208711537,-0.3915748421311314
4191,0.41909999999997016,-0.9694843215092339,0.9648965015067561,-0.391578549131585
4192,0.41919999999997015,-0.9695244394000517,0.9649008786104577,-0.3915822540277061
4193,0.41929999999997014,-0.9695619746856505,0.964934085438333,-0.3915859568226587
4194,0.41939999999997013,-0.9695968935876232,0.9650344454293953,-0.39158965751955394
4195,0.4194999999999701,-0.9696291621844415,0.9651312960240508,-0.3915933561214707
4196,0.4195999999999701,-0.969658746412802,0.9652245441450947,-0.39159705263143363
4197,0.4196999999999701,-0.9696856120689976,0.9653140955863141,-0.391600747052431
4198,0.4197999999999701,-0.9697097248103125,0.9653998550119913,-0.3916044393874115
4199,0.4198999999999701,-0.9697310501564418,0.965481725956598,-0.3916081296392883
4200,0.41999999999997006,-0.969749553490936,0.9655596108246788,-0.39161181781092647
4201,0.42009999999997005,-0.9697652000626692,0.9656334108909282,-0.39161550390517513
4202,0.42019999999997004,-0.9697779549873325,0.9657030263004591,-0.39161918792483846
4203,0.42029999999997003,-0.9697877832489527,0.9657683560692691,-0.39162286987269285
4204,0.42039999999997,-0.9697946497014325,0.9658292980849026,-0.391626549751493
4205,0.42049999999997,-0.9697985190701197,0.9658857491073142,-0.3916302275639562
4206,0.42059999999997,-0.969799355953397,0.9659376047699338,-0.3916339033127914
4207,0.42069999999997,-0.9698025349242267,0.9659847595809374,-0.3916375770006588
4208,0.42079999999997,-0.9698635637400989,0.9660271069247264,-0.39164124863022853
4209,0.42089999999996996,-0.9699224039603322,0.9660645390636181,-0.3916449182041252
4210,0.42099999999996995,-0.9699790251222786,0.9660969471397525,-0.39164858572497296
4211,0.42109999999996994,-0.9700333966157005,0.966124221177218,-0.39165225119537234
4212,0.42119999999996993,-0.9700854876838545,0.9661462500844,-0.39165591461791666
4213,0.4212999999999699,-0.9701352674245978,0.9661629216565583,-0.39165957599518414
4214,0.4213999999999699,-0.9701827047915206,0.9661741225786364,-0.391663235329744
4215,0.4214999999999699,-0.9702277685951007,0.9661797384283094,-0.39166689262415993
4216,0.4215999999999699,-0.9702704275038849,0.9661796536792737,-0.3916705478809823
4217,0.4216999999999699,-0.9703106500456906,0.9661737517047856,-0.3916742011027648
4218,0.42179999999996987,-0.9703484046088361,0.9661961031597315,-0.39167785229205904
4219,0.42189999999996985,-0.9703836594433904,0.9664244111556031,-0.39168150145140246
4220,0.42199999999996984,-0.97041638266245,0.9666472230911201,-0.3916851485833505
4221,0.42209999999996983,-0.9704465422434373,0.9668643086016361,-0.3916887936904487
4222,0.4221999999999698,-0.9704741060294235,0.9670754340584594,-0.3916924367752549
4223,0.4222999999999698,-0.9704990417304751,0.9672803625925679,-0.39169607784031324
4224,0.4223999999999698,-0.9705213169250226,0.967478854119867,-0.39169971688820626
4225,0.4224999999999698,-0.9705408990612532,0.9676706653679941,-0.39170335392149175
4226,0.4225999999999698,-0.9705577554585257,0.9678555499046826,-0.3917069889427504
4227,0.42269999999996977,-0.9705718533088091,0.9680332581676906,-0.391710621954573
4228,0.42279999999996976,-0.9705831596781419,0.9682035374963011,-0.3917142529595657
4229,0.42289999999996974,-0.9705916415081156,0.9683661321644039,-0.39171788196033736
4230,0.42299999999996973,-0.9705972656173785,0.9685207834151631,-0.39172150895951263
4231,0.4230999999999697,-0.9705999987031626,0.9686672294972776,-0.39172513395972725
4232,0.4231999999999697,-0.9705998073428309,0.9688052057028418,-0.39172875696364473
4233,0.4232999999999697,-0.970596657995447,0.9689344444068108,-0.3917323779739338
4234,0.4233999999999697,-0.9705905170033642,0.9690546751080752,-0.39173599699327166
4235,0.4234999999999697,-0.9705813505938365,0.969165624472153,-0.3917396140243673
4236,0.42359999999996967,-0.9705691248806497,0.9692670163754987,-0.3917432290699421
4237,0.42369999999996966,-0.970553805865772,0.9693585719514376,-0.3917468421327397
4238,0.42379999999996965,-0.9705353594410242,0.9694400096377251,-0.3917504532155021
4239,0.42389999999996963,-0.9705137513897703,0.9695110452257366,-0.39175406232102
4240,0.4239999999999696,-0.9704889473886252,0.9695713919112877,-0.3917576694520735
4241,0.4240999999999696,-0.9704609130091838,0.9696207603470876,-0.39176127461148974
4242,0.4241999999999696,-0.9704296137197648,0.9696588586968242,-0.39176487780209435
4243,0.4242999999999696,-0.9703950148871755,0.9696853926908836,-0.3917684790267387
4244,0.4243999999999696,-0.9703570817784924,0.9697000656836994,-0.391772078288293
4245,0.42449999999996957,-0.9703157795628592,0.9697025787127324,-0.3917756755896516
4246,0.42459999999996956,-0.9702710733133011,0.9696926305590765,-0.3917792709337218
4247,0.42469999999996955,-0.9702229280085565,0.9696699178096857,-0.3917828643234332
4248,0.42479999999996954,-0.9701713085349228,0.9696341349212185,-0.39178645576173127
4249,0.4248999999999695,-0.9701161796881193,0.9695849742854925,-0.3917900452515794
4250,0.4249999999999695,-0.9700575061751628,0.9697089392843073,-0.3917936327959642
4251,0.4250999999999695,-0.9699952526162613,0.96985692725514,-0.3917972183978917
4252,0.4251999999999695,-0.9699293835467167,0.9699995938793127,-0.3918008020603716
4253,0.4252999999999695,-0.9698598634188456,0.9701367820808721,-0.3918043837864365
4254,0.42539999999996947,-0.9697866566039107,0.9702683329131633,-0.39180796357914677
4255,0.42549999999996946,-0.9697097273940658,0.9703940855678038,-0.3918115414415566
4256,0.42559999999996945,-0.9696290400043118,0.9705138773845232,-0.3918151173767591
4257,0.42569999999996944,-0.9695445585744658,0.9706275438618857,-0.3918186913878373
4258,0.4257999999999694,-0.9694562471711402,0.9707349186689054,-0.391822263477906
4259,0.4258999999999694,-0.9693640697897332,0.9708358336575716,-0.39182583365008666
4260,0.4259999999999694,-0.969267990356429,0.9709879833181856,-0.3918294019075036
4261,0.4260999999999694,-0.9691679727302073,0.9711374283678667,-0.3918329682533045
4262,0.4261999999999694,-0.9690639807048634,0.9712794982928878,-0.391836532690647
4263,0.42629999999996937,-0.9689559780110354,0.9714139725732236,-0.39184009522268504
4264,0.42639999999996936,-0.9688439283182403,0.9715406283162293,-0.3918436558525946
4265,0.42649999999996935,-0.9687277952369175,0.9716592402860378,-0.39184721458355076
4266,0.42659999999996934,-0.9686075423204801,0.9717695809343411,-0.3918507714187426
4267,0.4266999999999693,-0.9684831330673715,0.9718714204325611,-0.39185432636135414
4268,0.4267999999999693,-0.9683545309231302,0.9719645267054082,-0.3918578794145869
4269,0.4268999999999693,-0.9682216992824577,0.9720486654658235,-0.39186143058163186
4270,0.4269999999999693,-0.9680846014912942,0.9721236002513047,-0.39186497986569324
4271,0.4270999999999693,-0.9679432008488964,0.9721890924616057,-0.3918685272699782
4272,0.42719999999996927,-0.9677974606099219,0.9722449013978057,-0.3918720727976853
4273,0.42729999999996926,-0.9676473439865154,0.9722907843027374,-0.3918756164520147
4274,0.42739999999996925,-0.9674928141503993,0.9723264964027628,-0.3918791582361785
4275,0.42749999999996924,-0.9673338342349662,0.9723517909508851,-0.3918826981533726
4276,0.4275999999999692,-0.9671703673373742,0.9723664192711814,-0.39188623620679053
4277,0.4276999999999692,-0.9670023765206431,0.9723701308045397,-0.3918897723996331
4278,0.4277999999999692,-0.9668298248157541,0.9723626731556821,-0.39189330673508693
4279,0.4278999999999692,-0.9666526752237472,0.9723437921414563,-0.39189683921633306
4280,0.4279999999999692,-0.9664708907178218,0.9723132318403692,-0.3919003698465499
4281,0.42809999999996917,-0.9662844342454352,0.972270734643345,-0.3919038986289054
4282,0.42819999999996916,-0.9660932687304025,0.9722160413056776,-0.39190742556656005
4283,0.42829999999996915,-0.9658973570749937,0.9721488910001546,-0.39191095066267284
4284,0.42839999999996914,-0.9656966621620313,0.9720690213713219,-0.3919144739203826
4285,0.42849999999996913,-0.9654911468569849,0.9719761685908607,-0.3919179953428245
4286,0.4285999999999691,-0.9652807740100643,0.9718700674140455,-0.3919215149331118
4287,0.4286999999999691,-0.9650655064583095,0.9717504512372493,-0.3919250326943596
4288,0.4287999999999691,-0.9648453070276789,0.9716170521564631,-0.3919285486296629
4289,0.4288999999999691,-0.9646201385351334,0.9714696010267947,-0.39193206274210723
4290,0.4289999999999691,-0.9644378410224067,0.9713078275229085,-0.39193557503476
4291,0.42909999999996906,-0.9644448961018764,0.9711314602003714,-0.3919390855106778
4292,0.42919999999996905,-0.9644493024013652,0.9709402265578637,-0.391942594172899
4293,0.42929999999996904,-0.964451027385497,0.970733853100217,-0.39194610102444155
4294,0.42939999999996903,-0.9644676263148133,0.970512065402238,-0.3919496060683323
4295,0.429499999999969,-0.964493915113402,0.970274588173279,-0.3919531093075458
4296,0.429599999999969,-0.9645184117527243,0.9700211453225099,-0.3919566107450637
4297,0.429699999999969,-0.9645410942650382,0.9697514600248526,-0.39196011038384404
4298,0.429799999999969,-0.9645619405707171,0.9694652547875354,-0.39196360822682735
4299,0.429899999999969,-0.9645809284786482,0.969162251517221,-0.39196710427693043
4300,0.42999999999996896,-0.96459803568664,0.9688421715876703,-0.3919705985370639
4301,0.43009999999996895,-0.9646132397818387,0.9685047359078932,-0.3919740910101097
4302,0.43019999999996894,-0.9646265182411541,0.9681496649907495,-0.3919775816989384
4303,0.43029999999996893,-0.9646378484316959,0.9677766790219501,-0.3919810706063831
4304,0.4303999999999689,-0.9646472076112184,0.9673854979294232,-0.39198455773528545
4305,0.4304999999999689,-0.964654572928575,0.9669758414529968,-0.39198804308844687
4306,0.4305999999999689,-0.9646599214241827,0.9665474292143592,-0.39199152666866127
4307,0.4306999999999689,-0.9646632300304938,0.9660999807872569,-0.3919950084786959
4308,0.4307999999999689,-0.9646644755724796,0.9656332157678861,-0.3919984885212966
4309,0.43089999999996886,-0.9646636347681209,0.9651468538454405,-0.3920019667991963
4310,0.43099999999996885,-0.9646606842289097,0.9648358674488998,-0.3920054433151063
4311,0.43109999999996884,-0.9646556004603581,0.9648314667571608,-0.39200891807170707
4312,0.43119999999996883,-0.9646483598625178,0.9648270170331584,-0.39201239107167796
4313,0.4312999999999688,-0.9646389387305072,0.9648225186133341,-0.39201586231766716
4314,0.4313999999999688,-0.9646273132550489,0.9648179718324957,-0.3920193318123071
4315,0.4314999999999688,-0.9646134595230151,0.9648483179654943,-0.3920227995581981
4316,0.4315999999999688,-0.9645973535179825,0.9649282855426344,-0.39202626555794584
4317,0.4316999999999688,-0.9645789711207947,0.9649988037195634,-0.3920297298141124
4318,0.43179999999996876,-0.9645582881101358,0.965059606270651,-0.39203319232925427
4319,0.43189999999996875,-0.9645352801631096,0.9651104246297673,-0.3920366531059027
4320,0.43199999999996874,-0.964509922855831,0.965150987941701,-0.3920401121465778
4321,0.43209999999996873,-0.9644821916640218,0.9651810231149293,-0.39204356945377017
4322,0.4321999999999687,-0.9644520619636191,0.9652002548757275,-0.3920470250299579
4323,0.4322999999999687,-0.9644195090313898,0.9652084058236061,-0.3920504788776037
4324,0.4323999999999687,-0.9643845080455539,0.9652051964880676,-0.3920539309991466
4325,0.4324999999999687,-0.9643470340864165,0.9651903453866673,-0.3920573813970085
4326,0.4325999999999687,-0.9643070621370088,0.9651635690843665,-0.392060830073599
4327,0.43269999999996867,-0.9642645670837356,0.9651245822541668,-0.392064277031303
4328,0.43279999999996865,-0.9642195237170328,0.9650820959602608,-0.39206772227249753
4329,0.43289999999996864,-0.9641719067320322,0.9650945086040584,-0.39207116579953044
4330,0.43299999999996863,-0.9641216907292347,0.9651015544077027,-0.3920746076147458
4331,0.4330999999999686,-0.9640688502151914,0.9651031262406283,-0.3920780477204652
4332,0.4331999999999686,-0.9640472451765864,0.9650991160818689,-0.39208148611899374
4333,0.4332999999999686,-0.9640494734017456,0.9650894150269422,-0.3920849228126246
4334,0.4333999999999686,-0.9640517001877822,0.965073913294889,-0.3920883578036353
4335,0.4334999999999686,-0.9640539255116647,0.9650525002354629,-0.39209179109428033
4336,0.43359999999996857,-0.9640561493504215,0.9650250643364677,-0.3920952226868156
4337,0.43369999999996856,-0.9640583716811404,0.9649914932312412,-0.39209865258346766
4338,0.43379999999996854,-0.9640605924809694,0.964951673706279,-0.39210208078645636
4339,0.43389999999996853,-0.9640628117271173,0.964905491709001,-0.3921055072979854
4340,0.4339999999999685,-0.9640650293968529,0.9648528323556544,-0.39210893212025383
4341,0.4340999999999685,-0.9640672454675067,0.9647935799393561,-0.39211235525543076
4342,0.4341999999999685,-0.96406945991647,0.9647276179382693,-0.3921157767056858
4343,0.4342999999999685,-0.9640855776798725,0.9646665247776497,-0.39211919647317106
4344,0.4343999999999685,-0.9642028349377705,0.9646606748140182,-0.3921226145600296
4345,0.43449999999996847,-0.9643189869115123,0.9646547860658193,-0.3921260309683941
4346,0.43459999999996846,-0.964434009577764,0.9646747372380308,-0.3921294457003805
4347,0.43469999999996844,-0.9645478787383912,0.9649296338820296,-0.3921328587580952
4348,0.43479999999996843,-0.9646605700207294,0.9651810377683653,-0.3921362701436332
4349,0.4348999999999684,-0.9647720588778669,0.9654287749793822,-0.39213967985908577
4350,0.4349999999999684,-0.9648823205889377,0.9656726689782946,-0.3921430879065246
4351,0.4350999999999684,-0.964991330259428,0.9659125406190758,-0.3921464942880106
4352,0.4351999999999684,-0.965099062821492,0.9661482081572421,-0.3921498990056064
4353,0.4352999999999684,-0.9652054930342826,0.9663794872615382,-0.3921533020613537
4354,0.43539999999996837,-0.9653105954842908,0.9666061910265366,-0.3921567034572929
4355,0.43549999999996836,-0.9654143445856997,0.9668281299861603,-0.39216010319544475
4356,0.43559999999996835,-0.9655167145807486,0.9670451121281382,-0.3921635012778389
4357,0.43569999999996833,-0.9656176795401096,0.9672569429094064,-0.39216689770647045
4358,0.4357999999999683,-0.9657172133632769,0.967463425272466,-0.392170292483352
4359,0.4358999999999683,-0.9658152897789672,0.9676643596627059,-0.3921736856104691
4360,0.4359999999999683,-0.9659118823455339,0.9678595440467084,-0.392177077089813
4361,0.4360999999999683,-0.9660069644513914,0.9680487739315424,-0.3921804669233569
4362,0.4361999999999683,-0.9661005093154532,0.9682318423850624,-0.3921838551130717
4363,0.43629999999996827,-0.9661924899875828,0.9684085400572214,-0.3921872416609163
4364,0.43639999999996826,-0.9662828793490558,0.9685786552024122,-0.3921906265688434
4365,0.43649999999996825,-0.9663716501130353,0.9687419737028485,-0.39219400983880687
4366,0.43659999999996824,-0.9664587748250608,0.9688982790929994,-0.3921973914727421
4367,0.4366999999999682,-0.966544225863548,0.9690473525850882,-0.3922007714725735
4368,0.4367999999999682,-0.9666279754403037,0.9691889730956695,-0.39220414984023655
4369,0.4368999999999682,-0.9667099956010513,0.9693229172732958,-0.39220752657764324
4370,0.4369999999999682,-0.9667902582259726,0.9694489595272863,-0.3922109016867075
4371,0.4370999999999682,-0.966868735030259,0.9695668720576099,-0.3922142751693288
4372,0.43719999999996817,-0.9669453975646797,0.9696764248858947,-0.39221764702740813
4373,0.43729999999996816,-0.9670202172161602,0.9697773858875723,-0.3922210172628416
4374,0.43739999999996815,-0.9670931652083771,0.9698695208251744,-0.39222438587750635
4375,0.43749999999996814,-0.9671642126023645,0.969952593382785,-0.39222775287327566
4376,0.4375999999999681,-0.9672333302971355,0.9700263652016631,-0.39223111825202767
4377,0.4376999999999681,-0.967300489030317,0.9700905959170442,-0.3922344820156221
4378,0.4377999999999681,-0.9673656593787993,0.9701450431961295,-0.39223784416592455
4379,0.4378999999999681,-0.9674288117593985,0.9701894627772715,-0.3922412047047701
4380,0.4379999999999681,-0.9674899164295357,0.9702236085103613,-0.39224456363401394
4381,0.43809999999996807,-0.967548943487928,0.9702472323984291,-0.39224792095548916
4382,0.43819999999996806,-0.9676058628752956,0.9702600846404593,-0.39225127667103066
4383,0.43829999999996805,-0.9676606443750843,0.9702619136754267,-0.3922546307824535
4384,0.43839999999996804,-0.9677132576142012,0.9702850865075662,-0.39225798329158246
4385,0.438499999999968,-0.9677636720637673,0.9703675423777475,-0.3922613342002216
4386,0.438599999999968,-0.9678118570398838,0.9704434582074584,-0.3922646835101833
4387,0.438699999999968,-0.9678577817044152,0.9705126789185297,-0.39226803122325093
4388,0.438799999999968,-0.9679014150657869,0.970575048018532,-0.39227137734122547
4389,0.438899999999968,-0.9679427259797988,0.9706304076142394,-0.39227472186588297
4390,0.43899999999996797,-0.9679816831504561,0.9707221258337464,-0.39227806479899857
4391,0.43909999999996796,-0.9680182551308134,0.9708737464837103,-0.3922814061423426
4392,0.43919999999996795,-0.9680524103238377,0.9710188295034864,-0.3922847458976764
4393,0.43929999999996794,-0.9680841169832868,0.9711571866832182,-0.392288084066749
4394,0.4393999999999679,-0.9681133432146032,0.9712886278858134,-0.3922914206513222
4395,0.4394999999999679,-0.9681400569758271,0.9714129610687452,-0.39229475565311284
4396,0.4395999999999679,-0.9681642260785234,0.9715299923069263,-0.39229808907387176
4397,0.4396999999999679,-0.9681858181887286,0.9716395258166589,-0.39230142091530934
4398,0.4397999999999679,-0.9682048008279127,0.9717413639806662,-0.3923047511791599
4399,0.4398999999999679,-0.9682211413739598,0.9718353073742078,-0.3923080798671231
4400,0.43999999999996786,-0.9682348070621654,0.9719211547922787,-0.3923114069808982
4401,0.44009999999996785,-0.968245764986252,0.9719987032778971,-0.3923147325221907
4402,0.44019999999996784,-0.9682539820994029,0.9720677481514722,-0.3923180564926861
4403,0.44029999999996783,-0.968259425215313,0.9721280830412566,-0.392321378894063
4404,0.4403999999999678,-0.9682620610092587,0.9721794999148742,-0.39232469972800044
4405,0.4404999999999678,-0.9682618560191857,0.9722217891119197,-0.39232801899615816
4406,0.4405999999999678,-0.9682587766468154,0.9722547393776217,-0.39233133670020076
4407,0.4406999999999678,-0.9682830270941172,0.9722781378975627,-0.3923346528417802
4408,0.4407999999999678,-0.9683109841435245,0.9722917703334418,-0.3923379674225461
4409,0.44089999999996776,-0.9683367472289659,0.9722954208598734,-0.39234128044413125
4410,0.44099999999996775,-0.9683602890533012,0.9722888722022032,-0.3923445919081683
4411,0.44109999999996774,-0.9683815821818639,0.972271905675331,-0.3923479018162909
4412,0.44119999999996773,-0.9684005990429608,0.9722443012235225,-0.39235121017010965
4413,0.4412999999999677,-0.9684173119283889,0.9722058374611915,-0.3923545169712451
4414,0.4413999999999677,-0.9684316929939671,0.9721562917146341,-0.39235782222130067
4415,0.4414999999999677,-0.9684437142600868,0.9720954400646954,-0.39236112592187583
4416,0.4415999999999677,-0.9684533476122772,0.9720230573903439,-0.3923644280745697
4417,0.4416999999999677,-0.9684605648017893,0.971938917413134,-0.3923677286809702
4418,0.44179999999996766,-0.9684653374461967,0.9718427927425287,-0.392371027742666
4419,0.44189999999996765,-0.9684676370300144,0.9717344549220587,-0.3923743252612313
4420,0.44199999999996764,-0.9684674349053346,0.9716136744762901,-0.3923776212382503
4421,0.44209999999996763,-0.9684647022924813,0.9714802209585734,-0.3923809156752852
4422,0.4421999999999676,-0.9684594102806824,0.9713338629995427,-0.3923842085739093
4423,0.4422999999999676,-0.968451529828761,0.971174368356338,-0.39238749993568606
4424,0.4423999999999676,-0.9684410317658448,0.9710015039625166,-0.3923907897621735
4425,0.4424999999999676,-0.9684278867920938,0.9708150359786232,-0.3923940780549333
4426,0.4425999999999676,-0.9684961358683323,0.9706147298433858,-0.39239736481551296
4427,0.44269999999996756,-0.9685812542401488,0.970400350325504,-0.39240065004547386
4428,0.44279999999996755,-0.9686646164116633,0.9701716615759954,-0.39240393374636157
4429,0.44289999999996754,-0.968746194187187,0.969928427181066,-0.3924072159197263
4430,0.44299999999996753,-0.9688259591968869,0.9696704102154691,-0.3924104965671199
4431,0.4430999999999675,-0.9689038828972885,0.9693973732963187,-0.392413775690089
4432,0.4431999999999675,-0.9689799365718026,0.96910907863732,-0.39241705329017973
4433,0.4432999999999675,-0.969054091331273,0.9688052881033834,-0.3924203293689481
4434,0.4433999999999675,-0.9691263181145481,0.9684857632655842,-0.39242360392793657
4435,0.4434999999999675,-0.9691965876890761,0.9681502654564339,-0.3924268769687006
4436,0.44359999999996746,-0.9692648706515231,0.9677985558254274,-0.3924301484927875
4437,0.44369999999996745,-0.9693311374284147,0.9674303953948289,-0.3924334185017587
4438,0.44379999999996744,-0.9693953582768019,0.9670455451156642,-0.39243668699717527
4439,0.44389999999996743,-0.9694575032849501,0.966643765923883,-0.3924399539805914
4440,0.4439999999999674,-0.9695175423730531,0.9662248187966567,-0.3924432194535773
4441,0.4440999999999674,-0.9695754452939709,0.9657884648087798,-0.39244648341770594
4442,0.4441999999999674,-0.9696311816339916,0.9653344651891399,-0.39244974587455345
4443,0.4442999999999674,-0.9696847208136182,0.9648625813772262,-0.3924530068256933
4444,0.4443999999999674,-0.9697360320883801,0.9643725750796431,-0.3924562662727157
4445,0.44449999999996737,-0.9697850845496684,0.9639128516982997,-0.39245952421721964
4446,0.44459999999996735,-0.9698318471255982,0.9639042815796183,-0.3924627806608042
4447,0.44469999999996734,-0.9698762885818927,0.9639392306833097,-0.392466035605072
4448,0.44479999999996733,-0.9699183775227953,0.9641252361570436,-0.39246928905163947
4449,0.4448999999999673,-0.9699580823920051,0.9643060486271761,-0.3924725410021401
4450,0.4449999999999673,-0.9699953714736378,0.9644814812670571,-0.3924757914581984
4451,0.4450999999999673,-0.9700302128932121,0.9646513450844326,-0.39247904042146187
4452,0.4451999999999673,-0.9700625746186616,0.9648154489463941,-0.3924822878935829
4453,0.4452999999999673,-0.9700924244613711,0.964973599605231,-0.39248553387622553
4454,0.44539999999996727,-0.9701197300772392,0.9651256017251739,-0.39248877837106416
4455,0.44549999999996726,-0.9701444589677651,0.9652712579100249,-0.39249202137978323
4456,0.44559999999996724,-0.9701665784811624,0.9654103687316643,-0.3924952629040764
4457,0.44569999999996723,-0.9701860558134959,0.9655427327594263,-0.39249850294565725
4458,0.4457999999999672,-0.9702028580098462,0.9656681465903347,-0.3925017415062448
4459,0.4458999999999672,-0.9702169519654973,0.9657864048801919,-0.39250497858757266
4460,0.4459999999999672,-0.9702283044271512,0.9658973003755087,-0.3925082141913899
4461,0.4460999999999672,-0.9702368819941661,0.9660006239462708,-0.39251144831945106
4462,0.4461999999999672,-0.9702514368349062,0.9660961646195276,-0.39251468097353753
4463,0.44629999999996717,-0.9702696285710676,0.9661837096137977,-0.3925179121554252
4464,0.44639999999996716,-0.9702852338083183,0.9662630443742816,-0.39252114186692194
4465,0.44649999999996715,-0.9702982208631394,0.966333952608868,-0.3925243701098461
4466,0.44659999999996713,-0.9703085579065551,0.96639621632493,-0.39252759688601413
4467,0.4466999999999671,-0.970316212965273,0.9664496158668967,-0.3925308221972869
4468,0.4467999999999671,-0.9703211539228473,0.9664939299545923,-0.39253404604551045
4469,0.4468999999999671,-0.9703233485208663,0.9665289357223315,-0.39253726843256276
4470,0.4469999999999671,-0.9703227643601633,0.9665544087587641,-0.3925404893603253
4471,0.4470999999999671,-0.9703193689020507,0.9665701231474529,-0.39254370883070366
4472,0.44719999999996707,-0.9703131294695791,0.9665758515081815,-0.3925469268456208
4473,0.44729999999996706,-0.970304013248818,0.9665713650389749,-0.39255014340699923
4474,0.44739999999996705,-0.9702919872901598,0.9665564335588284,-0.3925533585167893
4475,0.44749999999996704,-0.9702770185096472,0.9665308255511285,-0.39255657217695117
4476,0.447599999999967,-0.9702590736903235,0.9664943082077596,-0.392559784389452
4477,0.447699999999967,-0.9702381194836046,0.9664466474738836,-0.39256299515629384
4478,0.447799999999967,-0.9702141224106732,0.9663876080933813,-0.3925662044794709
4479,0.447899999999967,-0.9701870488638953,0.9663169536549441,-0.392569412361008
4480,0.447999999999967,-0.9701568651082589,0.9662344466388079,-0.3925726188029232
4481,0.44809999999996697,-0.9701235372828331,0.9661398484641133,-0.39257582380727046
4482,0.44819999999996696,-0.9700870314022491,0.9660329195368835,-0.3925790273761027
4483,0.44829999999996695,-0.9700473133582014,0.9659134192986089,-0.39258222951148286
4484,0.44839999999996694,-0.9700043489209708,0.9660881622076848,-0.39258543021550024
4485,0.4484999999999669,-0.9699581037409661,0.9662705112298586,-0.39258862949024675
4486,0.4485999999999669,-0.9699085433502873,0.9664497430016808,-0.39259182733782433
4487,0.4486999999999669,-0.9698556331643065,0.9666257523557997,-0.39259502376034994
4488,0.4487999999999669,-0.9697993384832705,0.9667984328805402,-0.3925982187599453
4489,0.4488999999999669,-0.9697396244939199,0.9669676769231519,-0.39260141233875423
4490,0.44899999999996687,-0.9696764562711285,0.9671333755933129,-0.392604604498919
4491,0.44909999999996686,-0.9696097987795605,0.9672954187668934,-0.3926077952425875
4492,0.44919999999996685,-0.9695396168753443,0.967453695089986,-0.39261098457192817
4493,0.44929999999996684,-0.9694658753077654,0.9676080919832064,-0.39261417248910946
4494,0.4493999999999668,-0.9693885387209751,0.9677584956462734,-0.39261735899631256
4495,0.4494999999999668,-0.9693075716557171,0.9679047910628732,-0.39262054409571473
4496,0.4495999999999668,-0.9692229385510688,0.968046862005815,-0.39262372778950927
4497,0.4496999999999668,-0.9691346037461989,0.968184591042485,-0.3926269100798883
4498,0.4497999999999668,-0.9690425314821411,0.9683178595406059,-0.39263009096905904
4499,0.44989999999996677,-0.9689466859035821,0.9684465476743094,-0.3926332704592124
4500,0.44999999999996676,-0.9688470310606636,0.9685705344305295,-0.3926364485525589
4501,0.45009999999996675,-0.9687435309107995,0.9686896976157247,-0.3926396252513067
4502,0.45019999999996674,-0.9686361493205053,0.9688039138629356,-0.39264280055766615
4503,0.4502999999999667,-0.9685248500672424,0.9689130586391879,-0.39264597447384764
4504,0.4503999999999667,-0.9684095968412729,0.9690170062532476,-0.39264914700205816
4505,0.4504999999999667,-0.9682903532475288,0.9691156298637376,-0.3926523181445076
4506,0.4505999999999667,-0.9681670828074911,0.9692088014876219,-0.3926554879034028
4507,0.4506999999999667,-0.9680397489610815,0.9693292734863641,-0.39265865628094865
4508,0.45079999999996667,-0.9679083150685639,0.9694776536010737,-0.3926618232793513
4509,0.45089999999996666,-0.967772744412457,0.9696194979996965,-0.3926649889007974
4510,0.45099999999996665,-0.9676330001994564,0.9697546217936766,-0.39266815314748904
4511,0.45109999999996664,-0.9674890455623661,0.9698828383928084,-0.3926713160216075
4512,0.45119999999996663,-0.9673408435620388,0.9700039595280585,-0.3926744775253342
4513,0.4512999999999666,-0.9671883571893245,0.9701177952751512,-0.3926776376608379
4514,0.4513999999999666,-0.9670315493670275,0.9702241540789284,-0.39268079643029197
4515,0.4514999999999666,-0.9668703829518711,0.970322842778486,-0.39268395383584015
4516,0.4515999999999666,-0.9667048207364677,0.9704136666330929,-0.39268710987963923
4517,0.4516999999999666,-0.9665348254512973,0.9704964293488965,-0.39269026456380823
4518,0.45179999999996656,-0.9663603597666909,0.9705709331064207,-0.3926934178904866
4519,0.45189999999996655,-0.9661813862948199,0.970636978588857,-0.39269656986177925
4520,0.45199999999996654,-0.9659978675916905,0.9706943650111539,-0.3926997204797746
4521,0.45209999999996653,-0.9658097661591433,0.9707428901499069,-0.39270286974656776
4522,0.4521999999999665,-0.9656170444468553,0.9707823503740495,-0.3927060176642211
4523,0.4522999999999665,-0.9654196648543485,0.970812540676348,-0.39270916423479435
4524,0.4523999999999665,-0.965217589732999,0.9708332547056999,-0.3927123094603208
4525,0.4524999999999665,-0.965010781388051,0.970844284800234,-0.39271545334282393
4526,0.4525999999999665,-0.9647992020806319,0.9708454220212149,-0.39271859588430535
4527,0.45269999999996646,-0.9645828140297701,0.9709667606121697,-0.39272173708674873
4528,0.45279999999996645,-0.9644312937402341,0.9710896739253754,-0.3927248769521272
4529,0.45289999999996644,-0.9644328664949477,0.9712061371752614,-0.39272801548238334
4530,0.45299999999996643,-0.964434434324269,0.9713159861876233,-0.39273115267944164
4531,0.4530999999999664,-0.9644359972164204,0.9714190553797628,-0.3927342885452118
4532,0.4531999999999664,-0.9644375551597071,0.9715151777805523,-0.39273742308158416
4533,0.4532999999999664,-0.9644391081425159,0.9716041850512143,-0.39274055629041493
4534,0.4533999999999664,-0.9644406561533163,0.9716859075068089,-0.3927436881735485
4535,0.4534999999999664,-0.9644421991806605,0.9717601741384331,-0.3927468187328009
4536,0.45359999999996636,-0.9644437372131832,0.9718268126361228,-0.39274994796997054
4537,0.45369999999996635,-0.9644452702396021,0.9718856494124588,-0.3927530758868285
4538,0.45379999999996634,-0.9644467982487185,0.9719365096268691,-0.3927562024851248
4539,0.45389999999996633,-0.964448321229416,0.9719792172106207,-0.3927593277665814
4540,0.4539999999999663,-0.9644498391706626,0.9720135948924994,-0.39276245173289487
4541,0.4540999999999663,-0.9644513520615096,0.9720394642251625,-0.3927655743857435
4542,0.4541999999999663,-0.9644528598910915,0.972056645612163,-0.39276869572677003
4543,0.4542999999999663,-0.9644543626486272,0.9720649583356314,-0.3927718157576053
4544,0.4543999999999663,-0.964455860323419,0.9720642205846068,-0.3927749344798373
4545,0.45449999999996626,-0.9644573529048533,0.972054249484006,-0.3927780518950436
4546,0.45459999999996625,-0.9644588403824008,0.9720348611242179,-0.3927811680047683
4547,0.45469999999996624,-0.9644603227456158,0.9720058705913112,-0.3927842828105289
4548,0.45479999999996623,-0.9644617999841372,0.9719670919978421,-0.39278739631381704
4549,0.4548999999999662,-0.9644759806062838,0.971918338514246,-0.39279050851610336
4550,0.4549999999999662,-0.9645568814235592,0.9718594224008001,-0.39279361941882385
4551,0.4550999999999662,-0.9646361923665939,0.9717901550401391,-0.39279672902339374
4552,0.4551999999999662,-0.9647138864842397,0.9717103469703091,-0.3927998373312019
4553,0.4552999999999662,-0.9647899366497542,0.9716198079183411,-0.39280294434360885
4554,0.45539999999996617,-0.9648643155612442,0.9715183468343276,-0.3928060500619483
4555,0.45549999999996615,-0.964936995742125,0.971405771925981,-0.39280915448753084
4556,0.45559999999996614,-0.9650079495415927,0.9712818906936598,-0.3928122576216372
4557,0.45569999999996613,-0.965077149135113,0.9711465099658363,-0.39281535946553203
4558,0.4557999999999661,-0.9651445665249219,0.9709994359349934,-0.3928184600204439
4559,0.4558999999999661,-0.9652101735405433,0.9708404741939219,-0.3928215592875867
4560,0.4559999999999661,-0.96527394183932,0.9706694297724052,-0.3928246572681375
4561,0.4560999999999661,-0.9653358429069592,0.9704861071742646,-0.3928277539632569
4562,0.4561999999999661,-0.9653958480580921,0.9702903104147469,-0.39283084937408597
4563,0.45629999999996607,-0.9654539284368491,0.9700818430582305,-0.3928339435017306
4564,0.45639999999996606,-0.9655100550174476,0.9698605082562316,-0.3928370363472863
4565,0.45649999999996604,-0.965564198604796,0.9696261087856831,-0.39284012791181416
4566,0.45659999999996603,-0.965616329835111,0.9693784470874702,-0.3928432181963604
4567,0.456699999999966,-0.9656664191765488,0.9691173253051969,-0.39284630720195624
4568,0.456799999999966,-0.9657144369298523,0.9688425453241617,-0.39284939492959536
4569,0.456899999999966,-0.9657603532290105,0.9685539088105233,-0.3928524813802631
4570,0.456999999999966,-0.9658041380419345,0.9682512172506307,-0.39285556655492554
4571,0.457099999999966,-0.9658457611711455,0.9679342719905002,-0.3928586504545207
4572,0.45719999999996597,-0.9658851922544782,0.9676028742754145,-0.3928617330799753
4573,0.45729999999996596,-0.9659224007657992,0.9672568252896259,-0.3928648144322044
4574,0.45739999999996594,-0.9659573560157374,0.966895926196141,-0.3928678945120884
4575,0.45749999999996593,-0.9659900271524319,0.9665199781765688,-0.3928709733205124
4576,0.4575999999999659,-0.9660203831622907,0.9661287824710103,-0.3928740508583251
4577,0.4576999999999659,-0.9660483928707663,0.9657221404179719,-0.3928771271263793
4578,0.4577999999999659,-0.9660740249431438,0.9652998534942838,-0.39288020212549946
4579,0.4578999999999659,-0.9660972478853443,0.9648617233550055,-0.3928832758565023
4580,0.4579999999999659,-0.9661180300447427,0.9644075518733012,-0.3928863483201981
4581,0.45809999999996587,-0.9661363396109982,0.9639371411802667,-0.3928894195173762
4582,0.45819999999996586,-0.9661521446169007,0.9634502937046957,-0.3928924894488146
4583,0.45829999999996585,-0.9661654129392311,0.9634490729896469,-0.3928955581152892
4584,0.45839999999996583,-0.9661761122996353,0.9634529860832189,-0.3928986255175601
4585,0.4584999999999658,-0.9661842102655133,0.963456874665203,-0.39290169165638494
4586,0.4585999999999658,-0.9661896742509214,0.9634607388213482,-0.3929047565325108
4587,0.4586999999999658,-0.9661924715174907,0.963464578636893,-0.3929078201466708
4588,0.4587999999999658,-0.9661925691753579,0.9634683941965726,-0.392910882499603
4589,0.4588999999999658,-0.9661899341841119,0.9634721855846264,-0.39291394359203996
4590,0.45899999999996577,-0.9661845333537541,0.9634759528848066,-0.3929170034246995
4591,0.45909999999996576,-0.9661763333456735,0.9634796961803852,-0.39292006199830554
4592,0.45919999999996575,-0.966165300673636,0.9634834155541616,-0.39292311931357915
4593,0.45929999999996574,-0.9661514017047885,0.9636157313060691,-0.3929261753712257
4594,0.4593999999999657,-0.9661346026606773,0.963827835155843,-0.39292923017197445
4595,0.4594999999999657,-0.9661595663299605,0.9640364753083493,-0.3929322837165371
4596,0.4595999999999657,-0.9662214292677233,0.9642415121159655,-0.3929353360056254
4597,0.4596999999999657,-0.9662815982285619,0.9644428042004298,-0.39293838703995654
4598,0.4597999999999657,-0.9663400479441232,0.9646402084655091,-0.392941436820254
4599,0.45989999999996567,-0.9663967529898743,0.9648335801102313,-0.3929444853472424
4600,0.45999999999996566,-0.9664516877853403,0.96502277264268,-0.3929475326216319
4601,0.46009999999996565,-0.9665048265943543,0.9652076378943517,-0.3929505786441753
4602,0.46019999999996564,-0.9665561435253163,0.9653880260350697,-0.39295362341558815
4603,0.4602999999999656,-0.966605612531462,0.9655637855884529,-0.3929566669366189
4604,0.4603999999999656,-0.9666532074111436,0.9657347634479381,-0.3929597092080108
4605,0.4604999999999656,-0.9666989018081185,0.9659008048933507,-0.3929627502305223
4606,0.4605999999999656,-0.9667426692118507,0.9660617536080239,-0.3929657900049098
4607,0.4606999999999656,-0.9667844829578209,0.9662174516964616,-0.3929688285319477
4608,0.46079999999996557,-0.9668243162278493,0.9663677397025426,-0.3929718658124082
4609,0.46089999999996556,-0.9668621420504266,0.9665124566282663,-0.3929749018470828
4610,0.46099999999996555,-0.9668979333010588,0.9666514399530326,-0.39297793663676284
4611,0.46109999999996554,-0.9669316627026202,0.9667845256534586,-0.39298097018225747
4612,0.4611999999999655,-0.9669633028257201,0.9669115482237269,-0.3929840024843831
4613,0.4612999999999655,-0.9669928260890788,0.9670323406964634,-0.392987033543968
4614,0.4613999999999655,-0.9670202047599162,0.9671467346641436,-0.392990063361854
4615,0.4614999999999655,-0.9670454109543516,0.967254560301025,-0.3929930919388895
4616,0.4615999999999655,-0.9670684166378148,0.9673556463856022,-0.3929961192759411
4617,0.46169999999996547,-0.9670891936254697,0.9674498203235856,-0.3929991453738828
4618,0.46179999999996546,-0.9671077135826497,0.9675369081713987,-0.3930021702335998
4619,0.46189999999996545,-0.9671239480253047,0.9676167346601945,-0.3930051938560006
4620,0.46199999999996544,-0.9671378683204614,0.9676891232203882,-0.39300821624199933
4621,0.4620999999999654,-0.9671494456866949,0.9677538960067056,-0.39301123739251775
4622,0.4621999999999654,-0.9671586511946143,0.9678108739237431,-0.3930142573085008
4623,0.4622999999999654,-0.9671654557673593,0.9678598766520418,-0.3930172759909076
4624,0.4623999999999654,-0.9671698301811124,0.9679007226746701,-0.3930202934406988
4625,0.4624999999999654,-0.9671717450656204,0.967933229304316,-0.39302330965886606
4626,0.46259999999996537,-0.9671711709047339,0.9679572127108858,-0.39302632464639864
4627,0.46269999999996536,-0.967168078036956,0.967972487949609,-0.3930293384043134
4628,0.46279999999996535,-0.967162436656008,0.9679788689896477,-0.39303235093362915
4629,0.46289999999996534,-0.9671542168114062,0.9679761687432079,-0.3930353622353859
4630,0.46299999999996533,-0.9671433884090557,0.9680304588442284,-0.39303837231063693
4631,0.4630999999999653,-0.9671299212118557,0.9681110304343186,-0.39304138116044907
4632,0.4631999999999653,-0.9671137848403211,0.9681865322584265,-0.39304438878589676
4633,0.4632999999999653,-0.9670949487732184,0.9682568540951836,-0.3930473951880784
4634,0.4633999999999653,-0.9670733823482158,0.9683218848570555,-0.39305040036809025
4635,0.4634999999999653,-0.9670730820894803,0.9683815125979699,-0.3930534043270642
4636,0.46359999999996526,-0.9671664624147928,0.968435624521189,-0.39305640706611816
4637,0.46369999999996525,-0.9672582519365446,0.9684841069874394,-0.3930594085864028
4638,0.46379999999996524,-0.9673484226471506,0.9685268455233003,-0.3930624088890699
4639,0.46389999999996523,-0.9674369463425193,0.968563724829859,-0.3930654079752895
4640,0.4639999999999652,-0.9675237946221611,0.9685946287916365,-0.39306840584623803
4641,0.4640999999999652,-0.9676089388893145,0.9686194404857915,-0.39307140250311173
4642,0.4641999999999652,-0.9676923503510899,0.9686380421916054,-0.39307439794710436
4643,0.4642999999999652,-0.9677740000186307,0.9686503154002585,-0.39307739217943155
4644,0.4643999999999652,-0.967853858707293,0.9686561408248974,-0.3930803852013134
4645,0.46449999999996516,-0.9679318970368447,0.9686553984110047,-0.393083377013981
4646,0.46459999999996515,-0.968008085431681,0.9686479673470734,-0.39308636761867377
4647,0.46469999999996514,-0.9680823941210627,0.968703637756131,-0.3930893570166448
4648,0.46479999999996513,-0.96815479313937,0.9688787699696997,-0.39309234520914504
4649,0.4648999999999651,-0.9682252523263805,0.9690490565012316,-0.39309533219744097
4650,0.4649999999999651,-0.9682937413275626,0.9692143527389627,-0.39309831798281125
4651,0.4650999999999651,-0.9683602295943944,0.9693745126477854,-0.3931013025665233
4652,0.4651999999999651,-0.968424686384699,0.9695293887833084,-0.3931042859498742
4653,0.4652999999999651,-0.968487080763004,0.9696788323065028,-0.3931072681341503
4654,0.46539999999996506,-0.9685473816009216,0.9698226929989416,-0.3931102491206441
4655,0.46549999999996505,-0.9686055575775492,0.9699608192786362,-0.39311322891065653
4656,0.46559999999996504,-0.9686615771798948,0.9700930582164835,-0.39311620750550125
4657,0.46569999999996503,-0.9687154087033223,0.9702192555533093,-0.3931191849064779
4658,0.465799999999965,-0.9687670202520214,0.9703392557175329,-0.3931221611149005
4659,0.465899999999965,-0.9688163797394999,0.9704529018434405,-0.39312513613208594
4660,0.465999999999965,-0.9688634548890986,0.9705600357900791,-0.3931281099593504
4661,0.466099999999965,-0.9689082132345327,0.9706604981607687,-0.39313108259800605
4662,0.466199999999965,-0.9689506221204534,0.9707541283232362,-0.3931340540493774
4663,0.46629999999996496,-0.9689906487030375,0.9708407644303716,-0.39313702431478176
4664,0.46639999999996495,-0.9690282599505992,0.9709202434416084,-0.39313999339553607
4665,0.46649999999996494,-0.9690634226442285,0.9709924011449242,-0.3931429612929626
4666,0.46659999999996493,-0.9690961033784541,0.9710570721794675,-0.3931459280083729
4667,0.4666999999999649,-0.9691262685619316,0.9711140900588012,-0.3931488935430862
4668,0.4667999999999649,-0.9691538844181589,0.9711632871947681,-0.393151857898409
4669,0.4668999999999649,-0.9691789169862162,0.9712044949219703,-0.3931548210756576
4670,0.4669999999999649,-0.9692013321215341,0.9712375435228624,-0.3931577830761354
4671,0.4670999999999649,-0.9692210954966869,0.9712622622534524,-0.3931607439011492
4672,0.46719999999996487,-0.9692381726022135,0.9713269938642468,-0.393163703551991
4673,0.46729999999996485,-0.9692525287474665,0.9713873677588729,-0.3931666620299609
4674,0.46739999999996484,-0.9692641290614875,0.9714407849898692,-0.39316961933634537
4675,0.46749999999996483,-0.9692729384939108,0.9714870992781738,-0.3931725754724249
4676,0.4675999999999648,-0.9692789218158958,0.9715261633904797,-0.39317553043948117
4677,0.4676999999999648,-0.9692820436210854,0.9715578291593301,-0.3931784842387811
4678,0.4677999999999648,-0.9692822683265964,0.9715819475037287,-0.39318143687158885
4679,0.4678999999999648,-0.9693245497591256,0.9715983684502645,-0.3931843883391622
4680,0.4679999999999648,-0.9693695427822308,0.9716069411547394,-0.39318733864275235
4681,0.46809999999996477,-0.9694122791830729,0.9716075139242945,-0.3931902877835975
4682,0.46819999999996476,-0.9694527275814167,0.9715999342400233,-0.39319323576292975
4683,0.46829999999996474,-0.9694908564130897,0.9715840487800659,-0.39319618258197636
4684,0.46839999999996473,-0.9695266339306058,0.9715597034431713,-0.39319912824194686
4685,0.4684999999999647,-0.9695600282038138,0.9715267433727197,-0.3932020727440584
4686,0.4685999999999647,-0.9695910071205751,0.9714850129811916,-0.3932050160895002
4687,0.4686999999999647,-0.9696195383874687,0.9714343559750739,-0.39320795827946164
4688,0.4687999999999647,-0.9696455895305246,0.9713746153801887,-0.3932108993151181
4689,0.4688999999999647,-0.9696691278959845,0.9713056335674323,-0.3932138391976443
4690,0.46899999999996467,-0.9697106051653189,0.9712272522789122,-0.3932167779281876
4691,0.46909999999996466,-0.969770808472153,0.9711393126544647,-0.3932197155079023
4692,0.46919999999996465,-0.969828832910539,0.9710416552585424,-0.39322265193791867
4693,0.46929999999996463,-0.9698846462082161,0.9709341201074515,-0.39322558721937517
4694,0.4693999999999646,-0.9699382158945261,0.9708165466969301,-0.3932285213533742
4695,0.4694999999999646,-0.9699895093011139,0.9706887740300423,-0.3932314543410267
4696,0.4695999999999646,-0.9700384935626596,0.9705506406453807,-0.393234386183427
4697,0.4696999999999646,-0.9700851356176412,0.9704019846455542,-0.3932373168816534
4698,0.4697999999999646,-0.9701294022091277,0.9702426437259457,-0.39324024643678573
4699,0.46989999999996457,-0.9701712598856043,0.9700724552037245,-0.3932431748498833
4700,0.46999999999996456,-0.970210675001827,0.9698912560470903,-0.3932461021219878
4701,0.47009999999996455,-0.970247613719711,0.9696988829047373,-0.39324902825415364
4702,0.47019999999996454,-0.9702820420092481,0.9694951721355155,-0.39325195324739565
4703,0.4702999999999645,-0.9703139256494567,0.9692799598382731,-0.39325487710274437
4704,0.4703999999999645,-0.9703432302293634,0.9690530818818601,-0.39325779982120257
4705,0.4704999999999645,-0.9703699211490154,0.9688143739352781,-0.3932607214037719
4706,0.4705999999999645,-0.9703939636205254,0.9685636714979532,-0.39326364185143736
4707,0.4706999999999645,-0.970415322669147,0.9683008099301172,-0.39326656116516717
4708,0.47079999999996447,-0.970433963134383,0.9680256244832783,-0.3932694793459459
4709,0.47089999999996446,-0.9704498496711237,0.967737950330762,-0.39327239639472233
4710,0.47099999999996445,-0.9704629467508182,0.9674376225983052,-0.3932753123124396
4711,0.47109999999996444,-0.9704732186626764,0.9671244763946859,-0.39327822710004917
4712,0.4711999999999644,-0.9704806295149024,0.966798346842371,-0.3932811407584748
4713,0.4712999999999644,-0.9704851432359599,0.9664590691081643,-0.39328405328863664
4714,0.4713999999999644,-0.9704867235758677,0.9661064784338391,-0.39328696469144553
4715,0.4714999999999644,-0.970485334107528,0.9657404101667392,-0.39328987496781004
4716,0.4715999999999644,-0.9704809382280842,0.9653606997903298,-0.39329278411863056
4717,0.47169999999996437,-0.9704734991603106,0.9649671829546863,-0.3932956921447872
4718,0.47179999999996436,-0.9704629799540322,0.9645596955069043,-0.3932985990471641
4719,0.47189999999996435,-0.9704493434875758,0.9642192195493797,-0.3933015048266342
4720,0.47199999999996434,-0.970432552469251,0.9642226246702478,-0.39330440948406864
4721,0.4720999999999643,-0.9704125694388616,0.9642259996157071,-0.39330731302032346
4722,0.4721999999999643,-0.9703893567692468,0.9642293445408271,-0.39331021543625955
4723,0.4722999999999643,-0.9703628766678528,0.9642326596000619,-0.39331311673272357
4724,0.4723999999999643,-0.9703330911783336,0.9642359449472573,-0.393316016910554
4725,0.4724999999999643,-0.9702999621821798,0.9642392007356576,-0.3933189159705935
4726,0.47259999999996427,-0.9702634514003798,0.9642424271179126,-0.3933218139136811
4727,0.47269999999996426,-0.9702235203951056,0.9642456242460845,-0.3933247107406374
4728,0.47279999999996425,-0.9701801305714306,0.9642487922716539,-0.39332760645229486
4729,0.47289999999996424,-0.9701332431790731,0.9642519313455272,-0.39333050104947165
4730,0.4729999999999642,-0.9700828193141692,0.9642550416180422,-0.3933333945329868
4731,0.4730999999999642,-0.9700288199210717,0.9642581232389752,-0.3933362869036577
4732,0.4731999999999642,-0.9699712057941782,0.9642611763575462,-0.3933391781622945
4733,0.4732999999999642,-0.9699099375797835,0.9642642011224254,-0.3933420683097145
4734,0.4733999999999642,-0.969844975777961,0.9643133652894972,-0.39334495734672403
4735,0.47349999999996417,-0.9697762807444674,0.9644579994048055,-0.39334784527413175
4736,0.47359999999996416,-0.9697038126926758,0.9645998919612782,-0.39335073209274457
4737,0.47369999999996415,-0.9696275316955312,0.9647389662495945,-0.3933536178033632
4738,0.47379999999996414,-0.9695473976875334,0.9648751448120156,-0.39335650240680786
4739,0.4738999999999641,-0.9694633704667428,0.9650083494465136,-0.3933593859038679
4740,0.4739999999999641,-0.9693754096968098,0.9651385012110377,-0.39336226829536347
4741,0.4740999999999641,-0.9692834749090288,0.965265520427916,-0.3933651495820967
4742,0.4741999999999641,-0.9691875255044149,0.9653893266883896,-0.39336802976486707
4743,0.4742999999999641,-0.9690875207558023,0.9655098388572781,-0.39337090884450254
4744,0.4743999999999641,-0.9689834198099656,0.9656269750777764,-0.39337378682179736
4745,0.47449999999996406,-0.9688751816897627,0.9657406527763757,-0.39337666369757107
4746,0.47459999999996405,-0.9687627652962986,0.9658507886679143,-0.3933795394726413
4747,0.47469999999996404,-0.9686461294111086,0.9659572987607511,-0.39338241414781855
4748,0.47479999999996403,-0.9685252326983645,0.9660600983620627,-0.39338528772393366
4749,0.474899999999964,-0.9684000337070975,0.9661591020832629,-0.39338816020179507
4750,0.474999999999964,-0.9682704908734409,0.9662542238455417,-0.3933910315822451
4751,0.475099999999964,-0.9681365625228927,0.966345376885525,-0.393393901866106
4752,0.475199999999964,-0.9679982068725941,0.9664324737610535,-0.3933967710542095
4753,0.475299999999964,-0.9678553820336273,0.9665154263570769,-0.39339963914740095
4754,0.47539999999996396,-0.9677080460133294,0.9665941458916687,-0.3934025061465135
4755,0.47549999999996395,-0.9675561567176222,0.9666685429221545,-0.393405372052395
4756,0.47559999999996394,-0.9673996719533591,0.9667385273513582,-0.39340823686590365
4757,0.47569999999996393,-0.9672385494306864,0.9668040084339636,-0.3934111005878852
4758,0.4757999999999639,-0.9670727467654198,0.9668648947829918,-0.39341396321920247
4759,0.4758999999999639,-0.9669022214814348,0.966921094376394,-0.39341682476072193
4760,0.4759999999999639,-0.9667269310130715,0.966972514563761,-0.39341968521330933
4761,0.4760999999999639,-0.9665468327075517,0.9670190620731484,-0.39342254457783976
4762,0.4761999999999639,-0.9663618838274096,0.9670606430180185,-0.39342540285519834
4763,0.47629999999996386,-0.9661720415529339,0.9670971629042999,-0.3934282600462604
4764,0.47639999999996385,-0.9659772629846214,0.967128526637565,-0.3934311161519224
4765,0.47649999999996384,-0.9657775051456429,0.9671546385303263,-0.3934339711730761
4766,0.47659999999996383,-0.9655727249843177,0.9671754023094539,-0.39343682511062616
4767,0.4766999999999638,-0.9653628793765997,0.9672226776283569,-0.39343967796547447
4768,0.4767999999999638,-0.9651479251285731,0.9673718540746888,-0.39344252973853405
4769,0.4768999999999638,-0.9649278189789553,0.9675162049203432,-0.39344538043071636
4770,0.4769999999999638,-0.964702517601611,0.9676555987255204,-0.393448230042949
4771,0.4770999999999638,-0.9646519742203865,0.9677899029259798,-0.39345107857615236
4772,0.47719999999996376,-0.9646521866985566,0.9679189838461164,-0.3934539260312581
4773,0.47729999999996375,-0.9646523936336714,0.968042706712364,-0.393456772409208
4774,0.47739999999996374,-0.9646525950324786,0.9681609356669302,-0.39345961771094234
4775,0.47749999999996373,-0.9646527909018044,0.9682735337818619,-0.3934624619373967
4776,0.4775999999999637,-0.9646529812485535,0.9683803630734472,-0.3934653050895348
4777,0.4776999999999637,-0.9646531660797086,0.9684812845169527,-0.39346814716829626
4778,0.4777999999999637,-0.9646533454023302,0.9685761580617009,-0.39347098817465337
4779,0.4778999999999637,-0.9646535192235565,0.9686648426464879,-0.3934738281095655
4780,0.4779999999999637,-0.964653687550603,0.968747196215348,-0.39347666697399497
4781,0.47809999999996367,-0.9646538503907625,0.9688230757336621,-0.39347950476891425
4782,0.47819999999996365,-0.9646540077514043,0.9688923372046169,-0.3934823414953044
4783,0.47829999999996364,-0.9646541596399745,0.9689548356860151,-0.3934851771541303
4784,0.47839999999996363,-0.9646543060639954,0.9690104253074404,-0.3934880117463801
4785,0.4784999999999636,-0.964654447031065,0.9690589592877786,-0.39349084527303757
4786,0.4785999999999636,-0.9646545825488573,0.9691002899530982,-0.39349367773508415
4787,0.4786999999999636,-0.9646547126251209,0.9691342687548918,-0.3934965091335121
4788,0.4787999999999636,-0.9646792892922147,0.969160746288682,-0.39349933946930893
4789,0.4788999999999636,-0.9647350009490302,0.9691795723129929,-0.39350216874346944
4790,0.47899999999996357,-0.9647889404474824,0.9691905957686888,-0.3935049969569856
4791,0.47909999999996356,-0.9648410809390455,0.9691936647986841,-0.39350782411084895
4792,0.47919999999996354,-0.9648913954039506,0.9691886267680232,-0.3935106502060605
4793,0.47929999999996353,-0.9649398566516251,0.9691753282843353,-0.3935134752436139
4794,0.4793999999999635,-0.9649864373211505,0.9691536152186625,-0.39351629922450426
4795,0.4794999999999635,-0.9650311098817349,0.969123332726664,-0.3935191221497333
4796,0.4795999999999635,-0.9650738466332052,0.969116517353109,-0.3935219440202941
4797,0.4796999999999635,-0.9651146197065126,0.9692498709735309,-0.39352476483718274
4798,0.4797999999999635,-0.9651534010642576,0.9693788470549857,-0.3935275846013952
4799,0.47989999999996347,-0.9651901625012314,0.969503338620496,-0.3935304033139219
4800,0.47999999999996346,-0.9652248756449718,0.9696232378025312,-0.39353322097576476
4801,0.48009999999996344,-0.9652575119563399,0.9697384358512673,-0.39353603758790034
4802,0.48019999999996343,-0.9652880427301095,0.9698488231431712,-0.3935388531513255
4803,0.4802999999999634,-0.9653164390955757,0.9699542891899159,-0.393541667667025
4804,0.4803999999999634,-0.9653426720171803,0.9700547226476259,-0.3935444811359807
4805,0.4804999999999634,-0.9653667122951525,0.9701500113264604,-0.3935472935591778
4806,0.4805999999999634,-0.9653885305661681,0.9702400422005346,-0.39355010493758974
4807,0.4806999999999634,-0.9654080973040241,0.9703247014181835,-0.39355291527218184
4808,0.48079999999996337,-0.9654253828203311,0.9704038743125678,-0.3935557245639343
4809,0.48089999999996336,-0.9654403572652216,0.9705116410032846,-0.3935585328138088
4810,0.48099999999996335,-0.965452990628076,0.9706188442246033,-0.3935613400227604
4811,0.48109999999996333,-0.9654632527382652,0.9707203201751915,-0.39356414619174795
4812,0.4811999999999633,-0.9654711132659086,0.9708159385238724,-0.3935669513217264
4813,0.4812999999999633,-0.9654765417226515,0.9709055680061681,-0.3935697554136278
4814,0.4813999999999633,-0.9654795074624566,0.9709890764393415,-0.39357255846840566
4815,0.4814999999999633,-0.9654799796824141,0.971066330737866,-0.3935753604869839
4816,0.4815999999999633,-0.9654779274235683,0.971137196929323,-0.3935781614702967
4817,0.48169999999996327,-0.9654733195717601,0.971201540170726,-0.3935809614192558
4818,0.48179999999996326,-0.9654661248584868,0.9712592247652666,-0.39358376033477893
4819,0.48189999999996325,-0.96545631186178,0.9713101141794843,-0.3935865582177787
4820,0.48199999999996324,-0.9654438490070977,0.9713540710608535,-0.3935893550691508
4821,0.4820999999999632,-0.9654287045682355,0.971390957255787,-0.39359215088978344
4822,0.4821999999999632,-0.9654108466682535,0.9714206338280502,-0.3935949456805683
4823,0.4822999999999632,-0.9653902432804206,0.9714429610775837,-0.39359773944238424
4824,0.4823999999999632,-0.9653668622291748,0.9714577985597267,-0.3936005321761011
4825,0.4824999999999632,-0.9653406711911016,0.9714650051048401,-0.39360332388257685
4826,0.48259999999996317,-0.965311637695928,0.9714644388383183,-0.3936061145626683
4827,0.48269999999996316,-0.965402893863286,0.9714559572009883,-0.3936089042172228
4828,0.48279999999996315,-0.9654989264032313,0.9714394169698859,-0.3936116928470757
4829,0.48289999999996314,-0.9655934193585046,0.9714146742794035,-0.39361448045306274
4830,0.4829999999999631,-0.9656863435106776,0.9713815846428021,-0.3936172670359987
4831,0.4830999999999631,-0.9657776694231758,0.9713400029740771,-0.3936200525966994
4832,0.4831999999999631,-0.9658673674415004,0.9712897836101722,-0.393622837135967
4833,0.4832999999999631,-0.9659554076934699,0.9712307803335307,-0.3936256206546007
4834,0.4833999999999631,-0.9660417600894764,0.971162846394975,-0.3936284031533889
4835,0.48349999999996307,-0.9661263943227615,0.9710858345369036,-0.3936311846331067
4836,0.48359999999996306,-0.9662092798697084,0.9709995970167982,-0.39363396509452925
4837,0.48369999999996305,-0.9662903859901526,0.9709039856310265,-0.39363674453840625
4838,0.48379999999996304,-0.9663696817277095,0.9707988517389325,-0.3936395229655124
4839,0.483899999999963,-0.9664471359101208,0.9706840462872012,-0.3936423003765699
4840,0.483999999999963,-0.9665227171496181,0.9705594198344871,-0.3936450767723329
4841,0.484099999999963,-0.9665963938433058,0.9704248225762948,-0.3936478521535169
4842,0.484199999999963,-0.9666681341735611,0.9702801043700977,-0.39365062652085236
4843,0.484299999999963,-0.9667379061084537,0.9701251147606837,-0.39365339987504666
4844,0.48439999999996297,-0.966805677402183,0.9699597030057159,-0.3936561722167992
4845,0.48449999999996296,-0.9668714155955356,0.9697837181014924,-0.39365894354681186
4846,0.48459999999996295,-0.9669350880163597,0.9695970088088957,-0.3936617138657797
4847,0.48469999999996294,-0.9669966617800609,0.969399423679515,-0.39366448317437625
4848,0.4847999999999629,-0.9670561037901163,0.9691908110819313,-0.3936672514732745
4849,0.4848999999999629,-0.9671133807386068,0.9689710192281479,-0.39367001876314284
4850,0.4849999999999629,-0.9671684591067725,0.9687398962001568,-0.3936727850446452
4851,0.4850999999999629,-0.967221305165584,0.9684972899766234,-0.39367555031843166
4852,0.4851999999999629,-0.9672718849763372,0.9682430484596788,-0.39367831458514313
4853,0.48529999999996287,-0.9673201643912659,0.9679770195018049,-0.39368107784543915
4854,0.48539999999996286,-0.9673661090541762,0.9676990509327966,-0.39368384009993496
4855,0.48549999999996285,-0.9674096844011021,0.9674089905867922,-0.39368660134927086
4856,0.48559999999996284,-0.9674508556609803,0.9671066863293526,-0.393689361594066
4857,0.48569999999996283,-0.9674895878563472,0.966791986084582,-0.3936921208349389
4858,0.4857999999999628,-0.9675258458040579,0.9664647378622702,-0.39369487907251166
4859,0.4858999999999628,-0.9675595941160259,0.9661247897850495,-0.39369763630737986
4860,0.4859999999999628,-0.9675907971999841,0.9657719901155495,-0.3937003925401582
4861,0.4860999999999628,-0.96761941926027,0.9654061872835381,-0.3937031477714457
4862,0.4861999999999628,-0.9676454242986304,0.9650272299130362,-0.3937059020018351
4863,0.48629999999996276,-0.9676687761150519,0.9646349668493944,-0.3937086552319293
4864,0.48639999999996275,-0.9676894383086109,0.9644661798755838,-0.39371140746230854
4865,0.48649999999996274,-0.9677073742783487,0.9644665832039809,-0.39371415869356585
4866,0.48659999999996273,-0.9677225472241708,0.9644669738665738,-0.393716908926293
4867,0.4866999999999627,-0.9677349201477664,0.9644673519536009,-0.3937196581610674
4868,0.4867999999999627,-0.9677444558535555,0.96446771755495,-0.39372240639847267
4869,0.4868999999999627,-0.967751116949658,0.9644680707601592,-0.3937251536390882
4870,0.4869999999999627,-0.9677548658488874,0.9644684116584168,-0.39372789988350176
4871,0.4870999999999627,-0.96775566476977,0.9644687403385643,-0.3937306451322821
4872,0.48719999999996266,-0.9677534757375885,0.964469056889096,-0.3937333893860179
4873,0.48729999999996265,-0.9677482605854507,0.9645303234095773,-0.39373613264528684
4874,0.48739999999996264,-0.9677399809553835,0.9646174510305536,-0.3937388749106593
4875,0.48749999999996263,-0.9677285982994539,0.9647012072723965,-0.3937416161827263
4876,0.4875999999999626,-0.9677140738809142,0.9647815215644467,-0.3937443564620633
4877,0.4876999999999626,-0.9676963687753757,0.9648583228073654,-0.3937470957492571
4878,0.4877999999999626,-0.9676754438720067,0.9649454802868871,-0.3937498340448879
4879,0.4878999999999626,-0.9677098511404733,0.9650610319731009,-0.39375257134954855
4880,0.4879999999999626,-0.967779694746311,0.9651719230975414,-0.39375530766382566
4881,0.48809999999996256,-0.9678475753694037,0.9652780384741317,-0.3937580429883137
4882,0.48819999999996255,-0.9679134618034366,0.9653792620309922,-0.3937607773236005
4883,0.48829999999996254,-0.9679773226362286,0.9654754768232842,-0.3937635106702913
4884,0.48839999999996253,-0.9680391262501363,0.9655665650463229,-0.3937662430289854
4885,0.4884999999999625,-0.9680988408224811,0.9656524080489562,-0.39376897440028896
4886,0.4885999999999625,-0.9681564343260018,0.9657328863472049,-0.3937717047848157
4887,0.4886999999999625,-0.9682118745293327,0.9658078796381611,-0.39377443418317626
4888,0.4887999999999625,-0.9682651289975054,0.9658772668141439,-0.3937771625959949
4889,0.4888999999999625,-0.968316165092478,0.9659409259771062,-0.39377989002388636
4890,0.48899999999996246,-0.9683649499736898,0.9659987344532919,-0.39378261646749657
4891,0.48909999999996245,-0.9684114505986426,0.9660505688081371,-0.39378534192744846
4892,0.48919999999996244,-0.9684556337235082,0.9660963048614166,-0.39378806640438613
4893,0.48929999999996243,-0.9684974659037635,0.9661358177026271,-0.39379078989896155
4894,0.4893999999999624,-0.9685369134948537,0.9661689817066075,-0.3937935124118243
4895,0.4894999999999624,-0.9685739426528825,0.9661956705493919,-0.39379623394363084
4896,0.4895999999999624,-0.9686085193353302,0.9662157572242915,-0.3937989544950635
4897,0.4896999999999624,-0.9686406093018012,0.9662291140582017,-0.39380167406678007
4898,0.4897999999999624,-0.9686701781147999,0.9662356127281324,-0.3938043926594649
4899,0.48989999999996237,-0.9686971911405357,0.9662351242779572,-0.39380711027380955
4900,0.48999999999996235,-0.9687216135497573,0.9662275191353775,-0.3938098269105056
4901,0.49009999999996234,-0.9687434103186173,0.9662126671291001,-0.39381254257025206
4902,0.49019999999996233,-0.9687625462295667,0.966190437506222,-0.3938152572537665
4903,0.4902999999999623,-0.9687789858722788,0.9661606989498218,-0.39381797096176324
4904,0.4903999999999623,-0.9687926936446057,0.966123319596753,-0.3938206836949692
4905,0.4904999999999623,-0.968803633753564,0.9660781670556358,-0.3938233954541077
4906,0.4905999999999623,-0.9688600671718385,0.9660251084250436,-0.393826106239935
4907,0.4906999999999623,-0.9689349899982248,0.965964010311883,-0.3938288160531851
4908,0.49079999999996227,-0.9690077925742668,0.9658947388499598,-0.3938315248946185
4909,0.49089999999996226,-0.9690784402242358,0.9658171597187336,-0.3938342327650099
4910,0.49099999999996224,-0.9691468980384207,0.9657311381622506,-0.3938369396651167
4911,0.49109999999996223,-0.9692131308737546,0.9656365390082584,-0.39383964559572404
4912,0.4911999999999622,-0.9692771033544748,0.9655332266874924,-0.39384235055762445
4913,0.4912999999999622,-0.9693387798728212,0.9654210652531368,-0.3938450545516125
4914,0.4913999999999622,-0.9693981245897672,0.9652999184004534,-0.3938477575784842
4915,0.4914999999999622,-0.969455101435789,0.9651696494865741,-0.39385045963905974
4916,0.4915999999999622,-0.9695096741116708,0.9650301215504574,-0.39385316073415677
4917,0.49169999999996217,-0.9695618060893466,0.9651535639812602,-0.39385586086460145
4918,0.49179999999996216,-0.9696114606127796,0.9653336497216927,-0.3938585600312237
4919,0.49189999999996215,-0.9696586006988779,0.9655228008768639,-0.3938612582348757
4920,0.49199999999996213,-0.9697031891384491,0.9657162026826919,-0.3938639554763939
4921,0.4920999999999621,-0.9697451884971919,0.9659068284775115,-0.3938666517566431
4922,0.4921999999999621,-0.9697845611167267,0.9660945843304144,-0.39386934707648386
4923,0.4922999999999621,-0.969821269115663,0.9662793753407146,-0.3938720414367872
4924,0.4923999999999621,-0.9698552743907075,0.9664611056436749,-0.3938747348384279
4925,0.4924999999999621,-0.9698865386178087,0.9666396784164637,-0.3938774272822897
4926,0.49259999999996207,-0.9699150232533428,0.9668149958843445,-0.39388011876926476
4927,0.49269999999996206,-0.9699406895353361,0.966986959327103,-0.39388280930024566
4928,0.49279999999996205,-0.9699634984847291,0.9671554690857123,-0.3938854988761374
4929,0.49289999999996204,-0.9699834109066783,0.9673204245692383,-0.39388818749784
4930,0.492999999999962,-0.970000387391898,0.9674817242619901,-0.39389087516627985
4931,0.493099999999962,-0.9700143883180421,0.9676392657309174,-0.3938935618823658
4932,0.493199999999962,-0.9700265504913066,0.9677929456332566,-0.39389624764701964
4933,0.493299999999962,-0.9700695385012228,0.967942659724429,-0.39389893246117247
4934,0.493399999999962,-0.9701099270895971,0.968088302866195,-0.3939016163257547
4935,0.49349999999996197,-0.9701476788650468,0.9682297690350646,-0.3939042992417078
4936,0.49359999999996196,-0.9701827562198807,0.9683669513309691,-0.3939069812099679
4937,0.49369999999996195,-0.9702151213313703,0.9684997419861954,-0.39390966223148116
4938,0.49379999999996194,-0.9702447361630608,0.9686280323745861,-0.3939123423071922
4939,0.4938999999999619,-0.9702715624661206,0.968751713021008,-0.39391502143805335
4940,0.4939999999999619,-0.97029556178073,0.9688706736110908,-0.3939176996250256
4941,0.4940999999999619,-0.9703166954375092,0.9689848030012391,-0.39392037686905484
4942,0.4941999999999619,-0.9703349245589864,0.9690939892289205,-0.3939230531711103
4943,0.4942999999999619,-0.9703502100611018,0.9691981195232309,-0.39392572853213753
4944,0.49439999999996187,-0.9703625126547542,0.9692970803157396,-0.39392840295311454
4945,0.49449999999996186,-0.9703717928473835,0.9693907572516176,-0.3939310764349935
4946,0.49459999999996185,-0.9703780109445929,0.9694790352010485,-0.3939337489787468
4947,0.49469999999996184,-0.9703811270518095,0.9695617982709255,-0.39393642058533324
4948,0.4947999999999618,-0.9703811010759833,0.9696389298168369,-0.3939390912557208
4949,0.4948999999999618,-0.9703778927273228,0.9697103124553392,-0.39394176099087663
4950,0.4949999999999618,-0.9703714615210709,0.9697758280765214,-0.3939444297917647
4951,0.4950999999999618,-0.9703617667793155,0.9698353578568605,-0.3939470976593481
4952,0.4951999999999618,-0.9703487676328401,0.9698887822723692,-0.3939497645945994
4953,0.49529999999996177,-0.9703324230230087,0.9699359811120377,-0.393952430598468
4954,0.49539999999996176,-0.9703126917036897,0.9699768334915687,-0.39395509567192755
4955,0.49549999999996175,-0.9702895322432147,0.9700112178674068,-0.3939577598159307
4956,0.49559999999996174,-0.9702629030263737,0.9700390120510627,-0.3939604230314353
4957,0.4956999999999617,-0.9702327622564467,0.9700600932237312,-0.3939630853194007
4958,0.4957999999999617,-0.9701990679572686,0.9700743379512042,-0.39396574668077694
4959,0.4958999999999617,-0.9701617779753313,0.9700816221990766,-0.3939684071165076
4960,0.4959999999999617,-0.9701208499819183,0.9700818213482454,-0.39397106662755016
4961,0.4960999999999617,-0.9700762414752749,0.9700748102106992,-0.39397372521484514
4962,0.49619999999996167,-0.9700279097828105,0.9701571140190074,-0.39397638287932213
4963,0.49629999999996166,-0.9699758120633347,0.9702674089882728,-0.3939790396219222
4964,0.49639999999996165,-0.969919905309326,0.9703729188251833,-0.39398169544357886
4965,0.49649999999996164,-0.9698601463492322,0.9704735387073522,-0.3939843503452123
4966,0.4965999999999616,-0.9697964918498029,0.970569163087274,-0.3939870043277428
4967,0.4966999999999616,-0.9697288983184518,0.9706596857031393,-0.39398965739209496
4968,0.4967999999999616,-0.9696573221056513,0.9707449995899516,-0.39399230953917064
4969,0.4968999999999616,-0.9695817194073547,0.9708249970909437,-0.3939949607698769
4970,0.4969999999999616,-0.96950204626745,0.9708995698692946,-0.3939976110851151
4971,0.4970999999999616,-0.9694182585802401,0.9709686089201419,-0.39400026048577563
4972,0.49719999999996156,-0.9693303120929533,0.9710320045828907,-0.39400290897274637
4973,0.49729999999996155,-0.9692381624082789,0.9710896465538154,-0.3940055565469073
4974,0.49739999999996154,-0.9691417649869316,0.9711414238989506,-0.39400820320913105
4975,0.49749999999996153,-0.9690410751502413,0.971187225067271,-0.3940108489602828
4976,0.4975999999999615,-0.9689360480827676,0.9712269379041527,-0.394013493801232
4977,0.4976999999999615,-0.9688266388349405,0.9712604496651165,-0.3940161377328195
4978,0.4977999999999615,-0.9687128023257241,0.971287647029846,-0.3940187807558959
4979,0.4978999999999615,-0.9685944933453046,0.9713084161164781,-0.3940214228713032
4980,0.4979999999999615,-0.9684716665578,0.9713226424961594,-0.3940240640798643
4981,0.49809999999996146,-0.9683442765039937,0.9713302112078661,-0.39402670438241305
4982,0.49819999999996145,-0.9682122776040867,0.9713310067734784,-0.39402934377975074
4983,0.49829999999996144,-0.9680756241604731,0.9713249132131084,-0.3940319822726947
4984,0.49839999999996143,-0.9679342703605341,0.9713118140606707,-0.39403461986204197
4985,0.4984999999999614,-0.9677881702794513,0.9712915923796934,-0.39403725654858257
4986,0.4985999999999614,-0.9676372778830385,0.9712641307793608,-0.39403989233310227
4987,0.4986999999999614,-0.9674815470305916,0.9712293114307813,-0.39404252721637373
4988,0.4987999999999614,-0.9673209314777554,0.9711870160834754,-0.39404516119916844
4989,0.4988999999999614,-0.9671553848794059,0.9711371260820724,-0.394047794282239
4990,0.49899999999996136,-0.9669848607925492,0.9710795223832128,-0.39405042646633914
4991,0.49909999999996135,-0.9668093126792349,0.971014085572646,-0.39405305775221344
4992,0.49919999999996134,-0.9666286939094825,0.9709406958825156,-0.39405568814059705
4993,0.49929999999996133,-0.9664429577642238,0.9708592332088236,-0.39405831763221033
4994,0.4993999999999613,-0.9662520574382547,0.9707695771290683,-0.39406094622777715
4995,0.4994999999999613,-0.9660559460432009,0.9706716069200416,-0.39406357392800717
4996,0.4995999999999613,-0.9658545766104942,0.9705652015757826,-0.39406620073359744
4997,0.4996999999999613,-0.9656479020943607,0.9704502398256751,-0.39406882664524673
4998,0.4997999999999613,-0.9654358753748155,0.9703266001526817,-0.3940714516636398
4999,0.49989999999996126,-0.9652184492606704,0.9701941608117031,-0.39407407578945425
5000,0.49999999999996125,-0.9649955764925473,0.9700527998480569,-0.3940766990233608
5001,0.5000999999999612,-0.9647672097459008,0.9699023951160635,-0.3940793213660298
5002,0.5001999999999612,-0.9645745330832683,0.9697428242977307,-0.3940819428181058
5003,0.5002999999999612,-0.9645737615855631,0.9695739649215274,-0.3940845633802439
5004,0.5003999999999612,-0.9645729875483869,0.9693956943812373,-0.39408718305308227
5005,0.5004999999999612,-0.9645722109902691,0.9692078899548835,-0.39408980183725534
5006,0.5005999999999612,-0.964571431929774,0.9690104288237119,-0.3940924197333979
5007,0.5006999999999612,-0.9645706503855023,0.968803188091228,-0.39409503674211716
5008,0.5007999999999612,-0.9645698663760897,0.968586044802274,-0.39409765286403536
5009,0.5008999999999612,-0.9645690799202052,0.9683588759621379,-0.39410026809975957
5010,0.5009999999999611,-0.9645682910365525,0.9681215585556876,-0.39410288244988895
5011,0.5010999999999611,-0.9645674997438671,0.9678739695665163,-0.39410549591501925
5012,0.5011999999999611,-0.9645667060609167,0.9676159859960939,-0.39410810849574185
5013,0.5012999999999611,-0.9645659100065004,0.967347484882914,-0.3941107201926422
5014,0.5013999999999611,-0.9645790675953222,0.967068343321627,-0.39411333100629653
5015,0.5014999999999611,-0.9646486763026433,0.9667784384821515,-0.394115940937282
5016,0.5015999999999611,-0.9647163182330294,0.9664776476287557,-0.39411854998615725
5017,0.5016999999999611,-0.9647819599022456,0.9661658481390987,-0.394121158153499
5018,0.501799999999961,-0.964845567592519,0.9658429175232266,-0.39412376543986194
5019,0.501899999999961,-0.9649071073531579,0.9655087334425122,-0.3941263718458022
5020,0.501999999999961,-0.9649665450011967,0.9651631737285328,-0.3941289773718712
5021,0.502099999999961,-0.9650238461220673,0.9648061164018779,-0.39413158201861587
5022,0.502199999999961,-0.965078976070297,0.9644374396908804,-0.3941341857865844
5023,0.502299999999961,-0.9651318999702324,0.9644221264892506,-0.394136788676319
5024,0.502399999999961,-0.9651825827167897,0.9644214395194954,-0.3941393906883557
5025,0.502499999999961,-0.9652309889762315,0.9644207504214233,-0.39414199182322973
5026,0.502599999999961,-0.9652770831869705,0.9644200592420531,-0.3941445920814796
5027,0.502699999999961,-0.9653208295603981,0.9644193660281816,-0.3941471914636348
5028,0.502799999999961,-0.9653621920817418,0.9644186708263806,-0.3941497899702266
5029,0.5028999999999609,-0.9654011345109472,0.9644179736829968,-0.39415238760178284
5030,0.5029999999999609,-0.9654376203835874,0.9644172746441485,-0.39415498435884044
5031,0.5030999999999609,-0.9654716130117982,0.964416573755726,-0.39415758024190883
5032,0.5031999999999609,-0.9655030754852411,0.9644158710633881,-0.3941601752515298
5033,0.5032999999999609,-0.9655319706720921,0.9644151666125615,-0.3941627693882257
5034,0.5033999999999609,-0.9655582612200565,0.9644144604484396,-0.39416536265251784
5035,0.5034999999999609,-0.9655819095574119,0.9644137526159801,-0.3941679550449336
5036,0.5035999999999609,-0.9656028778940761,0.9644130431599034,-0.3941705465660052
5037,0.5036999999999608,-0.9656211282227029,0.9644123321246926,-0.39417313721625646
5038,0.5037999999999608,-0.9656366223198037,0.9644116195545895,-0.39417572699621806
5039,0.5038999999999608,-0.9656493217468971,0.9644109054935958,-0.39417831590641644
5040,0.5039999999999608,-0.9656591878516824,0.9644101899854696,-0.39418090394738325
5041,0.5040999999999608,-0.9656661817692435,0.9644094730737248,-0.39418349111965173
5042,0.5041999999999608,-0.9656702644232761,0.9644087548016302,-0.3941860774237563
5043,0.5042999999999608,-0.9656713965273437,0.9644080352122073,-0.3941886628602362
5044,0.5043999999999608,-0.9656695385861598,0.9644073143482296,-0.394191247429636
5045,0.5044999999999608,-0.9656646508968959,0.9644065922522209,-0.39419383113248596
5046,0.5045999999999607,-0.965656693550518,0.9644058689664547,-0.3941964139693405
5047,0.5046999999999607,-0.9656456264331474,0.9644051445329529,-0.3941989959407431
5048,0.5047999999999607,-0.965631409227451,0.9644044189934842,-0.3942015770472508
5049,0.5048999999999607,-0.9656140014140558,0.9645675635472412,-0.3942041572894166
5050,0.5049999999999607,-0.9655933622729919,0.9647280548681744,-0.3942067366678006
5051,0.5050999999999607,-0.9655694508851612,0.9648856250790168,-0.394209315182964
5052,0.5051999999999607,-0.965542226133834,0.9650401903024317,-0.39421189283547126
5053,0.5052999999999607,-0.9655116467061703,0.9651916659209552,-0.39421446962590573
5054,0.5053999999999607,-0.9654776710947705,0.9653399665833369,-0.3942170455548307
5055,0.5054999999999606,-0.9654402575992507,0.9654850062110326,-0.3942196206228337
5056,0.5055999999999606,-0.9653993643278463,0.9656266980048422,-0.39422219483049653
5057,0.5056999999999606,-0.9653549491990415,0.9657649544516994,-0.39422476817840835
5058,0.5057999999999606,-0.9653069699432253,0.965899687331603,-0.39422734066716997
5059,0.5058999999999606,-0.965255384104376,0.966030807724698,-0.3942299122973803
5060,0.5059999999999606,-0.9653002544106308,0.9661582260184991,-0.3942324830696389
5061,0.5060999999999606,-0.9653933102410509,0.9662818519152592,-0.39423505298456357
5062,0.5061999999999606,-0.9654847982849536,0.9664015944394806,-0.394237622042769
5063,0.5062999999999606,-0.9655746895589307,0.966517361945569,-0.3942401902448751
5064,0.5063999999999605,-0.9656629548721309,0.966629062125629,-0.3942427575915102
5065,0.5064999999999605,-0.9657495648265945,0.9667366020174022,-0.39424532408330404
5066,0.5065999999999605,-0.9658344898176021,0.9668398880123442,-0.3942478897209039
5067,0.5066999999999605,-0.9659177000340414,0.9669388258638435,-0.3942504545049445
5068,0.5067999999999605,-0.9659991654587878,0.9670333206955802,-0.3942530184360787
5069,0.5068999999999605,-0.966078855869104,0.9671232770100245,-0.3942555815149664
5070,0.5069999999999605,-0.9661567408370528,0.967208598697074,-0.39425814374226126
5071,0.5070999999999605,-0.9662327897299292,0.9672891890428305,-0.39426070511863703
5072,0.5071999999999605,-0.9663069717107076,0.9673649507385175,-0.39426326564476044
5073,0.5072999999999604,-0.966379255738505,0.9674357858895345,-0.3942658253213192
5074,0.5073999999999604,-0.966449610569064,0.9675015960246518,-0.3942683841489835
5075,0.5074999999999604,-0.9665180047552491,0.9675622821053443,-0.39427094212845265
5076,0.5075999999999604,-0.9665844066475627,0.9676177445352643,-0.3942734992604199
5077,0.5076999999999604,-0.9666487843946782,0.9676678831698532,-0.394276055545589
5078,0.5077999999999604,-0.9667111059439889,0.967712597326094,-0.3942786109846548
5079,0.5078999999999604,-0.9667713390421774,0.967751785792402,-0.3942811655783373
5080,0.5079999999999604,-0.9668294512358,0.9677853468386566,-0.3942837193273547
5081,0.5080999999999604,-0.9668854098718914,0.9678131782263734,-0.39428627223241886
5082,0.5081999999999604,-0.9669391820985866,0.9678351772190158,-0.3942888242942601
5083,0.5082999999999603,-0.9669907348657614,0.9678512405924496,-0.3942913755136105
5084,0.5083999999999603,-0.9670400349256917,0.9678612646455362,-0.3942939258912097
5085,0.5084999999999603,-0.9670870488337323,0.9678651452108705,-0.39429647542778873
5086,0.5085999999999603,-0.9671317429490139,0.967862777665659,-0.39429902412409773
5087,0.5086999999999603,-0.9671740834351602,0.9678540569427406,-0.3943015719808833
5088,0.5087999999999603,-0.9672140362610244,0.9678857511463187,-0.3943041189989018
5089,0.5088999999999603,-0.9672515672014461,0.9679671089382946,-0.3943066651789035
5090,0.5089999999999603,-0.9672866418380275,0.9680446125394985,-0.39430921052165013
5091,0.5090999999999603,-0.9673192255599306,0.9681181888036684,-0.3943117550279135
5092,0.5091999999999602,-0.9673492835646953,0.9681877641372721,-0.3943142986984511
5093,0.5092999999999602,-0.9673767808590784,0.9682532645042204,-0.39431684153403557
5094,0.5093999999999602,-0.9674016822599134,0.9683146154306824,-0.394319383535439
5095,0.5094999999999602,-0.9674239523949921,0.968371742010003,-0.39432192470343935
5096,0.5095999999999602,-0.9674435557039693,0.9684245689077268,-0.39432446503881485
5097,0.5096999999999602,-0.967460456439287,0.9684730203667276,-0.39432700454233865
5098,0.5097999999999602,-0.9674746186671239,0.9685170202124478,-0.39432954321480557
5099,0.5098999999999602,-0.9674860062683662,0.9685564918582471,-0.3943320810569879
5100,0.5099999999999602,-0.9674945829396016,0.9685913583108642,-0.39433461806967796
5101,0.5100999999999601,-0.967500312194137,0.9686215421759907,-0.3943371542536548
5102,0.5101999999999601,-0.9675721845599622,0.9686469656639629,-0.3943396896097177
5103,0.5102999999999601,-0.9676549976603759,0.968667550595568,-0.39434222413864434
5104,0.5103999999999601,-0.96773572423919,0.9686832184079703,-0.3943447578412283
5105,0.5104999999999601,-0.9678143278814153,0.9686938901607589,-0.3943472907182608
5106,0.5105999999999601,-0.9678907719137868,0.9686994865421138,-0.39434982277052033
5107,0.5106999999999601,-0.9679650194052454,0.9686999278750984,-0.3943523539988106
5108,0.5107999999999601,-0.9680370331674534,0.9687861688174728,-0.3943548844039056
5109,0.51089999999996,-0.9681067757553397,0.9689131462725755,-0.3943574139866018
5110,0.51099999999996,-0.96817420946768,0.9690362278207006,-0.39435994274768565
5111,0.51109999999996,-0.9682392963477087,0.9691553252445747,-0.3943624706879378
5112,0.51119999999996,-0.9683019981837647,0.9692703496931592,-0.3943649978081361
5113,0.51129999999996,-0.9683622765099715,0.9693812116886811,-0.3943675241090736
5114,0.51139999999996,-0.9684200926069517,0.9694878211338666,-0.3943700495915193
5115,0.51149999999996,-0.9684754075025767,0.9695900873193806,-0.3943725742562617
5116,0.51159999999996,-0.9685281819727521,0.9696879189314729,-0.3943750981040668
5117,0.51169999999996,-0.968578376542239,0.9697812240598321,-0.39437762113570224
5118,0.51179999999996,-0.9686259514855124,0.9698699102056481,-0.3943801433519469
5119,0.5118999999999599,-0.9686708668276562,0.9699538842898843,-0.39438266475355666
5120,0.5119999999999599,-0.9687130823452959,0.9700330526617595,-0.3943851853412963
5121,0.5120999999999599,-0.9687525575675691,0.9701073211074412,-0.39438770511591764
5122,0.5121999999999599,-0.9687892517771357,0.9701765948589489,-0.39439022407818125
5123,0.5122999999999599,-0.968823124011226,0.970240778603269,-0.39439274222882503
5124,0.5123999999999599,-0.9688541330627286,0.9702997764916799,-0.39439525956860694
5125,0.5124999999999599,-0.9688822374813184,0.9703534921492892,-0.39439777609825627
5126,0.5125999999999599,-0.968907395574625,0.9704018286847804,-0.3944002918185083
5127,0.5126999999999599,-0.9689295654094424,0.9704446887003687,-0.3944028067300913
5128,0.5127999999999598,-0.9689487048129792,0.970481974301967,-0.39440532083373064
5129,0.5128999999999598,-0.9689647713741514,0.9705135871095593,-0.39440783413013897
5130,0.5129999999999598,-0.9689777224449174,0.9705394282677806,-0.3944103466200291
5131,0.5130999999999598,-0.9689875151416545,0.970559398456703,-0.394412858304106
5132,0.5131999999999598,-0.9689941063465801,0.9706083295519192,-0.39441536918307163
5133,0.5132999999999598,-0.9689974527092159,0.9706598646219058,-0.3944178792576121
5134,0.5133999999999598,-0.9689975106478946,0.9707063145570424,-0.39442038852841904
5135,0.5134999999999598,-0.9689942363513132,0.9707475899102467,-0.3944228969961699
5136,0.5135999999999598,-0.9689875857801284,0.9707836007844153,-0.39442540466152815
5137,0.5136999999999597,-0.9689775146685996,0.9708142568417553,-0.3944279115251699
5138,0.5137999999999597,-0.9689639785262744,0.9708394673132993,-0.39443041758774394
5139,0.5138999999999597,-0.9690134526585559,0.970859141008603,-0.3944329228499065
5140,0.5139999999999597,-0.9690793143323657,0.9708731863256228,-0.3944354273122908
5141,0.5140999999999597,-0.9691428200178749,0.9708815112607689,-0.39443793097553753
5142,0.5141999999999597,-0.969203932441906,0.9708840234191352,-0.3944404338402695
5143,0.5142999999999597,-0.9692626140924412,0.9708806300248964,-0.394442935907106
5144,0.5143999999999597,-0.9693188272195838,0.9708712379318769,-0.394445437176663
5145,0.5144999999999597,-0.9693725338365633,0.9708557536342816,-0.3944479376495313
5146,0.5145999999999596,-0.9694236957207818,0.9708340832775876,-0.3944504373263147
5147,0.5146999999999596,-0.9694722744149045,0.9708061326695933,-0.39445293620759503
5148,0.5147999999999596,-0.9695182312279939,0.97077180729162,-0.394455434293951
5149,0.5148999999999596,-0.9695615272366864,0.9707310123098633,-0.3944579315859539
5150,0.5149999999999596,-0.9696021232864154,0.970683652586886,-0.394460428084157
5151,0.5150999999999596,-0.9696445110016939,0.9706296326932542,-0.394462923789121
5152,0.5151999999999596,-0.9697079289045015,0.9705688569193058,-0.3944654187013805
5153,0.5152999999999596,-0.9697688242297067,0.9705012292870513,-0.39446791282147714
5154,0.5153999999999596,-0.9698271570139947,0.9704266535621983,-0.3944704061499323
5155,0.5154999999999595,-0.9698828870390198,0.9703450332662968,-0.39447289868727264
5156,0.5155999999999595,-0.9699359738326678,0.9702562716890004,-0.39447539043400226
5157,0.5156999999999595,-0.9699863766703691,0.9701602719004354,-0.39447788139062423
5158,0.5157999999999595,-0.9700340545764597,0.9700569367636751,-0.39448037155762744
5159,0.5158999999999595,-0.9700789663255931,0.9699461689473126,-0.3944828609355003
5160,0.5159999999999595,-0.9701210704441998,0.9698278709381261,-0.3944853495247159
5161,0.5160999999999595,-0.9701603252119985,0.9697019450538312,-0.3944878373257425
5162,0.5161999999999595,-0.9701966886635557,0.9695682934559156,-0.39449032433904574
5163,0.5162999999999595,-0.9702301185898958,0.9694268181625474,-0.394492810565069
5164,0.5163999999999594,-0.9702605725401607,0.9692774210615545,-0.39449529600425687
5165,0.5164999999999594,-0.9702880078233193,0.9691200039234656,-0.39449778065705043
5166,0.5165999999999594,-0.9703123815099278,0.9689544684146114,-0.39450026452387127
5167,0.5166999999999594,-0.970333650433939,0.9687807161102732,-0.3945027476051404
5168,0.5167999999999594,-0.9703517711945616,0.9685986485078804,-0.3945052299012756
5169,0.5168999999999594,-0.9703667001581698,0.9684081670402447,-0.3945077114126729
5170,0.5169999999999594,-0.9703783934602621,0.9682091730888287,-0.3945101921397351
5171,0.5170999999999594,-0.9703868070074695,0.9680015679970406,-0.3945126720828468
5172,0.5171999999999594,-0.9703918964796142,0.967785253083551,-0.39451515124240044
5173,0.5172999999999593,-0.9703936173318158,0.9675601296556227,-0.39451762961876535
5174,0.5173999999999593,-0.9703919247966485,0.9673260990224521,-0.39452010721231456
5175,0.5174999999999593,-0.9703867738863444,0.9670830625085115,-0.39452258402340645
5176,0.5175999999999593,-0.9703781193950489,0.9668309214668901,-0.39452506005239857
5177,0.5176999999999593,-0.9703659159011208,0.966569577292626,-0.39452753529964224
5178,0.5177999999999593,-0.9703501177694818,0.9662989314360244,-0.3945300097654826
5179,0.5178999999999593,-0.9703306791540144,0.9660188854159563,-0.3945324834502573
5180,0.5179999999999593,-0.9703075540000055,0.9657293408331318,-0.39453495635429403
5181,0.5180999999999593,-0.9702806960466371,0.9654301993833441,-0.3945374284779256
5182,0.5181999999999592,-0.9702500588295234,0.965121362870677,-0.39453989982147325
5183,0.5182999999999592,-0.9702155956832946,0.964802733220672,-0.39454237038525414
5184,0.5183999999999592,-0.9701772597442246,0.9644742124934513,-0.39454484016957003
5185,0.5184999999999592,-0.9701350039529044,0.9643092886954436,-0.39454730917474484
5186,0.5185999999999592,-0.97008878105696,0.9643562894056834,-0.3945497774010689
5187,0.5186999999999592,-0.9700385436138134,0.9644340431070406,-0.39455224484884943
5188,0.5187999999999592,-0.9699842439934876,0.9645078132459222,-0.3945547115183744
5189,0.5188999999999592,-0.9699258343814535,0.9645775199373158,-0.3945571774099351
5190,0.5189999999999592,-0.9698632667815189,0.9646430828056739,-0.39455964252382564
5191,0.5190999999999591,-0.9697964930187595,0.9647044209922478,-0.39456210686032794
5192,0.5191999999999591,-0.9697254647424891,0.9647614531625531,-0.3945645704197207
5193,0.5192999999999591,-0.969650133429271,0.9648140975139634,-0.3945670332022859
5194,0.5193999999999591,-0.9695704503859683,0.9648622717834325,-0.3945694952082988
5195,0.5194999999999591,-0.9694863667528324,0.9649058932553432,-0.3945719564380282
5196,0.5195999999999591,-0.9693978335066291,0.9649448787694791,-0.39457441689175177
5197,0.5196999999999591,-0.9693048014638019,0.964979144729122,-0.39457687656974405
5198,0.5197999999999591,-0.9692072212836718,0.9650086071092688,-0.394579335472268
5199,0.5198999999999591,-0.9691050434716711,0.9650331814649695,-0.3945817935995867
5200,0.519999999999959,-0.9689982183826142,0.9650527829397824,-0.39458425095197264
5201,0.520099999999959,-0.9688866962239981,0.9650673262743462,-0.3945867075296915
5202,0.520199999999959,-0.9687704270593399,0.9650767258150668,-0.3945891633330068
5203,0.520299999999959,-0.9686493608115434,0.9650808955229163,-0.39459161836218964
5204,0.520399999999959,-0.9685234472662975,0.9650797489823433,-0.39459407261749113
5205,0.520499999999959,-0.9683926360755053,0.9650731994102915,-0.39459652609919066
5206,0.520599999999959,-0.9682568767607413,0.9650611596653262,-0.3945989788075486
5207,0.520699999999959,-0.9681161187167382,0.9650435422568652,-0.3946014307428233
5208,0.520799999999959,-0.967970311214899,0.9650202593545124,-0.3946038819052927
5209,0.520899999999959,-0.9678194034068383,0.9649912227974935,-0.3946063322952221
5210,0.5209999999999589,-0.9676633443279463,0.9649563441041893,-0.3946087819128787
5211,0.5210999999999589,-0.9675020829009796,0.9649155344817666,-0.3946112307585343
5212,0.5211999999999589,-0.9673355679396736,0.9648687048359038,-0.3946136788324625
5213,0.5212999999999589,-0.9671637481523788,0.9648157657806088,-0.39461612613493563
5214,0.5213999999999589,-0.9669865721457186,0.9647566276481272,-0.39461857266623496
5215,0.5214999999999589,-0.9668039884282669,0.9646912004989392,-0.3946210184266374
5216,0.5215999999999589,-0.9666159454142463,0.9646834078494588,-0.3946234634164291
5217,0.5216999999999589,-0.9664223914272455,0.9648071489673447,-0.3946259076358898
5218,0.5217999999999589,-0.966223274703952,0.9649286399362159,-0.3946283510853044
5219,0.5218999999999588,-0.9660185433979049,0.9650478295905721,-0.39463079376497284
5220,0.5219999999999588,-0.9658081455832619,0.9651646663855505,-0.39463323567518704
5221,0.5220999999999588,-0.9655920292585801,0.9652790983994848,-0.3946356768162458
5222,0.5221999999999588,-0.965370142350614,0.9653910733365129,-0.39463811718844893
5223,0.5222999999999588,-0.965142432718123,0.965500538529232,-0.3946405567921031
5224,0.5223999999999588,-0.9649088481556934,0.9656074409414015,-0.39464299562752087
5225,0.5224999999999588,-0.9646693363975712,0.9657117271706916,-0.3946454336950132
5226,0.5225999999999588,-0.9644238451215045,0.96581334345148,-0.39464787099489773
5227,0.5226999999999588,-0.9643727336051511,0.9659122356576944,-0.3946503075275022
5228,0.5227999999999587,-0.9643718703256821,0.9660083493057009,-0.3946527432931542
5229,0.5228999999999587,-0.9643710087381455,0.9661016295572394,-0.39465517829218655
5230,0.5229999999999587,-0.9643701488604023,0.9661920212224031,-0.39465761252493203
5231,0.5230999999999587,-0.9643692907102954,0.9662794687626656,-0.3946600459917361
5232,0.5231999999999587,-0.9643684343056507,0.9663639162939522,-0.3946624786929484
5233,0.5232999999999587,-0.9643675796642762,0.9664453075897586,-0.3946649106289261
5234,0.5233999999999587,-0.9643667268039617,0.9665235860843127,-0.39466734180002
5235,0.5234999999999587,-0.9643658757424782,0.9665986948757848,-0.3946697722065928
5236,0.5235999999999587,-0.9643650264975778,0.9666705767295419,-0.3946722018490244
5237,0.5236999999999586,-0.9643641790869928,0.9667391740814493,-0.3946746307276845
5238,0.5237999999999586,-0.9643633335284356,0.9668044290412169,-0.39467705884295984
5239,0.5238999999999586,-0.9643624898395984,0.9668662833957936,-0.39467948619522536
5240,0.5239999999999586,-0.9643616480381522,0.9669246786128075,-0.3946819127848805
5241,0.5240999999999586,-0.9643608081417471,0.9669795558440528,-0.3946843386123286
5242,0.5241999999999586,-0.964359970168011,0.9670308559290259,-0.39468676367796507
5243,0.5242999999999586,-0.9643591341345499,0.9670785193985071,-0.3946891879822099
5244,0.5243999999999586,-0.9643583000589467,0.9671224864781923,-0.3946916115254707
5245,0.5244999999999586,-0.9643574679587618,0.9671626970923731,-0.3946940343081774
5246,0.5245999999999585,-0.9643566378515313,0.9671990908676651,-0.3946964563307517
5247,0.5246999999999585,-0.9643558097547673,0.9672316071367881,-0.39469887759363853
5248,0.5247999999999585,-0.9643805179873896,0.967260184942395,-0.3947012980972665
5249,0.5248999999999585,-0.9644596096745306,0.9672847630409527,-0.3947037178420943
5250,0.5249999999999585,-0.9645369885243015,0.9673052799066744,-0.3947061368285651
5251,0.5250999999999585,-0.9646126251066638,0.9673216737355045,-0.3947085550571439
5252,0.5251999999999585,-0.9646864897978403,0.9673338824491565,-0.394710972528296
5253,0.5252999999999585,-0.9647585527810449,0.9674054866724201,-0.39471338924248567
5254,0.5253999999999585,-0.9648287840472343,0.9675191886964873,-0.39471580520019883
5255,0.5254999999999584,-0.9648971533958797,0.9676293664598168,-0.39471822040190957
5256,0.5255999999999584,-0.9649636304357612,0.9677359448596251,-0.3947206348481156
5257,0.5256999999999584,-0.9650281845857818,0.9678388482991869,-0.3947230485393059
5258,0.5257999999999584,-0.9650907850758015,0.9679380006932523,-0.3947254614759808
5259,0.5258999999999584,-0.9651514009474932,0.9680333254735749,-0.3947278736586496
5260,0.5259999999999584,-0.9652100010552187,0.9681247455945549,-0.39473028508782115
5261,0.5260999999999584,-0.9652665540669251,0.9682121835389932,-0.394732695764015
5262,0.5261999999999584,-0.965321028465061,0.9682955613239622,-0.3947351056877517
5263,0.5262999999999584,-0.9653733925475143,0.9683748005067901,-0.3947375148595608
5264,0.5263999999999583,-0.9654236144285694,0.9684498221911629,-0.39473992327997487
5265,0.5264999999999583,-0.9654716620398837,0.9685205470333423,-0.394742330949533
5266,0.5265999999999583,-0.9655175031314859,0.9685868952485023,-0.39474473786877545
5267,0.5266999999999583,-0.965561105272793,0.968648786617184,-0.3947471440382618
5268,0.5267999999999583,-0.9656024358536478,0.9687061404918703,-0.39474954945853286
5269,0.5268999999999583,-0.9656414620853755,0.9687588758036806,-0.39475195413015096
5270,0.5269999999999583,-0.9656781510018606,0.9688069110691863,-0.39475435805368325
5271,0.5270999999999583,-0.9657124694606437,0.9688501643973493,-0.39475676122969217
5272,0.5271999999999583,-0.965744384144037,0.9688885534965811,-0.3947591636587529
5273,0.5272999999999582,-0.9657738615602599,0.968921995681926,-0.3947615653414381
5274,0.5273999999999582,-0.9658008680445943,0.9689504078823685,-0.3947639662783312
5275,0.5274999999999582,-0.9658253697605588,0.9689737066482632,-0.39476636647001917
5276,0.5275999999999582,-0.9658473327011018,0.9689918081588907,-0.3947687659170794
5277,0.5276999999999582,-0.9658667226898151,0.9690046282301387,-0.3947711646201153
5278,0.5277999999999582,-0.9658835053821659,0.9690120823223076,-0.3947735625797193
5279,0.5278999999999582,-0.9658976462667477,0.9690140855480432,-0.3947759597964872
5280,0.5279999999999582,-0.9659231134928407,0.9690105526803937,-0.39477835627102226
5281,0.5280999999999582,-0.9660063423963389,0.9690013981609953,-0.39478075200393276
5282,0.5281999999999581,-0.9660874801792237,0.9689865361083816,-0.3947831469958221
5283,0.5282999999999581,-0.9661664890901651,0.9689658803264224,-0.39478554124730403
5284,0.5283999999999581,-0.9662433311132619,0.9690038054463076,-0.3947879347589955
5285,0.5284999999999581,-0.9663179679689043,0.9690982592801806,-0.3947903275315062
5286,0.5285999999999581,-0.9663903611146648,0.9691892011809345,-0.3947927195654544
5287,0.5286999999999581,-0.9664604717462176,0.9692765645493272,-0.3947951108614688
5288,0.5287999999999581,-0.9665282607982862,0.9693602823833978,-0.3947975014201676
5289,0.5288999999999581,-0.9665936889456205,0.9694402872831978,-0.39479989124217474
5290,0.5289999999999581,-0.9666567166040019,0.9695165114556459,-0.39480228032811693
5291,0.529099999999958,-0.9667173039312782,0.9695888867195104,-0.39480466867862146
5292,0.529199999999958,-0.9667754108284266,0.9696573445105172,-0.39480705629431756
5293,0.529299999999958,-0.9668309969406467,0.9697218158865855,-0.3948094431758395
5294,0.529399999999958,-0.9668840216584832,0.9697822315331888,-0.3948118293238116
5295,0.529499999999958,-0.9669344441189769,0.9698385217688461,-0.39481421473887146
5296,0.529599999999958,-0.9669822232068466,0.9699178002463502,-0.3948165994216541
5297,0.529699999999958,-0.9670273175557006,0.9699994577217051,-0.39481898337278365
5298,0.529799999999958,-0.9670696855492776,0.9700770046675614,-0.39482136659290773
5299,0.529899999999958,-0.9671092853227192,0.9701503655040807,-0.39482374908264795
5300,0.529999999999958,-0.9671460747638715,0.9702194642364877,-0.3948261308426468
5301,0.5300999999999579,-0.9671800115146176,0.9702842244618278,-0.39482851187353424
5302,0.5301999999999579,-0.9672110529722423,0.9703445693758687,-0.39483089217594697
5303,0.5302999999999579,-0.9672391562908252,0.9704004217801482,-0.3948332717505184
5304,0.5303999999999579,-0.9672642783826684,0.9704517040891665,-0.39483565059788156
5305,0.5304999999999579,-0.967286375919752,0.9704983383377213,-0.39483802871866897
5306,0.5305999999999579,-0.9673054053352249,0.9705402461883837,-0.3948404061135127
5307,0.5306999999999579,-0.9673213228249251,0.9705773489391165,-0.3948427827830408
5308,0.5307999999999579,-0.9673340843489326,0.97060956753103,-0.39484515872788767
5309,0.5308999999999579,-0.9673436456331556,0.9706368225562757,-0.3948475339486783
5310,0.5309999999999578,-0.9673499621709484,0.9706590342660752,-0.3948499084460466
5311,0.5310999999999578,-0.9673529892247632,0.9706761225788841,-0.3948522822206078
5312,0.5311999999999578,-0.9673526818278341,0.9706880070886856,-0.39485465527299657
5313,0.5312999999999578,-0.9673489947858944,0.9706946070734154,-0.394857027603826
5314,0.5313999999999578,-0.9673418826789291,0.9706958415035122,-0.3948593992137327
5315,0.5314999999999578,-0.9673312998629598,0.9706916290505949,-0.3948617701033145
5316,0.5315999999999578,-0.9673172004718648,0.9706818880962605,-0.3948641402732014
5317,0.5316999999999578,-0.9672995384192324,0.9706665367410025,-0.3948665097240032
5318,0.5317999999999578,-0.9672782674002514,0.9706454928132454,-0.39486887845633606
5319,0.5318999999999577,-0.9672533408936336,0.9706186738784947,-0.39487124647081284
5320,0.5319999999999577,-0.9672247121635744,0.9705859972485961,-0.3948736137680306
5321,0.5320999999999577,-0.9671923342617471,0.9705473799911033,-0.3948759803486083
5322,0.5321999999999577,-0.9671561600293342,0.970502738938751,-0.3948783462131291
5323,0.5322999999999577,-0.9671161420990944,0.9704519906990285,-0.39488071136221364
5324,0.5323999999999577,-0.9670722328974659,0.970395051663851,-0.39488307579644627
5325,0.5324999999999577,-0.9670243846467075,0.9703318380193257,-0.39488543951642807
5326,0.5325999999999577,-0.9669725493670748,0.9702622657556089,-0.39488780252274325
5327,0.5326999999999577,-0.9670509382369585,0.9701862506768499,-0.3948901648159879
5328,0.5327999999999576,-0.9671446684461792,0.9701037084112165,-0.39489252639673994
5329,0.5328999999999576,-0.9672365274410605,0.9700145544210035,-0.39489488726558414
5330,0.5329999999999576,-0.9673264814508756,0.9699187040128125,-0.39489724742310167
5331,0.5330999999999576,-0.9674144964714154,0.9698160723478066,-0.3948996068698709
5332,0.5331999999999576,-0.9675005382655887,0.9697065744520301,-0.39490196560645785
5333,0.5332999999999576,-0.9675845723640515,0.9695901252267918,-0.39490432363343225
5334,0.5333999999999576,-0.9676665640658687,0.9694666394591087,-0.39490668095136744
5335,0.5334999999999576,-0.9677464784392042,0.9693360318322035,-0.3949090375608221
5336,0.5335999999999576,-0.9678242803220445,0.9691982169360517,-0.3949113934623549
5337,0.5336999999999575,-0.9678999343229518,0.969053109277977,-0.3949137486565202
5338,0.5337999999999575,-0.9679734048218522,0.968900623293287,-0.39491610314387227
5339,0.5338999999999575,-0.968044655970854,0.968740673355947,-0.39491845692497113
5340,0.5339999999999575,-0.9681136516950999,0.9685731737892873,-0.39492081000034535
5341,0.5340999999999575,-0.9681803556936543,0.9683980388767387,-0.3949231623705477
5342,0.5341999999999575,-0.9682447314404228,0.9682151828725931,-0.3949255140361141
5343,0.5342999999999575,-0.9683067421851062,0.9680245200127837,-0.3949278649975799
5344,0.5343999999999575,-0.9683663509541912,0.967825964525681,-0.39493021525548605
5345,0.5344999999999575,-0.968423520551975,0.9676194306429008,-0.3949325648103485
5346,0.5345999999999574,-0.9684782135616257,0.9674048326101181,-0.3949349136627058
5347,0.5346999999999574,-0.9685303923462798,0.9671820846978849,-0.39493726181307537
5348,0.5347999999999574,-0.9685800190501753,0.9669511012124462,-0.39493960926197547
5349,0.5348999999999574,-0.9686270555998233,0.9667117965065496,-0.3949419560099234
5350,0.5349999999999574,-0.968671463705215,0.9664640849902469,-0.3949443020574334
5351,0.5350999999999574,-0.9687132048610683,0.9662078811416792,-0.39494664740501384
5352,0.5351999999999574,-0.9687844472071885,0.9659430995178465,-0.3949489920531717
5353,0.5352999999999574,-0.9688581067383871,0.9656696547653535,-0.3949513360024072
5354,0.5353999999999574,-0.9689292847038624,0.9653874616311312,-0.3949536792532314
5355,0.5354999999999573,-0.9689979397080892,0.9650964349731271,-0.3949560218061357
5356,0.5355999999999573,-0.9690640300858699,0.9647964897709641,-0.39495836366161496
5357,0.5356999999999573,-0.9691275139035643,0.9644875411365598,-0.39496070482016205
5358,0.5357999999999573,-0.9691883489603678,0.9642597352189741,-0.39496304528226356
5359,0.5358999999999573,-0.9692464927896386,0.9642597565752892,-0.3949653850484078
5360,0.5359999999999573,-0.9693019026602736,0.9642597812824342,-0.394967724119084
5361,0.5360999999999573,-0.9693545355781337,0.9642598093316412,-0.394970062494768
5362,0.5361999999999573,-0.9694043482875181,0.9642598407139796,-0.39497240017593993
5363,0.5362999999999573,-0.9694512972726905,0.9642598754203531,-0.3949747371630791
5364,0.5363999999999572,-0.9694953387594542,0.9642599134414972,-0.3949770734566494
5365,0.5364999999999572,-0.9695364287167779,0.9642599547679772,-0.39497940905713536
5366,0.5365999999999572,-0.9695745228584745,0.9642599993901859,-0.39498174396499997
5367,0.5366999999999572,-0.9696095766449284,0.9642600472983414,-0.3949840781807156
5368,0.5367999999999572,-0.9696415452848769,0.9642600984824838,-0.39498641170473814
5369,0.5368999999999572,-0.9696703837372418,0.9642601529324745,-0.39498874453754446
5370,0.5369999999999572,-0.9696960467130141,0.9642602106379923,-0.3949910766795864
5371,0.5370999999999572,-0.9697184886771901,0.9642602715885324,-0.39499340813132533
5372,0.5371999999999572,-0.9697376638507604,0.9642603357734036,-0.3949957388932216
5373,0.5372999999999571,-0.9697535262127513,0.9642604031817263,-0.3949980689657329
5374,0.5373999999999571,-0.9697660295023188,0.9642860027689987,-0.39500039834931056
5375,0.5374999999999571,-0.9697751272208952,0.9643786336746953,-0.3950027270444118
5376,0.5375999999999571,-0.9697807726343888,0.9644690118238506,-0.39500505505148215
5377,0.5376999999999571,-0.969796741617497,0.9645570948694558,-0.39500738237098293
5378,0.5377999999999571,-0.9698508485161189,0.9646428402052362,-0.39500970900335597
5379,0.5378999999999571,-0.9699021860735291,0.9647262049679951,-0.3950120349490514
5380,0.5379999999999571,-0.9699507120542152,0.9648071460399986,-0.39501436020851693
5381,0.5380999999999571,-0.9699963839804474,0.9648856200513934,-0.3950166847821998
5382,0.538199999999957,-0.9700391591341232,0.9649615833826642,-0.39501900867054224
5383,0.538299999999957,-0.970078994558666,0.9650349921671247,-0.39502133187399585
5384,0.538399999999957,-0.9701158470609719,0.9651058022934447,-0.39502365439299664
5385,0.538499999999957,-0.9701496732134104,0.96517396940821,-0.3950259762279968
5386,0.538599999999957,-0.9701804293558732,0.9652394489185177,-0.39502829737943485
5387,0.538699999999957,-0.9702080715978756,0.9653021959946038,-0.3950306178477526
5388,0.538799999999957,-0.9702325558207077,0.9653621655725024,-0.39503293763339287
5389,0.538899999999957,-0.970253837679635,0.9654193123567373,-0.3950352567367954
5390,0.538999999999957,-0.9702718726061511,0.9654735908230448,-0.39503757515840593
5391,0.539099999999957,-0.9702866158102775,0.9655249552211266,-0.39503989289866503
5392,0.5391999999999569,-0.9702980222829151,0.9655733595774322,-0.39504220995800704
5393,0.5392999999999569,-0.9703060467982424,0.9656187576979713,-0.3950445263368807
5394,0.5393999999999569,-0.9703106439161656,0.9656783971082905,-0.395046842035727
5395,0.5394999999999569,-0.9703117679848139,0.9657710598071271,-0.39504915705498694
5396,0.5395999999999569,-0.9703093731430839,0.9658604826606428,-0.3950514713950947
5397,0.5396999999999569,-0.9703034133232317,0.9659466025257749,-0.39505378505650074
5398,0.5397999999999569,-0.9702938422535111,0.9660293558912788,-0.39505609803963987
5399,0.5398999999999569,-0.9702806134608595,0.9661086788823947,-0.39505841034495437
5400,0.5399999999999568,-0.9702636802736274,0.9661845072655764,-0.3950607219728939
5401,0.5400999999999568,-0.9702429958243557,0.9662567764532818,-0.3950630329238977
5402,0.5401999999999568,-0.9702185130525954,0.9663254215088252,-0.39506534319840825
5403,0.5402999999999568,-0.970190184707773,0.9663903771512902,-0.3950676527968652
5404,0.5403999999999568,-0.9701579633520977,0.9664515777605024,-0.39506996171972125
5405,0.5404999999999568,-0.9701218013635126,0.9665089573820621,-0.3950722699674138
5406,0.5405999999999568,-0.9700816509386867,0.9665624497324364,-0.39507457754038894
5407,0.5406999999999568,-0.9700374640960494,0.9666119882041099,-0.39507688443909567
5408,0.5407999999999568,-0.9699891926788631,0.9666575058707928,-0.39507919066397523
5409,0.5408999999999567,-0.969936788358338,0.9666989354926877,-0.39508149621548416
5410,0.5409999999999567,-0.9698802026367842,0.9667362095218129,-0.3950838010940601
5411,0.5410999999999567,-0.9698193868508017,0.9667692601073836,-0.39508610530015875
5412,0.5411999999999567,-0.969754292174508,0.9667980191012486,-0.3950884088342239
5413,0.5412999999999567,-0.9696848696228019,0.9668224180633832,-0.3950907116967034
5414,0.5413999999999567,-0.9696110700546614,0.9668423882674382,-0.395093013888056
5415,0.5414999999999567,-0.9695328441764784,0.9668578607063448,-0.39509531540873166
5416,0.5415999999999567,-0.9694501425454242,0.966868766097973,-0.3950976162591787
5417,0.5416999999999567,-0.9693629155728484,0.9668750348908465,-0.39509991643985104
5418,0.5417999999999566,-0.9692711135277107,0.9668765972699108,-0.395102215951203
5419,0.5418999999999566,-0.9691746865400401,0.9668733831623566,-0.39510451479368475
5420,0.5419999999999566,-0.9690735846044273,0.9668653222434965,-0.39510681296775246
5421,0.5420999999999566,-0.9689677575835421,0.9668523439426951,-0.39510911047386776
5422,0.5421999999999566,-0.9688571552116807,0.9668343774493543,-0.39511140731248656
5423,0.5422999999999566,-0.9687417270983381,0.9668113517189489,-0.39511370348405217
5424,0.5423999999999566,-0.968621422731806,0.9667831954791195,-0.39511599898903743
5425,0.5424999999999566,-0.968496191482796,0.9667498372358139,-0.3951182938278952
5426,0.5425999999999566,-0.9683659826080844,0.9667112052794844,-0.39512058800108524
5427,0.5426999999999566,-0.9682307452541801,0.9666672276913367,-0.39512288150906094
5428,0.5427999999999565,-0.9680904284610138,0.9666178323496311,-0.39512517435229244
5429,0.5428999999999565,-0.9679449811656466,0.9665629469360355,-0.39512746653123265
5430,0.5429999999999565,-0.9677943522059976,0.9665024989420321,-0.39512975804634043
5431,0.5430999999999565,-0.9676384903245898,0.9664364156753745,-0.3951320488980827
5432,0.5431999999999565,-0.9674773441723121,0.9663646242665977,-0.3951343390869188
5433,0.5432999999999565,-0.9673108623121975,0.9662870516755795,-0.3951366286133135
5434,0.5433999999999565,-0.967138993223216,0.9662036246981535,-0.3951389174777208
5435,0.5434999999999565,-0.96696168530408,0.9662096179859206,-0.39514120568061356
5436,0.5435999999999565,-0.9667788868770641,0.9663388901506199,-0.3951434932224467
5437,0.5436999999999564,-0.9665905461918345,0.96646604107837,-0.3951457801036888
5438,0.5437999999999564,-0.9663966114292891,0.9665910241725922,-0.3951480663247907
5439,0.5438999999999564,-0.9661970307054087,0.966713792510904,-0.39515035188622477
5440,0.5439999999999564,-0.9659917520751138,0.9668342988470127,-0.39515263678846035
5441,0.5440999999999564,-0.9657807235361313,0.9669524956126634,-0.39515492103195
5442,0.5441999999999564,-0.9655638930328654,0.9670683349196366,-0.3951572046171559
5443,0.5442999999999564,-0.9653412084602757,0.9671817685618007,-0.3951594875445434
5444,0.5443999999999564,-0.9651126176677581,0.9672927480172179,-0.3951617698145732
5445,0.5444999999999564,-0.964878068463031,0.9674012244503036,-0.39516405142771105
5446,0.5445999999999563,-0.9646375086160222,0.967507148714045,-0.3951663323844105
5447,0.5446999999999563,-0.9643908858627578,0.967610471352272,-0.39516861268513825
5448,0.5447999999999563,-0.964366996173997,0.9677111426019894,-0.3951708923303538
5449,0.5448999999999563,-0.9644291815594047,0.9678091123957665,-0.39517317132051977
5450,0.5449999999999563,-0.9644890165362796,0.9679043303641842,-0.39517544965608764
5451,0.5450999999999563,-0.9645464613277577,0.9679967458383459,-0.3951777273375151
5452,0.5451999999999563,-0.9646014758917086,0.9680863078524469,-0.3951800043652701
5453,0.5452999999999563,-0.9646540199219822,0.9681888990289187,-0.3951822807398022
5454,0.5453999999999563,-0.9647040528496948,0.9682921755873581,-0.3951845564615626
5455,0.5454999999999562,-0.9647515338445545,0.9683923012976938,-0.39518683153101136
5456,0.5455999999999562,-0.9647964218162244,0.9684892154464151,-0.3951891059486004
5457,0.5456999999999562,-0.9648386754157268,0.9685828569581194,-0.3951913797147824
5458,0.5457999999999562,-0.964878253036884,0.9686731643993961,-0.39519365283001057
5459,0.5458999999999562,-0.9649151128178005,0.9687600759827983,-0.39519592529472747
5460,0.5459999999999562,-0.9649492126423812,0.9688435295709037,-0.3951981971093849
5461,0.5460999999999562,-0.9649805101418919,0.9689234626804653,-0.3952004682744336
5462,0.5461999999999562,-0.965008962696556,0.9689998124866528,-0.3952027387903144
5463,0.5462999999999562,-0.9650345274371916,0.9690725158273844,-0.3952050086574728
5464,0.5463999999999561,-0.9650571612468871,0.9691415092077493,-0.3952072778763473
5465,0.5464999999999561,-0.9650768207627148,0.9692067288045236,-0.39520954644738265
5466,0.5465999999999561,-0.9650934623774847,0.9692681104707767,-0.3952118143710097
5467,0.5466999999999561,-0.9651070422415358,0.9693255897405701,-0.3952140816476741
5468,0.5467999999999561,-0.9651175162645668,0.9693791018337516,-0.3952163482778016
5469,0.5468999999999561,-0.9651248401175043,0.969428581660838,-0.39521861426183225
5470,0.5469999999999561,-0.9651289692344114,0.969473963827995,-0.3952208796001913
5471,0.5470999999999561,-0.9651298588144321,0.969515182642108,-0.39522314429331346
5472,0.547199999999956,-0.965127463823776,0.9695521721159474,-0.39522540834161646
5473,0.547299999999956,-0.9651217389977408,0.9695848659734256,-0.3952276717455271
5474,0.547399999999956,-0.9651126388427723,0.96961319765495,-0.39522993450546756
5475,0.547499999999956,-0.9651001176385625,0.9696371003228657,-0.39523219662185727
5476,0.547599999999956,-0.9650841294401865,0.9696565068669932,-0.3952344580951154
5477,0.547699999999956,-0.9650646280802759,0.9696713499102594,-0.39523671892564816
5478,0.547799999999956,-0.9650415671712305,0.9696815618144177,-0.3952389791138742
5479,0.547899999999956,-0.9650149001074672,0.9696870746858637,-0.39524123866020316
5480,0.547999999999956,-0.9649845800677069,0.9696878203815397,-0.3952434975650359
5481,0.548099999999956,-0.9649505600172982,0.9697150213441212,-0.3952457558287806
5482,0.548199999999956,-0.9649127927105768,0.9697895113772965,-0.39524801345183624
5483,0.5482999999999559,-0.9648712306932651,0.969860465448539,-0.3952502704345999
5484,0.5483999999999559,-0.9648258263049051,0.9699278237655463,-0.3952525267774708
5485,0.5484999999999559,-0.9647765316813298,0.9699915262369091,-0.395254782480838
5486,0.5485999999999559,-0.9647232987571713,0.9700515124767797,-0.39525703754509656
5487,0.5486999999999559,-0.9646660792684032,0.9701077218096325,-0.39525929197062437
5488,0.5487999999999559,-0.9646048247549216,0.9701600932751187,-0.395261545757811
5489,0.5488999999999559,-0.9645394865631605,0.970208565633012,-0.3952637989070415
5490,0.5489999999999559,-0.9644700158487425,0.9702530773682456,-0.3952660514186893
5491,0.5490999999999558,-0.9643963635791668,0.9702935666960399,-0.39526830329312235
5492,0.5491999999999558,-0.9643184805365312,0.9703299715671193,-0.3952705545307224
5493,0.5492999999999558,-0.9642515071020263,0.9703622296730172,-0.3952728051318606
5494,0.5493999999999558,-0.9642516227916406,0.9703902784514675,-0.3952750550968941
5495,0.5494999999999558,-0.9642517438273199,0.9704140550918838,-0.3952773044261909
5496,0.5495999999999558,-0.9642518702189649,0.970433496540921,-0.39527955312010354
5497,0.5496999999999558,-0.9642520019764144,0.9704485395081217,-0.39528180117899747
5498,0.5497999999999558,-0.9642521391094453,0.9704591204716437,-0.39528404860322347
5499,0.5498999999999558,-0.9642522816277711,0.9704651756840678,-0.39528629539313254
5500,0.5499999999999557,-0.9642524295410418,0.9704666411782845,-0.3952885415490663
5501,0.5500999999999557,-0.9642525828588425,0.9704634527734575,-0.39529078707137605
5502,0.5501999999999557,-0.9642527415906933,0.9704555460810625,-0.3952930319603979
5503,0.5502999999999557,-0.9643067776106317,0.9704428565109992,-0.3952952762164745
5504,0.5503999999999557,-0.9644218174872102,0.970425319277775,-0.3952975198399343
5505,0.5504999999999557,-0.9645355526907311,0.9704028694067585,-0.39529976283111595
5506,0.5505999999999557,-0.9646479552564304,0.9703754417404997,-0.39530200519034275
5507,0.5506999999999557,-0.9647589970101161,0.9703429709451171,-0.39530424691794
5508,0.5507999999999557,-0.9648686495685417,0.9703053915167462,-0.39530648801423957
5509,0.5508999999999556,-0.9649768843397966,0.9702626377880511,-0.39530872847955467
5510,0.5509999999999556,-0.9650836725237126,0.9702146439347934,-0.3953109683142009
5511,0.5510999999999556,-0.9651889851122871,0.9701613439824585,-0.3953132075184903
5512,0.5511999999999556,-0.9652927928901214,0.9701026718129355,-0.3953154460927375
5513,0.5512999999999556,-0.9653950664348767,0.97003856117125,-0.3953176840372527
5514,0.5513999999999556,-0.965495776117746,0.9699689456723444,-0.39531992135233657
5515,0.5514999999999556,-0.9655948921039431,0.9698937588079064,-0.39532215803829307
5516,0.5515999999999556,-0.9656923843532087,0.9698129339532422,-0.39532439409542713
5517,0.5516999999999556,-0.9657882226203331,0.9697264043741893,-0.39532662952402614
5518,0.5517999999999555,-0.9658823764556971,0.969634103234071,-0.39532886432438935
5519,0.5518999999999555,-0.9659748152058284,0.9695359636006854,-0.3953310984968136
5520,0.5519999999999555,-0.9660655080139792,0.9694319184533295,-0.3953333320415724
5521,0.5520999999999555,-0.9661544238207178,0.9693219006898546,-0.39533556495897554
5522,0.5521999999999555,-0.9662415313645412,0.9692058431337478,-0.3953377972492892
5523,0.5522999999999555,-0.9663267991825042,0.969083678541243,-0.39534002891279824
5524,0.5523999999999555,-0.9664101956108684,0.968955339608453,-0.395342259949789
5525,0.5524999999999555,-0.9664916887857693,0.9688207589785207,-0.3953444903605345
5526,0.5525999999999555,-0.9665712466439027,0.9686798692487909,-0.395346720145307
5527,0.5526999999999554,-0.9666488369232298,0.9685326029779947,-0.3953489493043797
5528,0.5527999999999554,-0.9667244271637028,0.9683788926934469,-0.395351177838028
5529,0.5528999999999554,-0.9668178782378571,0.9682186708982538,-0.39535340574651906
5530,0.5529999999999554,-0.9669111742638641,0.9680518700785256,-0.39535563303011567
5531,0.5530999999999554,-0.9670023396253008,0.9678784227105957,-0.39535785968908965
5532,0.5531999999999554,-0.9670913347445329,0.9676982612682389,-0.395360085723698
5533,0.5532999999999554,-0.9671781197644148,0.9675113182298907,-0.3953623111342026
5534,0.5533999999999554,-0.9672626545491708,0.9673175260858611,-0.39536453592086035
5535,0.5534999999999554,-0.9673448986853117,0.9671168173455439,-0.39536676008393623
5536,0.5535999999999554,-0.967424811482588,0.9669091245446146,-0.3953689836236827
5537,0.5536999999999553,-0.9675023519749794,0.9666943802522201,-0.39537120654035574
5538,0.5537999999999553,-0.9675774789217225,0.9664725170781516,-0.3953734288342098
5539,0.5538999999999553,-0.9676501508083754,0.9662434676800041,-0.3953756505054936
5540,0.5539999999999553,-0.9677203258479202,0.9660071647703149,-0.39537787155446136
5541,0.5540999999999553,-0.9677879619819052,0.9657635411236828,-0.3953800919813596
5542,0.5541999999999553,-0.967853016881625,0.9655125295838638,-0.3953823117864441
5543,0.5542999999999553,-0.9679154479493411,0.9652540630708414,-0.39538453096995396
5544,0.5543999999999553,-0.9679752123195421,0.9649880745878691,-0.39538674953213826
5545,0.5544999999999553,-0.9680322668602445,0.9647144972284842,-0.3953889674732475
5546,0.5545999999999552,-0.9680865681743346,0.96443326418349,-0.39539118479352386
5547,0.5546999999999552,-0.9681380726009514,0.9643092808738725,-0.3953934014932146
5548,0.5547999999999552,-0.9681867362169128,0.9643235331964778,-0.39539561757255914
5549,0.5548999999999552,-0.9682325148381817,0.9643339298765198,-0.39539783303180354
5550,0.5549999999999552,-0.9682753640213785,0.9643404141444994,-0.3954000478711899
5551,0.5550999999999552,-0.9683152390653331,0.9643429290048048,-0.39540226209095986
5552,0.5551999999999552,-0.9683520950126839,0.9643414172402113,-0.39540447569136394
5553,0.5552999999999552,-0.9683858866515196,0.9643358214164321,-0.3954066886726377
5554,0.5553999999999552,-0.9684165685170653,0.9643618185776891,-0.39540890103502296
5555,0.5554999999999551,-0.968444094893415,0.9643868342621359,-0.39541111277876395
5556,0.5555999999999551,-0.9684684198153092,0.9644091211204321,-0.39541332390410017
5557,0.5556999999999551,-0.9684894970699581,0.9644286426906377,-0.3954155344112758
5558,0.5557999999999551,-0.9685072801989122,0.9644453623683016,-0.3954177443005368
5559,0.5558999999999551,-0.9685217224999783,0.9644592434086058,-0.39541995357212045
5560,0.5559999999999551,-0.9685327770291854,0.9644702489285345,-0.395422162226274
5561,0.5560999999999551,-0.9685403966027952,0.964478341909064,-0.39542437026323685
5562,0.5561999999999551,-0.9685445337993634,0.964483485197375,-0.39542657768325506
5563,0.556299999999955,-0.9685451409618481,0.9644856415090851,-0.39542878448657415
5564,0.556399999999955,-0.9685421701997668,0.9644847734305032,-0.39543099067344106
5565,0.556499999999955,-0.9685355733914038,0.9644808434209037,-0.39543319624410006
5566,0.556599999999955,-0.9685253021860668,0.9644738138148186,-0.3954354011987974
5567,0.556699999999955,-0.9685113080063924,0.9644636468243513,-0.39543760553777435
5568,0.556799999999955,-0.9684935420507036,0.9644503045415074,-0.3954398092612928
5569,0.556899999999955,-0.9684719552954163,0.9644337489405425,-0.3954420123695921
5570,0.556999999999955,-0.9684464984974978,0.9644139418803297,-0.39544421486292886
5571,0.557099999999955,-0.9684171221969747,0.9643908451067424,-0.39544641674154757
5572,0.557199999999955,-0.9683837767194956,0.9643644202550536,-0.39544861800570724
5573,0.5572999999999549,-0.9683464121789407,0.9643346288523519,-0.3954508186556575
5574,0.5573999999999549,-0.96837072854832,0.9643096678199276,-0.3954530186916552
5575,0.5574999999999549,-0.968465336771007,0.96430987319142,-0.3954552181139525
5576,0.5575999999999549,-0.9685577573489277,0.9643100753164129,-0.3954574169228141
5577,0.5576999999999549,-0.9686479506470216,0.9643102741402162,-0.3954596151184994
5578,0.5577999999999549,-0.9687358767567262,0.9643104696078301,-0.3954618127012631
5579,0.5578999999999549,-0.9688214954971422,0.9643106616639435,-0.3954640096713695
5580,0.5579999999999549,-0.9689047664162536,0.9643108502529333,-0.39546620602908167
5581,0.5580999999999549,-0.9689856487921955,0.9643110353188633,-0.39546840177466164
5582,0.5581999999999548,-0.9690641016345782,0.9643112168054835,-0.3954705969083833
5583,0.5582999999999548,-0.9691400836858618,0.9643113946562296,-0.3954727914305054
5584,0.5583999999999548,-0.9692135534227843,0.9643115688142215,-0.3954749853413094
5585,0.5584999999999548,-0.9692844690578429,0.9643117392222635,-0.3954771786410623
5586,0.5585999999999548,-0.9693527885408308,0.9643119058228434,-0.395479371330029
5587,0.5586999999999548,-0.9694184695604251,0.9643120685581311,-0.3954815634084957
5588,0.5587999999999548,-0.9694814695458316,0.964312227369979,-0.3954837548767316
5589,0.5588999999999548,-0.9695417456684824,0.9643123821999215,-0.39548594573502105
5590,0.5589999999999548,-0.9695992548437895,0.9643125329891736,-0.3954881359836401
5591,0.5590999999999547,-0.969653953732952,0.9643126796786318,-0.39549032562287356
5592,0.5591999999999547,-0.9697057987448199,0.9643128222088722,-0.39549251465300306
5593,0.5592999999999547,-0.9697547460378118,0.9643129605201514,-0.3954947030743176
5594,0.5593999999999547,-0.9698007515218883,0.9644295043693811,-0.3954968908871009
5595,0.5594999999999547,-0.9698437708605815,0.9645666912846391,-0.39549907809164625
5596,0.5595999999999547,-0.9698837594730788,0.964702028920364,-0.39550126468824226
5597,0.5596999999999547,-0.9699206725363625,0.9648354727767284,-0.3955034506771848
5598,0.5597999999999547,-0.9699544649874053,0.9649669780283099,-0.39550563605876704
5599,0.5598999999999547,-0.969985091525421,0.9650964995261504,-0.3955078208332846
5600,0.5599999999999546,-0.9700125066141689,0.9652239917998576,-0.39551000500104033
5601,0.5600999999999546,-0.970036664484317,0.965349409059747,-0.3955121885623332
5602,0.5601999999999546,-0.970057519135856,0.9654727051990263,-0.39551437151746194
5603,0.5602999999999546,-0.9700750243405711,0.9655938337960204,-0.39551655386673906
5604,0.5603999999999546,-0.9700891336445672,0.9657127481164399,-0.3955187356104635
5605,0.5604999999999546,-0.970099800370849,0.9658294011156886,-0.39552091674894835
5606,0.5605999999999546,-0.9701069776219547,0.9659437454412146,-0.3955230972824987
5607,0.5606999999999546,-0.9701106182826449,0.9660557334349025,-0.3955252772114308
5608,0.5607999999999546,-0.9701106750226424,0.9661653171355072,-0.3955274565360541
5609,0.5608999999999545,-0.9701071002994283,0.9662724482811302,-0.3955296352566852
5610,0.5609999999999545,-0.9700998463610889,0.966377078311737,-0.39553181337364307
5611,0.5610999999999545,-0.9700888652492152,0.9664791583717178,-0.3955339908872462
5612,0.5611999999999545,-0.9700741088018545,0.9665786393124896,-0.3955361677978068
5613,0.5612999999999545,-0.9700555286565139,0.9666754716951402,-0.39553834410565775
5614,0.5613999999999545,-0.9700330762532134,0.9667696057931169,-0.39554051981111654
5615,0.5614999999999545,-0.9700067028375908,0.9668609915949559,-0.39554269491450694
5616,0.5615999999999545,-0.9699763594640552,0.9669495788070549,-0.3955448694161621
5617,0.5616999999999545,-0.9699419969989903,0.9670353168564899,-0.3955470433164078
5618,0.5617999999999544,-0.9699035661240056,0.9671181548938748,-0.3955492166155654
5619,0.5618999999999544,-0.9698610173392362,0.9671980417962635,-0.39555138931397543
5620,0.5619999999999544,-0.969814300966689,0.9672749261700978,-0.39555356141196446
5621,0.5620999999999544,-0.9697633671536354,0.9673487563541976,-0.39555573290986784
5622,0.5621999999999544,-0.9697081658760501,0.9674194804227964,-0.3955579038080233
5623,0.5622999999999544,-0.9696486469420942,0.9674870461886202,-0.395560074106763
5624,0.5623999999999544,-0.9695847599956428,0.9675514012060131,-0.39556224380642907
5625,0.5624999999999544,-0.969516454519855,0.9676124927741053,-0.39556441290735556
5626,0.5625999999999544,-0.9694436798407872,0.9676702679400289,-0.3955665814098848
5627,0.5626999999999543,-0.9693663851310471,0.9677246735021774,-0.3955687493143591
5628,0.5627999999999543,-0.9692845194134891,0.9677756560135125,-0.39557091662111216
5629,0.5628999999999543,-0.969198031564948,0.9678231617849157,-0.3955730833304938
5630,0.5629999999999543,-0.9691068703200121,0.9678671368885874,-0.39557524944284733
5631,0.5630999999999543,-0.9690109842748342,0.9679075271614923,-0.3955774149585195
5632,0.5631999999999543,-0.9689103218909794,0.9679442782088512,-0.3955795798778498
5633,0.5632999999999543,-0.9688048314993066,0.9679773354076809,-0.39558174420119147
5634,0.5633999999999543,-0.9686944613038878,0.9680066439103818,-0.3955839079288857
5635,0.5634999999999543,-0.9685791593859581,0.9680321486483715,-0.39558607106127985
5636,0.5635999999999542,-0.9684588737078994,0.9680537943357688,-0.3955882335987249
5637,0.5636999999999542,-0.9683335521172561,0.9680715254731249,-0.3955903955415723
5638,0.5637999999999542,-0.9682031423507799,0.9680852863512028,-0.39559255689016465
5639,0.5638999999999542,-0.9680675920385037,0.9680950210548065,-0.39559471764486004
5640,0.5639999999999542,-0.9679268487078452,0.9681006734666586,-0.3955968778060007
5641,0.5640999999999542,-0.9677808597877353,0.9681021872713278,-0.39559903737394686
5642,0.5641999999999542,-0.9676295726127743,0.9680995059592046,-0.39560119634903773
5643,0.5642999999999542,-0.9674729344274103,0.9680925728305292,-0.3956033547316321
5644,0.5643999999999542,-0.9673108923901442,0.9680813309994665,-0.3956055125220808
5645,0.5644999999999541,-0.9671433935777534,0.9680828826470934,-0.3956076697207356
5646,0.5645999999999541,-0.9669703849895399,0.968109038890734,-0.39560982632794256
5647,0.5646999999999541,-0.9667918135515956,0.9681319612531367,-0.39561198234406336
5648,0.5647999999999541,-0.9666076261210891,0.9681516065116467,-0.39561413776944676
5649,0.5648999999999541,-0.9664177694905671,0.9681679312826553,-0.3956162926044364
5650,0.5649999999999541,-0.9662221903922745,0.9681808920240328,-0.395618446849391
5651,0.5650999999999541,-0.9660208355024893,0.9681904450375989,-0.395620600504664
5652,0.5651999999999541,-0.9658136514458702,0.9681965464716317,-0.3956227535705999
5653,0.5652999999999541,-0.9656005847998188,0.968199152323416,-0.39562490604756007
5654,0.565399999999954,-0.9653815820988529,0.9681982184418313,-0.39562705793588065
5655,0.565499999999954,-0.9651565898389899,0.9681937005299783,-0.3956292092359271
5656,0.565599999999954,-0.9649255544821399,0.9681855541478471,-0.3956313599480372
5657,0.565699999999954,-0.9646884224605082,0.9681774585853584,-0.3956335100725713
5658,0.565799999999954,-0.964445140181003,0.9682804031230718,-0.39563565960987357
5659,0.565899999999954,-0.9643491122402544,0.9683807553781139,-0.39563780856029573
5660,0.565999999999954,-0.9643501963660654,0.9684784677432678,-0.39563995692418125
5661,0.566099999999954,-0.964351286493785,0.968573492336693,-0.3956421047018778
5662,0.566199999999954,-0.9643523826215854,0.9686657810045968,-0.3956442518937387
5663,0.566299999999954,-0.9643534847475564,0.9687552853239737,-0.39564639850010125
5664,0.5663999999999539,-0.9643545928697049,0.9688419566054082,-0.3956485445213216
5665,0.5664999999999539,-0.9643557069859539,0.9689257458959436,-0.39565068995773583
5666,0.5665999999999539,-0.9643568270941411,0.969006603982017,-0.3956528348096984
5667,0.5666999999999539,-0.9643579531920184,0.9690844813924598,-0.3956549790775418
5668,0.5667999999999539,-0.9643590852772518,0.9691593284015643,-0.39565712276161275
5669,0.5668999999999539,-0.9643602233474189,0.9692310950322167,-0.3956592658622516
5670,0.5669999999999539,-0.9643613674000088,0.9692997310590956,-0.395661408379809
5671,0.5670999999999539,-0.9643625174324214,0.9693651860119384,-0.3956635503146117
5672,0.5671999999999539,-0.9643636734419659,0.9694274091788715,-0.39566569166700616
5673,0.5672999999999538,-0.9643648354258604,0.9694863496098091,-0.3956678324373287
5674,0.5673999999999538,-0.96436600338123,0.9695419561199162,-0.39566997262592035
5675,0.5674999999999538,-0.9643671773051071,0.9695941772931391,-0.3956721122331079
5676,0.5675999999999538,-0.9643683571944297,0.9696429614857999,-0.3956742512592441
5677,0.5676999999999538,-0.9643695430460403,0.9696882568302582,-0.3956763897046418
5678,0.5677999999999538,-0.9643707348566851,0.9697300112386362,-0.3956785275696496
5679,0.5678999999999538,-0.9643719326230134,0.9697681724066107,-0.39568066485459397
5680,0.5679999999999538,-0.9643731363415761,0.9698026878172674,-0.39568280155980984
5681,0.5680999999999538,-0.9643743460088248,0.9698335047450214,-0.3956849376856184
5682,0.5681999999999537,-0.964375561621111,0.969860570259599,-0.3956870732323566
5683,0.5682999999999537,-0.9643767831746852,0.969883831230085,-0.39568920820035647
5684,0.5683999999999537,-0.9643780106656956,0.9699032343290304,-0.39569134258993616
5685,0.5684999999999537,-0.9643792440901873,0.9699187260366225,-0.3956934764014221
5686,0.5685999999999537,-0.9643804834441011,0.9699302526449181,-0.3956956096351433
5687,0.5686999999999537,-0.9643817287232733,0.9699377602621336,-0.3956977422914296
5688,0.5687999999999537,-0.9643829799234337,0.9699411948169986,-0.39569987437058685
5689,0.5688999999999537,-0.9643842370402052,0.9699405020631653,-0.3957020058729497
5690,0.5689999999999537,-0.9643855000691027,0.9699510725522134,-0.3957041367988302
5691,0.5690999999999536,-0.9643867690055322,0.9699616009855101,-0.39570626714856255
5692,0.5691999999999536,-0.964474373455567,0.96996831243153,-0.39570839692244875
5693,0.5692999999999536,-0.964575930523399,0.9699711569553504,-0.39571052612081603
5694,0.5693999999999536,-0.9646756342433015,0.9699700844654388,-0.39571265474397854
5695,0.5694999999999536,-0.9647734472300643,0.9699650447176948,-0.395714782792251
5696,0.5695999999999536,-0.9648693318233842,0.9699559873195429,-0.3957169102659465
5697,0.5696999999999536,-0.9649632500889448,0.9699428617340724,-0.3957190371653845
5698,0.5697999999999536,-0.965055163819531,0.9699256172842268,-0.3957211634908696
5699,0.5698999999999536,-0.9651450345361763,0.9699042031570383,-0.39572328924271766
5700,0.5699999999999535,-0.9652328234893428,0.9698785684079084,-0.395725414421243
5701,0.5700999999999535,-0.9653184916601364,0.9698486619649328,-0.39572753902674906
5702,0.5701999999999535,-0.9654019997615536,0.9698144326332687,-0.39572966305954144
5703,0.5702999999999535,-0.9654833082397625,0.9697758290995445,-0.39573178651994234
5704,0.5703999999999535,-0.9655623772754168,0.9697327999363092,-0.395733909408255
5705,0.5704999999999535,-0.965639166785003,0.969685293606522,-0.39573603172477784
5706,0.5705999999999535,-0.9657136364222196,0.9696332584680778,-0.3957381534698217
5707,0.5706999999999535,-0.9657857455793917,0.9695766427783711,-0.3957402746436946
5708,0.5707999999999535,-0.9658554533889158,0.9695153946988933,-0.39574239524669597
5709,0.5708999999999534,-0.9659227187247397,0.9694494622998635,-0.39574451527913335
5710,0.5709999999999534,-0.9659875002038738,0.9693787935648926,-0.39574663474131255
5711,0.5710999999999534,-0.9660497561879363,0.9693033363956763,-0.3957487536335272
5712,0.5711999999999534,-0.9661094447847303,0.9692230386167169,-0.3957508719560912
5713,0.5712999999999534,-0.9661665238498536,0.9691378479800735,-0.3957529897093029
5714,0.5713999999999534,-0.9662209509883424,0.9690477121701381,-0.3957551068934564
5715,0.5714999999999534,-0.9662726835563465,0.9689525788084336,-0.39575722350886094
5716,0.5715999999999534,-0.9663216786628368,0.968852395458437,-0.3957593395558133
5717,0.5716999999999534,-0.9663678931713472,0.9687471096304221,-0.3957614550346191
5718,0.5717999999999533,-0.9664112837017464,0.9686366687863207,-0.39576356994557527
5719,0.5718999999999533,-0.9664518066320451,0.9685210203446035,-0.3957656842889804
5720,0.5719999999999533,-0.9664894181002334,0.9684001116851745,-0.3957677980651348
5721,0.5720999999999533,-0.9665240740061521,0.968273890154281,-0.395769911274341
5722,0.5721999999999533,-0.9665557300133957,0.9681423030694358,-0.39577202391689903
5723,0.5722999999999533,-0.9665843415512485,0.9680052977243507,-0.39577413599310135
5724,0.5723999999999533,-0.9666098638166527,0.967862821393877,-0.3957762475032576
5725,0.5724999999999533,-0.9666322517762096,0.9677148213389564,-0.3957783584476588
5726,0.5725999999999533,-0.9666514601682122,0.9675612448115753,-0.39578046882660645
5727,0.5726999999999532,-0.9666674435047113,0.9674020390597251,-0.3957825786404061
5728,0.5727999999999532,-0.9666801560736142,0.9672371513323622,-0.3957846878893586
5729,0.5728999999999532,-0.9666895519408151,0.9670665288843712,-0.3957867965737544
5730,0.5729999999999532,-0.9666955849523581,0.9668901189815258,-0.3957889046939073
5731,0.5730999999999532,-0.9666982087366341,0.9667078689054477,-0.3957910122501054
5732,0.5731999999999532,-0.9666973767066088,0.9665197259585605,-0.39579311924265725
5733,0.5732999999999532,-0.9666930420620835,0.966325637469038,-0.39579522567187136
5734,0.5733999999999532,-0.9666851577919896,0.966125550795745,-0.395797331538035
5735,0.5734999999999532,-0.9666736766767149,0.9659194133331699,-0.39579943684146646
5736,0.5735999999999531,-0.9666585512904631,0.9657071725163445,-0.39580154158245884
5737,0.5736999999999531,-0.9666397340036448,0.9654887758257537,-0.39580364576132415
5738,0.5737999999999531,-0.9666171769853042,0.9652641707922304,-0.39580574937836294
5739,0.5738999999999531,-0.9666317498858491,0.9650333050018355,-0.3958078524338821
5740,0.5739999999999531,-0.9666506356985124,0.9647961261007215,-0.3958099549281916
5741,0.5740999999999531,-0.9666669353560049,0.964552581799977,-0.3958120568615954
5742,0.5741999999999531,-0.9666806166030091,0.9643026198804537,-0.3958141582344066
5743,0.5742999999999531,-0.9666916470550505,0.9642447102445413,-0.395816259046929
5744,0.5743999999999531,-0.9666999941997616,0.9642433405590648,-0.39581835929947384
5745,0.574499999999953,-0.9667056253981586,0.9642419538426189,-0.39582045899235696
5746,0.574599999999953,-0.9667085078859329,0.9642405499835144,-0.39582255812589096
5747,0.574699999999953,-0.966708608774756,0.9642391288696243,-0.3958246567003822
5748,0.574799999999953,-0.9667058950535995,0.9642376903883823,-0.3958267547161528
5749,0.574899999999953,-0.9667003335900695,0.9642362344267815,-0.3958288521735156
5750,0.574999999999953,-0.9666918911317545,0.9642347608713729,-0.39583094907279476
5751,0.575099999999953,-0.9666805343075879,0.9642332696082642,-0.3958330454143018
5752,0.575199999999953,-0.966666229629228,0.9642317605231175,-0.39583514119835295
5753,0.575299999999953,-0.9666489434924482,0.9642302335011493,-0.395837236425283
5754,0.575399999999953,-0.9666286421785467,0.9642286884271284,-0.3958393310954059
5755,0.5754999999999529,-0.9666052918557685,0.9642271251853743,-0.39584142520904486
5756,0.5755999999999529,-0.9665788585807438,0.9642255436597572,-0.3958435187665281
5757,0.5756999999999529,-0.9665493082999423,0.9642239437336954,-0.3958456117681872
5758,0.5757999999999529,-0.9665166068511425,0.964222325290155,-0.39584770421434257
5759,0.5758999999999529,-0.9664807199649165,0.9642206882116489,-0.3958497961053285
5760,0.5759999999999529,-0.9664949117100344,0.9642190323802349,-0.39585188744147837
5761,0.5760999999999529,-0.9666080724880963,0.9642173576775156,-0.39585397822312784
5762,0.5761999999999529,-0.966719427527976,0.964215663984637,-0.39585606845059873
5763,0.5762999999999528,-0.9668289401150909,0.9642624711520625,-0.39585815812424946
5764,0.5763999999999528,-0.9669365732659188,0.964359166208879,-0.39586024724440216
5765,0.5764999999999528,-0.9670422897287765,0.9644537194939216,-0.3958623358114034
5766,0.5765999999999528,-0.9671460519846343,0.9645460909483069,-0.3958644238255905
5767,0.5766999999999528,-0.9672478222479668,0.9646362402817414,-0.3958665112873057
5768,0.5767999999999528,-0.9673475624676386,0.9647241269747318,-0.3958685981969101
5769,0.5768999999999528,-0.9674452343278291,0.9648097102808291,-0.39587068455473645
5770,0.5769999999999528,-0.9675407992489918,0.9648929492289048,-0.39587277036113033
5771,0.5770999999999528,-0.967634218388854,0.9649738026254603,-0.39587485561645264
5772,0.5771999999999528,-0.9677254526434529,0.9650522290569676,-0.39587694032105053
5773,0.5772999999999527,-0.9678144626482116,0.965128186892242,-0.3958790244752804
5774,0.5773999999999527,-0.9679012087790531,0.9652016342848452,-0.3958811080794994
5775,0.5774999999999527,-0.967985651153555,0.9652725291755209,-0.395883191134063
5776,0.5775999999999527,-0.9680677496321431,0.9653408292946596,-0.3958852736393266
5777,0.5776999999999527,-0.9681474638193271,0.9654064921647938,-0.39588735559566074
5778,0.5777999999999527,-0.9682247530649749,0.9654694751031238,-0.3958894370034251
5779,0.5778999999999527,-0.9682995764656303,0.9655297352240718,-0.39589151786298393
5780,0.5779999999999527,-0.9683718928658716,0.9655872294418659,-0.3958935981747
5781,0.5780999999999527,-0.9684416608597121,0.9656419144731527,-0.39589567793894653
5782,0.5781999999999526,-0.9685088387920443,0.9656937468396376,-0.39589775715609454
5783,0.5782999999999526,-0.9685733847601251,0.9657426828707547,-0.39589983582651217
5784,0.5783999999999526,-0.9686352566151066,0.9657886787063629,-0.39590191395057617
5785,0.5784999999999526,-0.9686944119636091,0.9658316902994692,-0.3959039915286568
5786,0.5785999999999526,-0.968750808169338,0.9658716734189812,-0.3959060685611385
5787,0.5786999999999526,-0.9688044023547467,0.9659085836524829,-0.39590814504839367
5788,0.5787999999999526,-0.9688551514027431,0.96594237640904,-0.3959102209908069
5789,0.5788999999999526,-0.968903011958441,0.9659730069220291,-0.3959122963887557
5790,0.5789999999999526,-0.9689479404309572,0.9660004302519939,-0.3959143712426257
5791,0.5790999999999525,-0.9689898929952552,0.9660246012895252,-0.39591644555280286
5792,0.5791999999999525,-0.9690288255940331,0.9660454747581679,-0.39591851931967376
5793,0.5792999999999525,-0.9690646939396595,0.9660630052173512,-0.3959205925436235
5794,0.5793999999999525,-0.9690974535161544,0.9660771470653434,-0.39592266522504227
5795,0.5794999999999525,-0.9691270595812179,0.9660878545422319,-0.39592473736432116
5796,0.5795999999999525,-0.9691534671683053,0.9660950817329252,-0.39592680896185867
5797,0.5796999999999525,-0.9691766310887499,0.9660987825701807,-0.3959288800180365
5798,0.5797999999999525,-0.9691965059339319,0.9660989108376528,-0.395930950533258
5799,0.5798999999999525,-0.9692130460774961,0.9660954201729673,-0.3959330205079138
5800,0.5799999999999524,-0.9692262056776172,0.9660882640708158,-0.3959350899424067
5801,0.5800999999999524,-0.9692359386793108,0.9660773958860737,-0.3959371588371273
5802,0.5801999999999524,-0.9692421988167954,0.9660627688369394,-0.39593922719248686
5803,0.5802999999999524,-0.9692449396158996,0.9660443360080976,-0.3959412950088712
5804,0.5803999999999524,-0.9692441143965191,0.9660220503539014,-0.3959433622866902
5805,0.5804999999999524,-0.9692396762751204,0.9659958647015773,-0.3959454290263518
5806,0.5805999999999524,-0.9692315781672933,0.965965731754451,-0.3959474952282446
5807,0.5806999999999524,-0.9692197727903514,0.9659316040951945,-0.3959495608927854
5808,0.5807999999999524,-0.9692430374553915,0.96593663406417,-0.3959516260203758
5809,0.5808999999999523,-0.9693098904322147,0.9660094370970406,-0.3959536906114163
5810,0.5809999999999523,-0.9693741795369769,0.9660802369149678,-0.39595575466631555
5811,0.5810999999999523,-0.969435864902023,0.9661490034640818,-0.39595781818549075
5812,0.5811999999999523,-0.9694949064396738,0.9662157065563496,-0.3959598811693344
5813,0.5812999999999523,-0.9695512638440402,0.9662803158708344,-0.39596194361825865
5814,0.5813999999999523,-0.9696048965928873,0.9663428009549646,-0.39596400553267425
5815,0.5814999999999523,-0.9696557639495437,0.9664031312258166,-0.39596606691299313
5816,0.5815999999999523,-0.9697038249648574,0.9664612759714075,-0.39596812775962403
5817,0.5816999999999523,-0.9697490384791977,0.9665172043520005,-0.3959701880729645
5818,0.5817999999999522,-0.9697913631245039,0.9665708854014214,-0.3959722478534398
5819,0.5818999999999522,-0.9698307573263788,0.9666222880283883,-0.3959743071014531
5820,0.5819999999999522,-0.9698671793062309,0.9666713810178514,-0.3959763658174109
5821,0.5820999999999522,-0.9699005870834586,0.9667181330323467,-0.39597842400172395
5822,0.5821999999999522,-0.969930938477683,0.9667625126133604,-0.3959804816548018
5823,0.5822999999999522,-0.9699581911110239,0.9668044881827075,-0.3959825387770595
5824,0.5823999999999522,-0.969982302410422,0.9668440280439209,-0.3959845953688965
5825,0.5824999999999522,-0.9700032296100061,0.9668811003836542,-0.39598665143072903
5826,0.5825999999999522,-0.9700209297535021,0.9669156732730975,-0.3959887069629627
5827,0.5826999999999521,-0.9700353596966894,0.9669477146694051,-0.3959907619660081
5828,0.5827999999999521,-0.9700464761098988,0.9669771924171373,-0.39599281644026535
5829,0.5828999999999521,-0.9700542354805538,0.9670040742497147,-0.3959948703861521
5830,0.5829999999999521,-0.9700585941157552,0.9670283277908869,-0.3959969238040679
5831,0.5830999999999521,-0.9700595081449074,0.9670499205562127,-0.3959989766944202
5832,0.5831999999999521,-0.9700569335223866,0.9670688199545571,-0.39600102905760864
5833,0.5832999999999521,-0.9700508260302512,0.9670849932895993,-0.3960030808940446
5834,0.5833999999999521,-0.9700411412809907,0.967098407761357,-0.3960051322041286
5835,0.5834999999999521,-0.9700278347203178,0.9671090304677238,-0.39600718298825793
5836,0.583599999999952,-0.9700108616299963,0.9671168284060211,-0.3960092332468416
5837,0.583699999999952,-0.9699901771307117,0.967121768474566,-0.39601128298027677
5838,0.583799999999952,-0.9699657361849768,0.9671238174742525,-0.3960133321889564
5839,0.583899999999952,-0.9699374936000776,0.9671229421101487,-0.39601538087328403
5840,0.583999999999952,-0.9699054040310537,0.9671191089931095,-0.3960174290336543
5841,0.584099999999952,-0.9698694219837167,0.9671838152081268,-0.3960194766704602
5842,0.584199999999952,-0.9698295018177024,0.9672769455833303,-0.3960215237840965
5843,0.584299999999952,-0.9697855977495595,0.967367769292567,-0.39602357037495295
5844,0.584399999999952,-0.9697376638558703,0.9674562467920711,-0.39602561644342243
5845,0.584499999999952,-0.9696856540764055,0.967542338330686,-0.3960276619898958
5846,0.5845999999999519,-0.9696295222173114,0.9676260039517359,-0.39602970701475043
5847,0.5846999999999519,-0.9695692219543275,0.9677072034949326,-0.39603175151838316
5848,0.5847999999999519,-0.9695047068360353,0.9677858965983157,-0.3960337955011655
5849,0.5848999999999519,-0.9694359302871377,0.9678620427002294,-0.39603583896348576
5850,0.5849999999999519,-0.9693628456117642,0.9679356010413322,-0.39603788190572053
5851,0.5850999999999519,-0.9692854059968075,0.9680065306666433,-0.39603992432825
5852,0.5851999999999519,-0.969203564515284,0.9680747904276238,-0.3960419662314503
5853,0.5852999999999519,-0.969117274129723,0.9681403389842942,-0.396044007615687
5854,0.5853999999999518,-0.9690264876955785,0.9682031348073875,-0.39604604848134256
5855,0.5854999999999518,-0.9689311579646662,0.968263136180539,-0.39604808882877635
5856,0.5855999999999518,-0.968831237588624,0.9683203012025124,-0.3960501286583577
5857,0.5856999999999518,-0.9687266791223933,0.9683745877894622,-0.3960521679704539
5858,0.5857999999999518,-0.968617435027723,0.9684259536772335,-0.396054206765427
5859,0.5858999999999518,-0.9685034576766925,0.9684743564236992,-0.3960562450436326
5860,0.5859999999999518,-0.9683846993552537,0.9685197534111338,-0.39605828280542543
5861,0.5860999999999518,-0.9682611122667923,0.9685621018486242,-0.3960603200511677
5862,0.5861999999999518,-0.9681326485357048,0.9686013587745202,-0.3960623567812081
5863,0.5862999999999517,-0.9679992602109928,0.9686374810589198,-0.3960643929958908
5864,0.5863999999999517,-0.9678608992698714,0.9686704254061944,-0.39606642869557557
5865,0.5864999999999517,-0.9677175176213922,0.9687001483575517,-0.3960684638805976
5866,0.5865999999999517,-0.9675690671100793,0.9687266062936355,-0.39607049855130116
5867,0.5866999999999517,-0.9674154995195771,0.9687497554371651,-0.3960725327080221
5868,0.5867999999999517,-0.9672567665763094,0.9687695518556116,-0.39607456635109883
5869,0.5868999999999517,-0.9670928199531486,0.9687859514639128,-0.3960765994808689
5870,0.5869999999999517,-0.9669236112730929,0.9687989100272271,-0.39607863209765587
5871,0.5870999999999517,-0.9667490921129535,0.9688083831637235,-0.3960806642017971
5872,0.5871999999999516,-0.9665692140070471,0.9688143263474128,-0.3960826957936043
5873,0.5872999999999516,-0.9663839284508948,0.9688166949110141,-0.3960847268734118
5874,0.5873999999999516,-0.9661931869049268,0.9688154440488606,-0.3960867574415353
5875,0.5874999999999516,-0.965996940798191,0.9688105288198441,-0.39608878749828635
5876,0.5875999999999516,-0.965795141532064,0.9688019041503959,-0.39609081704398796
5877,0.5876999999999516,-0.9655877404839657,0.9687895248375065,-0.396092846078943
5878,0.5877999999999516,-0.9653746890110744,0.9688255207512984,-0.3960948746034626
5879,0.5878999999999516,-0.9651559384540422,0.9688759362578717,-0.3960969026178475
5880,0.5879999999999516,-0.9649314401407113,0.9689236911014019,-0.39609893012240444
5881,0.5880999999999516,-0.9647227105308221,0.9689687489656101,-0.3961009571174323
5882,0.5881999999999515,-0.9647248770074577,0.9690110733930417,-0.3961029836032268
5883,0.5882999999999515,-0.9647270462622298,0.9690506277871318,-0.3961050095800793
5884,0.5883999999999515,-0.9647292182683428,0.9690873754143083,-0.396107035048279
5885,0.5884999999999515,-0.9647313929988831,0.9691322658468886,-0.39610906000811574
5886,0.5885999999999515,-0.9647335704268185,0.9691960987430477,-0.3961110844598724
5887,0.5886999999999515,-0.9647357505249979,0.9692572384985535,-0.3961131084038285
5888,0.5887999999999515,-0.964737933266149,0.9693156456703584,-0.39611513184026426
5889,0.5888999999999515,-0.9647401186228788,0.9693712806487068,-0.39611715476945636
5890,0.5889999999999515,-0.9647423065676721,0.9694241036595564,-0.39611917719167367
5891,0.5890999999999514,-0.9647444970728907,0.9694740747670411,-0.39612119910718663
5892,0.5891999999999514,-0.964746690110772,0.9695211538759732,-0.39612322051626603
5893,0.5892999999999514,-0.9647488856534289,0.9695653007343892,-0.3961252414191686
5894,0.5893999999999514,-0.9647510836728486,0.9696064749361328,-0.39612726181615987
5895,0.5894999999999514,-0.964753284140891,0.9696446359234805,-0.39612928170749734
5896,0.5895999999999514,-0.964755487029289,0.969679742989804,-0.3961313010934342
5897,0.5896999999999514,-0.9647576923096467,0.9697117552822743,-0.39613331997422346
5898,0.5897999999999514,-0.9647598999534382,0.9697406318046033,-0.3961353383501154
5899,0.5898999999999514,-0.9647621099320078,0.9697663314198235,-0.39613735622135865
5900,0.5899999999999513,-0.964764322216568,0.9697888128531059,-0.3961393735881936
5901,0.5900999999999513,-0.9647665367781992,0.969808034694615,-0.39614139045086505
5902,0.5901999999999513,-0.9647687535878483,0.9698239554024009,-0.39614340680961097
5903,0.5902999999999513,-0.9647709726163278,0.9698365333053263,-0.39614542266466163
5904,0.5903999999999513,-0.9647731938343159,0.9698457266060305,-0.3961474380162596
5905,0.5904999999999513,-0.9647754172123539,0.9698514933839277,-0.3961494528646315
5906,0.5905999999999513,-0.9647776427208463,0.9698537915982389,-0.39615146721000516
5907,0.5906999999999513,-0.9647798703300602,0.9698525790910583,-0.3961534810526094
5908,0.5907999999999513,-0.964782100010123,0.9698478135904521,-0.396155494392664
5909,0.5908999999999512,-0.964784331731023,0.9698394527135898,-0.3961575072303929
5910,0.5909999999999512,-0.9647865654626074,0.9698274539699061,-0.3961595195660155
5911,0.5910999999999512,-0.9648021317895612,0.9698117747642941,-0.39616153139974286
5912,0.5911999999999512,-0.9648568401813538,0.9697923724003286,-0.3961635427317981
5913,0.5912999999999512,-0.9649097581414545,0.9697692040835169,-0.3961655535623866
5914,0.5913999999999512,-0.9649608611195122,0.9697422269245797,-0.396167563891715
5915,0.5914999999999512,-0.9650101244526869,0.9697113979427577,-0.396169573720001
5916,0.5915999999999512,-0.9650575233665257,0.9696766740691454,-0.39617158304744743
5917,0.5916999999999512,-0.9651030329758494,0.9696380121500502,-0.3961735918742522
5918,0.5917999999999511,-0.9651466282856476,0.9695953689503763,-0.3961756002006179
5919,0.5918999999999511,-0.9651882841919841,0.9695487011570316,-0.3961776080267476
5920,0.5919999999999511,-0.9652279754829112,0.9694979653823582,-0.39617961535284535
5921,0.5920999999999511,-0.9652656768393932,0.9694431181675838,-0.39618162217909575
5922,0.5921999999999511,-0.9653013628362395,0.969384115986294,-0.39618362850569566
5923,0.5922999999999511,-0.9653350079430453,0.9693209152479253,-0.39618563433284304
5924,0.5923999999999511,-0.9653665865251425,0.9692534723012746,-0.396187639660725
5925,0.5924999999999511,-0.9653960728445581,0.9691817434380293,-0.3961896444895293
5926,0.592599999999951,-0.965423441060982,0.969105684896312,-0.3961916488194516
5927,0.592699999999951,-0.9654486652327421,0.9690252528642403,-0.39619365265067075
5928,0.592799999999951,-0.9654717193177887,0.9689404034835043,-0.39619565598337414
5929,0.592899999999951,-0.9654925771746862,0.9688510928529533,-0.39619765881774494
5930,0.592999999999951,-0.9655112125636129,0.9687572770321996,-0.3961996611539685
5931,0.593099999999951,-0.9655275991473693,0.9686589120452282,-0.39620166299222304
5932,0.593199999999951,-0.9655417104923931,0.9685559538840224,-0.39620366433269116
5933,0.593299999999951,-0.9655535200697827,0.9684483585121946,-0.396205665175549
5934,0.593399999999951,-0.9655630012563281,0.9683360818686266,-0.3962076655209816
5935,0.593499999999951,-0.9655701273355486,0.968219079871117,-0.396209665369158
5936,0.593599999999951,-0.9655748714987388,0.9680973084200348,-0.3962116647202558
5937,0.5936999999999509,-0.965577206846021,0.9679707234019764,-0.39621366357445825
5938,0.5937999999999509,-0.9655771063874053,0.967839280693428,-0.3962156619319303
5939,0.5938999999999509,-0.9655745430438575,0.9677029361644299,-0.39621765979285206
5940,0.5939999999999509,-0.9655694896483714,0.9675616456822421,-0.3962196571573944
5941,0.5940999999999509,-0.9655619189470516,0.9674153651150114,-0.396221654025728
5942,0.5941999999999509,-0.9655518036002002,0.9672640503354367,-0.39622365039802904
5943,0.5942999999999509,-0.9655391161834133,0.9671076572244337,-0.3962256462744697
5944,0.5943999999999509,-0.9655238291886803,0.9669461416747962,-0.39622764165521945
5945,0.5944999999999508,-0.9655729755889056,0.966779459594854,-0.39622963654045
5946,0.5945999999999508,-0.9656740430879774,0.9666075669121269,-0.3962316309303325
5947,0.5946999999999508,-0.9657732028374724,0.9664304195769708,-0.39623362482504215
5948,0.5947999999999508,-0.9658704181722172,0.9662479735662197,-0.39623561822473635
5949,0.5948999999999508,-0.9659656521768145,0.9660601848868176,-0.39623761112960165
5950,0.5949999999999508,-0.9660588676867206,0.965867009579443,-0.3962396035397985
5951,0.5950999999999508,-0.9661500272893526,0.9656684037221241,-0.3962415954555025
5952,0.5951999999999508,-0.9662390933252257,0.9654643234338418,-0.39624358687688355
5953,0.5952999999999508,-0.96632602788912,0.9652547248781227,-0.39624557780411096
5954,0.5953999999999507,-0.9664107928312767,0.9650395642666184,-0.39624756823735313
5955,0.5954999999999507,-0.9664933497586264,0.9648187978626728,-0.39624955817679125
5956,0.5955999999999507,-0.9665736600360446,0.9645923819848741,-0.39625154762258635
5957,0.5956999999999507,-0.9666516847876411,0.9643602730105922,-0.39625353657492046
5958,0.5957999999999507,-0.9667273848980765,0.9641224273795004,-0.3962555250339591
5959,0.5958999999999507,-0.9668007210139131,0.9638788015970801,-0.39625751299987716
5960,0.5959999999999507,-0.9668716535449936,0.963629352238108,-0.3962595004728545
5961,0.5960999999999507,-0.9669401426658528,0.9636270268693649,-0.3962614874530549
5962,0.5961999999999507,-0.9670061483171603,0.9636268620381485,-0.39626347394066286
5963,0.5962999999999506,-0.9670696302071939,0.9636266913930174,-0.3962654599358476
5964,0.5963999999999506,-0.9671305478133458,0.9636265149489681,-0.39626744543879566
5965,0.5964999999999506,-0.96718886038366,0.963626332720996,-0.39626943044967283
5966,0.5965999999999506,-0.967244526938402,0.963626144724095,-0.3962714149686681
5967,0.5966999999999506,-0.9672975062716604,0.9636259509732583,-0.3962733989959506
5968,0.5967999999999506,-0.9673477569529816,0.9636257514834777,-0.39627538253170724
5969,0.5968999999999506,-0.967395237329037,0.9636255462697442,-0.3962773655761223
5970,0.5969999999999506,-0.9674399055253221,0.9636253353470478,-0.3962793481293701
5971,0.5970999999999506,-0.9674817194478905,0.9636251187303777,-0.3962813301916388
5972,0.5971999999999505,-0.9675206367851196,0.9636248964347225,-0.39628331176311726
5973,0.5972999999999505,-0.96755661500951,0.9636246684750699,-0.3962852928439845
5974,0.5973999999999505,-0.9675896113795198,0.9636244348664075,-0.39628727343443415
5975,0.5974999999999505,-0.967619582941431,0.9636241956237216,-0.3962892535346462
5976,0.5975999999999505,-0.9676464865312521,0.9636239507619988,-0.39629123314481407
5977,0.5976999999999505,-0.9676702787766521,0.9636237002962246,-0.39629321226513975
5978,0.5977999999999505,-0.9676909160989325,0.9636234442413847,-0.3962951908957971
5979,0.5978999999999505,-0.9677083547150311,0.963623182612464,-0.3962971690369976
5980,0.5979999999999505,-0.9677225506395628,0.9636229154244474,-0.396299146688918
5981,0.5980999999999504,-0.9677334596868936,0.9636226426923196,-0.3963011238517742
5982,0.5981999999999504,-0.9677410374732516,0.9636223644310647,-0.3963031005257509
5983,0.5982999999999504,-0.9677452394188735,0.9636220806556672,-0.3963050767110537
5984,0.5983999999999504,-0.9677460207501847,0.9636217913811108,-0.39630705240788416
5985,0.5984999999999504,-0.9677433365020182,0.9636554106106439,-0.39630902761644515
5986,0.5985999999999504,-0.9677371415198677,0.9637441618899779,-0.3963110023369408
5987,0.5986999999999504,-0.9677273904621776,0.9638316378934312,-0.3963129765695719
5988,0.5987999999999504,-0.9677140378026697,0.9639178179816724,-0.3963149503145574
5989,0.5988999999999504,-0.9676970378327056,0.9640026814144343,-0.39631692357210013
5990,0.5989999999999503,-0.9676763446636877,0.9640862073512841,-0.39631889634240297
5991,0.5990999999999503,-0.9676519122294951,0.9641683748524033,-0.39632086862569516
5992,0.5991999999999503,-0.9676236942889586,0.9642491628793747,-0.39632284042218174
5993,0.5992999999999503,-0.967591644428371,0.9643285502959774,-0.3963248117320795
5994,0.5993999999999503,-0.9675557160640371,0.9644065158689887,-0.3963267825556045
5995,0.5994999999999503,-0.9675907067480988,0.9644830382689937,-0.39632875289297903
5996,0.5995999999999503,-0.9676522741532534,0.9645580960712027,-0.3963307227444239
5997,0.5996999999999503,-0.9677117487653624,0.964631667756274,-0.3963326921101593
5998,0.5997999999999503,-0.9677691007504653,0.9647037317111455,-0.39633466099041353
5999,0.5998999999999503,-0.9678243001262953,0.964774266229872,-0.39633662938541386
6000,0.5999999999999502,-0.9678773167632271,0.9648432495144689,-0.39633859729538123
6001,0.6000999999999502,-0.9679281203852467,0.9649106596757633,-0.3963405647205519
6002,0.6001999999999502,-0.9679766805709451,0.9649764747342501,-0.3963425316611533
6003,0.6002999999999502,-0.9680229667545376,0.965040672620956,-0.3963444981174207
6004,0.6003999999999502,-0.968066948226905,0.9651032311783079,-0.396346464089589
6005,0.6004999999999502,-0.9681085941366606,0.9651641281610078,-0.39634842957789157
6006,0.6005999999999502,-0.968147873491242,0.9652233412369144,-0.39635039458257104
6007,0.6006999999999502,-0.9681847551580275,0.9652808479879288,-0.3963523591038617
6008,0.6007999999999502,-0.9682192078654785,0.9653366259108872,-0.39635432314200997
6009,0.6008999999999501,-0.9682512002043061,0.9653906524184581,-0.39635628669725304
6010,0.6009999999999501,-0.9682807006286656,0.9654429048400449,-0.3963582497698426
6011,0.6010999999999501,-0.9683076774573746,0.9654933604226948,-0.39636021236001884
6012,0.6011999999999501,-0.9683549877015978,0.9655419963320115,-0.3963621744680332
6013,0.6012999999999501,-0.9684332119609828,0.9655887896530732,-0.3963641360941306
6014,0.6013999999999501,-0.9685091073201347,0.9656337173913564,-0.39636609723857047
6015,0.6014999999999501,-0.9685826359543317,0.9656767564736641,-0.396368057901594
6016,0.6015999999999501,-0.968653759820368,0.9657178837490582,-0.39637001808346173
6017,0.60169999999995,-0.9687224406580491,0.9657570759897971,-0.396371977784425
6018,0.60179999999995,-0.9687886399917269,0.9657943098922781,-0.39637393700474327
6019,0.60189999999995,-0.9688523191318786,0.9658295620779842,-0.3963758957446733
6020,0.60199999999995,-0.9689134391767273,0.9658628090944358,-0.39637785400447506
6021,0.60209999999995,-0.9689719610139053,0.9658940274161448,-0.3963798117844087
6022,0.60219999999995,-0.9690278453221602,0.965923193445577,-0.3963817690847401
6023,0.60229999999995,-0.9690810525731048,0.9659502835141146,-0.39638372590572524
6024,0.60239999999995,-0.9691315430330079,0.9659752738830258,-0.39638568224763243
6025,0.60249999999995,-0.9691792767646309,0.9660269844867467,-0.39638763811072864
6026,0.60259999999995,-0.9692242136291067,0.9661034277262456,-0.3963895934952793
6027,0.6026999999999499,-0.9692663132878607,0.9661777428696277,-0.3963915484015517
6028,0.6027999999999499,-0.9693055352045773,0.9662498968081072,-0.3963935028298157
6029,0.6028999999999499,-0.9693418386472085,0.9663198562798896,-0.396395456780343
6030,0.6029999999999499,-0.9693751826900264,0.9663875878716781,-0.3963974102534036
6031,0.6030999999999499,-0.9694055262157195,0.9664530580201982,-0.39639936324926456
6032,0.6031999999999499,-0.9694328279175316,0.9665162330137383,-0.3964013157682068
6033,0.6032999999999499,-0.9694570463014448,0.9665770789937073,-0.3964032678105026
6034,0.6033999999999499,-0.9694781396884058,0.9666355619562076,-0.39640521937642487
6035,0.6034999999999499,-0.9694960662165949,0.9666916477536268,-0.39640717046624846
6036,0.6035999999999498,-0.9695107838437388,0.9667453020962443,-0.3964091210802534
6037,0.6036999999999498,-0.969522250349466,0.9667964905538553,-0.39641107121871444
6038,0.6037999999999498,-0.9695304233377045,0.9668451785574117,-0.39641302088191027
6039,0.6038999999999498,-0.9695352602391234,0.9668913314006786,-0.3964149700701197
6040,0.6039999999999498,-0.9695367183136161,0.9669349142419094,-0.3964169187836166
6041,0.6040999999999498,-0.9695347546528249,0.9669758921055355,-0.39641886702268925
6042,0.6041999999999498,-0.9695652087447052,0.9670142298838746,-0.3964208147876112
6043,0.6042999999999498,-0.9695966931869076,0.9670498923388549,-0.3964227620786676
6044,0.6043999999999498,-0.9696253480189075,0.967082844103756,-0.3964247088961391
6045,0.6044999999999497,-0.9696511359093435,0.9671130496849678,-0.3964266552403038
6046,0.6045999999999497,-0.9696740193695753,0.9671404734637644,-0.39642860111144523
6047,0.6046999999999497,-0.9696939607557755,0.9671650796980977,-0.3964305465098476
6048,0.6047999999999497,-0.969710922271058,0.967186832524405,-0.3964324914357915
6049,0.6048999999999497,-0.9697248659676433,0.9672056959594363,-0.3964344358895576
6050,0.6049999999999497,-0.9697357537490586,0.9672216339020974,-0.3964363798714308
6051,0.6050999999999497,-0.9697435473723757,0.9672346101353095,-0.3964383233816981
6052,0.6051999999999497,-0.9697482084504817,0.9672445883278887,-0.3964402664206331
6053,0.6052999999999497,-0.9697496984543873,0.9672515320364398,-0.3964422089885276
6054,0.6053999999999496,-0.9697479787155674,0.9672554047072686,-0.3964441510856572
6055,0.6054999999999496,-0.9697430104283372,0.9672561696783127,-0.39644609271230713
6056,0.6055999999999496,-0.9697347546522611,0.9672537901810884,-0.3964480338687613
6057,0.6056999999999496,-0.9697231723145953,0.9672482293426549,-0.39644997455530623
6058,0.6057999999999496,-0.9697082242127616,0.9672394501875976,-0.3964519147722174
6059,0.6058999999999496,-0.9696898710168554,0.9672274156400278,-0.3964538545197786
6060,0.6059999999999496,-0.9696680732721834,0.9672120885256005,-0.39645579379827156
6061,0.6060999999999496,-0.9696427914018324,0.9671934315735493,-0.3964577326079819
6062,0.6061999999999496,-0.9696139857092689,0.9671714074187407,-0.3964596709491863
6063,0.6062999999999495,-0.9695816163809684,0.9671459786037448,-0.396461608822169
6064,0.6063999999999495,-0.9695456434890725,0.9671171075809241,-0.396463546227209
6065,0.6064999999999495,-0.969506026994076,0.9670847567145403,-0.39646548316458124
6066,0.6065999999999495,-0.96946272674754,0.9670488882828802,-0.3964674196345727
6067,0.6066999999999495,-0.9694157024948333,0.9670094644803979,-0.3964693556374553
6068,0.6067999999999495,-0.9693649138778992,0.9669664474198759,-0.39647129117351354
6069,0.6068999999999495,-0.9693103204380478,0.9669197991346049,-0.3964732262430176
6070,0.6069999999999495,-0.9692518816187732,0.9668694815805806,-0.3964751608462558
6071,0.6070999999999495,-0.9691895567685948,0.9668154566387192,-0.396477094983495
6072,0.6071999999999494,-0.9691233051439208,0.9668774312029267,-0.39647902865500734
6073,0.6072999999999494,-0.9690530859119365,0.9669583636884442,-0.3964809618610742
6074,0.6073999999999494,-0.9689788581535107,0.967037592908976,-0.3964828946019701
6075,0.6074999999999494,-0.9689005808661253,0.9671150937768298,-0.3964848268779634
6076,0.6075999999999494,-0.9688182129668245,0.9671908410907457,-0.39648675868932853
6077,0.6076999999999494,-0.9687317132951817,0.9672648095367493,-0.3964886900363384
6078,0.6077999999999494,-0.9686410406162865,0.9673369736890218,-0.3964906209192635
6079,0.6078999999999494,-0.9685461536237473,0.9674073080107867,-0.3964925513383667
6080,0.6079999999999494,-0.968447010942711,0.9674757868552136,-0.39649448129392145
6081,0.6080999999999493,-0.9683435711328994,0.9675423844663364,-0.39649641078619646
6082,0.6081999999999493,-0.9682357926916575,0.9676070749799912,-0.39649833981545424
6083,0.6082999999999493,-0.9681236340570184,0.967669832424769,-0.3965002683819604
6084,0.6083999999999493,-0.9680070536107799,0.9677306307229869,-0.39650219648598506
6085,0.6084999999999493,-0.967886009681592,0.9677894436916757,-0.39650412412777924
6086,0.6085999999999493,-0.9677604605480579,0.967846245043586,-0.396506051307619
6087,0.6086999999999493,-0.9676303644418425,0.9679010083882115,-0.3965079780257522
6088,0.6087999999999493,-0.9674956795507922,0.9679758964810009,-0.3965099042824475
6089,0.6088999999999493,-0.9673563640220614,0.9680495378771613,-0.3965118300779591
6090,0.6089999999999492,-0.9672123759652473,0.9681210210033352,-0.3965137554125497
6091,0.6090999999999492,-0.9670636734555318,0.9681903141329421,-0.39651568028646716
6092,0.6091999999999492,-0.9669102145368268,0.96825738539821,-0.39651760469996794
6093,0.6092999999999492,-0.9667519572249261,0.9683222027916154,-0.39651952865331164
6094,0.6093999999999492,-0.9665888595106611,0.9683847341673465,-0.39652145214674495
6095,0.6094999999999492,-0.9664208793630571,0.9684449472427943,-0.3965233751805206
6096,0.6095999999999492,-0.9662479747324949,0.96850280960007,-0.3965252977548893
6097,0.6096999999999492,-0.9660701035538704,0.9685582886875482,-0.39652721987009937
6098,0.6097999999999492,-0.9658872237497562,0.9686113518214368,-0.396529141526396
6099,0.6098999999999491,-0.9656992932335622,0.9686619661873728,-0.3965310627240301
6100,0.6099999999999491,-0.9655062699126944,0.9687100988420456,-0.3965329834632381
6101,0.6100999999999491,-0.965308111691711,0.9687557167148468,-0.39653490374427164
6102,0.6101999999999491,-0.9652070226372121,0.9687987866095453,-0.3965368235673669
6103,0.6102999999999491,-0.9652088770466671,0.9688392752059898,-0.39653874293276997
6104,0.6103999999999491,-0.9652107243586233,0.9688771490618385,-0.3965406618407134
6105,0.6104999999999491,-0.9652125645066608,0.9689123746143137,-0.39654258029144174
6106,0.6105999999999491,-0.9652143974241074,0.9689449181819844,-0.39654449828518784
6107,0.6106999999999491,-0.965216223044036,0.9689747459665741,-0.3965464158221897
6108,0.610799999999949,-0.9652180412992645,0.9690018240547958,-0.3965483329026829
6109,0.610899999999949,-0.9652198521223538,0.9690261184202129,-0.3965502495268974
6110,0.610999999999949,-0.9652216554456069,0.9690475949251258,-0.39655216569506513
6111,0.611099999999949,-0.9652234512010675,0.9690662193224857,-0.39655408140741594
6112,0.611199999999949,-0.9652252393205185,0.9690819572578329,-0.3965559966641815
6113,0.611299999999949,-0.965227019735481,0.969094774271262,-0.3965579114655879
6114,0.611399999999949,-0.965228792377213,0.9691046357994125,-0.39655982581186444
6115,0.611499999999949,-0.9652305571767081,0.9691115071774843,-0.3965617397032345
6116,0.611599999999949,-0.9652323140646942,0.9691153536412783,-0.3965636531399187
6117,0.611699999999949,-0.9652340629716322,0.9691161403292643,-0.3965655661221473
6118,0.6117999999999489,-0.965235803827715,0.9691138322846706,-0.3965674786501383
6119,0.6118999999999489,-0.9652375365628657,0.9691409395373923,-0.39656939072411096
6120,0.6119999999999489,-0.9652392611067373,0.9691841947922707,-0.39657130234428634
6121,0.6120999999999489,-0.9652409773887104,0.9692250090734091,-0.3965732135108859
6122,0.6121999999999489,-0.9652426853378929,0.969263351641203,-0.3965751242241219
6123,0.6122999999999489,-0.965244384883118,0.9692991916508883,-0.3965770344842107
6124,0.6123999999999489,-0.965246075952944,0.9693324981542643,-0.39657894429137186
6125,0.6124999999999489,-0.9652477584756517,0.9693632401014416,-0.39658085364581436
6126,0.6125999999999489,-0.9652494323792445,0.9693913863426117,-0.39658276254775515
6127,0.6126999999999488,-0.9652510975914469,0.9694169056298423,-0.3965846709973983
6128,0.6127999999999488,-0.9652527540397028,0.9694397666188944,-0.39658657899496486
6129,0.6128999999999488,-0.9652544016511747,0.9694599378710623,-0.3965884865406578
6130,0.6129999999999488,-0.965256040352743,0.9694773878550375,-0.3965903936346888
6131,0.6130999999999488,-0.9652576700710042,0.9694920849487927,-0.396592300277265
6132,0.6131999999999488,-0.9652592907322699,0.9695039974414897,-0.3965942064685925
6133,0.6132999999999488,-0.9652609022625661,0.9695130935354085,-0.39659611220887864
6134,0.6133999999999488,-0.9653052427099212,0.9695193413478962,-0.39659801749832796
6135,0.6134999999999488,-0.9653492863977416,0.9695227089133388,-0.39659992233714714
6136,0.6135999999999487,-0.9653906704125452,0.9695231641851514,-0.3966018267255353
6137,0.6136999999999487,-0.9654293551583457,0.9695206750377906,-0.3966037306637013
6138,0.6137999999999487,-0.96546530084097,0.9695152092687842,-0.3966056341518332
6139,0.6138999999999487,-0.9654984674699664,0.9695067346007823,-0.39660753719015046
6140,0.6139999999999487,-0.9655288148605436,0.9694952186836252,-0.39660943977884117
6141,0.6140999999999487,-0.9655563026355358,0.9694806290964308,-0.3966113419181148
6142,0.6141999999999487,-0.9655808902273981,0.9694629333496994,-0.3966132436081612
6143,0.6142999999999487,-0.9656025368802293,0.9694420988874358,-0.3966151448491825
6144,0.6143999999999487,-0.9656212016518222,0.9694180930892883,-0.3966170456413757
6145,0.6144999999999486,-0.9656368434157433,0.9693908832727037,-0.3966189459849394
6146,0.6145999999999486,-0.9656494208634381,0.9693604366950991,-0.39662084588007585
6147,0.6146999999999486,-0.965658892506366,0.9693267205560466,-0.39662274532696895
6148,0.6147999999999486,-0.9656652166781611,0.9692897019994765,-0.39662464432582395
6149,0.6148999999999486,-0.9656683515368201,0.9692493481158904,-0.3966265428768328
6150,0.6149999999999486,-0.9656682550669182,0.9692056259445915,-0.39662844098019456
6151,0.6150999999999486,-0.9656648850818513,0.9691585024759257,-0.39663033863609437
6152,0.6151999999999486,-0.9656581992261039,0.9691079446535364,-0.39663223584473734
6153,0.6152999999999486,-0.9656481549775445,0.9690539193766301,-0.3966341326063135
6154,0.6153999999999485,-0.9656347096497468,0.9689963935022545,-0.3966360289210132
6155,0.6154999999999485,-0.9656178203943376,0.9689353338475868,-0.3966379247890329
6156,0.6155999999999485,-0.9655974442033688,0.9688707071922312,-0.3966398202105634
6157,0.6156999999999485,-0.9655735379117162,0.9688024802805282,-0.39664171518580377
6158,0.6157999999999485,-0.9655460581995047,0.9687306198238694,-0.3966436097149361
6159,0.6158999999999485,-0.9655149615945565,0.9686550925030246,-0.39664550379816127
6160,0.6159999999999485,-0.9654802044748663,0.9685758649704725,-0.3966473974356676
6161,0.6160999999999485,-0.9654417430711,0.9684929038527418,-0.3966492906276522
6162,0.6161999999999485,-0.9653995334691188,0.9684061757527558,-0.3966511833743011
6163,0.6162999999999484,-0.9653535316125283,0.9683156472521858,-0.39665307567580743
6164,0.6163999999999484,-0.9653059135486749,0.9682212849138064,-0.39665496753237395
6165,0.6164999999999484,-0.9653071920663436,0.9681230552838581,-0.39665685894417685
6166,0.6165999999999484,-0.9653084588451203,0.9680209248944115,-0.3966587499114149
6167,0.6166999999999484,-0.9653097138007559,0.9679148602657364,-0.3966606404342833
6168,0.6167999999999484,-0.9653109568486865,0.9678048279086718,-0.396662530512975
6169,0.6168999999999484,-0.9653121879040318,0.9676907943270006,-0.3966644201476797
6170,0.6169999999999484,-0.9653134068815957,0.9675727260198214,-0.39666630933858815
6171,0.6170999999999484,-0.9653146136958646,0.9674505894839254,-0.3966681980858983
6172,0.6171999999999483,-0.9653158082610079,0.9673243512161699,-0.39667008638979445
6173,0.6172999999999483,-0.9653169904908766,0.9671939777158534,-0.3966719742504836
6174,0.6173999999999483,-0.9653181602990037,0.9670594354870878,-0.3966738616681497
6175,0.6174999999999483,-0.965319317598603,0.9669206910411711,-0.3966757486429917
6176,0.6175999999999483,-0.965320462302569,0.9667777108989544,-0.39667763517519405
6177,0.6176999999999483,-0.9653215943234762,0.9666304615932084,-0.39667952126496625
6178,0.6177999999999483,-0.9653227135735791,0.9664789096709863,-0.3966814069124907
6179,0.6178999999999483,-0.9653238199648116,0.96632302169598,-0.39668329211796854
6180,0.6179999999999483,-0.9653249134087861,0.966162764250874,-0.39668517688159116
6181,0.6180999999999482,-0.9653259938167936,0.9659981039396931,-0.3966870612035644
6182,0.6181999999999482,-0.9653270610998035,0.9658290073901433,-0.3966889450840763
6183,0.6182999999999482,-0.9653281151684623,0.9656554412559476,-0.39669082852332344
6184,0.6183999999999482,-0.9653291559330945,0.9654773722191727,-0.3966927115215046
6185,0.6184999999999482,-0.9653301833037015,0.9652947669925507,-0.3966945940788231
6186,0.6185999999999482,-0.965331197189961,0.9651075923217899,-0.3966964761954675
6187,0.6186999999999482,-0.9653601256662875,0.9649158149878787,-0.39669835787164653
6188,0.6187999999999482,-0.9654487990798807,0.9647194018093799,-0.3967002391075582
6189,0.6188999999999482,-0.965548560824284,0.9645183196447146,-0.39670211990339843
6190,0.6189999999999481,-0.9656575241876626,0.964312535394437,-0.39670400025936814
6191,0.6190999999999481,-0.9657648445732945,0.9641020160034972,-0.39670588017566827
6192,0.6191999999999481,-0.9658704899434922,0.9638867284634948,-0.3967077596525127
6193,0.6192999999999481,-0.965974428048047,0.9636666398149182,-0.3967096386900877
6194,0.6193999999999481,-0.9660766264250704,0.9636263700545872,-0.3967115172886042
6195,0.6194999999999481,-0.9661770524018599,0.9637081817626154,-0.3967133954482659
6196,0.6195999999999481,-0.9662756730957864,0.9637883691942769,-0.39671527316927435
6197,0.6196999999999481,-0.9663724554152061,0.9638669060852869,-0.3967171504518392
6198,0.6197999999999481,-0.9664673660603941,0.9639437660381815,-0.3967190272961645
6199,0.619899999999948,-0.9665603715245037,0.9640189225234177,-0.3967209037024571
6200,0.619999999999948,-0.966651438094548,0.9640923488804884,-0.39672277967092406
6201,0.620099999999948,-0.9667405318524058,0.9641640183190553,-0.39672465520177197
6202,0.620199999999948,-0.9668276186758524,0.9642339039200958,-0.39672653029521615
6203,0.620299999999948,-0.9669126642396138,0.9643019786370678,-0.39672840495145184
6204,0.620399999999948,-0.9669956340164466,0.9643682152970896,-0.3967302791707055
6205,0.620499999999948,-0.967076493278242,0.9644325866021354,-0.39673215295317843
6206,0.620599999999948,-0.9671552070971553,0.9644950651302457,-0.39673402629908755
6207,0.620699999999948,-0.9672317403467605,0.9645556233367554,-0.3967358992086374
6208,0.620799999999948,-0.9673060577032307,0.9646142335555343,-0.39673777168205027
6209,0.6208999999999479,-0.9673781236465436,0.9646708680002455,-0.39673964371953285
6210,0.6209999999999479,-0.9674479024617137,0.9647254987656163,-0.3967415153213079
6211,0.6210999999999479,-0.9675153582400504,0.9647780978287268,-0.3967433864875834
6212,0.6211999999999479,-0.9675804548804422,0.9648286370503101,-0.3967452572185776
6213,0.6212999999999479,-0.9676431560906675,0.9648770881760704,-0.3967471275145073
6214,0.6213999999999479,-0.9677034253887334,0.9649234228380127,-0.3967489973755916
6215,0.6214999999999479,-0.9677612261042393,0.9649676125557886,-0.3967508668020476
6216,0.6215999999999479,-0.9678165213797698,0.9650096287380555,-0.39675273579409615
6217,0.6216999999999478,-0.9678692741723143,0.965049442683851,-0.3967546043519535
6218,0.6217999999999478,-0.9679194472547135,0.9650870255839783,-0.3967564724758438
6219,0.6218999999999478,-0.9679670032171351,0.9651223485224093,-0.39675834016598066
6220,0.6219999999999478,-0.9680119044685769,0.965155382477698,-0.39676020742259815
6221,0.6220999999999478,-0.9680541132383977,0.9651860983244089,-0.3967620742459105
6222,0.6221999999999478,-0.9680935915778777,0.9652144668345579,-0.39676394063614484
6223,0.6222999999999478,-0.9681303013618064,0.9652404586790674,-0.3967658065935225
6224,0.6223999999999478,-0.9681642042901006,0.9652640444292322,-0.39676767211826963
6225,0.6224999999999478,-0.9681952618894503,0.9652851945582016,-0.3967695372106088
6226,0.6225999999999478,-0.9682234355149936,0.96530387944247,-0.3967714018707738
6227,0.6226999999999477,-0.9682486863520232,0.9653200693633828,-0.39677326609898106
6228,0.6227999999999477,-0.968270975417719,0.9653337345086542,-0.39677512989546393
6229,0.6228999999999477,-0.9682902635629137,0.9653448449738963,-0.3967769932604489
6230,0.6229999999999477,-0.9683065114738857,0.9653533707641596,-0.39677885619416625
6231,0.6230999999999477,-0.9683196796741836,0.9653592817954886,-0.3967807186968377
6232,0.6231999999999477,-0.9683297285264804,0.9653625478964839,-0.39678258076870226
6233,0.6232999999999477,-0.968336618234457,0.9653631388098803,-0.396784442409986
6234,0.6233999999999477,-0.9683403088447187,0.9653610241941343,-0.3967863036209183
6235,0.6234999999999477,-0.9683407602487379,0.9653561736250217,-0.3967881644017294
6236,0.6235999999999476,-0.9683379321848331,0.9653485565972488,-0.3967900247526569
6237,0.6236999999999476,-0.9683317842401731,0.9653381425260716,-0.3967918846739292
6238,0.6237999999999476,-0.9683222758528159,0.9653249007489282,-0.39679374416577523
6239,0.6238999999999476,-0.9683093663137765,0.965308800527079,-0.39679560322843516
6240,0.6239999999999476,-0.968293014769127,0.9652898110472604,-0.3967974618621365
6241,0.6240999999999476,-0.9682731802221262,0.9652679014233451,-0.3967993200671202
6242,0.6241999999999476,-0.9682498215353821,0.9652430406980153,-0.3968011778436142
6243,0.6242999999999476,-0.9682228974330443,0.9652175683815829,-0.3968030351918529
6244,0.6243999999999476,-0.9681923665030284,0.9652242345717763,-0.3968048921120769
6245,0.6244999999999475,-0.968158187199271,0.9652290535459537,-0.3968067486045172
6246,0.6245999999999475,-0.9681203178440163,0.9652320078210774,-0.39680860466941054
6247,0.6246999999999475,-0.9681657465322665,0.9652330798785687,-0.3968104603069902
6248,0.6247999999999475,-0.968245325652338,0.9652322521649895,-0.3968123155174953
6249,0.6248999999999475,-0.9683228425821733,0.9652295070927254,-0.3968141703011612
6250,0.6249999999999475,-0.9683982650926781,0.9652248270406694,-0.396816024658223
6251,0.6250999999999475,-0.9684715607811228,0.9652181943549077,-0.3968178785889277
6252,0.6251999999999475,-0.9685426970723572,0.9652095913494071,-0.3968197320934983
6253,0.6252999999999475,-0.9686116412200563,0.9651990003067024,-0.39682158517217664
6254,0.6253999999999474,-0.9686783603079967,0.9651864034785853,-0.39682343782520174
6255,0.6254999999999474,-0.9687428212513648,0.9651717830867955,-0.39682529005280776
6256,0.6255999999999474,-0.9688049907980966,0.9651551213237106,-0.39682714185523565
6257,0.6256999999999474,-0.9688648355302478,0.9651364003530394,-0.3968289932327231
6258,0.6257999999999474,-0.9689223218653968,0.9651156023105135,-0.3968308441855043
6259,0.6258999999999474,-0.9689774160580786,0.9650927093045825,-0.39683269471381744
6260,0.6259999999999474,-0.9690300842012498,0.9650677034171073,-0.39683454481789737
6261,0.6260999999999474,-0.9690802922277852,0.9650405667040564,-0.3968363944979879
6262,0.6261999999999474,-0.9691280059120081,0.9650112811962009,-0.3968382437543209
6263,0.6262999999999473,-0.9691731908712485,0.9649798288998124,-0.39684009258713493
6264,0.6263999999999473,-0.9692158125674356,0.9649461917973587,-0.39684194099666975
6265,0.6264999999999473,-0.969255836308721,0.9649103518482033,-0.39684378898315753
6266,0.6265999999999473,-0.969293227251133,0.9648722909893024,-0.396845636546831
6267,0.6266999999999473,-0.9693279504002622,0.9648319911359052,-0.3968474836879384
6268,0.6267999999999473,-0.9693599706129787,0.9647894341822526,-0.3968493304067064
6269,0.6268999999999473,-0.9693892525991811,0.964744602002277,-0.3968511767033732
6270,0.6269999999999473,-0.9694157609235734,0.9646974764503036,-0.39685302257817884
6271,0.6270999999999473,-0.9694394600074775,0.964719873179268,-0.39685486803134995
6272,0.6271999999999472,-0.9694603141306724,0.9648246737276918,-0.3968567130631263
6273,0.6272999999999472,-0.9694782874332654,0.9649281784689471,-0.3968585576737447
6274,0.6273999999999472,-0.9694933439175941,0.9650303641087662,-0.3968604018634339
6275,0.6274999999999472,-0.9695054474501577,0.9651312072262188,-0.39686224563243366
6276,0.6275999999999472,-0.9695145617635778,0.9652306842744381,-0.39686408898097053
6277,0.6276999999999472,-0.9695206504585905,0.9653287715813595,-0.39686593190927905
6278,0.6277999999999472,-0.9695236770060663,0.9654254453504686,-0.39686777441759513
6279,0.6278999999999472,-0.9695236047490592,0.9655206816615614,-0.3968696165061467
6280,0.6279999999999472,-0.9695203969048861,0.9656144564715157,-0.39687145817516734
6281,0.6280999999999471,-0.9695140165672324,0.9657067456150737,-0.39687329942488925
6282,0.6281999999999471,-0.9695044267082877,0.9657975248056359,-0.3968751402555392
6283,0.6282999999999471,-0.9694915901809089,0.9658867696360657,-0.39687698066734783
6284,0.6283999999999471,-0.96947546972081,0.9659744555795068,-0.3968788206605389
6285,0.6284999999999471,-0.9694560279487797,0.9660605579902115,-0.39688066023534946
6286,0.6285999999999471,-0.9694332273729261,0.9661450521043802,-0.3968824993920028
6287,0.6286999999999471,-0.9694070303909471,0.9662279130410125,-0.39688433813072516
6288,0.6287999999999471,-0.9693773992924265,0.9663091158027719,-0.3968861764517454
6289,0.6288999999999471,-0.9693442962611569,0.9663886352768589,-0.3968880143552893
6290,0.628999999999947,-0.9693076833774859,0.9664664462358993,-0.39688985184157755
6291,0.629099999999947,-0.9692675226206888,0.9665425233388424,-0.3968916889108357
6292,0.629199999999947,-0.9692237758713644,0.966616841131872,-0.3968935255632859
6293,0.629299999999947,-0.9691764049138542,0.9666893740493288,-0.39689536179915724
6294,0.629399999999947,-0.9691253714386854,0.9667600964146461,-0.3968971976186582
6295,0.629499999999947,-0.9690706370450368,0.966828982441297,-0.3968990330220285
6296,0.629599999999947,-0.9690121632432266,0.9668960062337533,-0.39690086800946794
6297,0.629699999999947,-0.968949911457221,0.9669611417884576,-0.3969027025812102
6298,0.629799999999947,-0.9688838430271655,0.9670243629948082,-0.3969045367374674
6299,0.629899999999947,-0.9688139192119357,0.9670856436361551,-0.39690637047845684
6300,0.6299999999999469,-0.9687401011917087,0.9671449573908101,-0.3969082038043993
6301,0.6300999999999469,-0.968662350070553,0.9672022778330682,-0.3969100367155064
6302,0.6301999999999469,-0.9685806268790386,0.9672575784342429,-0.3969118692119927
6303,0.6302999999999469,-0.9684948925768639,0.9673108325637138,-0.39691370129407444
6304,0.6303999999999469,-0.9684051080555025,0.9673620134899861,-0.3969155329619604
6305,0.6304999999999469,-0.9683112341408636,0.9674110943817652,-0.39691736421586515
6306,0.6305999999999469,-0.968213231595973,0.9674580483090425,-0.39691919505600187
6307,0.6306999999999469,-0.9681223734168606,0.9675028482441943,-0.39692102548257924
6308,0.6307999999999468,-0.9680305097441979,0.9675454670630952,-0.39692285549580764
6309,0.6308999999999468,-0.9679348674488522,0.9675858775462429,-0.3969246850958882
6310,0.6309999999999468,-0.9678354125060266,0.9676240523798987,-0.3969265142830361
6311,0.6310999999999468,-0.9677321108490112,0.9676599641572375,-0.39692834305745583
6312,0.6311999999999468,-0.9676249283714181,0.9676935853795159,-0.3969301714193515
6313,0.6312999999999468,-0.9675138309294239,0.967724888457249,-0.3969319993689226
6314,0.6313999999999468,-0.9673987843440223,0.9677538457114047,-0.39693382690638407
6315,0.6314999999999468,-0.967279754403282,0.9677804293746088,-0.396935654031927
6316,0.6315999999999468,-0.9671567068646123,0.9678046115923651,-0.39693748074575974
6317,0.6316999999999467,-0.9670296074570353,0.9678263644242882,-0.39693930704807734
6318,0.6317999999999467,-0.9668984218834616,0.9678456598453509,-0.39694113293908506
6319,0.6318999999999467,-0.9667631158229748,0.9678624697471445,-0.39694295841897326
6320,0.6319999999999467,-0.9666236549331156,0.9678767659391534,-0.39694478348794765
6321,0.6320999999999467,-0.9664800048521734,0.9678885201500427,-0.3969466081462021
6322,0.6321999999999467,-0.9663321312014795,0.9678977040289611,-0.39694843239393274
6323,0.6322999999999467,-0.9661799995877026,0.9679042891468554,-0.3969502562313308
6324,0.6323999999999467,-0.9660235756051467,0.9679082469978014,-0.3969520796585871
6325,0.6324999999999467,-0.965862824838051,0.967909549000346,-0.39695390267590924
6326,0.6325999999999466,-0.9656977128628889,0.9679081664988656,-0.39695572528347045
6327,0.6326999999999466,-0.9655282052506692,0.9679040707649369,-0.39695754748147427
6328,0.6327999999999466,-0.965354267569235,0.9678972329987222,-0.3969593692701056
6329,0.6328999999999466,-0.965286367955621,0.9678876243303678,-0.39696119064955365
6330,0.6329999999999466,-0.9652843268246258,0.967875215821418,-0.3969630116200099
6331,0.6330999999999466,-0.965282255498114,0.9678599784662407,-0.39696483218165457
6332,0.6331999999999466,-0.9652801538335811,0.967841883193469,-0.39696665233468076
6333,0.6332999999999466,-0.9652780216881034,0.9678209008674551,-0.3969684720792709
6334,0.6333999999999466,-0.9652758589183357,0.9677970022897394,-0.39697029141561274
6335,0.6334999999999466,-0.9652736653805103,0.9677701582005314,-0.3969721103438887
6336,0.6335999999999465,-0.9652714409304367,0.9677715720547316,-0.39697392886427824
6337,0.6336999999999465,-0.9652691854235003,0.9677779421235035,-0.3969757469769649
6338,0.6337999999999465,-0.9652668987146604,0.967782192465755,-0.3969775646821372
6339,0.6338999999999465,-0.9652645806584511,0.9677843025275543,-0.3969793819799631
6340,0.6339999999999465,-0.9652622311089784,0.9677842517089027,-0.3969811988706315
6341,0.6340999999999465,-0.9652598499199205,0.9678163230213809,-0.3969830153543222
6342,0.6341999999999465,-0.9652574369445265,0.9678873871390249,-0.3969848314312101
6343,0.6342999999999465,-0.9652549920356149,0.9679566923819113,-0.39698664710147213
6344,0.6343999999999465,-0.9652525150455735,0.9680242147804056,-0.3969884623652895
6345,0.6344999999999464,-0.9652500058263576,0.9680899302671354,-0.396990277222836
6346,0.6345999999999464,-0.9652474642294898,0.9681538146779645,-0.396992091674288
6347,0.6346999999999464,-0.9652448901060587,0.9682158437529835,-0.3969939057198217
6348,0.6347999999999464,-0.9652422833067182,0.9682759931375173,-0.3969957193596061
6349,0.6348999999999464,-0.9652396436816861,0.9683342383831485,-0.39699753259382736
6350,0.6349999999999464,-0.965236971080744,0.9683905549487584,-0.3969993454226453
6351,0.6350999999999464,-0.9652342653532356,0.9684449182015837,-0.39700115784624573
6352,0.6351999999999464,-0.9652315263480666,0.9684973034182903,-0.3970029698647903
6353,0.6352999999999464,-0.9652287539137033,0.9685476857860634,-0.397004781478456
6354,0.6353999999999463,-0.965225947898172,0.9685960404037147,-0.3970065926874136
6355,0.6354999999999463,-0.9652231081490581,0.9686423422828043,-0.39700840349183875
6356,0.6355999999999463,-0.9652202345135055,0.9686865663487816,-0.3970102138918967
6357,0.6356999999999463,-0.965217326838215,0.9687286874421402,-0.3970120238877594
6358,0.6357999999999463,-0.9652143849694451,0.9687686803195906,-0.3970138334795978
6359,0.6358999999999463,-0.9652114087530096,0.9688065196552481,-0.39701564266758027
6360,0.6359999999999463,-0.9652083980342776,0.9688421800418373,-0.3970174514518803
6361,0.6360999999999463,-0.9652053526581726,0.9688756359919127,-0.39701925983266434
6362,0.6361999999999463,-0.9652022724691722,0.9689068619390949,-0.39702106781009705
6363,0.6362999999999462,-0.9651991573113065,0.9689358322393222,-0.397022875384358
6364,0.6363999999999462,-0.965196007028158,0.9689625211721195,-0.39702468255560097
6365,0.6364999999999462,-0.965192821462861,0.96898690294188,-0.39702648932400747
6366,0.6365999999999462,-0.9651896004581009,0.9690089516791656,-0.39702829568974896
6367,0.6366999999999462,-0.9651863438561128,0.9690286414420196,-0.39703010165297814
6368,0.6367999999999462,-0.9651830514986816,0.9690459462172966,-0.39703190721387177
6369,0.6368999999999462,-0.9651797232271414,0.969060839922006,-0.3970337123726014
6370,0.6369999999999462,-0.9651763588823744,0.9690732964046712,-0.39703551712932844
6371,0.6370999999999462,-0.9651729583048106,0.9690832894467029,-0.39703732148423027
6372,0.6371999999999461,-0.9651695213344272,0.9690907927637868,-0.3970391254374681
6373,0.6372999999999461,-0.9651660478107478,0.9690957800072866,-0.39704092898920823
6374,0.6373999999999461,-0.9651625375728419,0.9690982247656588,-0.39704273213962893
6375,0.6374999999999461,-0.9651589904593245,0.9690981005658842,-0.3970445348888872
6376,0.6375999999999461,-0.9651554063083556,0.9690953808749101,-0.39704633723716104
6377,0.6376999999999461,-0.9651517849576392,0.9690900391011086,-0.39704813918461407
6378,0.6377999999999461,-0.9651481262444233,0.9690820485957461,-0.39704994073142047
6379,0.6378999999999461,-0.965144430005499,0.9690713826544667,-0.3970517418777469
6380,0.637999999999946,-0.9651406960772005,0.9690580145187883,-0.3970535426237641
6381,0.638099999999946,-0.965136924295404,0.9690453744970208,-0.3970553429696415
6382,0.638199999999946,-0.9651331144955275,0.969042252403449,-0.3970571429155474
6383,0.638299999999946,-0.9651314817064766,0.9690366832955193,-0.39705894246166096
6384,0.638399999999946,-0.9652113129478216,0.9690286432926547,-0.397060741608144
6385,0.638499999999946,-0.9652891867465675,0.9690181084687197,-0.3970625403551717
6386,0.638599999999946,-0.9653650706039558,0.9690050548533369,-0.3970643387029193
6387,0.638699999999946,-0.9654389318385957,0.9689894584332135,-0.3970661366515549
6388,0.638799999999946,-0.9655107375877362,0.9689712951534779,-0.3970679342012559
6389,0.638899999999946,-0.965580454808562,0.9689505409190261,-0.39706973135219276
6390,0.638999999999946,-0.9656480502795111,0.9689271715958769,-0.3970715281045429
6391,0.6390999999999459,-0.9657134906016136,0.9689011630125373,-0.39707332445847676
6392,0.6391999999999459,-0.9657767421998543,0.9688724909613745,-0.39707512041417353
6393,0.6392999999999459,-0.9658377713245553,0.9688411311999994,-0.39707691597181166
6394,0.6393999999999459,-0.9658965440527817,0.9688070594526559,-0.3970787111315581
6395,0.6394999999999459,-0.9659530262897691,0.9687702514116185,-0.3970805058936062
6396,0.6395999999999459,-0.966007183770372,0.9687306827385995,-0.39708230025812025
6397,0.6396999999999459,-0.9660589820605346,0.9686883290661598,-0.39708409422528457
6398,0.6397999999999459,-0.9661083865587836,0.96864316599913,-0.397085887795279
6399,0.6398999999999458,-0.9661553624977407,0.9685951691160367,-0.3970876809682862
6400,0.6399999999999458,-0.966199874945659,0.9685443139705352,-0.3970894737444821
6401,0.6400999999999458,-0.966241888807979,0.9684905760928482,-0.39709126612405427
6402,0.6401999999999458,-0.9662813688289067,0.9684339309912099,-0.3970930581071831
6403,0.6402999999999458,-0.9663182795930129,0.9683743541533164,-0.39709484969405184
6404,0.6403999999999458,-0.9663525855268535,0.9683118210477799,-0.39709664088485114
6405,0.6404999999999458,-0.9663842509006114,0.968246307125588,-0.3970984316797602
6406,0.6405999999999458,-0.9664132398297588,0.9681777878215676,-0.3971002220789631
6407,0.6406999999999458,-0.966439516276741,0.968106238555852,-0.39710201208265955
6408,0.6407999999999457,-0.9664630440526809,0.9680316347353525,-0.3971038016910264
6409,0.6408999999999457,-0.9664837868191056,0.9679539517552326,-0.3971055909042618
6410,0.6409999999999457,-0.966501708089691,0.9678731650003849,-0.3971073797225509
6411,0.6410999999999457,-0.9665167712320304,0.9677892498469116,-0.39710916814608455
6412,0.6411999999999457,-0.9665289394694219,0.9677021816636057,-0.397110956175069
6413,0.6412999999999457,-0.9665381758826767,0.9676119358134354,-0.39711274380967526
6414,0.6413999999999457,-0.9665444434119488,0.967518487655029,-0.39711453105011474
6415,0.6414999999999457,-0.9665477048585841,0.9674218125441612,-0.3971163178965791
6416,0.6415999999999457,-0.9665479228869911,0.9673218858352407,-0.39711810434926725
6417,0.6416999999999456,-0.9665450600265312,0.9672186828827971,-0.39711989040837276
6418,0.6417999999999456,-0.9665390786734294,0.9671121790429693,-0.397121676074098
6419,0.6418999999999456,-0.9665299410927064,0.9670023496749914,-0.39712346134664306
6420,0.6419999999999456,-0.966517609420129,0.9668891701426809,-0.39712524622620926
6421,0.6420999999999456,-0.9665020456641827,0.966772615815923,-0.3971270307130018
6422,0.6421999999999456,-0.9664832117080636,0.9666526620721554,-0.39712881480722156
6423,0.6422999999999456,-0.9664610693116894,0.9665292842978509,-0.39713059850907534
6424,0.6423999999999456,-0.9664355801137322,0.9664024578899976,-0.3971323818187706
6425,0.6424999999999456,-0.96640670563367,0.9662721582575768,-0.3971341647365104
6426,0.6425999999999455,-0.9663744072738593,0.9661383608230387,-0.3971359472625048
6427,0.6426999999999455,-0.966338646321625,0.9660010410237744,-0.39713772939697045
6428,0.6427999999999455,-0.9662993839513739,0.9658601743135845,-0.39713951114010937
6429,0.6428999999999455,-0.9662565812267245,0.9657157361641451,-0.3971412924921396
6430,0.6429999999999455,-0.9662101991026583,0.9655677020664674,-0.39714307345327093
6431,0.6430999999999455,-0.9662191351160406,0.9654160475323554,-0.39714485402372335
6432,0.6431999999999455,-0.966271839699918,0.9652607480958575,-0.39714663420370727
6433,0.6432999999999455,-0.9663230224927567,0.9651017793147136,-0.39714841399344153
6434,0.6433999999999455,-0.966372665079602,0.9649391167717961,-0.3971501933931477
6435,0.6434999999999454,-0.9664207489749024,0.9647727360765463,-0.39715197240304234
6436,0.6435999999999454,-0.9664672556229762,0.9646026128664049,-0.3971537510233496
6437,0.6436999999999454,-0.9665121663984827,0.9645129339593271,-0.39715552925429004
6438,0.6437999999999454,-0.9665554626068986,0.9645144532554598,-0.39715730709608354
6439,0.6438999999999454,-0.9665971254850008,0.9645159130823887,-0.39715908454895854
6440,0.6439999999999454,-0.9666371362013529,0.9645173131352008,-0.3971608616131395
6441,0.6440999999999454,-0.9666754758567998,0.9645186531080231,-0.3971626382888546
6442,0.6441999999999454,-0.9667121254849657,0.9645199326940191,-0.39716441457633866
6443,0.6442999999999454,-0.9667470660527587,0.9645211515853868,-0.3971661904758092
6444,0.6443999999999453,-0.9667802784608827,0.9645223094733554,-0.39716796598750126
6445,0.6444999999999453,-0.9668117435443527,0.9645234060481824,-0.39716974111165193
6446,0.6445999999999453,-0.9668414420730186,0.9645244409991511,-0.39717151584848426
6447,0.6446999999999453,-0.9668693547520936,0.9645254140145674,-0.3971732901982484
6448,0.6447999999999453,-0.9668954622226905,0.9645263247817567,-0.39717506416116205
6449,0.6448999999999453,-0.9669197450623633,0.9645271729870618,-0.3971768377374739
6450,0.6449999999999453,-0.9669421837856556,0.9645279583158399,-0.3971786109274197
6451,0.6450999999999453,-0.9669627588446559,0.964528680452459,-0.39718038373123343
6452,0.6451999999999453,-0.9669814506295599,0.9645293390802957,-0.3971821561491605
6453,0.6452999999999453,-0.9669982394692399,0.9645299338817327,-0.3971839281814394
6454,0.6453999999999452,-0.9670131056318203,0.9645304645381549,-0.39718569982831875
6455,0.6454999999999452,-0.9670260293252612,0.9645309307299479,-0.3971874710900326
6456,0.6455999999999452,-0.9670623415649394,0.964531332136494,-0.3971892419668311
6457,0.6456999999999452,-0.967143744204861,0.9645316684361702,-0.3971910124589616
6458,0.6457999999999452,-0.9672232533996562,0.9645319393063451,-0.3971927825666677
6459,0.6458999999999452,-0.967300839369072,0.9645321444233761,-0.39719455229019673
6460,0.6459999999999452,-0.9673764721751393,0.9645322834626064,-0.39719632162980106
6461,0.6460999999999452,-0.9674501217231919,0.9645323560983633,-0.39719809058572647
6462,0.6461999999999452,-0.9675217577629058,0.9645323620039536,-0.39719985915822703
6463,0.6462999999999451,-0.9675913498893629,0.9645323008516626,-0.39720162734755615
6464,0.6463999999999451,-0.9676588675441359,0.9645321723127505,-0.3972033951539611
6465,0.6464999999999451,-0.9677242800163962,0.9645319760574496,-0.39720516257770244
6466,0.6465999999999451,-0.9677875564440441,0.964531711754962,-0.3972069296190294
6467,0.6466999999999451,-0.9678486658148625,0.9645313790734564,-0.39720869627820005
6468,0.6467999999999451,-0.9679075769676925,0.9645309776800662,-0.3972104625554719
6469,0.6468999999999451,-0.967964258593633,0.9645305072408855,-0.3972122284511047
6470,0.6469999999999451,-0.9680186792372631,0.9645299674209681,-0.39721399396534973
6471,0.647099999999945,-0.9680708072978877,0.9645293578843231,-0.3972157590984758
6472,0.647199999999945,-0.9681206110308066,0.9645286782939134,-0.3972175238507304
6473,0.647299999999945,-0.968168058548607,0.9645320119554219,-0.39721928822238434
6474,0.647399999999945,-0.9682131178224799,0.9645441960919483,-0.39722105221369836
6475,0.647499999999945,-0.9682557566835595,0.9645549936046421,-0.39722281582493285
6476,0.647599999999945,-0.9682959428242871,0.9645643926224001,-0.3972245790563511
6477,0.647699999999945,-0.9683336437997986,0.9645723812533487,-0.3972263419082191
6478,0.647799999999945,-0.968368827029335,0.9645789475852566,-0.3972281043807948
6479,0.647899999999945,-0.9684014597976784,0.9645840796859491,-0.3972298664743548
6480,0.647999999999945,-0.9684315092566109,0.9645877656037222,-0.3972316281891538
6481,0.6480999999999449,-0.9684589424263975,0.9645899933677589,-0.39723338952546866
6482,0.6481999999999449,-0.9684837261972938,0.964590750988546,-0.3972351504835599
6483,0.6482999999999449,-0.9685058273310773,0.9645900264582903,-0.39723691106369236
6484,0.6483999999999449,-0.9685252124626026,0.9645878077513375,-0.39723867126613976
6485,0.6484999999999449,-0.9685418481013814,0.9645840828245901,-0.39724043109117235
6486,0.6485999999999449,-0.9685557006331863,0.9645788396179269,-0.3972421905390562
6487,0.6486999999999449,-0.968566736321678,0.9645720660546228,-0.39724394961006043
6488,0.6487999999999449,-0.9685749213100581,0.964563750041768,-0.39724570830445805
6489,0.6488999999999449,-0.9685802216227445,0.9646189170046743,-0.3972474666225195
6490,0.6489999999999448,-0.9685826031670721,0.9646949834317585,-0.3972492245645192
6491,0.6490999999999448,-0.9685820317350167,0.964769628193883,-0.3972509821307157
6492,0.6491999999999448,-0.9685784730049428,0.9648428306941135,-0.397252739321393
6493,0.6492999999999448,-0.9685718925433762,0.9649145702462069,-0.39725449613682307
6494,0.6493999999999448,-0.9685622558067991,0.9649848260753457,-0.39725625257727326
6495,0.6494999999999448,-0.9685495281434703,0.9650535773188783,-0.3972580086430186
6496,0.6495999999999448,-0.968533674795268,0.9651208030270658,-0.39725976433433013
6497,0.6496999999999448,-0.9685146608995567,0.9651864821638393,-0.39726151965148404
6498,0.6497999999999448,-0.9684924514910777,0.9652505936075607,-0.39726327459475236
6499,0.6498999999999447,-0.9684761692095281,0.9653131161517928,-0.3972650291644108
6500,0.6499999999999447,-0.9685365199719423,0.9653740285060769,-0.3972667833607323
6501,0.6500999999999447,-0.9685948458236018,0.9654333092967154,-0.3972685371839908
6502,0.6501999999999447,-0.9686511192592442,0.9654909370675635,-0.3972702906344548
6503,0.6502999999999447,-0.968705312652373,0.965546890280826,-0.3972720437124115
6504,0.6503999999999447,-0.9687573982564422,0.9656011473178633,-0.39727379641812105
6505,0.6504999999999447,-0.9688073482060621,0.9656536864800013,-0.39727554875186016
6506,0.6505999999999447,-0.9688551345182271,0.9657044859893508,-0.3972773007139142
6507,0.6506999999999447,-0.9689007290935685,0.9657535239896318,-0.397279052304546
6508,0.6507999999999446,-0.9689441037176268,0.965800778547005,-0.3972808035240354
6509,0.6508999999999446,-0.9689852300621479,0.9658462276509107,-0.3972825543726513
6510,0.6509999999999446,-0.9690240796864013,0.965889849214913,-0.3972843048506738
6511,0.6510999999999446,-0.9690606240385194,0.9659316210775514,-0.397286054958373
6512,0.6511999999999446,-0.9690948344568611,0.9659715210031979,-0.39728780469602276
6513,0.6512999999999446,-0.9691266821713934,0.9660095266829225,-0.39728955406389566
6514,0.6513999999999446,-0.9691561383050987,0.9660456157353625,-0.3972913030622655
6515,0.6514999999999446,-0.9691831738754008,0.9660797657076003,-0.3972930516914073
6516,0.6515999999999446,-0.969207759795613,0.9661119540760461,-0.3972947999515923
6517,0.6516999999999445,-0.9692298668764074,0.9661421582473275,-0.39729654784309326
6518,0.6517999999999445,-0.9692494658273058,0.9661703555591853,-0.39729829536618166
6519,0.6518999999999445,-0.9692665272581892,0.9661965232813751,-0.39730004252113077
6520,0.6519999999999445,-0.9692810216808304,0.9662206386165757,-0.3973017893082133
6521,0.6520999999999445,-0.969292919510445,0.9662426787013026,-0.39730353572769667
6522,0.6521999999999445,-0.9693021910672627,0.9662626206068288,-0.39730528177985375
6523,0.6522999999999445,-0.9693088065781189,0.9662804413401098,-0.39730702746494995
6524,0.6523999999999445,-0.9693127361780651,0.9662961178447168,-0.39730877278326604
6525,0.6524999999999445,-0.9693139499119995,0.9663096270017748,-0.397310517735062
6526,0.6525999999999444,-0.9693124177363148,0.9663209456309053,-0.3973122623206101
6527,0.6526999999999444,-0.969308109520566,0.9663300504911777,-0.3973140065401803
6528,0.6527999999999444,-0.9693009950491562,0.9663369182820637,-0.397315750394039
6529,0.6528999999999444,-0.9692910440230401,0.9663415256443996,-0.3973174938824511
6530,0.6529999999999444,-0.9692782260614448,0.9663438491613533,-0.39731923700568866
6531,0.6530999999999444,-0.9692625107036086,0.9663438653593976,-0.39732097976401365
6532,0.6531999999999444,-0.9692438674105365,0.9663415507092884,-0.39732272215769054
6533,0.6532999999999444,-0.9692222655667719,0.9663368816270499,-0.3973244641869907
6534,0.6533999999999444,-0.9691976744821851,0.9663298344749641,-0.39732620585216916
6535,0.6534999999999443,-0.9691700633937763,0.9663203855625669,-0.39732794715349645
6536,0.6535999999999443,-0.9691394014674963,0.96630851114765,-0.39732968809123703
6537,0.6536999999999443,-0.9691056578000798,0.9662941874372668,-0.39733142866564547
6538,0.6537999999999443,-0.9690688014208955,0.966277390588746,-0.39733316887699227
6539,0.6538999999999443,-0.9690288012938075,0.9662580967107091,-0.3973349087255272
6540,0.6539999999999443,-0.9689856263190547,0.9662362818640948,-0.3973366482115224
6541,0.6540999999999443,-0.9689392453351389,0.9662119220631874,-0.39733838733522825
6542,0.6541999999999443,-0.9688896271207296,0.9661849932766519,-0.3973401260969057
6543,0.6542999999999443,-0.9688367403965789,0.9661554714285737,-0.397341864496812
6544,0.6543999999999442,-0.9687805538274497,0.9661233323995052,-0.3973436025352074
6545,0.6544999999999442,-0.9687210360240548,0.9660885520275159,-0.3973453402123463
6546,0.6545999999999442,-0.9686581555450074,0.9660511061092485,-0.3973470775284782
6547,0.6546999999999442,-0.9685918808987825,0.9660109704009817,-0.39734881448386644
6548,0.6547999999999442,-0.9685221805456871,0.965968120619697,-0.3973505510787546
6549,0.6548999999999442,-0.9684490228998427,0.9659225324441505,-0.3973522873134022
6550,0.6549999999999442,-0.9683723763311746,0.9658741815159516,-0.39735402318805985
6551,0.6550999999999442,-0.9682922091674102,0.9659022695072204,-0.39735575870297557
6552,0.6551999999999442,-0.9682084896960879,0.965958999093279,-0.397357493858398
6553,0.6552999999999441,-0.9681211861665703,0.9660145553510548,-0.39735922865458057
6554,0.6553999999999441,-0.9680302667920672,0.9660689252710519,-0.39736096309176855
6555,0.6554999999999441,-0.9679356997516646,0.9661220958046608,-0.3973626971702073
6556,0.6555999999999441,-0.9678374531923598,0.9661740538644742,-0.39736443089014367
6557,0.6556999999999441,-0.9677354952311019,0.9662247863246072,-0.39736616425182275
6558,0.6557999999999441,-0.9676297939568395,0.9662742800210181,-0.3973678972554888
6559,0.6558999999999441,-0.9675203174325699,0.9663225217518331,-0.39736962990138186
6560,0.6559999999999441,-0.967407033697396,0.9663694982776715,-0.3973713621897471
6561,0.6560999999999441,-0.967289910768585,0.9664151963219748,-0.3973730941208202
6562,0.656199999999944,-0.9671689166436301,0.9664596025713384,-0.39737482569484767
6563,0.656299999999944,-0.9670440193023169,0.9665027036758447,-0.39737655691206086
6564,0.656399999999944,-0.9669151867087902,0.9665444862493997,-0.3973782877727022
6565,0.656499999999944,-0.966782386813623,0.9665849368700721,-0.3973800182770071
6566,0.656599999999944,-0.9666455875558883,0.9666240420804344,-0.39738174842520824
6567,0.656699999999944,-0.9665047568652295,0.9666617883879083,-0.39738347821753894
6568,0.656799999999944,-0.9663598626639325,0.9666981622651107,-0.3973852076542423
6569,0.656899999999944,-0.9662108728689974,0.9667331501502048,-0.39738693673554026
6570,0.656999999999944,-0.9660577553942096,0.9667667384472521,-0.3973886654616658
6571,0.657099999999944,-0.9659004781522097,0.9667989135265692,-0.39739039383285174
6572,0.6571999999999439,-0.965739009056562,0.9668296617250858,-0.39739212184932354
6573,0.6572999999999439,-0.9655733160238203,0.9668589693467069,-0.39739384951130835
6574,0.6573999999999439,-0.9654033669755928,0.9668868226626782,-0.39739557681903365
6575,0.6574999999999439,-0.9653015814935698,0.9669132079119535,-0.397397303772728
6576,0.6575999999999439,-0.9653068869694335,0.9669381113015666,-0.39739903037261065
6577,0.6576999999999439,-0.9653121716898037,0.9669615190070061,-0.39740075661890834
6578,0.6577999999999439,-0.9653174355292483,0.9670126459402111,-0.3974024825118376
6579,0.6578999999999439,-0.9653226783619665,0.9670760058054947,-0.39740420805162935
6580,0.6579999999999439,-0.9653279000617871,0.9671378090259888,-0.3974059332384946
6581,0.6580999999999438,-0.9653331005021659,0.9671980359644046,-0.3974076580726527
6582,0.6581999999999438,-0.9653382795561857,0.9672566669105191,-0.3974093825543225
6583,0.6582999999999438,-0.9653434370965528,0.9673136820818075,-0.39741110668372265
6584,0.6583999999999438,-0.965348572995596,0.9673690616240828,-0.39741283046106335
6585,0.6584999999999438,-0.9653536871252649,0.9674227856121461,-0.39741455388656227
6586,0.6585999999999438,-0.9653587793571285,0.9674748340504441,-0.3974162769604336
6587,0.6586999999999438,-0.9653638495623721,0.9675251868737351,-0.39741799968288566
6588,0.6587999999999438,-0.9653688976117966,0.9675738239477649,-0.3974197220541275
6589,0.6588999999999438,-0.9653739233758164,0.9676207250699496,-0.39742144407437313
6590,0.6589999999999437,-0.9653789267244575,0.9676658699700688,-0.39742316574382724
6591,0.6590999999999437,-0.965383907527356,0.9677092383109667,-0.39742488706269874
6592,0.6591999999999437,-0.9653888656537556,0.9677508096892625,-0.39742660803119373
6593,0.6592999999999437,-0.9653938009725064,0.9677905636360689,-0.397428328649513
6594,0.6593999999999437,-0.9653987133520626,0.9678284796177201,-0.39743004891786887
6595,0.6594999999999437,-0.9654036026604813,0.9678645370365087,-0.39743176883645703
6596,0.6595999999999437,-0.9654084687654199,0.967898715231431,-0.397433488405478
6597,0.6596999999999437,-0.9654133115341342,0.9679309934789421,-0.3974352076251402
6598,0.6597999999999437,-0.9654181308334778,0.9679613509937188,-0.3974369264956351
6599,0.6598999999999436,-0.9654229265298986,0.9679897669294326,-0.3974386450171622
6600,0.6599999999999436,-0.9654276984894377,0.968016220379531,-0.3974403631899206
6601,0.6600999999999436,-0.9654324465777278,0.9680406903780278,-0.3974420810141017
6602,0.6601999999999436,-0.9654371706599908,0.9680631559003032,-0.3974437984899073
6603,0.6602999999999436,-0.965441870601036,0.9680835958639119,-0.3974455156175296
6604,0.6603999999999436,-0.9654465462652589,0.9681019891294006,-0.3974472323971575
6605,0.6604999999999436,-0.965451197516638,0.9681183145011348,-0.39744894882898146
6606,0.6605999999999436,-0.9654558242187343,0.9681325507281345,-0.397450664913197
6607,0.6606999999999436,-0.9654604262346884,0.9681446765049185,-0.3974523806499921
6608,0.6607999999999435,-0.9654650034272192,0.9681546704723577,-0.39745409603955284
6609,0.6608999999999435,-0.965469555658622,0.9681625112185389,-0.3974558110820689
6610,0.6609999999999435,-0.9654740827907662,0.9681681772796353,-0.3974575257777267
6611,0.6610999999999435,-0.9654785846850937,0.9681716471407875,-0.3974592401267087
6612,0.6611999999999435,-0.9654830612026172,0.9681728992369929,-0.39746095412920335
6613,0.6612999999999435,-0.9654875122039179,0.9681719119540041,-0.39746266778538497
6614,0.6613999999999435,-0.965491937549144,0.9681686636292365,-0.39746438109545057
6615,0.6614999999999435,-0.9654963370980086,0.968163132552684,-0.3974660940595616
6616,0.6615999999999435,-0.965500710709788,0.9681552969678446,-0.39746780667791554
6617,0.6616999999999434,-0.9655050582433198,0.9681451350726538,-0.39746951895068333
6618,0.6617999999999434,-0.9655093795570006,0.9681326250204271,-0.3974712308780436
6619,0.6618999999999434,-0.9655136745087849,0.9681177449208118,-0.3974729424601718
6620,0.6619999999999434,-0.9655179429561828,0.9681004728407464,-0.39747465369724416
6621,0.6620999999999434,-0.9655221847562581,0.9680807868054296,-0.3974763645894462
6622,0.6621999999999434,-0.9655263997656266,0.9680625567576587,-0.39747807513694366
6623,0.6622999999999434,-0.9655305878404544,0.9681147012311796,-0.39747978533990136
6624,0.6623999999999434,-0.9655347488364557,0.9681652664590463,-0.39748149519850057
6625,0.6624999999999434,-0.9655388826088913,0.9682142343717334,-0.3974832047129175
6626,0.6625999999999433,-0.9655429890125665,0.9682615868413548,-0.3974849138833121
6627,0.6626999999999433,-0.9655470679018293,0.9683073056823429,-0.3974866227098595
6628,0.6627999999999433,-0.9655511191305692,0.9683513726521354,-0.3974883311927254
6629,0.6628999999999433,-0.9655551425522145,0.9683937694518726,-0.39749003933207727
6630,0.6629999999999433,-0.9655591380197309,0.9684344777271034,-0.39749174712808427
6631,0.6630999999999433,-0.96556310538562,0.9684734790685003,-0.3974934545809148
6632,0.6631999999999433,-0.9655670445019168,0.9685107550125841,-0.3974951616907287
6633,0.6632999999999433,-0.9655709552201887,0.968546287042457,-0.39749686845768456
6634,0.6633999999999433,-0.9655748373915334,0.9685800565885455,-0.3974985748819575
6635,0.6634999999999432,-0.9655786908665769,0.9686120450293517,-0.3975002809637014
6636,0.6635999999999432,-0.9655825154954719,0.9686422336922137,-0.39750198670308096
6637,0.6636999999999432,-0.9655863111278966,0.9686706038540746,-0.3975036921002564
6638,0.6637999999999432,-0.965590077613052,0.9686971367422609,-0.39750539715538813
6639,0.6638999999999432,-0.9655938147996609,0.9687218135352689,-0.39750710186863386
6640,0.6639999999999432,-0.9655975225359658,0.9687446153635604,-0.39750880624014856
6641,0.6640999999999432,-0.9656012006697273,0.9687655233103656,-0.39751051027009154
6642,0.6641999999999432,-0.965604849048223,0.9687845184124966,-0.39751221395862274
6643,0.6642999999999432,-0.9656084675182444,0.9688015816611674,-0.3975139173058954
6644,0.6643999999999431,-0.9656120559260963,0.9688166940028224,-0.3975156203120623
6645,0.6644999999999431,-0.9656156141175953,0.9688298363399743,-0.39751732297728126
6646,0.6645999999999431,-0.9656191419380674,0.9688409895320483,-0.39751902530170036
6647,0.6646999999999431,-0.9656226392323467,0.9688501343962362,-0.3975207272854764
6648,0.6647999999999431,-0.9656261058447736,0.968857251708356,-0.39752242892875916
6649,0.6648999999999431,-0.9656295416191935,0.968862322203721,-0.3975241302317018
6650,0.6649999999999431,-0.9656329463989548,0.9688653265780169,-0.3975258311944551
6651,0.6650999999999431,-0.9656363200269076,0.9688662454881839,-0.39752753181716355
6652,0.6651999999999431,-0.9656396623454019,0.9688650595533083,-0.39752923209997876
6653,0.665299999999943,-0.965642973196286,0.9688617493555213,-0.3975309320430496
6654,0.665399999999943,-0.9656462524209048,0.9688562954409032,-0.397532631646521
6655,0.665499999999943,-0.9656515153767016,0.9688486783203966,-0.3975343309105461
6656,0.665599999999943,-0.9657264538909692,0.9688388784707248,-0.39753602983526265
6657,0.665699999999943,-0.9657995928846383,0.9688268763353176,-0.3975377284208209
6658,0.665799999999943,-0.9658709049114284,0.9688126523252439,-0.3975394266673621
6659,0.665899999999943,-0.9659403623884151,0.9687961868201496,-0.39754112457503316
6660,0.665999999999943,-0.9660079375969784,0.9687774601692026,-0.39754282214397585
6661,0.666099999999943,-0.9660736026837647,0.9687564526920441,-0.3975445193743348
6662,0.666199999999943,-0.966137329661663,0.9687331446797445,-0.39754621626624864
6663,0.6662999999999429,-0.9661990904107943,0.9687075163957661,-0.397547912819864
6664,0.6663999999999429,-0.9662588566795163,0.9686795480769317,-0.3975496090353144
6665,0.6664999999999429,-0.9663166000854385,0.9686492199343967,-0.3975513049127472
6666,0.6665999999999429,-0.9663722921164551,0.9686165121546287,-0.3975530004522997
6667,0.6666999999999429,-0.9664259041317885,0.9685814049003909,-0.3975546956541102
6668,0.6667999999999429,-0.966477407363048,0.9685438783117304,-0.3975563905183138
6669,0.6668999999999429,-0.9665267729153023,0.9685039125069712,-0.3975580850450472
6670,0.6669999999999429,-0.9665739717681652,0.9684614875837124,-0.39755977923445845
6671,0.6670999999999428,-0.9666189747768954,0.9684165836198299,-0.39756147308667306
6672,0.6671999999999428,-0.966661752673511,0.968369180674482,-0.39756316660183094
6673,0.6672999999999428,-0.9667022760679155,0.968319258789121,-0.3975648597800702
6674,0.6673999999999428,-0.9667405154490409,0.9682667979885051,-0.39756655262152013
6675,0.6674999999999428,-0.9667764411860019,0.9682117782817176,-0.39756824512631717
6676,0.6675999999999428,-0.9668100235292655,0.9681541796631861,-0.39756993729459794
6677,0.6676999999999428,-0.9668412326118342,0.9680939821137077,-0.3975716291264924
6678,0.6677999999999428,-0.9668700384504432,0.9680311656014753,-0.39757332062213285
6679,0.6678999999999428,-0.9668964109467713,0.9679657100831078,-0.39757501178165144
6680,0.6679999999999428,-0.9669203198886664,0.9678975955046818,-0.39757670260518346
6681,0.6680999999999427,-0.9669417349513846,0.9678268018027667,-0.39757839309285825
6682,0.6681999999999427,-0.9669606256988431,0.9677533089054619,-0.39758008324480254
6683,0.6682999999999427,-0.9669769615848884,0.9676770967334352,-0.39758177306114934
6684,0.6683999999999427,-0.9669907119545769,0.9675981452009635,-0.39758346254203125
6685,0.6684999999999427,-0.9670018460454709,0.967516434216976,-0.397585151687571
6686,0.6685999999999427,-0.9670103329889487,0.9674319436860963,-0.3975868404979025
6687,0.6686999999999427,-0.9670161418115283,0.9673446535096887,-0.39758852897314956
6688,0.6687999999999427,-0.9670192414362055,0.9672545435869034,-0.397590217113444
6689,0.6688999999999427,-0.9670196006838071,0.9671615938157231,-0.39759190491890734
6690,0.6689999999999426,-0.9670171882743567,0.9670657840940101,-0.3975935923896723
6691,0.6690999999999426,-0.9670119728284566,0.9669670943205547,-0.3975952795258628
6692,0.6691999999999426,-0.9670039228686832,0.9668655043961216,-0.39759696632760255
6693,0.6692999999999426,-0.9669930068209959,0.9667609942244987,-0.3975986527950166
6694,0.6693999999999426,-0.9669791930161625,0.9666535437135442,-0.397600338928232
6695,0.6694999999999426,-0.9669624496911972,0.9665431327762333,-0.39760202472737305
6696,0.6695999999999426,-0.9669427449908133,0.9664297413317056,-0.3976037101925679
6697,0.6696999999999426,-0.9669200469688917,0.9663133493063097,-0.3976053953239244
6698,0.6697999999999426,-0.9668943235899613,0.9661939366346483,-0.39760708012157836
6699,0.6698999999999425,-0.9668655427306972,0.9660714832606213,-0.397608764585658
6700,0.6699999999999425,-0.9668336721814305,0.9659459691384681,-0.3976104487162708
6701,0.6700999999999425,-0.9667986796476742,0.9658173742338078,-0.3976121325135482
6702,0.6701999999999425,-0.9667605327516628,0.9656856785246772,-0.39761381597760576
6703,0.6702999999999425,-0.9667191990339082,0.9655508620025687,-0.39761549910856375
6704,0.6703999999999425,-0.9666746459547669,0.9654129046734631,-0.39761718190655276
6705,0.6704999999999425,-0.9666268408960258,0.9652717865588629,-0.3976188643716823
6706,0.6705999999999425,-0.9666272668550647,0.9651274876968212,-0.39762054650407286
6707,0.6706999999999425,-0.9666292554279504,0.9649799881429686,-0.3976222283038491
6708,0.6707999999999424,-0.9666295568697619,0.9648292679715373,-0.3976239097711257
6709,0.6708999999999424,-0.966628156478801,0.9646753072763817,-0.39762559090601846
6710,0.6709999999999424,-0.9666250395197471,0.9645180861719961,-0.3976272717086551
6711,0.6710999999999424,-0.9666201912240145,0.9643575847945286,-0.39762895217914246
6712,0.6711999999999424,-0.9666135967901115,0.9641937833027923,-0.39763063231760604
6713,0.6712999999999424,-0.9666052413840028,0.9641342701194753,-0.3976323121241543
6714,0.6713999999999424,-0.9665951101394773,0.9641686688678494,-0.39763399159890805
6715,0.6714999999999424,-0.9666361529487544,0.9642014200855085,-0.39763567074198375
6716,0.6715999999999424,-0.9667203551824505,0.964232505170256,-0.39763734955349866
6717,0.6716999999999423,-0.9668030188520179,0.9642619054589804,-0.3976390280335639
6718,0.6717999999999423,-0.9668841204806984,0.9642896022283335,-0.39764070618230063
6719,0.6718999999999423,-0.9669636364718421,0.9643155766954173,-0.3976423839998159
6720,0.6719999999999423,-0.9670415431095558,0.9643398100184766,-0.39764406148622683
6721,0.6720999999999423,-0.9671178165593661,0.9643622832975978,-0.3976457386416455
6722,0.6721999999999423,-0.9671924328688991,0.9643829775754159,-0.3976474154661886
6723,0.6722999999999423,-0.9672653679685723,0.9644018738378267,-0.3976490919599676
6724,0.6723999999999423,-0.9673365976723045,0.9644189530147073,-0.3976507681230963
6725,0.6724999999999423,-0.9674060976782389,0.964434195980641,-0.3976524439556872
6726,0.6725999999999422,-0.967473843569482,0.9644475835556512,-0.3976541194578465
6727,0.6726999999999422,-0.9675398108148586,0.9644590965059404,-0.3976557946296974
6728,0.6727999999999422,-0.9676039747696819,0.9644687155446351,-0.3976574694713401
6729,0.6728999999999422,-0.9676663106765383,0.9644764213325391,-0.3976591439828871
6730,0.6729999999999422,-0.9677267936660897,0.964482194478891,-0.3976608181644536
6731,0.6730999999999422,-0.9677853987578904,0.9644860155421299,-0.3976624920161479
6732,0.6731999999999422,-0.9678421008612192,0.9644878650306654,-0.39766416553808
6733,0.6732999999999422,-0.9678968747759302,0.964487723403656,-0.3976658387303581
6734,0.6733999999999422,-0.9679496951933163,0.9644855710717912,-0.39766751159309616
6735,0.6734999999999421,-0.9680005366969906,0.964481388398082,-0.3976691841263949
6736,0.6735999999999421,-0.9680493737637843,0.9644751556986558,-0.3976708563303713
6737,0.6736999999999421,-0.9680961807646596,0.9644668532435584,-0.3976725282051287
6738,0.6737999999999421,-0.9681409319656403,0.9644564612575602,-0.3976741997507747
6739,0.6738999999999421,-0.9681836015287572,0.9644439599209705,-0.3976758709674221
6740,0.6739999999999421,-0.9682241635130112,0.9644293293704562,-0.39767754185517257
6741,0.6740999999999421,-0.9682625918753525,0.9644125496998656,-0.39767921241413323
6742,0.6741999999999421,-0.9682988604716755,0.9643936009610599,-0.39768088264441226
6743,0.6742999999999421,-0.968332943057832,0.964372463164748,-0.3976825525461194
6744,0.674399999999942,-0.9683648132906588,0.9643491162813287,-0.3976842221193574
6745,0.674499999999942,-0.9683944447290234,0.9643235402417365,-0.39768589136422977
6746,0.674599999999942,-0.9684218108348862,0.964295714938295,-0.39768756028084873
6747,0.674699999999942,-0.9684468849743783,0.9642656202255727,-0.39768922886931196
6748,0.674799999999942,-0.9684696404188966,0.9642482333938772,-0.3976908971297309
6749,0.674899999999942,-0.9684900503462165,0.9642499691666807,-0.397692565062203
6750,0.674999999999942,-0.9685080878416189,0.9642505968617845,-0.3976942326668422
6751,0.675099999999942,-0.968523725899036,0.9642501087619596,-0.39769589994374677
6752,0.675199999999942,-0.9685369374222126,0.9642484971416675,-0.39769756689302216
6753,0.675299999999942,-0.9685476952258846,0.9642457542672802,-0.39769923351476805
6754,0.6753999999999419,-0.9685559720369726,0.964241872397301,-0.3977008998090923
6755,0.6754999999999419,-0.9685617404957947,0.9642368437825842,-0.39770256577609886
6756,0.6755999999999419,-0.9685649731572925,0.9642306606665569,-0.3977042314158862
6757,0.6756999999999419,-0.9685656424922767,0.9642233152854388,-0.3977058967285612
6758,0.6757999999999419,-0.9685637208886864,0.9642147998684635,-0.39770756171422195
6759,0.6758999999999419,-0.9685591806528665,0.9642051066380993,-0.39770922637297346
6760,0.6759999999999419,-0.968551994010861,0.9641942278102695,-0.39771089070491517
6761,0.6760999999999419,-0.9685421331097216,0.9641821555945743,-0.39771255471015604
6762,0.6761999999999418,-0.9685295700188337,0.9641688821945104,-0.39771421838878535
6763,0.6762999999999418,-0.968514276731257,0.9641543998076919,-0.3977158817409173
6764,0.6763999999999418,-0.968496225165084,0.9641387006260714,-0.3977175447666477
6765,0.6764999999999418,-0.9685330525761051,0.9641217768361596,-0.3977192074660709
6766,0.6765999999999418,-0.968575221302305,0.9641036206192454,-0.3977208698392979
6767,0.6766999999999418,-0.9686155044539936,0.9640842241516163,-0.3977225318864253
6768,0.6767999999999418,-0.9686538799701111,0.9640635796047777,-0.3977241936075541
6769,0.6768999999999418,-0.968690325709886,0.9640416791456721,-0.39772585500277696
6770,0.6769999999999418,-0.9687248194537253,0.9640185149368986,-0.39772751607220996
6771,0.6770999999999417,-0.968757338904121,0.9639940791369309,-0.39772917681593706
6772,0.6771999999999417,-0.968787861686569,0.9639683639003361,-0.39773083723406844
6773,0.6772999999999417,-0.9688163653505034,0.9639413613779928,-0.39773249732669597
6774,0.6773999999999417,-0.9688428273702427,0.9639130637173077,-0.3977341570939276
6775,0.6774999999999417,-0.9688672251459522,0.9638834630624339,-0.39773581653585244
6776,0.6775999999999417,-0.9688895360046179,0.9638525515544863,-0.3977374756525797
6777,0.6776999999999417,-0.9689097372010353,0.9638347786517829,-0.3977391344442049
6778,0.6777999999999417,-0.9689278059188111,0.963846492130807,-0.3977407929108261
6779,0.6778999999999417,-0.9689437192713785,0.9638581626356413,-0.3977424510525435
6780,0.6779999999999416,-0.9689574543030254,0.9638697898881016,-0.39774410886945233
6781,0.6780999999999416,-0.9689689879899358,0.963881373608884,-0.3977457663616599
6782,0.6781999999999416,-0.9689782972412444,0.9638929135175605,-0.3977474235292529
6783,0.6782999999999416,-0.9689853589001037,0.9639044093325748,-0.39774908037234197
6784,0.6783999999999416,-0.9689901497447637,0.9639158607712407,-0.3977507368910227
6785,0.6784999999999416,-0.9689926464896642,0.963927267549738,-0.3977523930853847
6786,0.6785999999999416,-0.9689928257865394,0.9639386293831086,-0.3977540489555409
6787,0.6786999999999416,-0.9689906642255351,0.9639499459852542,-0.39775570450158093
6788,0.6787999999999416,-0.9689861383363364,0.9639930267323495,-0.39775735972360793
6789,0.6788999999999416,-0.9689792245893091,0.9640785734062017,-0.39775901462171437
6790,0.6789999999999415,-0.9689698993966513,0.9641631366188417,-0.3977606691960056
6791,0.6790999999999415,-0.9689581391135575,0.9642467016407547,-0.39776232344657797
6792,0.6791999999999415,-0.9689439200393924,0.9643292536766205,-0.3977639773735308
6793,0.6792999999999415,-0.9689272184188771,0.9644107778657056,-0.39776563097695933
6794,0.6793999999999415,-0.9689080104432856,0.9644912592822613,-0.3977672842569685
6795,0.6794999999999415,-0.9688862722516516,0.964570682935925,-0.3977689372136562
6796,0.6795999999999415,-0.9688619799319859,0.9646490337721261,-0.3977705898471193
6797,0.6796999999999415,-0.9688351095225041,0.9647262966724972,-0.3977722421574582
6798,0.6797999999999415,-0.9688056370128635,0.9648024564552876,-0.3977738941447745
6799,0.6798999999999414,-0.9687735383454105,0.9648774978757827,-0.3977755458091619
6800,0.6799999999999414,-0.9687387894164368,0.9649514056267267,-0.39777719715072934
6801,0.6800999999999414,-0.9687013660774448,0.9650241643387505,-0.3977788481695655
6802,0.6801999999999414,-0.9686612441364223,0.9650957585808021,-0.3977804988657822
6803,0.6802999999999414,-0.9686183993591251,0.9651661728605831,-0.39778214923947375
6804,0.6803999999999414,-0.9685728074703691,0.9652353916249884,-0.39778379929073887
6805,0.6804999999999414,-0.9685244441553295,0.9653033992605495,-0.39778544901967994
6806,0.6805999999999414,-0.9684732850608477,0.9653701800938833,-0.3977870984264003
6807,0.6806999999999414,-0.9684193057967475,0.9654357183921445,-0.39778874751099963
6808,0.6807999999999413,-0.968362481937156,0.9654999983634812,-0.39779039627357815
6809,0.6808999999999413,-0.9683027890218338,0.9655630041574962,-0.39779204471424157
6810,0.6809999999999413,-0.9682402025575109,0.965624719865711,-0.3977936928330911
6811,0.6810999999999413,-0.9681746980192285,0.9656851295220349,-0.3977953406302265
6812,0.6811999999999413,-0.9681062508516891,0.9657442171032378,-0.3977969881057501
6813,0.6812999999999413,-0.9680348364706094,0.9658019665294268,-0.39779863525977005
6814,0.6813999999999413,-0.9679604302640814,0.9658583616645277,-0.39780028209238594
6815,0.6814999999999413,-0.9678830075939375,0.965913386316769,-0.3978019286037034
6816,0.6815999999999413,-0.9678025437971212,0.9659670242391724,-0.3978035747938255
6817,0.6816999999999412,-0.9677190141870614,0.9660192591300445,-0.3978052206628586
6818,0.6817999999999412,-0.9676323940550531,0.9660700746334749,-0.39780686621090466
6819,0.6818999999999412,-0.9675426586716402,0.9661194543398371,-0.3978085114380704
6820,0.6819999999999412,-0.9674497832880029,0.9661673817862938,-0.3978101563444652
6821,0.6820999999999412,-0.967353743137349,0.9662138404573055,-0.3978118009301918
6822,0.6821999999999412,-0.9672545134363074,0.966258813785145,-0.3978134451953582
6823,0.6822999999999412,-0.9671520693863263,0.9663022851504136,-0.3978150891400722
6824,0.6823999999999412,-0.9670463861750708,0.9663442378825626,-0.3978167327644412
6825,0.6824999999999412,-0.966937438977827,0.9663846552604191,-0.3978183760685781
6826,0.6825999999999411,-0.9668252029589043,0.9664235205127142,-0.39782001905259073
6827,0.6826999999999411,-0.9667096532730414,0.9664608168186176,-0.39782166171658045
6828,0.6827999999999411,-0.9665907650668135,0.9664965273082737,-0.39782330406066846
6829,0.6828999999999411,-0.96646851348004,0.966530635063343,-0.3978249460849617
6830,0.6829999999999411,-0.9663428736471935,0.966563123117548,-0.3978265877895679
6831,0.6830999999999411,-0.9662138206988089,0.9665939744572214,-0.3978282291746053
6832,0.6831999999999411,-0.9660813297628933,0.96662317202186,-0.39782987024018196
6833,0.6832999999999411,-0.9659453759663347,0.9666506987046811,-0.3978315109864156
6834,0.683399999999941,-0.9658059344363121,0.9666765373531842,-0.397833151413416
6835,0.683499999999941,-0.9656629803017027,0.9667006707697156,-0.39783479152130347
6836,0.683599999999941,-0.965528220323109,0.9667230817120374,-0.39783643131018587
6837,0.683699999999941,-0.9655224546771203,0.9667437528939005,-0.39783807078018796
6838,0.683799999999941,-0.9655166182806216,0.9667626669856216,-0.3978397099314201
6839,0.683899999999941,-0.9655107108599369,0.9667798066146637,-0.39784134876400956
6840,0.683999999999941,-0.965504732140654,0.9667951543662209,-0.39784298727806733
6841,0.684099999999941,-0.9654986818476223,0.9668086927838077,-0.39784462547371063
6842,0.684199999999941,-0.9654925597049518,0.9668204043698505,-0.39784626335106843
6843,0.684299999999941,-0.9654863654360123,0.9668302715862854,-0.39784790091024996
6844,0.6843999999999409,-0.9654800987634323,0.9668382768551578,-0.3978495381513927
6845,0.6844999999999409,-0.9654737594090977,0.9668444025592272,-0.3978511750746082
6846,0.6845999999999409,-0.9654673470941513,0.9668486310425757,-0.39785281168002107
6847,0.6846999999999409,-0.9654608615389907,0.9668509446112201,-0.3978544479677566
6848,0.6847999999999409,-0.965454302463269,0.9668513255337281,-0.3978560839379491
6849,0.6848999999999409,-0.9654476695858919,0.9668497560418384,-0.3978577195907164
6850,0.6849999999999409,-0.9654409626250183,0.966846218331085,-0.3978593549261822
6851,0.6850999999999409,-0.9654341812980582,0.9668406945614249,-0.3978609899444846
6852,0.6851999999999409,-0.9654273253216723,0.9668331668578699,-0.3978626246457481
6853,0.6852999999999408,-0.9654203944117711,0.966823617311123,-0.39786425903010136
6854,0.6853999999999408,-0.9654133882835132,0.9668120279782173,-0.39786589309767995
6855,0.6854999999999408,-0.965406306651306,0.96679838088316,-0.39786752684861254
6856,0.6855999999999408,-0.9653991492288029,0.9667826580175797,-0.3978691602830363
6857,0.6856999999999408,-0.9653919157289031,0.9667648413413777,-0.39787079340108783
6858,0.6857999999999408,-0.9653846058637521,0.9667449127833839,-0.3978724262028932
6859,0.6858999999999408,-0.9653772193447379,0.9667228542420147,-0.39787405868859704
6860,0.6859999999999408,-0.9653697558824932,0.9666986475859372,-0.39787569085832825
6861,0.6860999999999408,-0.9653622151868924,0.966672274654735,-0.39787732271223525
6862,0.6861999999999407,-0.9653559429490832,0.9666437172595802,-0.3978789542504574
6863,0.6862999999999407,-0.9653634895406619,0.9666129571839065,-0.3978805854731276
6864,0.6863999999999407,-0.9653710092462592,0.9665799761840889,-0.39788221638039556
6865,0.6864999999999407,-0.9653785019137002,0.9665781040051995,-0.39788384697240226
6866,0.6865999999999407,-0.9653859673903169,0.9665887478894237,-0.39788547724928897
6867,0.6866999999999407,-0.9653934055229453,0.9665981614555904,-0.3978871072112063
6868,0.6867999999999407,-0.9654008161579255,0.9666063353951307,-0.39788873685829707
6869,0.6868999999999407,-0.9654081991410994,0.9666132603852821,-0.3978903661907123
6870,0.6869999999999407,-0.9654155543178111,0.9666189270892986,-0.39789199520859975
6871,0.6870999999999406,-0.9654228815329037,0.9666233261566625,-0.39789362391210825
6872,0.6871999999999406,-0.9654301806307198,0.966626448223297,-0.39789525230139006
6873,0.6872999999999406,-0.9654374514551,0.9666282839117828,-0.3978968803765962
6874,0.6873999999999406,-0.9654446938493809,0.966628823831573,-0.39789850813788763
6875,0.6874999999999406,-0.9654519076563953,0.9666280585792124,-0.39790013558541293
6876,0.6875999999999406,-0.9654590927184703,0.9666259787385579,-0.3979017627193273
6877,0.6876999999999406,-0.9654662488774258,0.9666225748809997,-0.3979033895397947
6878,0.6877999999999406,-0.9654733759745744,0.9666241822718821,-0.39790501604696715
6879,0.6878999999999406,-0.9654804738507198,0.9666886945442716,-0.397906642241008
6880,0.6879999999999405,-0.9654875423461556,0.9667520186888006,-0.39790826812208097
6881,0.6880999999999405,-0.9654945813006645,0.9668141405982404,-0.3979098936903469
6882,0.6881999999999405,-0.9655015905535169,0.9668750461159809,-0.3979115189459702
6883,0.6882999999999405,-0.9655085699434705,0.9669347210364089,-0.3979131438891128
6884,0.6883999999999405,-0.9655155193087682,0.9669931511052927,-0.3979147685199475
6885,0.6884999999999405,-0.9655224384871383,0.9670503220201712,-0.39791639283863744
6886,0.6885999999999405,-0.9655293273157924,0.9671062194307484,-0.3979180168453549
6887,0.6886999999999405,-0.9655361856314253,0.9671608289392926,-0.3979196405402666
6888,0.6887999999999405,-0.9655430132702132,0.9672141361010416,-0.3979212639235456
6889,0.6888999999999404,-0.9655498100678132,0.9672661264246122,-0.3979228869953668
6890,0.6889999999999404,-0.9655565758593622,0.9673167853724162,-0.39792450975590204
6891,0.6890999999999404,-0.9655633104794756,0.9673660983610798,-0.3979261322053298
6892,0.6891999999999404,-0.9655700137622475,0.9674140507618698,-0.397927754343824
6893,0.6892999999999404,-0.9655766855412478,0.9674606279011246,-0.3979293761715671
6894,0.6893999999999404,-0.9655833256495231,0.9675058150606903,-0.3979309976887335
6895,0.6894999999999404,-0.9655899339195949,0.9675495974783617,-0.3979326188955078
6896,0.6895999999999404,-0.9655965101834587,0.96759196034833,-0.3979342397920762
6897,0.6896999999999404,-0.9656030542725833,0.9676328888216335,-0.3979358603786097
6898,0.6897999999999403,-0.9656095660179097,0.9676723680066163,-0.3979374806553048
6899,0.6898999999999403,-0.9656160452498507,0.9677103829693902,-0.39793910062233917
6900,0.6899999999999403,-0.9656224917982889,0.9677469187343024,-0.39794072027991
6901,0.6900999999999403,-0.9656289054925774,0.9677819602844092,-0.3979423396281996
6902,0.6901999999999403,-0.9656352861615377,0.9678154925619543,-0.3979439586673966
6903,0.6902999999999403,-0.9656416336334595,0.9678475004688526,-0.3979455773976943
6904,0.6903999999999403,-0.9656479477360996,0.9678779688671793,-0.39794719581928883
6905,0.6904999999999403,-0.965654228296681,0.967906882579664,-0.3979488139323744
6906,0.6905999999999403,-0.9656604751418926,0.9679342263901911,-0.3979504317371385
6907,0.6906999999999403,-0.9656666880978875,0.9679599850443039,-0.3979520492337824
6908,0.6907999999999402,-0.9656728669902833,0.967984143249715,-0.39795366642250796
6909,0.6908999999999402,-0.9656790116441607,0.9680066856768219,-0.39795528330350655
6910,0.6909999999999402,-0.9656851218840626,0.9680275969592279,-0.3979568998769833
6911,0.6910999999999402,-0.9656911975339936,0.9680468616942671,-0.397958516143139
6912,0.6911999999999402,-0.9656972384174194,0.9680644644435362,-0.39796013210217346
6913,0.6912999999999402,-0.9657032443572658,0.9680803897334305,-0.39796174775429466
6914,0.6913999999999402,-0.965709215175918,0.9680946220556857,-0.39796336309970476
6915,0.6914999999999402,-0.9657151506952202,0.9681071458679236,-0.3979649781386135
6916,0.6915999999999402,-0.9657210507364742,0.9681179455942046,-0.3979665928712272
6917,0.6916999999999401,-0.9657269151204398,0.9681270056255838,-0.3979682072977494
6918,0.6917999999999401,-0.965732743667333,0.9681343103206738,-0.3979698214184003
6919,0.6918999999999401,-0.9657385361968258,0.9681398440062103,-0.3979714352333853
6920,0.6919999999999401,-0.9657442925280462,0.9681435909776248,-0.39797304874291245
6921,0.6920999999999401,-0.9657500124795761,0.9681455354996216,-0.39797466194720343
6922,0.6921999999999401,-0.9657556958694522,0.9681456618067587,-0.3979762748464714
6923,0.6922999999999401,-0.965761342515164,0.9681439541040354,-0.39797788744093104
6924,0.6923999999999401,-0.9657669522336543,0.9681403965674835,-0.39797949973079916
6925,0.69249999999994,-0.9657725248413178,0.968134973344764,-0.3979811117162915
6926,0.69259999999994,-0.9657780601540011,0.9681276685557673,-0.397982723397626
6927,0.69269999999994,-0.9657835579870018,0.9681184662932203,-0.39798433477502776
6928,0.69279999999994,-0.9657890181550678,0.968107350623297,-0.3979859458487205
6929,0.69289999999994,-0.9657944404723968,0.9680943055862328,-0.3979875566189189
6930,0.69299999999994,-0.9657998247526359,0.9680950241201336,-0.3979891670858509
6931,0.69309999999994,-0.9658051708088814,0.9681291558267966,-0.39799077724973825
6932,0.69319999999994,-0.9658104784536771,0.9681619082412859,-0.3979923871108071
6933,0.69329999999994,-0.9658157474990147,0.9681932682695228,-0.3979939966692908
6934,0.69339999999994,-0.9658209777563335,0.9682232227861319,-0.3979956059254074
6935,0.6934999999999399,-0.9658261690365186,0.9682517586348974,-0.39799721487938816
6936,0.6935999999999399,-0.9658313211499021,0.9682788626292245,-0.39799882353146043
6937,0.6936999999999399,-0.9658364339062611,0.9683045215526037,-0.39800043188186146
6938,0.6937999999999399,-0.9658415071148179,0.9683287221590823,-0.3980020399308149
6939,0.6938999999999399,-0.9658465405842395,0.9683514511737376,-0.3980036476785575
6940,0.6939999999999399,-0.9658760315107346,0.9683726952931565,-0.3980052551253207
6941,0.6940999999999399,-0.965944480842562,0.9683924411859199,-0.39800686227133464
6942,0.6941999999999399,-0.9660113294618895,0.9684106754930891,-0.39800846911683835
6943,0.6942999999999399,-0.9660765551286797,0.9684273848286991,-0.3980100756620648
6944,0.6943999999999398,-0.9661401355059327,0.9684425557802553,-0.39801168190725583
6945,0.6944999999999398,-0.9662020481604187,0.9684561749092335,-0.39801328785263795
6946,0.6945999999999398,-0.9662622705634193,0.9684682287515858,-0.39801489349846225
6947,0.6946999999999398,-0.9663207800914779,0.968478703818249,-0.3980164988449561
6948,0.6947999999999398,-0.9663775540271597,0.9684875865956583,-0.39801810389235975
6949,0.6948999999999398,-0.9664325695598186,0.968494863546264,-0.3980197086409214
6950,0.6949999999999398,-0.9664858037863752,0.9685005211090533,-0.3980213130908714
6951,0.6950999999999398,-0.9665372337121025,0.9685045457000742,-0.3980229172424562
6952,0.6951999999999398,-0.9665868362514216,0.9685069237129655,-0.39802452109592074
6953,0.6952999999999397,-0.9666345882287041,0.9685076415194881,-0.3980261246514982
6954,0.6953999999999397,-0.966680466379086,0.9685066854700621,-0.3980277279094451
6955,0.6954999999999397,-0.9667244473492891,0.968504041894306,-0.3980293308699905
6956,0.6955999999999397,-0.966766507698451,0.9684996971015795,-0.398030933533386
6957,0.6956999999999397,-0.9668066238989651,0.968493637381531,-0.3980325358998808
6958,0.6957999999999397,-0.9668447723373284,0.9684858490046475,-0.3980341379697119
6959,0.6958999999999397,-0.9668809293149988,0.9684763182228066,-0.39803573974312634
6960,0.6959999999999397,-0.9669150710492612,0.9684650312698344,-0.3980373412203761
6961,0.6960999999999397,-0.966947173674102,0.9684519743620643,-0.3980389424017055
6962,0.6961999999999396,-0.966977213241093,0.9684371336988998,-0.39804054328735866
6963,0.6962999999999396,-0.9670051657202837,0.9684204954633797,-0.3980421438775805
6964,0.6963999999999396,-0.9670310070011033,0.9684020458227464,-0.39804374417262317
6965,0.6964999999999396,-0.9670547128932699,0.9683817709290171,-0.3980453441727376
6966,0.6965999999999396,-0.9670762591277107,0.968359656919558,-0.39804694387816947
6967,0.6966999999999396,-0.9670956213574883,0.9683356899176596,-0.39804854328916084
6968,0.6967999999999396,-0.9671127751587387,0.9683098560331164,-0.3980501424059729
6969,0.6968999999999396,-0.9671276960316161,0.9682821413628077,-0.39805174122885034
6970,0.6969999999999396,-0.967140359401247,0.9682525319912807,-0.39805333975803747
6971,0.6970999999999395,-0.9671507406186939,0.9682210139913373,-0.3980549379937927
6972,0.6971999999999395,-0.9671588149619258,0.9681875734246207,-0.39805653593635687
6973,0.6972999999999395,-0.9671645576368,0.968152196342206,-0.398058133585985
6974,0.6973999999999395,-0.9671679437780504,0.9681148687851913,-0.3980597309429264
6975,0.6974999999999395,-0.967168948450286,0.9680755767852921,-0.3980613280074321
6976,0.6975999999999395,-0.9671675466489974,0.9680343063654355,-0.3980629247797505
6977,0.6976999999999395,-0.9671637133015722,0.9679910435403577,-0.39806452126013786
6978,0.6977999999999395,-0.9671574232683194,0.9679457743172026,-0.3980661174488371
6979,0.6978999999999395,-0.9671486513435013,0.9678984846961207,-0.3980677133461026
6980,0.6979999999999394,-0.9671373722563756,0.9678491606708711,-0.3980693089521875
6981,0.6980999999999394,-0.9671235606722461,0.9677977882294234,-0.3980709042673352
6982,0.6981999999999394,-0.9671071911935197,0.9677443533545609,-0.3980724992918041
6983,0.6982999999999394,-0.9670882383607751,0.9676888420244856,-0.3980740940258348
6984,0.6983999999999394,-0.9670666766538378,0.967631240213423,-0.39807568846968666
6985,0.6984999999999394,-0.9670424804928655,0.9675715338922283,-0.39807728262360104
6986,0.6985999999999394,-0.9670156242394399,0.9675097090289931,-0.398078876487838
6987,0.6986999999999394,-0.9669860821976691,0.9674457515896532,-0.39808047006264363
6988,0.6987999999999394,-0.9669538286152971,0.9673796475385963,-0.3980820633482609
6989,0.6988999999999393,-0.9669188376848228,0.9673113828392693,-0.3980836563449444
6990,0.6989999999999393,-0.9668810835446261,0.9672409434547884,-0.3980852490529457
6991,0.6990999999999393,-0.9668405402801037,0.9671683153485464,-0.39808684147250933
6992,0.6991999999999393,-0.9667971819248131,0.967093484484822,-0.39808843360388635
6993,0.6992999999999393,-0.9667509824616242,0.9670164368293886,-0.39809002544732497
6994,0.6993999999999393,-0.9667019158238793,0.9669371583501223,-0.3980916170030651
6995,0.6994999999999393,-0.9666499558965634,0.9668556350176103,-0.39809320827136807
6996,0.6995999999999393,-0.9665950765174791,0.9667718528057593,-0.3980947992524696
6997,0.6996999999999393,-0.9665865710553685,0.9666857976924023,-0.3980963899466176
6998,0.6997999999999392,-0.9666616210429597,0.9665974556599055,-0.39809798035406185
6999,0.6998999999999392,-0.9667353268758015,0.9665068126957749,-0.39809957047505085
7000,0.6999999999999392,-0.9668076701533487,0.9664138547932615,-0.3981011603098224
7001,0.7000999999999392,-0.9668786323938486,0.9663185679519658,-0.3981027498586271
7002,0.7001999999999392,-0.9669481950348415,0.966220938178441,-0.39810433912170184
7003,0.7002999999999392,-0.9670163394336688,0.966120951486796,-0.3981059280992962
7004,0.7003999999999392,-0.96708304686799,0.9660185938992969,-0.3981075167916523
7005,0.7004999999999392,-0.9671482985363097,0.9659138514469661,-0.3981091051990109
7006,0.7005999999999392,-0.9672120755585124,0.9658067101701817,-0.39811069332161597
7007,0.7006999999999391,-0.9672743589764065,0.9656971561192743,-0.3981122811597062
7008,0.7007999999999391,-0.9673351297542779,0.9655851753551229,-0.39811386871352666
7009,0.7008999999999391,-0.9673943687794521,0.9654707539497487,-0.3981154559833096
7010,0.7009999999999391,-0.9674520568628656,0.9653538779869069,-0.3981170429692953
7011,0.7010999999999391,-0.9675081747396459,0.9652345335626774,-0.3981186296717345
7012,0.7011999999999391,-0.9675627030697017,0.9651127067860534,-0.39812021609084686
7013,0.7012999999999391,-0.9676156224383202,0.9649883837795272,-0.39812180222687565
7014,0.7013999999999391,-0.9676669133567766,0.9648615506796744,-0.3981233880800631
7015,0.7014999999999391,-0.967716556262949,0.9647321936377362,-0.39812497365064187
7016,0.701599999999939,-0.967764531521946,0.9646234805861171,-0.3981265589388351
7017,0.701699999999939,-0.9678108194267409,0.9646141897000963,-0.39812814394489177
7018,0.701799999999939,-0.9678554001988164,0.9646047526069831,-0.3981297286690365
7019,0.701899999999939,-0.9678982539888177,0.9645951687017574,-0.39813131311150424
7020,0.701999999999939,-0.9679393608772159,0.9645854373777671,-0.3981328972725207
7021,0.702099999999939,-0.9679787008749787,0.9645755580267238,-0.39813448115231936
7022,0.702199999999939,-0.9680162539242522,0.964565530038701,-0.39813606475112984
7023,0.702299999999939,-0.9680519998990507,0.9645553528021307,-0.39813764806918156
7024,0.702399999999939,-0.9680859186059559,0.9645450257038,-0.39813923110669347
7025,0.702499999999939,-0.9681179897848258,0.9645345481288482,-0.3981408138638993
7026,0.7025999999999389,-0.9681481931095108,0.9645239194607638,-0.3981423963410234
7027,0.7026999999999389,-0.9681765081885824,0.9645131390813814,-0.3981439785382841
7028,0.7027999999999389,-0.9682029145660667,0.9645022063708787,-0.3981455604559077
7029,0.7028999999999389,-0.9682273917221902,0.9644911207077731,-0.39814714209411833
7030,0.7029999999999389,-0.9682499190741343,0.9644798814689192,-0.3981487234531336
7031,0.7030999999999389,-0.9682704759767958,0.9644684880295047,-0.39815030453317146
7032,0.7031999999999389,-0.9682890417235611,0.9644569397630484,-0.39815188533445245
7033,0.7032999999999389,-0.9683055955470852,0.9644452360413961,-0.3981534658571954
7034,0.7033999999999389,-0.9683201166200818,0.9644333762347185,-0.39815504610161984
7035,0.7034999999999388,-0.9683325840561217,0.9644213597115072,-0.39815662606793
7036,0.7035999999999388,-0.9683429769104399,0.9644091858385719,-0.3981582057563489
7037,0.7036999999999388,-0.9683512741807518,0.9643968539810376,-0.39815978516708306
7038,0.7037999999999388,-0.9683574548080779,0.9643843635023406,-0.3981613643003468
7039,0.7038999999999388,-0.9683614976775765,0.9643717137642263,-0.3981629431563503
7040,0.7039999999999388,-0.9683633816193873,0.9643589041267454,-0.39816452173530453
7041,0.7040999999999388,-0.96836308540948,0.9643459339482515,-0.398166100037416
7042,0.7041999999999388,-0.9683605877705151,0.9643328025853968,-0.3981676780628869
7043,0.7042999999999388,-0.9683558673727106,0.9643195093931298,-0.3981692558119302
7044,0.7043999999999387,-0.9683489028347179,0.9643060537246922,-0.3981708332847384
7045,0.7044999999999387,-0.9683396727245067,0.9642924349316152,-0.39817241048152613
7046,0.7045999999999387,-0.9683281555602566,0.9643294438200622,-0.39817398740249005
7047,0.7046999999999387,-0.9683143298112588,0.9643777863264371,-0.3981755640478272
7048,0.7047999999999387,-0.9682981738988236,0.9644249110450104,-0.3981771404177385
7049,0.7048999999999387,-0.9683141527046961,0.9644708044149368,-0.39817871651242004
7050,0.7049999999999387,-0.9683457663499146,0.9645154528317773,-0.3981802923320732
7051,0.7050999999999387,-0.9683757483582447,0.9645588426479041,-0.39818186787688803
7052,0.7051999999999387,-0.9684040820288097,0.9646009601729081,-0.39818344314705845
7053,0.7052999999999386,-0.9684307506121225,0.9646417916740093,-0.39818501814277557
7054,0.7053999999999386,-0.9684557373106916,0.964681323376472,-0.3981865928642284
7055,0.7054999999999386,-0.9684790252796355,0.9647195414640216,-0.39818816731161305
7056,0.7055999999999386,-0.9685005976273029,0.9647564320792658,-0.39818974148511344
7057,0.7056999999999386,-0.9685204374159011,0.9647919813241187,-0.39819131538491
7058,0.7057999999999386,-0.9685385276621293,0.964826175260228,-0.39819288901119937
7059,0.7058999999999386,-0.968554851337821,0.9648589999094055,-0.39819446236415723
7060,0.7059999999999386,-0.9685693913705924,0.9648904412540606,-0.3981960354439625
7061,0.7060999999999386,-0.9685821306444955,0.9649204852376373,-0.3981976082508068
7062,0.7061999999999385,-0.9685930520006807,0.9649491177650537,-0.3981991807848603
7063,0.7062999999999385,-0.9686021382380642,0.9649763247031447,-0.39820075304630764
7064,0.7063999999999385,-0.9686093721140019,0.9650020918811087,-0.39820232503532105
7065,0.7064999999999385,-0.9686147363449698,0.9650264050909558,-0.39820389675207285
7066,0.7065999999999385,-0.9686182136072506,0.9650492500879596,-0.3982054681967432
7067,0.7066999999999385,-0.9686197865376269,0.9650706125911126,-0.3982070393695022
7068,0.7067999999999385,-0.9686194377340784,0.9650904782835831,-0.398208610270516
7069,0.7068999999999385,-0.9686171497564885,0.965108832813176,-0.39821018089996485
7070,0.7069999999999385,-0.9686129051273527,0.9651256617927976,-0.39821175125800473
7071,0.7070999999999384,-0.9686066863324961,0.9651409508009188,-0.3982133213448112
7072,0.7071999999999384,-0.9685984758217944,0.965154685382047,-0.39821489116053777
7073,0.7072999999999384,-0.9685882560099006,0.9651668510471964,-0.39821646070536143
7074,0.7073999999999384,-0.9685760092769785,0.9651774332743625,-0.39821802997943706
7075,0.7074999999999384,-0.9685617179694395,0.9651864175089997,-0.398219598982927
7076,0.7075999999999384,-0.9685453644006856,0.9651937891645008,-0.39822116771599175
7077,0.7076999999999384,-0.9685269308518575,0.9651995336226791,-0.3982227361787854
7078,0.7077999999999384,-0.968506399572587,0.965203636234254,-0.3982243043714669
7079,0.7078999999999384,-0.9684837527817547,0.9652060823193378,-0.3982258722941935
7080,0.7079999999999383,-0.9684589726682518,0.9652068571679263,-0.39822743994711857
7081,0.7080999999999383,-0.9684320413917467,0.9652059460403914,-0.39822900733038524
7082,0.7081999999999383,-0.9684029410834561,0.9652033341679758,-0.3982305744441558
7083,0.7082999999999383,-0.9683716538469208,0.9651990067532896,-0.39823214128857587
7084,0.7083999999999383,-0.9683381617587834,0.9651929489708123,-0.39823370786378987
7085,0.7084999999999383,-0.968302446869573,0.9651851459673926,-0.3982352741699507
7086,0.7085999999999383,-0.9682644912044923,0.9651755828627542,-0.398236840207196
7087,0.7086999999999383,-0.9682242767642073,0.9651642447500023,-0.39823840597567095
7088,0.7087999999999383,-0.9681817855256428,0.9651511166961323,-0.398239971475524
7089,0.7088999999999382,-0.96813699944278,0.9651361837425422,-0.3982415367068949
7090,0.7089999999999382,-0.968089900447457,0.9651194309055441,-0.3982431016699187
7091,0.7090999999999382,-0.9680404704501738,0.9651008431768817,-0.3982446663647359
7092,0.7091999999999382,-0.9679886913408994,0.965080405524247,-0.3982462307914785
7093,0.7092999999999382,-0.9679345449898809,0.9650581028918006,-0.3982477949502945
7094,0.7093999999999382,-0.967878013248458,0.9650339202006933,-0.39824935884130824
7095,0.7094999999999382,-0.9678190779498773,0.9650078423495903,-0.39825092246465327
7096,0.7095999999999382,-0.9677577209101099,0.9649798542151969,-0.39825248582046413
7097,0.7096999999999382,-0.9676939239286723,0.9649499406527868,-0.39825404890887034
7098,0.7097999999999381,-0.9676276687894477,0.9649180864967316,-0.3982556117299994
7099,0.7098999999999381,-0.9675589372615111,0.9648842765610325,-0.3982571742839802
7100,0.7099999999999381,-0.9674877110999541,0.9648484956398544,-0.3982587365709387
7101,0.7100999999999381,-0.967413972046714,0.9648107285080612,-0.3982602985909982
7102,0.7101999999999381,-0.9673377018314016,0.964770959921752,-0.39826186034428535
7103,0.7102999999999381,-0.9672588821721326,0.9647291746188023,-0.3982634218309238
7104,0.7103999999999381,-0.9671774947763595,0.9646853573194025,-0.39826498305103347
7105,0.7104999999999381,-0.9670935213417035,0.9646394927266024,-0.39826654400473294
7106,0.7105999999999381,-0.9670069435567897,0.9645915655268538,-0.39826810469214347
7107,0.710699999999938,-0.9669177431020809,0.964541560390557,-0.3982696651133799
7108,0.710799999999938,-0.9668259016507128,0.9644894619726087,-0.3982712252685595
7109,0.710899999999938,-0.9667314008693301,0.9644352549129497,-0.39827278515779807
7110,0.710999999999938,-0.9666342224189225,0.9643789238371168,-0.3982743447812143
7111,0.711099999999938,-0.9665343479556611,0.9643204533567943,-0.39827590413891706
7112,0.711199999999938,-0.9664317591317341,0.9642598280703679,-0.39827746323101976
7113,0.711299999999938,-0.9663264375961843,0.9641970325634791,-0.3982790220576299
7114,0.711399999999938,-0.9662183649957441,0.9641320514095821,-0.398280580618858
7115,0.711499999999938,-0.9661075229756716,0.9640648691705018,-0.39828213891481873
7116,0.711599999999938,-0.9659938931805859,0.9639954703969926,-0.3982836969456081
7117,0.7116999999999379,-0.9659340664785225,0.9639238396292996,-0.39828525471134735
7118,0.7117999999999379,-0.9659399378995082,0.9638499613977195,-0.3982868122121314
7119,0.7118999999999379,-0.9659457682086782,0.9637738202231647,-0.398288369448073
7120,0.7119999999999379,-0.9659515572196793,0.9637605202996778,-0.3982899264192659
7121,0.7120999999999379,-0.9659573047456667,0.9638415480994315,-0.39829148312581736
7122,0.7121999999999379,-0.965963010599303,0.963921818072298,-0.3982930395678343
7123,0.7122999999999379,-0.9659686745927567,0.9640013197000662,-0.3982945957454014
7124,0.7123999999999379,-0.9659742965377003,0.9640800424221113,-0.39829615165863513
7125,0.7124999999999378,-0.9659798762453092,0.9641579756356135,-0.39829770730762776
7126,0.7125999999999378,-0.9659854135262598,0.964235108695777,-0.398299262692476
7127,0.7126999999999378,-0.9659909081907283,0.9643114309160528,-0.3983008178132799
7128,0.7127999999999378,-0.9659963600483886,0.9643869315683612,-0.3983023726701348
7129,0.7128999999999378,-0.9660017689084115,0.9644615998833194,-0.39830392726312935
7130,0.7129999999999378,-0.9660071345794624,0.9645354250504681,-0.39830548159237017
7131,0.7130999999999378,-0.9660124568697004,0.9646083962185023,-0.39830703565793785
7132,0.7131999999999378,-0.9660177355867758,0.9646805024955026,-0.3983085894599343
7133,0.7132999999999378,-0.9660229705378294,0.964751732949171,-0.3983101429984469
7134,0.7133999999999378,-0.9660281615294906,0.9648220766070651,-0.39831169627356916
7135,0.7134999999999377,-0.9660333083678752,0.964891522456838,-0.3983132492853894
7136,0.7135999999999377,-0.9660384108585849,0.9649600594464772,-0.3983148020340013
7137,0.7136999999999377,-0.9660434688067046,0.9650276764845486,-0.3983163545194908
7138,0.7137999999999377,-0.9660484820168014,0.9650943624404394,-0.39831790674194295
7139,0.7138999999999377,-0.9660534502929228,0.9651601061446059,-0.39831945870145474
7140,0.7139999999999377,-0.9660583734385948,0.9652248963888209,-0.39832101039810397
7141,0.7140999999999377,-0.9660632512568209,0.9652887219264253,-0.3983225618319838
7142,0.7141999999999377,-0.9660680835500793,0.9653515714725807,-0.3983241130031741
7143,0.7142999999999377,-0.9660728701203226,0.9654134337045231,-0.3983256639117643
7144,0.7143999999999376,-0.9660776107689752,0.9654742972618218,-0.3983272145578341
7145,0.7144999999999376,-0.9660823052969317,0.9655341507466362,-0.39832876494147645
7146,0.7145999999999376,-0.9660869535045556,0.965592982723978,-0.3983303150627643
7147,0.7146999999999376,-0.9660915551916772,0.9656507817219746,-0.39833186492179123
7148,0.7147999999999376,-0.9660961101575924,0.9657075362321333,-0.3983334145186315
7149,0.7148999999999376,-0.9661006182010604,0.9657632347096095,-0.3983349638533711
7150,0.7149999999999376,-0.9661050791203025,0.9658178655734752,-0.39833651292608796
7151,0.7150999999999376,-0.966109492713,0.9658714172069912,-0.3983380617368642
7152,0.7151999999999376,-0.9661138587762925,0.9659238779578807,-0.39833961028578607
7153,0.7152999999999375,-0.9661181771067772,0.9659752361386046,-0.3983411585729309
7154,0.7153999999999375,-0.966122447500505,0.9660254800266393,-0.39834270659837484
7155,0.7154999999999375,-0.9661266697529814,0.9660745978647574,-0.39834425436219895
7156,0.7155999999999375,-0.9661308436591627,0.9661225778613083,-0.39834580186448487
7157,0.7156999999999375,-0.966134969013455,0.966169408190504,-0.39834734910530906
7158,0.7157999999999375,-0.9661390456097132,0.9662150769927045,-0.398348896084755
7159,0.7158999999999375,-0.9661430732412378,0.9662595723747062,-0.3983504428028957
7160,0.7159999999999375,-0.9661470517007743,0.9663028824100327,-0.3983519892598082
7161,0.7160999999999375,-0.9661509807805111,0.9663449951392279,-0.3983535354555775
7162,0.7161999999999374,-0.9661548602720779,0.9663858985701499,-0.39835508139027054
7163,0.7162999999999374,-0.9661586899665431,0.9664255806782691,-0.39835662706397446
7164,0.7163999999999374,-0.9661624696544137,0.9664640294069669,-0.39835817247675903
7165,0.7164999999999374,-0.966166199125632,0.9665012326678366,-0.3983597176287037
7166,0.7165999999999374,-0.9661698781695746,0.9665371783409883,-0.39836126251988974
7167,0.7166999999999374,-0.9661735065750505,0.9665718542753527,-0.39836280715038763
7168,0.7167999999999374,-0.9661770841302995,0.9666052482889906,-0.39836435152027344
7169,0.7168999999999374,-0.96618061062299,0.9666373481694023,-0.39836589562963126
7170,0.7169999999999374,-0.9661840858402179,0.9666681416738396,-0.3983674394785278
7171,0.7170999999999373,-0.9661875095685042,0.9666976165296209,-0.3983689830670434
7172,0.7171999999999373,-0.9661908815937936,0.9667257604344474,-0.39837052639525566
7173,0.7172999999999373,-0.9661942017014529,0.9667525610567217,-0.3983720694632364
7174,0.7173999999999373,-0.9661974696762686,0.9667780060358697,-0.3983736122710652
7175,0.7174999999999373,-0.9662006853024461,0.9668020829826629,-0.3983751548188197
7176,0.7175999999999373,-0.9662038483636067,0.9668247794795447,-0.3983766971065731
7177,0.7176999999999373,-0.9662069586427875,0.9668460830809572,-0.39837823913439785
7178,0.7177999999999373,-0.9662100159224378,0.9668659813136723,-0.3983797809023782
7179,0.7178999999999373,-0.9662130199844189,0.9668844616771226,-0.3983813224105856
7180,0.7179999999999372,-0.9662159706100013,0.9669015116437367,-0.3983828636590929
7181,0.7180999999999372,-0.9662188675798635,0.9669171186592753,-0.3983844046479794
7182,0.7181999999999372,-0.9662217106740902,0.9669312701431705,-0.3983859453773275
7183,0.7182999999999372,-0.9662244996721704,0.9669439534888662,-0.3983874858472019
7184,0.7183999999999372,-0.9662272343529957,0.9669551560641624,-0.3983890260576883
7185,0.7184999999999372,-0.9662299144948584,0.9669648652115598,-0.39839056600885786
7186,0.7185999999999372,-0.9662325398754501,0.9669730682486082,-0.3983921057007954
7187,0.7186999999999372,-0.9662351102718599,0.9669797524682566,-0.3983936451335635
7188,0.7187999999999372,-0.9662376254605722,0.9669849051392054,-0.39839518430725673
7189,0.7188999999999371,-0.9662400852174657,0.9669885135062609,-0.3983967232219392
7190,0.7189999999999371,-0.966242489317811,0.9669905647906926,-0.3983982618776954
7191,0.7190999999999371,-0.9662448375362691,0.9669910461905915,-0.39839980027459637
7192,0.7191999999999371,-0.9662471296468901,0.9669899448812324,-0.39840133841273223
7193,0.7192999999999371,-0.9662493654231106,0.9669872480154369,-0.39840287629216664
7194,0.7193999999999371,-0.9662515446377528,0.9669829427239396,-0.39840441391298764
7195,0.7194999999999371,-0.9662536670630222,0.9669770161157564,-0.3984059512752704
7196,0.7195999999999371,-0.9662557324705064,0.9669694552785542,-0.3984074883790941
7197,0.7196999999999371,-0.9662577406311731,0.9669602472790246,-0.39840902522454347
7198,0.719799999999937,-0.9662596913153679,0.9669493791632581,-0.3984105618116923
7199,0.719899999999937,-0.9662615842928138,0.9669368379571217,-0.3984120981406171
7200,0.719999999999937,-0.9662634193326085,0.9669226106666384,-0.398413634211407
7201,0.720099999999937,-0.9662651962032228,0.9669066842783686,-0.3984151700241347
7202,0.720199999999937,-0.9662669146724993,0.966889045759794,-0.3984167055788894
7203,0.720299999999937,-0.9662685745076505,0.9668696820597047,-0.39841824087574734
7204,0.720399999999937,-0.966270175475257,0.9668485801085867,-0.3984197759147868
7205,0.720499999999937,-0.9662717173412663,0.966825726819013,-0.3984213106960932
7206,0.720599999999937,-0.9662731998709901,0.9668011090860369,-0.39842284521974974
7207,0.720699999999937,-0.9662746228291039,0.9667747137875868,-0.3984243794858378
7208,0.7207999999999369,-0.9662759859796443,0.9667465277848638,-0.3984259134944454
7209,0.7208999999999369,-0.966277289086008,0.9667165379227414,-0.39842744724564544
7210,0.7209999999999369,-0.9662785319109496,0.9666847310301674,-0.3984289807395319
7211,0.7210999999999369,-0.9662797142165805,0.9666510939205677,-0.39843051397618545
7212,0.7211999999999369,-0.966280835764367,0.9666156133922537,-0.39843204695568585
7213,0.7212999999999369,-0.966281896315128,0.9665782762288293,-0.39843357967812426
7214,0.7213999999999369,-0.9662828956290346,0.9665390691996031,-0.39843511214358834
7215,0.7214999999999369,-0.9662838334656078,0.9665258533586188,-0.39843664435216
7216,0.7215999999999368,-0.9662847095837164,0.9665810447409755,-0.3984381763039271
7217,0.7216999999999368,-0.9662855237415764,0.9666352735269432,-0.39843970799897094
7218,0.7217999999999368,-0.9662862756967484,0.9666885298179736,-0.39844123943738385
7219,0.7218999999999368,-0.9662869652061367,0.9667408036863222,-0.398442770619257
7220,0.7219999999999368,-0.9662875920259874,0.96679208517527,-0.3984443015446748
7221,0.7220999999999368,-0.9662881559118864,0.9668423642993461,-0.3984458322137245
7222,0.7221999999999368,-0.9662886566187587,0.9668916310445534,-0.39844736262649916
7223,0.7222999999999368,-0.966289093900866,0.9669398753685978,-0.39844889278308254
7224,0.7223999999999368,-0.9662894675118051,0.966987087201118,-0.39845042268357067
7225,0.7224999999999367,-0.9662897772045074,0.9670332564439207,-0.3984519523280504
7226,0.7225999999999367,-0.9662900227312358,0.9670783729712162,-0.39845348171661804
7227,0.7226999999999367,-0.9662902038435839,0.9671224266298577,-0.39845501084935303
7228,0.7227999999999367,-0.9662903202924745,0.9671654072395834,-0.3984565397263649
7229,0.7228999999999367,-0.9662903718281579,0.9672073045932609,-0.39845806834773273
7230,0.7229999999999367,-0.9662903582002104,0.9672481084571339,-0.39845959671355474
7231,0.7230999999999367,-0.9662902791575324,0.9672878085710732,-0.3984611248239217
7232,0.7231999999999367,-0.9662901344483474,0.9673263946488284,-0.39846265267893133
7233,0.7232999999999367,-0.9662899238201998,0.9673638563782834,-0.398464180278675
7234,0.7233999999999366,-0.9662896470199541,0.9674001834217143,-0.3984657076232522
7235,0.7234999999999366,-0.9662893037937929,0.9674353654160502,-0.3984672347127527
7236,0.7235999999999366,-0.9662888938872151,0.9674693919731366,-0.39846876154727473
7237,0.7236999999999366,-0.9662884170450352,0.9675022526800012,-0.3984702881269136
7238,0.7237999999999366,-0.966287873011381,0.9675339370991227,-0.3984718144517683
7239,0.7238999999999366,-0.9662872615296926,0.9675644347687019,-0.398473340521939
7240,0.7239999999999366,-0.9662865823427207,0.9675937352029361,-0.3984748663375185
7241,0.7240999999999366,-0.9662858351925248,0.9676218278922957,-0.3984763918986068
7242,0.7241999999999366,-0.9662850198204722,0.9676487023038034,-0.39847791720530246
7243,0.7242999999999366,-0.9662841359672363,0.9676743478813158,-0.39847944225770854
7244,0.7243999999999365,-0.9662831833727954,0.9676987540458089,-0.3984809670559195
7245,0.7244999999999365,-0.9662821617764301,0.9677219101956647,-0.39848249160004057
7246,0.7245999999999365,-0.9662810709167236,0.9677438057069608,-0.3984840158901637
7247,0.7246999999999365,-0.9662799105315587,0.9677644299337639,-0.3984855399264049
7248,0.7247999999999365,-0.9662786803581174,0.9677837722084236,-0.39848706370885767
7249,0.7248999999999365,-0.9662773801328783,0.9678018218418707,-0.3984885872376187
7250,0.7249999999999365,-0.9662760095916166,0.9678185681239175,-0.3984901105128028
7251,0.7250999999999365,-0.9662745684694014,0.9678340003235603,-0.3984916335345031
7252,0.7251999999999365,-0.9662860134856817,0.9678481076892844,-0.39849315630282933
7253,0.7252999999999364,-0.9663364056302521,0.9678608794493726,-0.39849467881788636
7254,0.7253999999999364,-0.966385290602408,0.9678723048122151,-0.39849620107976913
7255,0.7254999999999364,-0.9664326506465085,0.9678823729666223,-0.39849772308859693
7256,0.7255999999999364,-0.9664784679431525,0.9678910730821403,-0.3984992448444678
7257,0.7256999999999364,-0.966522724609715,0.9678983943093684,-0.3985007663474856
7258,0.7257999999999364,-0.9665654027008909,0.9679043257802797,-0.3985022875977621
7259,0.7258999999999364,-0.9666064842092433,0.9679088566085433,-0.39850380859540024
7260,0.7259999999999364,-0.9666459510657595,0.9679119758898495,-0.3985053293405086
7261,0.7260999999999364,-0.9666837851404109,0.9679136727022372,-0.3985068498331987
7262,0.7261999999999363,-0.9667199682427211,0.9679139361064235,-0.39850837007357104
7263,0.7262999999999363,-0.9667544821223384,0.9679127551461362,-0.3985098900617423
7264,0.7263999999999363,-0.9667873084696149,0.9679101188484478,-0.39851140979781663
7265,0.7264999999999363,-0.9668184289161914,0.9679060162241122,-0.39851292928190013
7266,0.7265999999999363,-0.966847825035589,0.9679004362679041,-0.39851444851411133
7267,0.7266999999999363,-0.9668754783438052,0.9678933679589596,-0.39851596749455503
7268,0.7267999999999363,-0.9669013702999174,0.9678848002611197,-0.39851748622334443
7269,0.7268999999999363,-0.9669254823066922,0.9678747221232765,-0.3985190047005892
7270,0.7269999999999363,-0.9669477957111993,0.9678631224797203,-0.39852052292640033
7271,0.7270999999999362,-0.9669682918054333,0.9678578896395483,-0.39852204090088805
7272,0.7271999999999362,-0.9669869518269405,0.9678805474350273,-0.39852355862417227
7273,0.7272999999999362,-0.9670037569594507,0.9679020870614503,-0.3985250760963571
7274,0.7273999999999362,-0.9670186883335173,0.9679224996724267,-0.3985265933175539
7275,0.7274999999999362,-0.967031727027161,0.967941776405888,-0.39852811028788465
7276,0.7275999999999362,-0.9670428540665205,0.9679599083843412,-0.39852962700745614
7277,0.7276999999999362,-0.9670520504265095,0.9679768867151265,-0.3985311434763843
7278,0.7277999999999362,-0.9670592970314787,0.9679927024906745,-0.39853265969478663
7279,0.7278999999999362,-0.9670645747558844,0.9680073467887672,-0.39853417566277316
7280,0.7279999999999361,-0.9670678644249616,0.9680208106727997,-0.3985356913804561
7281,0.7280999999999361,-0.9670691468154061,0.9680330851920443,-0.39853720684796334
7282,0.7281999999999361,-0.9670684026560582,0.9680441613819164,-0.3985387220653961
7283,0.7282999999999361,-0.9670656126285959,0.9680540302642425,-0.39854023703287417
7284,0.7283999999999361,-0.9670607573682318,0.9680626828475289,-0.39854175175051854
7285,0.7284999999999361,-0.9670538174644168,0.9680701101272339,-0.3985432662184417
7286,0.7285999999999361,-0.9670447734615482,0.9680763030860401,-0.398544780436761
7287,0.7286999999999361,-0.9670336058596867,0.9680812526941291,-0.3985462944055874
7288,0.728799999999936,-0.9670202951152743,0.9680849499094586,-0.39854780812504975
7289,0.728899999999936,-0.9670048216418634,0.9680873856780393,-0.3985493215952573
7290,0.728999999999936,-0.966987165810847,0.9680885509342155,-0.39855083481632914
7291,0.729099999999936,-0.9669673079521969,0.9680884366009451,-0.39855234778838633
7292,0.729199999999936,-0.9669452283552075,0.968087033590084,-0.39855386051154273
7293,0.729299999999936,-0.9669209072692444,0.9680843328026684,-0.39855537298591504
7294,0.729399999999936,-0.9668943249044997,0.9680803251292021,-0.39855688521162674
7295,0.729499999999936,-0.9668654614327514,0.9680750014499423,-0.3985583971887917
7296,0.729599999999936,-0.9668342969881298,0.9680683526351894,-0.39855990891753673
7297,0.729699999999936,-0.9668008116678888,0.968060369545576,-0.3985614203979701
7298,0.7297999999999359,-0.9667649855331824,0.9680510430323581,-0.39856293163021844
7299,0.7298999999999359,-0.9667267986098473,0.9680403639377082,-0.3985644426144006
7300,0.7299999999999359,-0.9666862308891906,0.9680283230950084,-0.3985659533506336
7301,0.7300999999999359,-0.9666432623287828,0.9680149113291461,-0.3985674638390375
7302,0.7301999999999359,-0.9665978728532566,0.9680001194568093,-0.39856897407973124
7303,0.7302999999999359,-0.9665500423551106,0.9679839382867842,-0.3985704840728395
7304,0.7303999999999359,-0.9664997506955183,0.967966358620254,-0.39857199381848185
7305,0.7304999999999359,-0.9665314613153784,0.9679473712510978,-0.3985735033167722
7306,0.7305999999999359,-0.9665948974053522,0.9679269669661911,-0.398575012567834
7307,0.7306999999999358,-0.9666571682304923,0.9679051365457074,-0.3985765215717897
7308,0.7307999999999358,-0.9667182598028822,0.9678818707634208,-0.3985780303287578
7309,0.7308999999999358,-0.966778158081093,0.9678571603870082,-0.3985795388388616
7310,0.7309999999999358,-0.9668368489705335,0.9678309961783549,-0.39858104710221826
7311,0.7310999999999358,-0.9668943183238047,0.9678033688938582,-0.39858255511894713
7312,0.7311999999999358,-0.9669505519410612,0.9677742692847338,-0.3985840628891781
7313,0.7312999999999358,-0.9670055355703769,0.9677436880973219,-0.39858557041302617
7314,0.7313999999999358,-0.9670592549081171,0.9677116160733947,-0.39858707769060625
7315,0.7314999999999358,-0.9671116955993154,0.9676780439504636,-0.39858858472204933
7316,0.7315999999999357,-0.9671628432380569,0.9676429624620878,-0.3985900915074745
7317,0.7316999999999357,-0.9672126833678663,0.967606362338183,-0.39859159804699373
7318,0.7317999999999357,-0.9672612014821024,0.9675682343053313,-0.3985931043407424
7319,0.7318999999999357,-0.9673083830243566,0.9675285690870904,-0.39859461038882654
7320,0.7319999999999357,-0.9673542133888593,0.9674873574043045,-0.39859611619138213
7321,0.7320999999999357,-0.967398677920889,0.9674445899754144,-0.39859762174852204
7322,0.7321999999999357,-0.9674417619171899,0.9674002575167688,-0.39859912706036416
7323,0.7322999999999357,-0.9674834506263928,0.9673543507429362,-0.3986006321270368
7324,0.7323999999999357,-0.9675237292494425,0.967306860367015,-0.39860213694865876
7325,0.7324999999999356,-0.9675625829400306,0.967257777100947,-0.39860364152535255
7326,0.7325999999999356,-0.967599996805034,0.9672070916558279,-0.3986051458572327
7327,0.7326999999999356,-0.9676359559049587,0.9671547947422202,-0.39860664994442746
7328,0.7327999999999356,-0.967670445254389,0.9671008770704654,-0.3986081537870529
7329,0.7328999999999356,-0.9677034498224425,0.9670453293509952,-0.39860965738523707
7330,0.7329999999999356,-0.9677349545332308,0.966988142294645,-0.3986111607390893
7331,0.7330999999999356,-0.9677649442663242,0.9669293066129652,-0.3986126638487385
7332,0.7331999999999356,-0.9677934038572245,0.966868813018533,-0.39861416671430244
7333,0.7332999999999356,-0.9678203180978402,0.9668066522252653,-0.39861566933590215
7334,0.7333999999999355,-0.9678456717369699,0.966742814948729,-0.39861717171365957
7335,0.7334999999999355,-0.9678694494807887,0.9666772919064542,-0.39861867384769417
7336,0.7335999999999355,-0.9678916359933422,0.9666100738182435,-0.39862017573812464
7337,0.7336999999999355,-0.9679122158970436,0.9665411514064846,-0.3986216773850736
7338,0.7337999999999355,-0.9679311737731779,0.9664705153964592,-0.3986231787886656
7339,0.7338999999999355,-0.9679484941624108,0.9663981565166554,-0.398624679949004
7340,0.7339999999999355,-0.9679641615653024,0.9663240654990748,-0.3986261808662284
7341,0.7340999999999355,-0.9679781604428266,0.9662482330795437,-0.39862768154044503
7342,0.7341999999999355,-0.9679904752168961,0.966170649998021,-0.39862918197178193
7343,0.7342999999999354,-0.9680010902708917,0.9660913069989067,-0.39863068216035064
7344,0.7343999999999354,-0.968009989950197,0.9660101948313489,-0.398632182106273
7345,0.7344999999999354,-0.9680171585627388,0.9659273042495515,-0.3986336818096766
7346,0.7345999999999354,-0.9680225803795323,0.9658426260130805,-0.39863518127066755
7347,0.7346999999999354,-0.9680262396352296,0.9657561508871683,-0.39863668048937156
7348,0.7347999999999354,-0.9680281205286774,0.9656678696430198,-0.39863817946591107
7349,0.7348999999999354,-0.9680282072234742,0.9655777730581161,-0.3986396782003924
7350,0.7349999999999354,-0.9680264838485371,0.9654858519165175,-0.39864117669294685
7351,0.7350999999999354,-0.9680229344986708,0.9653920970091656,-0.3986426749436837
7352,0.7351999999999353,-0.9680175432351421,0.9653408870123863,-0.3986441729527198
7353,0.7352999999999353,-0.9680102940862595,0.9653364017473072,-0.39864567072018126
7354,0.7353999999999353,-0.968001171047957,0.9653317708264835,-0.3986471682461837
7355,0.7354999999999353,-0.9679901580843827,0.9653269936214649,-0.398648665530838
7356,0.7355999999999353,-0.9679772391284928,0.9653220695019035,-0.3986501625742686
7357,0.7356999999999353,-0.9679623980826483,0.9653169978355499,-0.39865165937658714
7358,0.7357999999999353,-0.9679456188192185,0.9653117779882524,-0.3986531559379121
7359,0.7358999999999353,-0.9679362754169141,0.9653064093239534,-0.3986546522583616
7360,0.7359999999999353,-0.9679638099999223,0.9653008912046872,-0.3986561483380491
7361,0.7360999999999353,-0.9679900213119119,0.9652952229905779,-0.39865764417709476
7362,0.7361999999999352,-0.9680148972402667,0.9652894040398375,-0.3986591397756085
7363,0.7362999999999352,-0.9680384256416353,0.9652834337087626,-0.39866063513371186
7364,0.7363999999999352,-0.9680605943423174,0.9652773113517333,-0.39866213025151664
7365,0.7364999999999352,-0.9680813911386498,0.9652710363212104,-0.39866362512913966
7366,0.7365999999999352,-0.9681008037974005,0.9652646079677331,-0.39866511976669666
7367,0.7366999999999352,-0.9681188200561637,0.9652580256399176,-0.39866661416430127
7368,0.7367999999999352,-0.9681354276237598,0.9652512886844545,-0.39866810832206895
7369,0.7368999999999352,-0.9681506141806396,0.9652443964461073,-0.39866960224011
7370,0.7369999999999352,-0.9681643673792911,0.9652373482677096,-0.39867109591854033
7371,0.7370999999999351,-0.9681766748446511,0.9652301434901642,-0.3986725893574806
7372,0.7371999999999351,-0.9681875241745203,0.9652227814524403,-0.39867408255703485
7373,0.7372999999999351,-0.9681969029399812,0.9652152614915727,-0.3986755755173169
7374,0.7373999999999351,-0.9682047986858208,0.9652075829426585,-0.39867706823844967
7375,0.7374999999999351,-0.9682111989309559,0.9651997451388573,-0.3986785607205372
7376,0.7375999999999351,-0.9682160911688619,0.9651917474113876,-0.3986800529636944
7377,0.7376999999999351,-0.9682194628680059,0.9651835890895265,-0.3986815449680342
7378,0.7377999999999351,-0.9682213014722816,0.9651752695006072,-0.39868303673366756
7379,0.737899999999935,-0.9682215944014493,0.9651667879700181,-0.3986845282607058
7380,0.737999999999935,-0.9682203290515776,0.9651581438212006,-0.39868601954926247
7381,0.738099999999935,-0.9682174927954893,0.9651493363756484,-0.3986875105994505
7382,0.738199999999935,-0.9682130729832097,0.9651403649529048,-0.3986890014113726
7383,0.738299999999935,-0.968207056942418,0.9651312288705629,-0.39869049198515194
7384,0.738399999999935,-0.9681994319789027,0.9651219274442626,-0.39869198232088915
7385,0.738499999999935,-0.9681901853770183,0.9651124599876909,-0.3986934724187002
7386,0.738599999999935,-0.9681793044001462,0.9651028258125789,-0.39869496227869294
7387,0.738699999999935,-0.9681667762911579,0.9650930242287019,-0.398696451900977
7388,0.738799999999935,-0.9681525882728802,0.9650830545438775,-0.39869794128566544
7389,0.7388999999999349,-0.9681367275485645,0.9650729160639647,-0.3986994304328619
7390,0.7389999999999349,-0.9681191813023575,0.9650626080928628,-0.39870091934267915
7391,0.7390999999999349,-0.9680999366997746,0.9650521299325097,-0.39870240801522777
7392,0.7391999999999349,-0.9680789808881766,0.9650414808828818,-0.3987038964506156
7393,0.7392999999999349,-0.9680563009972472,0.9650306602419926,-0.39870538464894867
7394,0.7393999999999349,-0.9680318841394742,0.9650196673058913,-0.3987068726103347
7395,0.7394999999999349,-0.9680057174106322,0.9650085013686626,-0.3987083603348861
7396,0.7395999999999349,-0.9679777878902679,0.9649971617224252,-0.398709847822701
7397,0.7396999999999349,-0.9679480826421863,0.9649856476573317,-0.3987113350739016
7398,0.7397999999999348,-0.9679165887149408,0.9649739584615666,-0.3987128220885841
7399,0.7398999999999348,-0.9678832931423234,0.9649620934213468,-0.3987143088668602
7400,0.7399999999999348,-0.9678481829438574,0.96495005182092,-0.39871579540883395
7401,0.7400999999999348,-0.9678112451252927,0.9649378329425645,-0.39871728171461596
7402,0.7401999999999348,-0.9677724666791011,0.9649254360665885,-0.39871876778431126
7403,0.7402999999999348,-0.9677318345849742,0.9649128604713291,-0.3987202536180181
7404,0.7403999999999348,-0.9676893358103233,0.9649001054331522,-0.39872173921585397
7405,0.7404999999999348,-0.967644957310779,0.9648871702264517,-0.3987232245779216
7406,0.7405999999999348,-0.9675986860306948,0.964874054123649,-0.39872470970432483
7407,0.7406999999999347,-0.9675505089036482,0.9648607563951929,-0.3987261945951663
7408,0.7407999999999347,-0.9675004128529473,0.9648472763095585,-0.39872767925056224
7409,0.7408999999999347,-0.9674483847921351,0.9648336131332476,-0.39872916367059963
7410,0.7409999999999347,-0.9673944116254967,0.9648197661307875,-0.3987306478553989
7411,0.7410999999999347,-0.9673384802485663,0.9648057345647315,-0.3987321318050597
7412,0.7411999999999347,-0.9672805775486361,0.9647915176956585,-0.3987336155196852
7413,0.7412999999999347,-0.9672206904052654,0.9647771147821722,-0.3987350989993771
7414,0.7413999999999347,-0.9671588056907896,0.9647625250809011,-0.3987365822442446
7415,0.7414999999999347,-0.9670949102708322,0.964747747846499,-0.3987380652543948
7416,0.7415999999999346,-0.9670289910048142,0.9647327823316438,-0.3987395480299228
7417,0.7416999999999346,-0.9669610347464666,0.9647176277870385,-0.3987410305709352
7418,0.7417999999999346,-0.9668910283443414,0.9647022834614102,-0.3987425128775391
7419,0.7418999999999346,-0.9668189586423243,0.9646867486015104,-0.3987439949498321
7420,0.7419999999999346,-0.9667448124801464,0.9646710224521157,-0.3987454767879239
7421,0.7420999999999346,-0.966668576693897,0.9646774823224179,-0.3987469583919113
7422,0.7421999999999346,-0.9665902381165355,0.9647195117549218,-0.39874843976190216
7423,0.7422999999999346,-0.9665097835784041,0.9647605253192736,-0.398749920897994
7424,0.7423999999999346,-0.9664271999077396,0.9648005130559099,-0.3987514018002958
7425,0.7424999999999345,-0.9663424739311861,0.9648394649781203,-0.39875288246890545
7426,0.7425999999999345,-0.9662555924743051,0.9648773710722961,-0.3987543629039286
7427,0.7426999999999345,-0.966166542362089,0.9649142212981788,-0.39875584310546197
7428,0.7427999999999345,-0.9660753104194699,0.9649500055891105,-0.3987573230736191
7429,0.7428999999999345,-0.9659818834718313,0.9649847138522867,-0.3987588028084858
7430,0.7429999999999345,-0.965903756509862,0.96501833596901,-0.39876028231017824
7431,0.7430999999999345,-0.96589598570885,0.9650508617949463,-0.39876176157879045
7432,0.7431999999999345,-0.9658881274244501,0.9650822811603806,-0.39876324061442925
7433,0.7432999999999345,-0.9658801813665532,0.9651125838704778,-0.3987647194171949
7434,0.7433999999999344,-0.9658721472443926,0.965141759705541,-0.39876619798718776
7435,0.7434999999999344,-0.9658640247665415,0.9651697984212744,-0.3987676763245137
7436,0.7435999999999344,-0.9658558136409136,0.9651966897490474,-0.3987691544292686
7437,0.7436999999999344,-0.9658475135747621,0.9652224233961585,-0.3987706323015533
7438,0.7437999999999344,-0.9658391242746799,0.9652469890461024,-0.3987721099414732
7439,0.7438999999999344,-0.9658306454465982,0.9652703763588381,-0.3987735873491339
7440,0.7439999999999344,-0.9658220767957875,0.9652925749710582,-0.3987750645246296
7441,0.7440999999999344,-0.965813418026855,0.9653135744964603,-0.39877654146806374
7442,0.7441999999999344,-0.9658046688437466,0.965333364526019,-0.39877801817954106
7443,0.7442999999999343,-0.9657958289497445,0.9653519346282609,-0.3987794946591614
7444,0.7443999999999343,-0.9657868980474679,0.9653692743495388,-0.3987809709070261
7445,0.7444999999999343,-0.9657778758388724,0.9653853732143095,-0.3987824469232309
7446,0.7445999999999343,-0.9657687620252495,0.9654002207254117,-0.39878392270788865
7447,0.7446999999999343,-0.9657595563072258,0.965413806364346,-0.3987853982610889
7448,0.7447999999999343,-0.9657502583847634,0.9654261195915557,-0.3987868735829409
7449,0.7448999999999343,-0.965740867957159,0.9654371498467094,-0.3987883486735513
7450,0.7449999999999343,-0.9657313847230434,0.9654468865489853,-0.3987898235330093
7451,0.7450999999999343,-0.9657218083803821,0.9654553190973557,-0.39879129816142206
7452,0.7451999999999342,-0.9657121386264735,0.9654624368708744,-0.3987927725588937
7453,0.7452999999999342,-0.9657023751579499,0.9654682292289639,-0.398794246725524
7454,0.7453999999999342,-0.9656925176707758,0.9654726855117053,-0.3987957206614113
7455,0.7454999999999342,-0.9656825658602491,0.9654757950401281,-0.39879719436666505
7456,0.7455999999999342,-0.9656725194209996,0.9654775471165028,-0.3987986678413802
7457,0.7456999999999342,-0.9656623780469893,0.9654779310246336,-0.3988001410856647
7458,0.7457999999999342,-0.9656521414315116,0.965476936030153,-0.39880161409962095
7459,0.7458999999999342,-0.9656418092671913,0.9654745513808174,-0.3988030868833462
7460,0.7459999999999342,-0.9656313812459846,0.9654707663068038,-0.3988045594369465
7461,0.7460999999999341,-0.9656208570591782,0.9654655700210085,-0.39880603176052026
7462,0.7461999999999341,-0.9656102363973895,0.9654589517193458,-0.3988075038541763
7463,0.7462999999999341,-0.9655995189505661,0.9654509005810488,-0.39880897571801527
7464,0.7463999999999341,-0.965588704407985,0.9654414057689716,-0.3988104473521389
7465,0.7464999999999341,-0.9655777924582543,0.9654304564298914,-0.3988119187566542
7466,0.7465999999999341,-0.9655667827893101,0.9654180416948135,-0.3988133899316573
7467,0.7466999999999341,-0.9655556750884183,0.9654041506792757,-0.3988148608772553
7468,0.7467999999999341,-0.9655444690421743,0.9653887724836554,-0.39881633159354846
7469,0.7468999999999341,-0.9655331643365015,0.9653718961934766,-0.39881780208065226
7470,0.746999999999934,-0.9655217606566522,0.9653535108797192,-0.3988192723386596
7471,0.747099999999934,-0.9655102576872069,0.965333605599128,-0.39882074236767784
7472,0.747199999999934,-0.9654986551120746,0.965312169394524,-0.39882221216781405
7473,0.747299999999934,-0.9654869526144917,0.9652891912951161,-0.39882368173916877
7474,0.747399999999934,-0.9654751498770225,0.9652646603168148,-0.3988251510818445
7475,0.747499999999934,-0.9654632465815592,0.9652385654625447,-0.3988266201959501
7476,0.747599999999934,-0.965451242409321,0.9652108957225611,-0.398828089081593
7477,0.747699999999934,-0.9654391370408545,0.9651816400747657,-0.3988295577388793
7478,0.747799999999934,-0.9654269301560331,0.9651507874850233,-0.3988310261679062
7479,0.747899999999934,-0.9654146214340574,0.9651183269074801,-0.39883249436878815
7480,0.7479999999999339,-0.9654022105534547,0.9650842472848833,-0.3988339623416324
7481,0.7480999999999339,-0.9653896971920783,0.9650485375489003,-0.39883543008653516
7482,0.7481999999999339,-0.9653770810271091,0.9650111866204409,-0.3988368976036128
7483,0.7482999999999339,-0.9653643617350531,0.9649721834099785,-0.39883836489296476
7484,0.7483999999999339,-0.9653515389917435,0.9649315168178728,-0.3988398319547042
7485,0.7484999999999339,-0.9653386124723388,0.9648891757346949,-0.39884129878893704
7486,0.7485999999999339,-0.9653255818513239,0.9648451490415508,-0.39884276539577374
7487,0.7486999999999339,-0.9653124468025096,0.9647994256104082,-0.39884423177531375
7488,0.7487999999999339,-0.9652992069990325,0.964762168104976,-0.39884569792767577
7489,0.7488999999999338,-0.9652858621133544,0.964775923332839,-0.3988471638529558
7490,0.7489999999999338,-0.9652724118172634,0.9647896124710188,-0.39884862955128086
7491,0.7490999999999338,-0.9652588557818724,0.9648032351363778,-0.3988500950227407
7492,0.7491999999999338,-0.9652451936776204,0.9648167909444975,-0.3988515602674585
7493,0.7492999999999338,-0.9652314251742711,0.9648302795096775,-0.39885302528554034
7494,0.7493999999999338,-0.965217549940914,0.9648437004449343,-0.3988544900770961
7495,0.7494999999999338,-0.9652035676459639,0.9648570533619995,-0.3988559546422341
7496,0.7495999999999338,-0.9651894779571603,0.9648703378713199,-0.3988574189810653
7497,0.7496999999999338,-0.9651752805415683,0.964883553582055,-0.3988588830937062
7498,0.7497999999999337,-0.9651690005473748,0.9648967001020771,-0.39886034698025796
7499,0.7498999999999337,-0.9651845953267724,0.9649097770379693,-0.39886181064084353
7500,0.7499999999999337,-0.9651984689772017,0.964922783995025,-0.3988632740755732
7501,0.7500999999999337,-0.965210604388121,0.9649357205772464,-0.3988647372845528
7502,0.7501999999999337,-0.9652209844026122,0.9649485863873439,-0.39886620026790004
7503,0.7502999999999337,-0.9652295918179473,0.9649613810267346,-0.39886766302572735
7504,0.7503999999999337,-0.9652364093861584,0.9649741040955412,-0.3988691255581514
7505,0.7504999999999337,-0.9652414198146108,0.9649867551925915,-0.39887058786527757
7506,0.7505999999999337,-0.9652446057665817,0.9649993339154163,-0.39887204994723185
7507,0.7506999999999336,-0.9652459498618422,0.9650118398602501,-0.3988735118041175
7508,0.7507999999999336,-0.965245434677244,0.9650242726220281,-0.39887497343605904
7509,0.7508999999999336,-0.9652430427473093,0.9650366317943863,-0.398876434843166
7510,0.7509999999999336,-0.9652387565648258,0.9650489169696604,-0.39887789602555984
7511,0.7510999999999336,-0.9652325585814447,0.9650611277388845,-0.39887935698334565
7512,0.7511999999999336,-0.9652244312082844,0.9650732636917901,-0.3988808177166524
7513,0.7512999999999336,-0.9652143568165354,0.9651201554772826,-0.39888227822559064
7514,0.7513999999999336,-0.9652023177380725,0.9651763791929524,-0.39888373851027664
7515,0.7514999999999336,-0.9651882962660684,0.9652318245954012,-0.39888519857082994
7516,0.7515999999999335,-0.9651722746556121,0.9652864837495707,-0.3988866584073733
7517,0.7516999999999335,-0.9651542351243316,0.9653403486976502,-0.39888811802001795
7518,0.7517999999999335,-0.9651341598530204,0.9653934114592285,-0.3988895774088937
7519,0.7518999999999335,-0.9651120309862662,0.9654456640314482,-0.3988910365741047
7520,0.7519999999999335,-0.9650878306330863,0.965497098389159,-0.3988924955157789
7521,0.7520999999999335,-0.9650615408675648,0.9655477064850743,-0.3988939542340342
7522,0.7521999999999335,-0.9650331437294934,0.965597480249928,-0.39889541272899676
7523,0.7522999999999335,-0.9650026212250176,0.9656464115926319,-0.39889687100078114
7524,0.7523999999999335,-0.9649699553272849,0.965694492400436,-0.39889832904951295
7525,0.7524999999999334,-0.964935127977098,0.9657417145390881,-0.39889978687530475
7526,0.7525999999999334,-0.9648981210835703,0.9657880698529958,-0.39890124447829167
7527,0.7526999999999334,-0.9648589165247867,0.9658335501653894,-0.39890270185858945
7528,0.7527999999999334,-0.9648174961484669,0.9658781472784853,-0.3989041590163208
7529,0.7528999999999334,-0.964773841772632,0.9659218529736519,-0.3989056159516084
7530,0.7529999999999334,-0.9647279351862762,0.9659646590115755,-0.39890707266457825
7531,0.7530999999999334,-0.9646797581500401,0.9660065571324278,-0.3989085291553524
7532,0.7531999999999334,-0.9646353795717808,0.966047539056035,-0.39890998542406014
7533,0.7532999999999334,-0.9646532426499953,0.9660875964820477,-0.3989114414708167
7534,0.7533999999999333,-0.9646706009823138,0.9661267210901111,-0.39891289729575985
7535,0.7534999999999333,-0.9646874516530333,0.966164904540039,-0.3989143528990049
7536,0.7535999999999333,-0.964703791742978,0.9662021384719854,-0.3989158082806839
7537,0.7536999999999333,-0.9647196183295356,0.9662384145066204,-0.39891726344092
7538,0.7537999999999333,-0.9647349284866878,0.966273724245306,-0.3989187183798386
7539,0.7538999999999333,-0.964749719285046,0.9663080592702724,-0.3989201730975757
7540,0.7539999999999333,-0.9647639877918815,0.9663414111447969,-0.3989216275942519
7541,0.7540999999999333,-0.9647777310711599,0.9663737714133832,-0.39892308186999126
7542,0.7541999999999333,-0.9647909461835713,0.9664051316019424,-0.3989245359249288
7543,0.7542999999999332,-0.9648036301865628,0.9664354832179737,-0.3989259897591874
7544,0.7543999999999332,-0.9648157801343696,0.9664648177507488,-0.39892744337291086
7545,0.7544999999999332,-0.964827393078046,0.966493126671495,-0.3989288967662109
7546,0.7545999999999332,-0.9648384660654952,0.9665204014335815,-0.3989303499392235
7547,0.7546999999999332,-0.9648489961414999,0.9665466334727052,-0.3989318028920847
7548,0.7547999999999332,-0.9648589803477522,0.9665718142070793,-0.39893325562492155
7549,0.7548999999999332,-0.9648684157228826,0.9665959350376212,-0.39893470813785936
7550,0.7549999999999332,-0.9648772993024894,0.9666189873481438,-0.3989361604310374
7551,0.7550999999999332,-0.9648856281191664,0.966640962505546,-0.39893761250458215
7552,0.7551999999999331,-0.9648933992025326,0.9666618518600061,-0.39893906435862675
7553,0.7552999999999331,-0.9649006095792586,0.9666816467451743,-0.3989405159933036
7554,0.7553999999999331,-0.9649072562730953,0.966700338478369,-0.39894196740875126
7555,0.7554999999999331,-0.9649133363049002,0.9667179183607717,-0.39894341860509586
7556,0.7555999999999331,-0.9649188466926645,0.9667343776776252,-0.3989448695824744
7557,0.7556999999999331,-0.9649237844515396,0.9667497076984309,-0.39894632034102007
7558,0.7557999999999331,-0.9649281465938627,0.9667638996771505,-0.3989477708808603
7559,0.7558999999999331,-0.9649319301291829,0.9667769448524041,-0.3989492212021408
7560,0.7559999999999331,-0.9649351320642862,0.9667888344476744,-0.3989506713049873
7561,0.756099999999933,-0.9649377494032202,0.9667995596715087,-0.398952121189538
7562,0.756199999999933,-0.9649397791473194,0.9668091117177234,-0.3989535708559353
7563,0.756299999999933,-0.9649412182952286,0.9668174817656103,-0.3989550203043034
7564,0.756399999999933,-0.9649432925809327,0.9668246609801421,-0.3989564695347802
7565,0.756499999999933,-0.965009384434959,0.9668306405121806,-0.39895791854750773
7566,0.756599999999933,-0.9650744701920293,0.9668354114986859,-0.39895936734262505
7567,0.756699999999933,-0.9651385375186332,0.9668389650629268,-0.39896081592025967
7568,0.756799999999933,-0.9652015740340365,0.966841292314691,-0.398962264280549
7569,0.756899999999933,-0.9652635673105426,0.9668423843504987,-0.39896371242363793
7570,0.756999999999933,-0.9653245048737558,0.9668422322538157,-0.39896516034966023
7571,0.7570999999999329,-0.9653843742028482,0.9668408270952679,-0.39896660805875217
7572,0.7571999999999329,-0.9654431627308299,0.9668381599328572,-0.39896805555105685
7573,0.7572999999999329,-0.9655008578448212,0.9668342218121787,-0.39896950282670735
7574,0.7573999999999329,-0.9655574468863283,0.9668290037666392,-0.39897094988584497
7575,0.7574999999999329,-0.9656129171515223,0.9668224968176753,-0.3989723967286038
7576,0.7575999999999329,-0.9656672558915211,0.9668146919749745,-0.39897384335513086
7577,0.7576999999999329,-0.9657204503126735,0.9668055802366968,-0.3989752897655642
7578,0.7577999999999329,-0.9657724875768473,0.9667951525896966,-0.3989767359600393
7579,0.7578999999999328,-0.96582335480172,0.9667834000097469,-0.3989781819386967
7580,0.7579999999999328,-0.965873039061073,0.9667703134617642,-0.3989796277016745
7581,0.7580999999999328,-0.9659215273850873,0.9667558839000332,-0.39898107324911997
7582,0.7581999999999328,-0.965968806760645,0.9667401022684354,-0.398982518581164
7583,0.7582999999999328,-0.9660148641316307,0.9667229595006758,-0.3989839636979561
7584,0.7583999999999328,-0.9660596863992384,0.9667044465205122,-0.39898540859963694
7585,0.7584999999999328,-0.9661032604222806,0.9666845542419862,-0.39898685328633426
7586,0.7585999999999328,-0.9661455730174991,0.9666632735696533,-0.39898829775820605
7587,0.7586999999999328,-0.9661866109598823,0.9666405953988153,-0.3989897420153811
7588,0.7587999999999328,-0.9662263609829819,0.9666165106157546,-0.3989911860580023
7589,0.7588999999999327,-0.9662648097792341,0.9665910100979671,-0.39899262988621753
7590,0.7589999999999327,-0.9663019440002857,0.9665640847143983,-0.39899407350016636
7591,0.7590999999999327,-0.9663377502573199,0.96653572532568,-0.3989955168999903
7592,0.7591999999999327,-0.9663722151213878,0.9665059227843666,-0.3989969600858249
7593,0.7592999999999327,-0.9664053251237422,0.9664746679351747,-0.39899840305781586
7594,0.7593999999999327,-0.9664370667561738,0.9664419516152214,-0.3989998458161051
7595,0.7594999999999327,-0.9664674264713523,0.9664077646542655,-0.3990012883608413
7596,0.7595999999999327,-0.9664963906831683,0.966386438949195,-0.39900273069215525
7597,0.7596999999999327,-0.9665239457670805,0.9664308599778959,-0.39900417281019623
7598,0.7597999999999326,-0.9665500780604646,0.9664745096351514,-0.3990056147151072
7599,0.7598999999999326,-0.9665747738629659,0.9665173812383813,-0.399007056407022
7600,0.7599999999999326,-0.9665980194368552,0.9665594680894616,-0.3990084978860903
7601,0.7600999999999326,-0.9666198010073868,0.9666007634748559,-0.39900993915245275
7602,0.7601999999999326,-0.9666401047631614,0.966641260665747,-0.39901138020625826
7603,0.7602999999999326,-0.966658916856491,0.9666809529181704,-0.3990128210476386
7604,0.7603999999999326,-0.9666762234037665,0.966719833473149,-0.39901426167674103
7605,0.7604999999999326,-0.9666920104858299,0.966757895556829,-0.3990157020937052
7606,0.7605999999999326,-0.9667062641483479,0.9667951323806159,-0.3990171422986773
7607,0.7606999999999325,-0.9667189704021912,0.9668315371413133,-0.39901858229179554
7608,0.7607999999999325,-0.9667301152238132,0.966867103021262,-0.3990200220732111
7609,0.7608999999999325,-0.9667396845556362,0.9669018231884803,-0.3990214616430507
7610,0.7609999999999325,-0.9667476643064367,0.9669356907968053,-0.39902290100147114
7611,0.7610999999999325,-0.9667540403517373,0.966968698986036,-0.39902434014860694
7612,0.7611999999999325,-0.9667587985341991,0.9670008408820773,-0.3990257790846042
7613,0.7612999999999325,-0.9667619246640189,0.967032109597084,-0.3990272178096056
7614,0.7613999999999325,-0.966763404519329,0.9670624982296084,-0.39902865632374557
7615,0.7614999999999325,-0.9667632238466002,0.9670919998647467,-0.3990300946271742
7616,0.7615999999999324,-0.9667613683610474,0.9671206075742875,-0.3990315327200301
7617,0.7616999999999324,-0.9667578237470399,0.967148314416862,-0.39903297060245263
7618,0.7617999999999324,-0.966752575658513,0.9671751134380937,-0.3990344082745866
7619,0.7618999999999324,-0.9667456097193837,0.9672009976707512,-0.3990358457365744
7620,0.7619999999999324,-0.9667369115239698,0.9672259601349004,-0.3990372829885536
7621,0.7620999999999324,-0.966726466637412,0.9672499938380591,-0.399038720030668
7622,0.7621999999999324,-0.9667142605960979,0.9672730917753521,-0.3990401568630571
7623,0.7622999999999324,-0.9667002789080911,0.967295246929667,-0.39904159348586093
7624,0.7623999999999324,-0.966684507053562,0.9673164522718118,-0.3990430298992222
7625,0.7624999999999323,-0.9666669304852226,0.9673367007606736,-0.399044466103279
7626,0.7625999999999323,-0.9666475346287638,0.9673559853433776,-0.3990459020981752
7627,0.7626999999999323,-0.9666263048832958,0.967374298955448,-0.3990473378840476
7628,0.7627999999999323,-0.9666032266217924,0.9673916345209693,-0.39904877346103934
7629,0.7628999999999323,-0.9665782851915373,0.9674079849527494,-0.3990502088292852
7630,0.7629999999999323,-0.9665514659145742,0.9674233431524826,-0.39905164398892673
7631,0.7630999999999323,-0.96652275408816,0.9674377020109152,-0.39905307894010644
7632,0.7631999999999323,-0.9664921349852209,0.9674510544080104,-0.399054513682955
7633,0.7632999999999323,-0.966459593854811,0.9674633932131156,-0.39905594821762175
7634,0.7633999999999322,-0.9664251159225751,0.96747471128513,-0.39905738254423384
7635,0.7634999999999322,-0.9663886863912137,0.9674850014726729,-0.39905881666293663
7636,0.7635999999999322,-0.9663502904409511,0.9674942566142546,-0.3990602505738692
7637,0.7636999999999322,-0.9663099132300074,0.9675024695384457,-0.399061684277163
7638,0.7637999999999322,-0.9662675398950716,0.9675096330640492,-0.3990631177729609
7639,0.7638999999999322,-0.9662231555517802,0.9675157400002742,-0.39906455106139904
7640,0.7639999999999322,-0.9661767452951963,0.9675207831469073,-0.39906598414260946
7641,0.7640999999999322,-0.9661282942002938,0.9675247552944893,-0.3990674170167337
7642,0.7641999999999322,-0.9661396719023448,0.967527649224489,-0.3990688496839023
7643,0.7642999999999321,-0.9661956044626606,0.9675294577094801,-0.3990702821442524
7644,0.7643999999999321,-0.966250592221299,0.9675301735133183,-0.399071714397924
7645,0.7644999999999321,-0.9663046251084725,0.9675297893913194,-0.3990731464450445
7646,0.7645999999999321,-0.966357693020239,0.9675282980904384,-0.39907457828575266
7647,0.7646999999999321,-0.9664097858186949,0.9675256923494484,-0.39907600992018405
7648,0.7647999999999321,-0.9664608933321691,0.9675219648991226,-0.39907744134847295
7649,0.7648999999999321,-0.9665110053554212,0.9675171084624145,-0.39907887257074515
7650,0.7649999999999321,-0.9665601116498417,0.9675111157546408,-0.3990803035871368
7651,0.7650999999999321,-0.9666082019436543,0.9675039794836643,-0.3990817343977884
7652,0.765199999999932,-0.9666552659321231,0.9674956923500778,-0.39908316500282287
7653,0.765299999999932,-0.966701293277761,0.9674862470473885,-0.3990845954023744
7654,0.765399999999932,-0.966746273610541,0.9674756362622039,-0.39908602559657436
7655,0.765499999999932,-0.9667901965281108,0.9674638526744173,-0.3990874555855528
7656,0.765599999999932,-0.9668330515960104,0.9674508889573947,-0.39908888536944137
7657,0.765699999999932,-0.9668748283478923,0.9674367377781635,-0.39909031494836805
7658,0.765799999999932,-0.9669155162857439,0.9674545069259299,-0.39909174432246225
7659,0.765899999999932,-0.9669551048801138,0.9674720431529356,-0.3990931734918525
7660,0.765999999999932,-0.9669935835703409,0.9674887381722498,-0.39909460245667083
7661,0.766099999999932,-0.9670309417647854,0.9675045863882209,-0.39909603121704135
7662,0.7661999999999319,-0.9670671688410634,0.9675195821980613,-0.399097459773095
7663,0.7662999999999319,-0.9671022541462843,0.9675337199919767,-0.3990988881249546
7664,0.7663999999999319,-0.9671361869972911,0.9675469941532955,-0.399100316272748
7665,0.7664999999999319,-0.9671689566809033,0.9675593990585988,-0.3991017442166007
7666,0.7665999999999319,-0.9672005524541628,0.9675709290778516,-0.3991031719566368
7667,0.7666999999999319,-0.9672309635445828,0.9675815785745339,-0.3991045994929834
7668,0.7667999999999319,-0.9672601791503996,0.9675913419057728,-0.3991060268257646
7669,0.7668999999999319,-0.9672881884408269,0.9676002134224757,-0.39910745395510394
7670,0.7669999999999318,-0.9673149805563127,0.9676081874694626,-0.39910888088112156
7671,0.7670999999999318,-0.9673405446088007,0.9676152583856016,-0.39911030760394073
7672,0.7671999999999318,-0.9673648696819925,0.9676214205039416,-0.3991117341236876
7673,0.7672999999999318,-0.9673879448316137,0.9676266681518493,-0.39911316044047773
7674,0.7673999999999318,-0.9674097590856828,0.967630995651143,-0.39911458655443766
7675,0.7674999999999318,-0.967430301444783,0.9676343973182301,-0.39911601246567674
7676,0.7675999999999318,-0.9674495608823362,0.9676368674642435,-0.3991174381743273
7677,0.7676999999999318,-0.9674675263448805,0.9676384003951788,-0.39911886368050536
7678,0.7677999999999318,-0.9674841867523505,0.9676389904120323,-0.39912028898432317
7679,0.7678999999999317,-0.9674995309983601,0.9676386318109386,-0.39912171408590164
7680,0.7679999999999317,-0.9675135479504876,0.9676373188833103,-0.3991231389853589
7681,0.7680999999999317,-0.9675262264505656,0.9676350459159767,-0.3991245636828109
7682,0.7681999999999317,-0.9675375553149709,0.9676318071913238,-0.3991259881783727
7683,0.7682999999999317,-0.9675475233349193,0.9676275969874338,-0.3991274124721598
7684,0.7683999999999317,-0.9675561192767622,0.9676224095782263,-0.399128836564284
7685,0.7684999999999317,-0.9675633318822863,0.9676162392335994,-0.3991302604548667
7686,0.7685999999999317,-0.9675691498690159,0.9676090802195703,-0.39913168414401257
7687,0.7686999999999317,-0.9675735619305178,0.9676009267984176,-0.3991331076318383
7688,0.7687999999999316,-0.9675765567367094,0.9675917732288236,-0.3991345309184538
7689,0.7688999999999316,-0.9675781229341687,0.9675816137660161,-0.3991359540039686
7690,0.7689999999999316,-0.967578249146448,0.9675704426619123,-0.39913737688849865
7691,0.7690999999999316,-0.9675769239743891,0.9675582541652604,-0.39913879957215215
7692,0.7691999999999316,-0.9675741359964426,0.9675450425217847,-0.3991402220550343
7693,0.7692999999999316,-0.9675698737689881,0.9675308019743284,-0.39914164433725313
7694,0.7693999999999316,-0.9675641258266585,0.9675155267629978,-0.3991430664189245
7695,0.7694999999999316,-0.9675568806826667,0.9674992111253066,-0.39914448830014876
7696,0.7695999999999316,-0.9675481268291334,0.9674818492963205,-0.3991459099810309
7697,0.7696999999999316,-0.9675378527374197,0.9674634355088025,-0.39914733146167747
7698,0.7697999999999315,-0.9675260468584607,0.9674439639933565,-0.39914875274219863
7699,0.7698999999999315,-0.9675126976231022,0.9674234289785744,-0.3991501738226899
7700,0.7699999999999315,-0.9674977934424399,0.9674018246911799,-0.3991515947032593
7701,0.7700999999999315,-0.9674813227081607,0.9673791453561748,-0.3991530153840101
7702,0.7701999999999315,-0.967463273792887,0.9673553851969847,-0.3991544358650417
7703,0.7702999999999315,-0.9674436350505232,0.9673305384356049,-0.39915585614645555
7704,0.7703999999999315,-0.9674223948166046,0.9673045992927465,-0.39915727622835717
7705,0.7704999999999315,-0.9674367704200137,0.9672775619879819,-0.39915869611084265
7706,0.7705999999999315,-0.9674637501589962,0.9672494207398916,-0.39916011579400607
7707,0.7706999999999314,-0.9674897113142045,0.9672201697662106,-0.39916153527794834
7708,0.7707999999999314,-0.9675146454973308,0.9671898032839742,-0.3991629545627687
7709,0.7708999999999314,-0.9675385443001653,0.967158315509665,-0.39916437364856855
7710,0.7709999999999314,-0.9675613992947967,0.9671257006593587,-0.39916579253543594
7711,0.7710999999999314,-0.967583202033814,0.9670919529488713,-0.3991672112234679
7712,0.7711999999999314,-0.9676039440505111,0.9670570665939049,-0.39916862971276146
7713,0.7712999999999314,-0.9676236168590925,0.9670210358101945,-0.399170048003403
7714,0.7713999999999314,-0.9676422119548819,0.9669838548136547,-0.399171466095494
7715,0.7714999999999314,-0.9676597208145332,0.9669455178205251,-0.39917288398912365
7716,0.7715999999999313,-0.9676761348962422,0.9669060190475178,-0.39917430168437873
7717,0.7716999999999313,-0.9676914456399613,0.9668653527119628,-0.3991757191813587
7718,0.7717999999999313,-0.9677056444676164,0.9668235130319547,-0.3991771364801476
7719,0.7718999999999313,-0.9677187227833252,0.966780494226498,-0.3991785535808352
7720,0.7719999999999313,-0.9677306719736174,0.9667362905156546,-0.39917997048350984
7721,0.7720999999999313,-0.967741483407658,0.9666908961206873,-0.3991813871882542
7722,0.7721999999999313,-0.967751148437471,0.9666443052642076,-0.39918280369516723
7723,0.7722999999999313,-0.9677596583981658,0.9665965121703199,-0.39918422000432446
7724,0.7723999999999313,-0.9677670046081662,0.9665475110647673,-0.39918563611581326
7725,0.7724999999999312,-0.9677731783694395,0.9664972961750765,-0.39918705202971577
7726,0.7725999999999312,-0.9677781709677292,0.9664458617307031,-0.39918846774612277
7727,0.7726999999999312,-0.9677819736727887,0.9663932019631754,-0.3991898832651113
7728,0.7727999999999312,-0.9677845777386168,0.9663393111062399,-0.3991912985867605
7729,0.7728999999999312,-0.9677859744036953,0.966284183396005,-0.39919271371116344
7730,0.7729999999999312,-0.9677861548912287,0.9662278130710844,-0.39919412863839043
7731,0.7730999999999312,-0.9677851104093836,0.966170194372742,-0.3991955433685189
7732,0.7731999999999312,-0.9677828321515339,0.9661113215450341,-0.39919695790164
7733,0.7732999999999312,-0.9677793112965029,0.9660511888349527,-0.39919837223781757
7734,0.7733999999999311,-0.9677745390088105,0.9659897904925687,-0.3991997863771408
7735,0.7734999999999311,-0.9677685064389211,0.9659271207711735,-0.39920120031968
7736,0.7735999999999311,-0.9677612047234921,0.9658631739274218,-0.3992026140655154
7737,0.7736999999999311,-0.9677526249856261,0.9657979442214728,-0.39920402761471674
7738,0.7737999999999311,-0.9677427583351221,0.9657314259171313,-0.39920544096736105
7739,0.7738999999999311,-0.9677315958687308,0.9656636132819895,-0.39920685412352513
7740,0.7739999999999311,-0.9677191286704092,0.9655945005875661,-0.3992082670832737
7741,0.7740999999999311,-0.9677053478115782,0.9655240821094477,-0.39920967984668315
7742,0.774199999999931,-0.9676902443513815,0.9654523521274276,-0.39921109241383235
7743,0.774299999999931,-0.9676738093369447,0.9653793049256454,-0.3992125047847824
7744,0.774399999999931,-0.9676560338036375,0.9653049347927254,-0.3992139169596052
7745,0.774499999999931,-0.9676369087753359,0.9652292360219152,-0.3992153289383679
7746,0.774599999999931,-0.9676164252646869,0.9651950516628491,-0.3992167407211441
7747,0.774699999999931,-0.9675945742733734,0.9652083040790487,-0.39921815230799773
7748,0.774799999999931,-0.9675713467923812,0.9652214894724909,-0.39921956369899675
7749,0.774899999999931,-0.9675467338022669,0.9652346074864108,-0.39922097489420694
7750,0.774999999999931,-0.9675207262734271,0.9652476577629199,-0.39922238589369863
7751,0.775099999999931,-0.9674933151663692,0.9652606399430017,-0.39922379669752467
7752,0.7751999999999309,-0.9674644914319819,0.9652735536665081,-0.39922520730575956
7753,0.7752999999999309,-0.967434246011809,0.9652863985721548,-0.3992266177184641
7754,0.7753999999999309,-0.967402569838323,0.9652991742975179,-0.3992280279357019
7755,0.7754999999999309,-0.9673694538351991,0.9653118804790293,-0.3992294379575288
7756,0.7755999999999309,-0.9673348889175923,0.9653245167519726,-0.3992308477840106
7757,0.7756999999999309,-0.9672988659924137,0.9653370827504799,-0.3992322574152085
7758,0.7757999999999309,-0.9672613759586078,0.9653495781075264,-0.3992336668511801
7759,0.7758999999999309,-0.9672224097074325,0.9653620024549274,-0.39923507609198955
7760,0.7759999999999309,-0.9671819581227379,0.9653743554233336,-0.39923648513768545
7761,0.7760999999999308,-0.9671400120812473,0.965386636642227,-0.39923789398833553
7762,0.7761999999999308,-0.9670965624528385,0.9653988457399173,-0.39923930264398805
7763,0.7762999999999308,-0.9670516001008258,0.9654109823435371,-0.3992407111047073
7764,0.7763999999999308,-0.9670051158822434,0.9654230460790381,-0.39924211937054654
7765,0.7764999999999308,-0.9669571006481287,0.9654350365711871,-0.3992435274415576
7766,0.7765999999999308,-0.9669075452438071,0.9654469534435616,-0.39924493531779726
7767,0.7766999999999308,-0.9668564405091766,0.9654587963185458,-0.3992463429993169
7768,0.7767999999999308,-0.9668037772789946,0.9654705648173263,-0.3992477504861751
7769,0.7768999999999308,-0.9667495463831624,0.965482258559888,-0.3992491577784217
7770,0.7769999999999307,-0.9666937386470135,0.9654938771650101,-0.3992505648761014
7771,0.7770999999999307,-0.9666363448916009,0.9655054202502619,-0.3992519717792779
7772,0.7771999999999307,-0.9665773559339844,0.965516887431998,-0.399253378487997
7773,0.7772999999999307,-0.9665167625875195,0.9655282783253554,-0.39925478500230793
7774,0.7773999999999307,-0.9664545556621458,0.9655395925442481,-0.39925619132225754
7775,0.7774999999999307,-0.9663907259646763,0.9655508297013635,-0.39925759744789613
7776,0.7775999999999307,-0.9663252642990872,0.9655619894081584,-0.39925900337927756
7777,0.7776999999999307,-0.9662581614668072,0.965573071274854,-0.39926040911644173
7778,0.7777999999999307,-0.9661894082670084,0.9655840749104332,-0.3992618146594371
7779,0.7778999999999306,-0.9661189954968957,0.9655949999226346,-0.3992632200083148
7780,0.7779999999999306,-0.9660469139519986,0.9656058459179498,-0.39926462516311384
7781,0.7780999999999306,-0.9659731544264608,0.9656166125016185,-0.3992660301238873
7782,0.7781999999999306,-0.9658977077133318,0.9656272992776244,-0.3992674348906743
7783,0.7782999999999306,-0.9658216804550653,0.9656379058486912,-0.39926883946352104
7784,0.7783999999999306,-0.9657576448699072,0.9656484318162788,-0.3992702438424754
7785,0.7784999999999306,-0.9656922428356687,0.9656588767805779,-0.39927164802757664
7786,0.7785999999999306,-0.965625467555306,0.9656692403405073,-0.39927305201886754
7787,0.7786999999999306,-0.9655573122318684,0.9656795220937088,-0.39927445581639026
7788,0.7787999999999305,-0.9654877700686926,0.9656897216365433,-0.3992758594201838
7789,0.7788999999999305,-0.9654168342695982,0.965699838564087,-0.3992772628303004
7790,0.7789999999999305,-0.9653444980390822,0.9657098724701266,-0.39927866604677187
7791,0.7790999999999305,-0.9652707545825135,0.9657198229471557,-0.399280069069638
7792,0.7791999999999305,-0.965195597106328,0.9657296895863706,-0.3992814718989393
7793,0.7792999999999305,-0.9651190188182222,0.9657394719776657,-0.39928287453472217
7794,0.7793999999999305,-0.9650410129273469,0.9657491697096303,-0.3992842769770187
7795,0.7794999999999305,-0.9649615726445022,0.9657587823695435,-0.39928567922587166
7796,0.7795999999999305,-0.9648806911823298,0.9657683095433708,-0.39928708128130763
7797,0.7796999999999304,-0.9647983617555064,0.9657777508157596,-0.39928848314338217
7798,0.7797999999999304,-0.9647145775809363,0.9657871057700355,-0.3992898848121229
7799,0.7798999999999304,-0.964629331877944,0.9657963739881978,-0.39929128628756755
7800,0.7799999999999304,-0.9645783936068463,0.965805555050916,-0.39929268756975267
7801,0.7800999999999304,-0.9645702068908657,0.9658146485375253,-0.3992940886587169
7802,0.7801999999999304,-0.964561793943969,0.9658236540260224,-0.39929548955449207
7803,0.7802999999999304,-0.9645531538239045,0.9658325710930622,-0.39929689025711795
7804,0.7803999999999304,-0.9645442855859513,0.9658413993139529,-0.3992982907666225
7805,0.7804999999999304,-0.9645351882829161,0.9658501382626529,-0.3992996910830529
7806,0.7805999999999303,-0.9645258609651305,0.9658587875117659,-0.3993010912064372
7807,0.7806999999999303,-0.9645163026804489,0.965867346632538,-0.39930249113680283
7808,0.7807999999999303,-0.9645065124742458,0.9658758151948527,-0.3993038908741934
7809,0.7808999999999303,-0.9644964893894121,0.9658841927672274,-0.3993052904186403
7810,0.7809999999999303,-0.9644862324663545,0.9658924789168094,-0.3993066897701735
7811,0.7810999999999303,-0.9644757407429914,0.9659006732093725,-0.39930808892882363
7812,0.7811999999999303,-0.9644650132547509,0.9659087752093118,-0.3993094878946317
7813,0.7812999999999303,-0.9644540490345689,0.965916784479642,-0.3993108866676239
7814,0.7813999999999303,-0.9644428471128862,0.9659247005819909,-0.3993122852478374
7815,0.7814999999999303,-0.9644314065176467,0.9659325230765973,-0.3993136836353001
7816,0.7815999999999302,-0.9644197262742943,0.9659402515223069,-0.39931508183004516
7817,0.7816999999999302,-0.9644078054057714,0.9659478854765681,-0.3993164798321018
7818,0.7817999999999302,-0.9643956429325168,0.9659554244954285,-0.39931787764150434
7819,0.7818999999999302,-0.9643832378724633,0.965962868133531,-0.3993192752582803
7820,0.7819999999999302,-0.9643705892410348,0.96597021594411,-0.39932067268246724
7821,0.7820999999999302,-0.9643576960511463,0.9659774674789882,-0.3993220699140885
7822,0.7821999999999302,-0.9643445573131999,0.9659846222885714,-0.39932346695317916
7823,0.7822999999999302,-0.964331172035084,0.9659916799218469,-0.3993248637997656
7824,0.7823999999999302,-0.9643175392221711,0.9659986399263781,-0.3993262604538817
7825,0.7824999999999301,-0.9643036578773156,0.9660055018483018,-0.39932765691556066
7826,0.7825999999999301,-0.9642895270008529,0.966012265232324,-0.3993290531848238
7827,0.7826999999999301,-0.9642751455905966,0.9660189296217168,-0.39933044926170874
7828,0.7827999999999301,-0.9642605126418375,0.9660254945583143,-0.39933184514624165
7829,0.7828999999999301,-0.9642456271473419,0.9660319595825094,-0.3993332408384457
7830,0.7829999999999301,-0.9642304880973498,0.9660383242332502,-0.39933463633835975
7831,0.7830999999999301,-0.9642150944795732,0.9660445880480365,-0.3993360316460101
7832,0.7831999999999301,-0.9642537115167442,0.9660507505629157,-0.399337426761424
7833,0.78329999999993,-0.9642960420033453,0.9660568113124804,-0.3993388216846362
7834,0.78339999999993,-0.9643372266833359,0.9660627698298643,-0.3993402164156711
7835,0.78349999999993,-0.9643772535167887,0.9660686256467386,-0.3993416109545592
7836,0.78359999999993,-0.9644161104257304,0.9660743782933091,-0.39934300530133054
7837,0.78369999999993,-0.9644537852944544,0.9660800272983127,-0.3993443994560141
7838,0.78379999999993,-0.9644902659698351,0.9660855721890136,-0.3993457934186357
7839,0.78389999999993,-0.964525540261647,0.9660910124912006,-0.3993471871892257
7840,0.78399999999993,-0.9645595959428841,0.9660963477291835,-0.39934858076781254
7841,0.78409999999993,-0.9645924207500832,0.9661015774257898,-0.3993499741544339
7842,0.78419999999993,-0.9646240023836506,0.9661067011023616,-0.3993513673491055
7843,0.7842999999999299,-0.9646543285081893,0.9661117182787522,-0.3993527603518647
7844,0.7843999999999299,-0.9646833867528314,0.9661166284733231,-0.39935415316273765
7845,0.7844999999999299,-0.9647111647115704,0.9661214312029408,-0.39935554578175364
7846,0.7845999999999299,-0.964737649943599,0.9661261259829736,-0.3993569382089451
7847,0.7846999999999299,-0.9647628299736469,0.9661307123272885,-0.3993583304443403
7848,0.7847999999999299,-0.9647866922923228,0.9661351897482482,-0.3993597224879659
7849,0.7848999999999299,-0.9648092243564584,0.966139557756708,-0.3993611143398499
7850,0.7849999999999299,-0.9648304135894545,0.9661438158620129,-0.39936250600002704
7851,0.7850999999999299,-0.9648502473816304,0.9661479635719944,-0.3993638974685256
7852,0.7851999999999298,-0.9648687130905756,0.9661520003929677,-0.3993652887453719
7853,0.7852999999999298,-0.9648857980415034,0.9661559258297286,-0.3993666798305984
7854,0.7853999999999298,-0.9649014895276079,0.9661597393855512,-0.39936807072423797
7855,0.7854999999999298,-0.9649157748104222,0.966163440562184,-0.39936946142631474
7856,0.7855999999999298,-0.9649286411201804,0.9661670288598481,-0.39937085193686295
7857,0.7856999999999298,-0.9649400756561813,0.9661705037772337,-0.3993722422559112
7858,0.7857999999999298,-0.9649500655871541,0.9661738648114976,-0.3993736323834929
7859,0.7858999999999298,-0.964958598051627,0.9661771114582605,-0.39937502231963296
7860,0.7859999999999298,-0.9649656601582988,0.9661802432116042,-0.3993764120643684
7861,0.7860999999999297,-0.9649712389864108,0.966183259564069,-0.3993778016177272
7862,0.7861999999999297,-0.9649753215861236,0.966186160006651,-0.3993791909797413
7863,0.7862999999999297,-0.964977894978894,0.9661889440287993,-0.39938058015044187
7864,0.7863999999999297,-0.9649789461578554,0.966191611118414,-0.3993819691298605
7865,0.7864999999999297,-0.9649784620882002,0.9661941607618427,-0.3993833579180324
7866,0.7865999999999297,-0.9649764297075641,0.9661965924438793,-0.39938474651498507
7867,0.7866999999999297,-0.9649728359264133,0.96619890564776,-0.3993861349207547
7868,0.7867999999999297,-0.9649676676284328,0.9662010998551621,-0.39938752313536524
7869,0.7868999999999297,-0.9649609116709184,0.966203174546201,-0.39938891115886477
7870,0.7869999999999296,-0.9649525548851692,0.9662051291994279,-0.39939029899127515
7871,0.7870999999999296,-0.9649425840768836,0.9662069632918273,-0.3993916866326294
7872,0.7871999999999296,-0.9649309860265565,0.966208676298815,-0.399393074082967
7873,0.7872999999999296,-0.9649177474898792,0.9662102676942359,-0.3993944613423169
7874,0.7873999999999296,-0.9649028551981413,0.966211736950361,-0.39939584841071535
7875,0.7874999999999296,-0.964886295858634,0.9662130835378862,-0.3993972352882
7876,0.7875999999999296,-0.9648680561550559,0.9662143069259291,-0.39939862197479914
7877,0.7876999999999296,-0.9648481227479215,0.966215406582028,-0.3994000084705553
7878,0.7877999999999296,-0.9648264822749706,0.9662163819721385,-0.39940139477549247
7879,0.7878999999999295,-0.9648031213515801,0.9662172325606327,-0.3994027808896583
7880,0.7879999999999295,-0.9647780265711775,0.966217957810296,-0.3994041668130828
7881,0.7880999999999295,-0.9647511845056576,0.9662185571823257,-0.39940555254580523
7882,0.7881999999999295,-0.9647225817057984,0.9662190301363293,-0.39940693808786215
7883,0.7882999999999295,-0.9646922047016826,0.9662193761303216,-0.3994083234392849
7884,0.7883999999999295,-0.9646600400031173,0.966219594620724,-0.3994097086001136
7885,0.7884999999999295,-0.9646260741000582,0.9662196850623617,-0.39941109357039134
7886,0.7885999999999295,-0.9645902934630338,0.9662196469084617,-0.3994124783501483
7887,0.7886999999999295,-0.964552684543573,0.9662194796106525,-0.3994138629394305
7888,0.7887999999999294,-0.9645132337746335,0.9662191826189603,-0.39941524733827044
7889,0.7888999999999294,-0.9644719275710317,0.9662187553818087,-0.3994166315467054
7890,0.7889999999999294,-0.9644287523298757,0.9662181973460163,-0.39941801556478745
7891,0.7890999999999294,-0.964383694430998,0.9662175079567956,-0.3994193993925401
7892,0.7891999999999294,-0.9643367402373918,0.9662166866577506,-0.39942078303001416
7893,0.7892999999999294,-0.9642878760956483,0.9662157328908759,-0.39942216647724726
7894,0.7893999999999294,-0.9642370883363947,0.9662146460965547,-0.3994235497342807
7895,0.7894999999999294,-0.964184363274735,0.9662134257135575,-0.3994249328011546
7896,0.7895999999999294,-0.964129687210693,0.9662120711790403,-0.3994263156779122
7897,0.7896999999999293,-0.9641109744596843,0.9662105819285436,-0.39942769836459596
7898,0.7897999999999293,-0.9641098164497371,0.9662089573959908,-0.3994290808612447
7899,0.7898999999999293,-0.9641083559543575,0.9662071970136861,-0.3994304631679103
7900,0.7899999999999293,-0.9641065918988536,0.9662053002123143,-0.3994318452846233
7901,0.7900999999999293,-0.96410452320821,0.9662032664209388,-0.399433227211441
7902,0.7901999999999293,-0.964102148807099,0.9662010950670002,-0.39943460894839744
7903,0.7902999999999293,-0.9640994676198904,0.9661987855763154,-0.3994359904955441
7904,0.7903999999999293,-0.9640964785706625,0.9661963373730764,-0.3994373718529216
7905,0.7904999999999293,-0.9640931805832117,0.9661937498798483,-0.3994387530205772
7906,0.7905999999999292,-0.9640895725810631,0.9661910225175693,-0.39944013399855377
7907,0.7906999999999292,-0.9640856534874798,0.9661881547055488,-0.39944151478690615
7908,0.7907999999999292,-0.9640814222254729,0.9661851458614665,-0.39944289538567196
7909,0.7908999999999292,-0.9640850695886618,0.9661819954013714,-0.3994442757949067
7910,0.7909999999999292,-0.9640889076803023,0.9661787027396805,-0.3994456560146475
7911,0.7910999999999292,-0.9640927168024488,0.9661752672891782,-0.3994470360449566
7912,0.7911999999999292,-0.9640964968753493,0.9661716884610152,-0.39944841588586605
7913,0.7912999999999292,-0.9641002478191201,0.9661679656647071,-0.39944979553743765
7914,0.7913999999999292,-0.9641039695537473,0.9661640983081342,-0.3994511749997177
7915,0.7914999999999291,-0.9641076619990855,0.9661600857975402,-0.3994525542727574
7916,0.7915999999999291,-0.9641113250748579,0.9661559275375315,-0.3994539333566016
7917,0.7916999999999291,-0.9641149587006554,0.9661516229310764,-0.39945531225130576
7918,0.7917999999999291,-0.9641185627959382,0.966147171379504,-0.3994566909569235
7919,0.7918999999999291,-0.9641221372800332,0.9661425722825039,-0.3994580694735003
7920,0.7919999999999291,-0.9641256820721351,0.9661378250381254,-0.39945944780108955
7921,0.7920999999999291,-0.9641369632133483,0.9661329290427765,-0.399460825939751
7922,0.7921999999999291,-0.9641559499613472,0.9661278836912235,-0.39946220388953
7923,0.7922999999999291,-0.9642190801848685,0.9661226883765903,-0.39946358165048357
7924,0.792399999999929,-0.9642814430200658,0.9661173424903581,-0.3994649592226694
7925,0.792499999999929,-0.9643430296684451,0.9661118454223641,-0.3994663366061339
7926,0.792599999999929,-0.9644038313007653,0.9661061965608014,-0.3994677138009366
7927,0.792699999999929,-0.9644638390571993,0.9661003952922192,-0.39946909080713455
7928,0.792799999999929,-0.9645230440474989,0.9660944410015208,-0.39947046762478167
7929,0.792899999999929,-0.9645814373511585,0.9660883330719645,-0.3994718442539376
7930,0.792999999999929,-0.9646390100175818,0.9660820708851623,-0.39947322069465174
7931,0.793099999999929,-0.96469575306625,0.9660756538210801,-0.3994745969469901
7932,0.793199999999929,-0.9647516574868903,0.9660690812580369,-0.399475973011004
7933,0.793299999999929,-0.9648067142396473,0.966062352572705,-0.3994773488867587
7934,0.7933999999999289,-0.9648609142552533,0.9660554671401088,-0.3994787245743055
7935,0.7934999999999289,-0.964914248435204,0.9660484243336254,-0.399480100073714
7936,0.7935999999999289,-0.9649667076519312,0.966041223524984,-0.39948147538503037
7937,0.7936999999999289,-0.9650182827489794,0.9660338640842654,-0.39948285050832216
7938,0.7937999999999289,-0.9650689645411845,0.9660263453799026,-0.39948422544365264
7939,0.7938999999999289,-0.965118743814851,0.9660186667786793,-0.39948560019108115
7940,0.7939999999999289,-0.9651676113279329,0.9660108276457314,-0.3994869747506648
7941,0.7940999999999289,-0.9652155578102162,0.9660028273445453,-0.39948834912247316
7942,0.7941999999999289,-0.9652625739635002,0.965994665236959,-0.39948972330656085
7943,0.7942999999999288,-0.9653086504617832,0.965986340683161,-0.3994910973029938
7944,0.7943999999999288,-0.9653537779514476,0.9659778530416915,-0.39949247111184116
7945,0.7944999999999288,-0.9653979470514472,0.9659692016694409,-0.3994938447331624
7946,0.7945999999999288,-0.9654411483534954,0.9659603859216512,-0.3994952181670195
7947,0.7946999999999288,-0.965483372422255,0.9659514051519152,-0.3994965914134775
7948,0.7947999999999288,-0.9655246097955299,0.9659422587121762,-0.39949796447260705
7949,0.7948999999999288,-0.9655648509844563,0.9659329459527295,-0.39949933734446713
7950,0.7949999999999288,-0.9656040864736979,0.9659234662222207,-0.3995007100291315
7951,0.7950999999999288,-0.9656423067216399,0.9659138188676474,-0.39950208252666114
7952,0.7951999999999287,-0.9656795021605863,0.9659040032343582,-0.3995034548371264
7953,0.7952999999999287,-0.965715663196957,0.9658940186660535,-0.39950482696059175
7954,0.7953999999999287,-0.9657507802114873,0.9658838645047856,-0.399506198897127
7955,0.7954999999999287,-0.9657848435594284,0.9658735400909583,-0.3995075706468036
7956,0.7955999999999287,-0.965817843570749,0.9658630447633281,-0.39950894220968547
7957,0.7956999999999287,-0.965849770550338,0.9658523778590037,-0.39951031358584305
7958,0.7957999999999287,-0.9658806147782097,0.9658415387134466,-0.3995116847753464
7959,0.7958999999999287,-0.9659103665097087,0.9658376212096217,-0.39951305577826884
7960,0.7959999999999287,-0.9659390159757176,0.9658686567390438,-0.3995144265946749
7961,0.7960999999999286,-0.9659665533828645,0.9658989513727873,-0.39951579722463987
7962,0.7961999999999286,-0.9659929689137332,0.9659284995254005,-0.399517167668235
7963,0.7962999999999286,-0.9660182527270739,0.9659572956007693,-0.39951853792553177
7964,0.7963999999999286,-0.9660423949580151,0.9659853339922093,-0.39951990799660303
7965,0.7964999999999286,-0.9660653857182778,0.9660126090825584,-0.3995212778815196
7966,0.7965999999999286,-0.9660872150963897,0.9660391152442693,-0.3995226475803576
7967,0.7966999999999286,-0.9661078731579007,0.9660648468395046,-0.3995240170931882
7968,0.7967999999999286,-0.9661273499456016,0.9660897982202289,-0.399525386420086
7969,0.7968999999999286,-0.9661456354797413,0.966113963728305,-0.39952675556112266
7970,0.7969999999999285,-0.9661627197582477,0.9661373376955885,-0.39952812451637865
7971,0.7970999999999285,-0.9661785927569485,0.9661599144440236,-0.3995294932859234
7972,0.7971999999999285,-0.9661932444297932,0.9661816882857387,-0.3995308618698393
7973,0.7972999999999285,-0.9662066647090769,0.9662026535231438,-0.39953223026819495
7974,0.7973999999999285,-0.9662188435056659,0.9662228044490275,-0.3995335984810726
7975,0.7974999999999285,-0.966229770709223,0.9662421353466548,-0.3995349665085423
7976,0.7975999999999285,-0.9662394361884357,0.9662606404898646,-0.3995363343506901
7977,0.7976999999999285,-0.9662478297912439,0.9662783141431694,-0.399537702007585
7978,0.7977999999999285,-0.9662549413450711,0.9662951505618541,-0.39953906947930873
7979,0.7978999999999284,-0.9662607606570544,0.9663111439920753,-0.39954043676594175
7980,0.7979999999999284,-0.9662652775142775,0.9663262886709622,-0.3995418038675587
7981,0.7980999999999284,-0.9662684816840046,0.9663405788267171,-0.39954317078423784
7982,0.7981999999999284,-0.9662703629139147,0.9663540086787166,-0.3995445375160589
7983,0.7982999999999284,-0.9662709109323377,0.9663665724376129,-0.39954590406310836
7984,0.7983999999999284,-0.9662701154484927,0.966378264305437,-0.3995472704254592
7985,0.7984999999999284,-0.9662679661527256,0.9663890784757004,-0.3995486366031908
7986,0.7985999999999284,-0.9662644527167489,0.9663990091334992,-0.3995500025963922
7987,0.7986999999999284,-0.9662595647938834,0.9664080504556168,-0.39955136840513356
7988,0.7987999999999283,-0.9662532920193001,0.9664161966106289,-0.3995527340295086
7989,0.7988999999999283,-0.9662456240102634,0.9664234417590083,-0.39955409946958437
7990,0.7989999999999283,-0.966236550366376,0.9664297800532293,-0.39955546472545317
7991,0.7990999999999283,-0.9662260606698246,0.9664352056378737,-0.39955682979719853
7992,0.7991999999999283,-0.9662141444856274,0.9664397126497374,-0.3995581946848915
7993,0.7992999999999283,-0.9662007913618816,0.9664432952179363,-0.399559559388629
7994,0.7993999999999283,-0.9661859908300139,0.9664459474640138,-0.39956092390848746
7995,0.7994999999999283,-0.9661697324050295,0.9664476635020486,-0.3995622882445526
7996,0.7995999999999283,-0.9661520055857659,0.9664484374387621,-0.39956365239690633
7997,0.7996999999999282,-0.9661327998551444,0.9664482633736275,-0.39956501636563313
7998,0.7997999999999282,-0.9661121046804253,0.9664471353989786,-0.39956638015081375
7999,0.7998999999999282,-0.9660899095134623,0.9664450476001195,-0.3995677437525398
8000,0.7999999999999282,-0.9660662037909601,0.9664419940554339,-0.3995691071708955
8001,0.8000999999999282,-0.9660409769347311,0.9664379688364961,-0.3995704704059586
8002,0.8001999999999282,-0.9660142183519553,0.966432966008182,-0.3995718334578241
8003,0.8002999999999282,-0.9659859174354393,0.9664269796287799,-0.39957319632657334
8004,0.8003999999999282,-0.9659560635638784,0.9664200037501025,-0.39957455901229805
8005,0.8004999999999282,-0.9659246461021183,0.9664120324175992,-0.3995759215150737
8006,0.8005999999999281,-0.9658916544014191,0.9664030596704691,-0.39957728383499774
8007,0.8006999999999281,-0.9658570777997195,0.9663930795417734,-0.39957864597214954
8008,0.8007999999999281,-0.9658209056219031,0.9663820860585498,-0.39958000792661863
8009,0.8008999999999281,-0.9657831271800651,0.966370073241926,-0.3995813696984952
8010,0.8009999999999281,-0.9657437317737799,0.9663570351072344,-0.3995827312878622
8011,0.8010999999999281,-0.9657027086903713,0.9663429656641269,-0.39958409269481404
8012,0.8011999999999281,-0.965660047205182,0.9663278589166908,-0.39958545391943096
8013,0.8012999999999281,-0.9656157365818452,0.9663117088635638,-0.3995868149618064
8014,0.8013999999999281,-0.9655697660725575,0.9662945094980506,-0.39958817582202827
8015,0.801499999999928,-0.9655221249183524,0.96627625480824,-0.3995895365001813
8016,0.801599999999928,-0.9654728023493749,0.9662569387771213,-0.3995908969963633
8017,0.801699999999928,-0.9654323363101749,0.9662365553827018,-0.39959225731065384
8018,0.801799999999928,-0.9654838791073935,0.9662169997925365,-0.3995936174431479
8019,0.801899999999928,-0.9655346963503,0.9662238822015049,-0.3995949773939306
8020,0.801999999999928,-0.9655847810585995,0.9662306774339776,-0.3995963371630973
8021,0.802099999999928,-0.965634126231259,0.9662373850906779,-0.39959769675073903
8022,0.802199999999928,-0.9656827248466072,0.9662440047712163,-0.3995990561569339
8023,0.802299999999928,-0.9657305698624362,0.96625053607409,-0.3996004153817892
8024,0.802399999999928,-0.9657776542161051,0.9662569785966832,-0.39960177442538164
8025,0.8024999999999279,-0.9658239708246422,0.9662633319352661,-0.39960313328780644
8026,0.8025999999999279,-0.9658695125848515,0.9662695956849946,-0.3996044919691582
8027,0.8026999999999279,-0.9659142723734172,0.9662757694399093,-0.39960585046952113
8028,0.8027999999999279,-0.9659582430470114,0.9662818527929355,-0.3996072087889939
8029,0.8028999999999279,-0.9660014174424016,0.9662878453358829,-0.399608566927659
8030,0.8029999999999279,-0.9660437883765599,0.9662937466594443,-0.39960992488561586
8031,0.8030999999999279,-0.9660853486467732,0.9662995563531966,-0.3996112826629536
8032,0.8031999999999279,-0.9661260910307541,0.9663052740055982,-0.39961264025976095
8033,0.8032999999999278,-0.966166008286753,0.9663108992039905,-0.3996139976761297
8034,0.8033999999999278,-0.9662050931536721,0.9663164315345963,-0.3996153549121618
8035,0.8034999999999278,-0.9662433383511788,0.9663218705825198,-0.39961671196793414
8036,0.8035999999999278,-0.9662807365798219,0.9663272159317463,-0.39961806884354956
8037,0.8036999999999278,-0.9663172805211476,0.9663324671651409,-0.3996194255391002
8038,0.8037999999999278,-0.9663529628378175,0.9663376238644488,-0.3996207820546679
8039,0.8038999999999278,-0.9663877761737266,0.9663426856102947,-0.3996221383903543
8040,0.8039999999999278,-0.9664217131541244,0.9663476519821822,-0.39962349454625384
8041,0.8040999999999278,-0.966454766385734,0.9663525225584934,-0.3996248505224531
8042,0.8041999999999278,-0.9664869284568757,0.9663572969164883,-0.39962620631905044
8043,0.8042999999999277,-0.9665181919375886,0.9663619746323044,-0.3996275619361306
8044,0.8043999999999277,-0.966548549379756,0.9663665552809567,-0.399628917373795
8045,0.8044999999999277,-0.9665779933172298,0.966380587741155,-0.3996302726321333
8046,0.8045999999999277,-0.966606516265957,0.9664094938691026,-0.3996316277112404
8047,0.8046999999999277,-0.9666341107241072,0.9664377685731009,-0.3996329826112036
8048,0.8047999999999277,-0.9666607691722016,0.9664654075487967,-0.39963433733212195
8049,0.8048999999999277,-0.9666864840732414,0.9664924064846718,-0.3996356918740849
8050,0.8049999999999277,-0.96671124787284,0.9665187610621098,-0.3996370462371913
8051,0.8050999999999277,-0.9667350529993538,0.966544466955462,-0.3996384004215297
8052,0.8051999999999276,-0.9667578918640153,0.9665695198321141,-0.3996397544271933
8053,0.8052999999999276,-0.9667797568610678,0.9665939153525541,-0.3996411082542757
8054,0.8053999999999276,-0.9668006403678997,0.9666176491704384,-0.3996424619028732
8055,0.8054999999999276,-0.9668205347451815,0.9666407169326608,-0.39964381537308186
8056,0.8055999999999276,-0.9668394323370026,0.9666631142794211,-0.39964516866498806
8057,0.8056999999999276,-0.9668573254710102,0.9666848368442926,-0.3996465217786825
8058,0.8057999999999276,-0.9668742064585486,0.9667058802542928,-0.3996478747142706
8059,0.8058999999999276,-0.9668900675948,0.9667262401299518,-0.3996492274718404
8060,0.8059999999999276,-0.9669049011589266,0.9667459120853827,-0.3996505800514785
8061,0.8060999999999275,-0.9669186994142129,0.9667648917283523,-0.39965193245329217
8062,0.8061999999999275,-0.9669314546082107,0.9667831746603514,-0.3996532846773602
8063,0.8062999999999275,-0.9669431589728833,0.9668007564766659,-0.3996546367237909
8064,0.8063999999999275,-0.966953804724752,0.9668176327664487,-0.3996559885926677
8065,0.8064999999999275,-0.9669633840650439,0.9668337991127919,-0.39965734028408667
8066,0.8065999999999275,-0.9669718891798401,0.9668492510927988,-0.3996586917981386
8067,0.8066999999999275,-0.9669793122402249,0.9668639842776563,-0.39966004313492237
8068,0.8067999999999275,-0.9669856454024376,0.9668779942327081,-0.3996613942945287
8069,0.8068999999999275,-0.9669908808080226,0.9668912765175295,-0.39966274527705004
8070,0.8069999999999274,-0.9669950105839842,0.9669038266859993,-0.39966409608258185
8071,0.8070999999999274,-0.966998026842939,0.9669156402863754,-0.3996654467112131
8072,0.8071999999999274,-0.9669999216832721,0.9669267128613692,-0.3996667971630413
8073,0.8072999999999274,-0.9670006871892929,0.9669370399482203,-0.39966814743816015
8074,0.8073999999999274,-0.9670003154313923,0.9669466170787718,-0.39966949753665804
8075,0.8074999999999274,-0.9669987984662012,0.9669554397795473,-0.39967084745863407
8076,0.8075999999999274,-0.9669961283367502,0.9669635035718249,-0.39967219720417657
8077,0.8076999999999274,-0.9669922970726302,0.9669708039717155,-0.3996735467733813
8078,0.8077999999999274,-0.9669872966901538,0.966977336490239,-0.39967489616633783
8079,0.8078999999999273,-0.9669811191925181,0.966983096633401,-0.3996762453831392
8080,0.8079999999999273,-0.9669737565699691,0.9669880799022715,-0.3996775944238852
8081,0.8080999999999273,-0.9669652007999662,0.9669922817930618,-0.3996789432886617
8082,0.8081999999999273,-0.9669554438473483,0.9669956977972032,-0.39968029197756266
8083,0.8082999999999273,-0.9669444776645009,0.9669983234014256,-0.3996816404906751
8084,0.8083999999999273,-0.9669322941915246,0.9670001540878363,-0.399682988828106
8085,0.8084999999999273,-0.966918885356404,0.9670011853339995,-0.39968433698992867
8086,0.8085999999999273,-0.9669042430751786,0.9670014126130156,-0.39968568497625
8087,0.8086999999999273,-0.9668883592521135,0.9670008313936019,-0.39968703278715517
8088,0.8087999999999272,-0.9668712257798721,0.9669994371401717,-0.39968838042273536
8089,0.8088999999999272,-0.9668528345396904,0.966997225312916,-0.3996897278830892
8090,0.8089999999999272,-0.9668331774015506,0.9669941913678842,-0.3996910751682999
8091,0.8090999999999272,-0.9668122462243572,0.9669903307570646,-0.3996924222784624
8092,0.8091999999999272,-0.966790032856114,0.9669856389284673,-0.39969376921366995
8093,0.8092999999999272,-0.966766529134101,0.9669801113262051,-0.399695115974013
8094,0.8093999999999272,-0.9667417268850543,0.9669737433905758,-0.3996964625595764
8095,0.8094999999999272,-0.9667156179253453,0.9669665305581453,-0.39969780897046203
8096,0.8095999999999272,-0.9666932777415583,0.9669584682618299,-0.399699155206754
8097,0.8096999999999271,-0.9667231738566763,0.9669495519309793,-0.39970050126853945
8098,0.8097999999999271,-0.9667523314315618,0.9669397769914607,-0.3997018471559167
8099,0.8098999999999271,-0.966780744904302,0.9669291388657418,-0.3997031928689734
8100,0.8099999999999271,-0.9668084087004194,0.9669176329729753,-0.3997045384077956
8101,0.8100999999999271,-0.9668353172329582,0.9669052547290827,-0.3997058837724773
8102,0.8101999999999271,-0.9668614649025719,0.9668919995468392,-0.399707228963109
8103,0.8102999999999271,-0.9668868460976096,0.9668778628359588,-0.39970857397977144
8104,0.8103999999999271,-0.966911455194207,0.9668628400031785,-0.39970991882257056
8105,0.8104999999999271,-0.9669352865563748,0.9668469264523444,-0.39971126349158304
8106,0.810599999999927,-0.96695833453609,0.9668301175844976,-0.39971260798690034
8107,0.810699999999927,-0.9669805934733869,0.9668206597769691,-0.3997139523086123
8108,0.810799999999927,-0.9670020576964499,0.966839599532354,-0.3997152964568091
8109,0.810899999999927,-0.9670227215217065,0.9668579702451143,-0.39971664043157606
8110,0.810999999999927,-0.9670425792539221,0.9668757686549662,-0.39971798423299765
8111,0.811099999999927,-0.967061625186294,0.9668929914978545,-0.3997193278611773
8112,0.811199999999927,-0.9670798536005484,0.9669096355060036,-0.3997206713161868
8113,0.811299999999927,-0.9670972587670364,0.9669256974079699,-0.3997220145981208
8114,0.811399999999927,-0.9671138349448323,0.9669411739286918,-0.3997233577070619
8115,0.811499999999927,-0.9671295763818314,0.9669560617895423,-0.39972470064310756
8116,0.8115999999999269,-0.9671444773148502,0.9669703577083808,-0.3997260434063333
8117,0.8116999999999269,-0.9671585319697261,0.9669840583996054,-0.39972738599683205
8118,0.8117999999999269,-0.9671717345614184,0.9669971605742059,-0.39972872841468843
8119,0.8118999999999269,-0.9671840792941105,0.9670096609398161,-0.39973007065999117
8120,0.8119999999999269,-0.9671955603613134,0.9670215562007674,-0.3997314127328241
8121,0.8120999999999269,-0.9672061719459678,0.9670328430581414,-0.3997327546332736
8122,0.8121999999999269,-0.9672159082205498,0.9670435182098245,-0.3997340963614207
8123,0.8122999999999269,-0.9672247633471762,0.9670535783505613,-0.39973543791736305
8124,0.8123999999999268,-0.96723273147771,0.9670630201720084,-0.39973677930117146
8125,0.8124999999999268,-0.9672398067538679,0.9670718403627893,-0.39973812051293933
8126,0.8125999999999268,-0.9672459833073278,0.9670800356085486,-0.39973946155275064
8127,0.8126999999999268,-0.9672512552598381,0.9670876025920073,-0.39974080242068494
8128,0.8127999999999268,-0.9672556167233265,0.9670945379930173,-0.3997421431168283
8129,0.8128999999999268,-0.9672590618000103,0.9671008384886173,-0.3997434836412684
8130,0.8129999999999268,-0.9672615845825081,0.9671065007530877,-0.3997448239940834
8131,0.8130999999999268,-0.9672631791539511,0.967111521458007,-0.39974616417536035
8132,0.8131999999999268,-0.9672638395880958,0.9671158972723076,-0.39974750418518196
8133,0.8132999999999267,-0.9672635599494382,0.9671196248623313,-0.3997488440236309
8134,0.8133999999999267,-0.967262334293327,0.9671227008918872,-0.39975018369078535
8135,0.8134999999999267,-0.9672601566660796,0.9671251220223069,-0.3997515231867317
8136,0.8135999999999267,-0.9672570211050971,0.967126884912502,-0.3997528625115541
8137,0.8136999999999267,-0.9672529216389819,0.9671279862190211,-0.39975420166532294
8138,0.8137999999999267,-0.9672478522876542,0.9671284225961071,-0.3997555406481328
8139,0.8138999999999267,-0.9672418070624702,0.9671281906957547,-0.3997568794600597
8140,0.8139999999999267,-0.9672347799663416,0.9671272871677677,-0.3997582181011824
8141,0.8140999999999267,-0.9672267649938548,0.9671257086598173,-0.39975955657158146
8142,0.8141999999999266,-0.967217756131391,0.9671234518174996,-0.3997608948713425
8143,0.8142999999999266,-0.9672077473572478,0.9671205132843945,-0.3997622330005376
8144,0.8143999999999266,-0.9671967326417609,0.9671168897021235,-0.3997635709592524
8145,0.8144999999999266,-0.9671847059474263,0.9671125777104087,-0.3997649087475615
8146,0.8145999999999266,-0.9671716612290239,0.9671075739471312,-0.39976624636554353
8147,0.8146999999999266,-0.9671575924337418,0.9671018750483901,-0.3997675838132844
8148,0.8147999999999266,-0.9671424935012997,0.9670954776485617,-0.3997689210908559
8149,0.8148999999999266,-0.967126358364076,0.967088378380359,-0.3997702581983341
8150,0.8149999999999266,-0.967111933924675,0.9670805738748904,-0.39977159513580285
8151,0.8150999999999265,-0.9671154721652833,0.9670720607617199,-0.39977293190333646
8152,0.8151999999999265,-0.9671182737228966,0.9670628356689265,-0.3997742685010082
8153,0.8152999999999265,-0.9671203343576682,0.967052895223164,-0.39977560492890446
8154,0.8153999999999265,-0.9671216498237788,0.9670422360497212,-0.39977694118709245
8155,0.8154999999999265,-0.967122215869511,0.9670308547725822,-0.3997782772756512
8156,0.8155999999999265,-0.9671220282373241,0.9670187480144858,-0.3997796131946542
8157,0.8156999999999265,-0.9671210826639295,0.9670059123969876,-0.3997809489441871
8158,0.8157999999999265,-0.9671193748803671,0.9669923445405183,-0.3997822845243095
8159,0.8158999999999265,-0.967116900612082,0.9669780410644462,-0.3997836199351019
8160,0.8159999999999265,-0.9671136555790006,0.9669629985871369,-0.39978495517664614
8161,0.8160999999999264,-0.9671096354956095,0.9669472137260148,-0.39978629024901013
8162,0.8161999999999264,-0.9671048360710321,0.9669306830976235,-0.3997876251522666
8163,0.8162999999999264,-0.9670992530091088,0.9669134033176879,-0.3997889598864866
8164,0.8163999999999264,-0.9670928820084745,0.966895371001174,-0.39979029445174763
8165,0.8164999999999264,-0.967085718762639,0.966876582762351,-0.39979162884812564
8166,0.8165999999999264,-0.9670777589600666,0.9668570352148531,-0.39979296307568724
8167,0.8166999999999264,-0.9670689982842565,0.9668367249717399,-0.39979429713450526
8168,0.8167999999999264,-0.9670594324138241,0.9668156486455589,-0.3997956310246532
8169,0.8168999999999264,-0.9670490570225816,0.9667938028484065,-0.39979696474619775
8170,0.8169999999999263,-0.9670378677796203,0.9667711841919905,-0.39979829829921554
8171,0.8170999999999263,-0.9670258603493928,0.9667477892876905,-0.39979963168377264
8172,0.8171999999999263,-0.9670130303917953,0.9667236147466213,-0.399800964899944
8173,0.8172999999999263,-0.9669993735622511,0.9667083313713687,-0.39980229794779637
8174,0.8173999999999263,-0.9669848855117936,0.9666936874837431,-0.39980363082739967
8175,0.8174999999999263,-0.9669695618871504,0.9666784424379518,-0.39980496353882194
8176,0.8175999999999263,-0.9669533983308275,0.966662593851128,-0.39980629608213303
8177,0.8176999999999263,-0.9669363904811942,0.9666461393405049,-0.39980762845739864
8178,0.8177999999999263,-0.966918533972568,0.966629076523456,-0.3998089606646932
8179,0.8178999999999262,-0.9668998244352999,0.9666114030175359,-0.3998102927040839
8180,0.8179999999999262,-0.96688025749586,0.9665931164405213,-0.39981162457562675
8181,0.8180999999999262,-0.9668598287769247,0.9665742144104519,-0.3998129562794056
8182,0.8181999999999262,-0.9668385338974619,0.9665546945456712,-0.3998142878154747
8183,0.8182999999999262,-0.9668163684728187,0.9665345544648682,-0.39981561918389985
8184,0.8183999999999262,-0.9667933281148086,0.9665137917871173,-0.3998169503847579
8185,0.8184999999999262,-0.9667694084317983,0.9664924041319202,-0.399818281418103
8186,0.8185999999999262,-0.9667446050287966,0.9664712789482842,-0.39981961228400587
8187,0.8186999999999262,-0.9667189135075419,0.9664750987883555,-0.399820942982535
8188,0.8187999999999261,-0.9666923294665911,0.9664788366416978,-0.3998222735137505
8189,0.8188999999999261,-0.9666648485014078,0.9664824921719505,-0.39982360387771404
8190,0.8189999999999261,-0.966636466204452,0.9664860650419336,-0.39982493407448877
8191,0.8190999999999261,-0.9666071781652694,0.9664895549136453,-0.39982626410414546
8192,0.8191999999999261,-0.9665769799705807,0.9664929614482618,-0.3998275939667362
8193,0.8192999999999261,-0.9665458672043716,0.9664962843061339,-0.39982892366233835
8194,0.8193999999999261,-0.9665138354479836,0.9664995231467863,-0.3998302531909987
8195,0.8194999999999261,-0.9664808802802034,0.9665026776289152,-0.39983158255279105
8196,0.819599999999926,-0.9664469972773545,0.966505747410387,-0.39983291174776814
8197,0.819699999999926,-0.9664121820133875,0.9665087321482358,-0.39983424077599755
8198,0.819799999999926,-0.9663764300599712,0.9665116314986625,-0.39983556963753614
8199,0.819899999999926,-0.9663397369865848,0.9665144451170321,-0.39983689833244895
8200,0.819999999999926,-0.9663020983606082,0.9665171726578722,-0.3998382268607918
8201,0.820099999999926,-0.9662635097474148,0.9665198137748707,-0.3998395552226271
8202,0.820199999999926,-0.9662239667104626,0.9665223681208747,-0.3998408834180083
8203,0.820299999999926,-0.9661834648113873,0.9665248353478882,-0.3998422114470039
8204,0.820399999999926,-0.9661419996100936,0.9665272151070695,-0.3998435393096649
8205,0.820499999999926,-0.9660995666648483,0.9665295070487302,-0.39984486700605343
8206,0.8205999999999259,-0.9660561615323725,0.9665317108223328,-0.39984619453622394
8207,0.8206999999999259,-0.9660117797679347,0.9665338260764884,-0.3998475219002385
8208,0.8207999999999259,-0.9659664169254436,0.9665358524589556,-0.39984884909815266
8209,0.8208999999999259,-0.965920068557541,0.9665377896166372,-0.39985017613001733
8210,0.8209999999999259,-0.965872730215695,0.9665396371955794,-0.3998515029959016
8211,0.8210999999999259,-0.965824397450293,0.9665413948409691,-0.3998528296958456
8212,0.8211999999999259,-0.9657750658107359,0.9665430621971317,-0.3998541562299187
8213,0.8212999999999259,-0.9657247308455303,0.9665446389075294,-0.39985548259817155
8214,0.8213999999999259,-0.9656733881023831,0.9665461246147585,-0.39985680880065483
8215,0.8214999999999258,-0.9656210331282944,0.9665475189605485,-0.3998581348374306
8216,0.8215999999999258,-0.9656113774981026,0.9665488215857585,-0.399859460708552
8217,0.8216999999999258,-0.9656206536197636,0.9665500321303759,-0.39986078641406514
8218,0.8217999999999258,-0.9656297719407725,0.9665511502335141,-0.39986211195403454
8219,0.8218999999999258,-0.9656387317310638,0.9665521755334101,-0.3998634373285027
8220,0.8219999999999258,-0.9656475322587035,0.9665531076674225,-0.3998647625375303
8221,0.8220999999999258,-0.9656561727898874,0.9665539462720294,-0.39986608758117054
8222,0.8221999999999258,-0.9656646525889386,0.9665546909828255,-0.39986741245946944
8223,0.8222999999999258,-0.965672970918305,0.9665553414345212,-0.3998687371724809
8224,0.8223999999999257,-0.9656811270385562,0.9665558972609384,-0.39987006172026196
8225,0.8224999999999257,-0.9656891202083824,0.9665563580950102,-0.39987138610285533
8226,0.8225999999999257,-0.9656969496845902,0.9665567235687775,-0.39987271032031796
8227,0.8226999999999257,-0.9657046147221015,0.9665569933133868,-0.3998740343726983
8228,0.8227999999999257,-0.9657121145739502,0.966557166959088,-0.39987535826004633
8229,0.8228999999999257,-0.96571944849128,0.966557244135232,-0.39987668198241166
8230,0.8229999999999257,-0.9657266157233418,0.9665572244702689,-0.3998780055398411
8231,0.8230999999999257,-0.9657336155174913,0.9665571075917446,-0.39987932893239075
8232,0.8231999999999257,-0.9657404471191859,0.9665568931262993,-0.3998806521601059
8233,0.8232999999999256,-0.9657471097719832,0.9665565806996648,-0.399881975223035
8234,0.8233999999999256,-0.9657536027175371,0.9665561699366618,-0.3998832981212262
8235,0.8234999999999256,-0.9657599251955966,0.9665556604611985,-0.3998846208547226
8236,0.8235999999999256,-0.9657660764440023,0.9665550518962669,-0.3998859434235762
8237,0.8236999999999256,-0.9657720556986839,0.9665543438639409,-0.39988726582783674
8238,0.8237999999999256,-0.9657778621936582,0.9665535359853745,-0.3998885880675506
8239,0.8238999999999256,-0.965783495161026,0.9665526278807982,-0.3998899101427572
8240,0.8239999999999256,-0.9657889538309694,0.9665516191695173,-0.39989123205351285
8241,0.8240999999999256,-0.9657942374317499,0.9665505094699091,-0.39989255379985716
8242,0.8241999999999255,-0.9657993451897047,0.9665492983994204,-0.3998938753818342
8243,0.8242999999999255,-0.9658042763292453,0.9665479855745657,-0.399895196799489
8244,0.8243999999999255,-0.9658090300728536,0.9665465706109232,-0.39989651805287496
8245,0.8244999999999255,-0.9658136056410805,0.9665450531231337,-0.39989783914202803
8246,0.8245999999999255,-0.9658180022525428,0.9665434327248976,-0.39989916006699344
8247,0.8246999999999255,-0.9658222191239197,0.966541709028972,-0.39990048082782104
8248,0.8247999999999255,-0.9658262554699514,0.9665398816471685,-0.39990180142454934
8249,0.8248999999999255,-0.9658301105034359,0.9665379501903507,-0.3999031218572259
8250,0.8249999999999255,-0.9658337834352264,0.9665359142684313,-0.39990444212588977
8251,0.8250999999999254,-0.9658372734742287,0.9665337734903698,-0.3999057622305842
8252,0.8251999999999254,-0.965840579827398,0.96653152746417,-0.39990708217135107
8253,0.8252999999999254,-0.9658437016997371,0.9665291757968769,-0.39990840194823807
8254,0.8253999999999254,-0.9658466382942934,0.9665267180945747,-0.39990972156128435
8255,0.8254999999999254,-0.9658493888121555,0.9665241539623838,-0.3999110410105262
8256,0.8255999999999254,-0.9658519524524518,0.9665214830044582,-0.3999123602960144
8257,0.8256999999999254,-0.9658543284123466,0.966518704823983,-0.3999136794177819
8258,0.8257999999999254,-0.9658565158870382,0.966515819023172,-0.39991499837587174
8259,0.8258999999999254,-0.9658585140697559,0.9665128252032643,-0.3999163171703271
8260,0.8259999999999253,-0.9658603221517571,0.9665097229645226,-0.39991763580118556
8261,0.8260999999999253,-0.9658619393223251,0.9665065119062299,-0.399918954268488
8262,0.8261999999999253,-0.9658633647687659,0.966503191626687,-0.3999202725722798
8263,0.8262999999999253,-0.9658645976764056,0.9664997617232098,-0.3999215907125902
8264,0.8263999999999253,-0.9658656372285883,0.9664962217921271,-0.39992290868946007
8265,0.8264999999999253,-0.9658664826066723,0.966492571428777,-0.3999242265029395
8266,0.8265999999999253,-0.9658671329900278,0.9664888102275051,-0.39992554415305237
8267,0.8266999999999253,-0.9658675875560349,0.9664849377816614,-0.39992686163984714
8268,0.8267999999999253,-0.9658678454800798,0.9664809536835978,-0.39992817896335947
8269,0.8268999999999253,-0.9658679059355528,0.966476857524665,-0.3999294961236252
8270,0.8269999999999252,-0.9658677680938454,0.9664726488952106,-0.3999308131206861
8271,0.8270999999999252,-0.9658674311243473,0.9664683273845754,-0.3999321299545743
8272,0.8271999999999252,-0.9658668941944437,0.9664638925810917,-0.39993344662532976
8273,0.8272999999999252,-0.9658661564695131,0.96645934407208,-0.3999347631329884
8274,0.8273999999999252,-0.9658652171129243,0.9664546814438463,-0.39993607947759036
8275,0.8274999999999252,-0.9658640752860331,0.9664499042816799,-0.39993739565916697
8276,0.8275999999999252,-0.9658627301481806,0.96644501216985,-0.3999387116777577
8277,0.8276999999999252,-0.9658611808566896,0.9664411333254165,-0.3999400275333997
8278,0.8277999999999252,-0.9658594265668622,0.9664428378614297,-0.3999413432261308
8279,0.8278999999999251,-0.9658574664319773,0.9664444758417,-0.3999426587559787
8280,0.8279999999999251,-0.9658552996032876,0.9664460470135309,-0.3999439741229822
8281,0.8280999999999251,-0.9658529252300169,0.9664475511236018,-0.39994528932718426
8282,0.8281999999999251,-0.9658503424593573,0.9664489879179659,-0.39994660436860124
8283,0.8282999999999251,-0.9658475504364669,0.966450357142048,-0.39994791924728823
8284,0.8283999999999251,-0.9658445483044665,0.9664516585406427,-0.39994923396327153
8285,0.8284999999999251,-0.9658413352044376,0.9664528918579133,-0.3999505485165797
8286,0.8285999999999251,-0.965837910275419,0.9664540568373883,-0.39995186290725626
8287,0.828699999999925,-0.9658342726544044,0.9664551532219612,-0.3999531771353262
8288,0.828799999999925,-0.9658304214763397,0.9664561807538874,-0.3999544912008297
8289,0.828899999999925,-0.9658263558741206,0.966457139174783,-0.3999558051038008
8290,0.828999999999925,-0.9658220749785891,0.9664580282256224,-0.3999571188442684
8291,0.829099999999925,-0.9658175779185317,0.9664588476467365,-0.39995843242227225
8292,0.829199999999925,-0.9658128638206763,0.9664595971778109,-0.3999597458378394
8293,0.829299999999925,-0.9658079318096899,0.9664602765578841,-0.39996105909100255
8294,0.829399999999925,-0.965802781008175,0.9664608855253454,-0.3999623721817964
8295,0.829499999999925,-0.965797410536668,0.9664614238179327,-0.39996368511025443
8296,0.829599999999925,-0.965791819513636,0.9664618911727308,-0.3999649978764044
8297,0.8296999999999249,-0.9657860070554746,0.9664622873261701,-0.39996631048028297
8298,0.8297999999999249,-0.9657799722765046,0.9664626120140235,-0.39996762292191834
8299,0.8298999999999249,-0.9657737142889697,0.9664628649714053,-0.3999689352013473
8300,0.8299999999999249,-0.9657672322030344,0.9664630459327687,-0.3999702473185945
8301,0.8300999999999249,-0.9657605251267803,0.9664631546319046,-0.3999715592736997
8302,0.8301999999999249,-0.9657535921662047,0.9664631908019388,-0.39997287106669066
8303,0.8302999999999249,-0.9657464324252172,0.9664631541753309,-0.3999741826975947
8304,0.8303999999999249,-0.9657390450056371,0.9664630444838715,-0.3999754941664503
8305,0.8304999999999249,-0.9657314290071917,0.9664628614586813,-0.39997680547328013
8306,0.8305999999999248,-0.9657235835275124,0.9664626048302078,-0.39997811661811805
8307,0.8306999999999248,-0.9657155076621335,0.9664622743282248,-0.39997942760099986
8308,0.8307999999999248,-0.9657072005044891,0.9664618696818295,-0.3999807384219477
8309,0.8308999999999248,-0.9656986611459101,0.9664613906194406,-0.39998204908099527
8310,0.8309999999999248,-0.9656898886756224,0.9664608368687972,-0.3999833595781752
8311,0.8310999999999248,-0.9656808821807442,0.9664602081569559,-0.39998466991351656
8312,0.8311999999999248,-0.9656716407462834,0.9664595042102894,-0.39998598008704417
8313,0.8312999999999248,-0.9656621634551353,0.9664587247544842,-0.3999872900987966
8314,0.8313999999999248,-0.9656524493880801,0.9664578695145394,-0.39998859994879316
8315,0.8314999999999247,-0.9656424976237802,0.9664569382147636,-0.3999899096370692
8316,0.8315999999999247,-0.9656323072387784,0.9664559305787743,-0.39999121916365793
8317,0.8316999999999247,-0.9656218773074947,0.9664548463294949,-0.39999252852857997
8318,0.8317999999999247,-0.9656112069022246,0.9664536851891534,-0.39999383773187297
8319,0.8318999999999247,-0.9656002950931363,0.9664524468792803,-0.39999514677355824
8320,0.8319999999999247,-0.9655891409482688,0.9664511311207067,-0.3999964556536711
8321,0.8320999999999247,-0.9655777435335285,0.9664497376335626,-0.3999977643722413
8322,0.8321999999999247,-0.9655661019126889,0.9664482661372742,-0.3999990729292873
8323,0.8322999999999247,-0.9655542151473859,0.9664467163505633,-0.40000038132484794
8324,0.8323999999999246,-0.9655420822971174,0.9664450879914445,-0.40000168955895143
8325,0.8324999999999246,-0.9655297024192395,0.9664433807772231,-0.40000299763161973
8326,0.8325999999999246,-0.9655170745689662,0.9664415944244944,-0.40000430554288513
8327,0.8326999999999246,-0.9655041977993651,0.9664397286491407,-0.4000056132927808
8328,0.8327999999999246,-0.9654910711613565,0.9664377831663298,-0.4000069208813246
8329,0.8328999999999246,-0.9654776937037107,0.9664357576905132,-0.40000822830855437
8330,0.8329999999999246,-0.9654640644730464,0.9664336519354241,-0.40000953557449337
8331,0.8330999999999246,-0.9654501825138277,0.9664314656140759,-0.4000108426791696
8332,0.8331999999999246,-0.9654360468683627,0.9664291984387599,-0.40001214962261183
8333,0.8332999999999245,-0.9654216565768013,0.966426850121044,-0.40001345640485036
8334,0.8333999999999245,-0.9654070106771325,0.9664244203717702,-0.4000147630259088
8335,0.8334999999999245,-0.9653921082051834,0.9664219089010532,-0.4000160694858175
8336,0.8335999999999245,-0.9653769481946162,0.9664193154182787,-0.4000173757846028
8337,0.8336999999999245,-0.965361529676927,0.9664166396321014,-0.4000186819222938
8338,0.8337999999999245,-0.9653458516814433,0.9664138812504431,-0.40001998789891424
8339,0.8338999999999245,-0.9653299132353222,0.9664110399804912,-0.4000212937144994
8340,0.8339999999999245,-0.9653252660450612,0.9664081155286965,-0.4000225993690701
8341,0.8340999999999245,-0.9653408549740898,0.9664051076007724,-0.4000239048626569
8342,0.8341999999999244,-0.9653563259950396,0.9664020159016914,-0.4000252101952877
8343,0.8342999999999244,-0.9653716785277668,0.9663988401356852,-0.4000265153669866
8344,0.8343999999999244,-0.9653869119905135,0.9663955800062419,-0.40002782037778334
8345,0.8344999999999244,-0.965402025799905,0.9663922352161047,-0.4000291252277012
8346,0.8345999999999244,-0.9654170193709465,0.9663888054672698,-0.40003042991677973
8347,0.8346999999999244,-0.9654318921170202,0.9663852904609848,-0.4000317344450249
8348,0.8347999999999244,-0.9654466434498817,0.9663816898977475,-0.4000330388124856
8349,0.8348999999999244,-0.9654612727796583,0.9663780034773036,-0.4000343430191767
8350,0.8349999999999244,-0.965475779514845,0.9663742308986453,-0.40003564706512845
8351,0.8350999999999243,-0.9654901630623008,0.9663703718600095,-0.40003695095036257
8352,0.8351999999999243,-0.9655044228272477,0.9663664260588762,-0.4000382546749206
8353,0.8352999999999243,-0.9655185582132658,0.9663623931919672,-0.40003955823881504
8354,0.8353999999999243,-0.9655325686222912,0.9663582729552439,-0.4000408616420801
8355,0.8354999999999243,-0.9655464534546129,0.9663540650439059,-0.4000421648847402
8356,0.8355999999999243,-0.9655602121088694,0.9663497691523897,-0.4000434679668202
8357,0.8356999999999243,-0.9655738439820464,0.9663453849743666,-0.40004477088835033
8358,0.8357999999999243,-0.9655873484694734,0.9663409122027418,-0.4000460736493609
8359,0.8358999999999243,-0.9656007249648207,0.9663363505296516,-0.40004737624987446
8360,0.8359999999999242,-0.9656139728600963,0.9663316996464636,-0.40004867868991406
8361,0.8360999999999242,-0.9656270915456439,0.9663269592437738,-0.40004998096951316
8362,0.8361999999999242,-0.965640080410138,0.9663221290114054,-0.40005128308870014
8363,0.8362999999999242,-0.9656529388405833,0.9663172086384075,-0.40005258504749436
8364,0.8363999999999242,-0.96566566622231,0.9663121978130534,-0.4000538868459263
8365,0.8364999999999242,-0.9656782619389717,0.9663070962228396,-0.4000551884840279
8366,0.8365999999999242,-0.965690725372542,0.9663019035544833,-0.40005648996181836
8367,0.8366999999999242,-0.9657030559033122,0.9662966194939223,-0.4000577912793253
8368,0.8367999999999242,-0.9657152529098878,0.9662912437263121,-0.40005909243658444
8369,0.8368999999999241,-0.9657273157691858,0.966285775936026,-0.4000603934336093
8370,0.8369999999999241,-0.9657392438564324,0.9662802158066525,-0.4000616942704375
8371,0.8370999999999241,-0.9657510365451587,0.9662745630209941,-0.40006299494709346
8372,0.8371999999999241,-0.9657626932071995,0.9662688172610667,-0.40006429546360395
8373,0.8372999999999241,-0.9657742132126894,0.9662629782080974,-0.40006559581999424
8374,0.8373999999999241,-0.9657855959300601,0.966257045542523,-0.4000668960162898
8375,0.8374999999999241,-0.9657968407260378,0.9662510189439901,-0.4000681960525224
8376,0.8375999999999241,-0.9658079469656402,0.966244898091352,-0.4000694959287162
8377,0.8376999999999241,-0.9658189140121739,0.9662386826626684,-0.40007079564489795
8378,0.837799999999924,-0.9658297412272314,0.9662323723352041,-0.40007209520109754
8379,0.837899999999924,-0.9658404279706883,0.966225966785427,-0.40007339459733776
8380,0.837999999999924,-0.9658509736007006,0.9662194656890084,-0.4000746938336503
8381,0.838099999999924,-0.965861377473702,0.9662128687208196,-0.4000759929100593
8382,0.838199999999924,-0.9658716389444011,0.9662061755549326,-0.4000772918265936
8383,0.838299999999924,-0.9658817573657785,0.966199385864618,-0.4000785905832794
8384,0.838399999999924,-0.9658917320890844,0.9661924993223436,-0.4000798891801406
8385,0.838499999999924,-0.9659015624638358,0.9661855155997742,-0.4000811876172063
8386,0.838599999999924,-0.9659112478378135,0.9661784343677695,-0.40008248589451506
8387,0.838699999999924,-0.9659207875570595,0.9661712552963831,-0.400083784012082
8388,0.8387999999999239,-0.9659301809658748,0.9661639780548622,-0.4000850819699286
8389,0.8388999999999239,-0.9659394274068166,0.9661566023116455,-0.4000863797680961
8390,0.8389999999999239,-0.9659485262206948,0.9661491277343625,-0.40008767740660717
8391,0.8390999999999239,-0.965957476746571,0.9661415539898327,-0.4000889748854861
8392,0.8391999999999239,-0.965966278321754,0.966133880744064,-0.4000902722047642
8393,0.8392999999999239,-0.9659749302817989,0.9661261076622526,-0.4000915693644664
8394,0.8393999999999239,-0.9659834319605035,0.966118234408781,-0.4000928663646196
8395,0.8394999999999239,-0.9659917826899062,0.9661102606472172,-0.4000941632052571
8396,0.8395999999999239,-0.965999981800283,0.9661021860403146,-0.4000954598863931
8397,0.8396999999999238,-0.9660080286201458,0.9660940102500095,-0.4000967564080753
8398,0.8397999999999238,-0.966015922476239,0.9660857329374222,-0.400098052770319
8399,0.8398999999999238,-0.9660236626935376,0.966077353762854,-0.4000993489731509
8400,0.8399999999999238,-0.9660312485952444,0.9660688723857875,-0.40010064501659925
8401,0.8400999999999238,-0.9660386795027878,0.966060288464886,-0.40010194090069545
8402,0.8401999999999238,-0.9660459547358193,0.9660516016579913,-0.4001032366254662
8403,0.8402999999999238,-0.9660530736122109,0.9660428116221244,-0.4001045321909401
8404,0.8403999999999238,-0.9660600354480532,0.9660339180134834,-0.40010582759714297
8405,0.8404999999999238,-0.966066839557652,0.9660249204874437,-0.40010712284410394
8406,0.8405999999999237,-0.9660734852535277,0.9660158186985568,-0.4001084179318475
8407,0.8406999999999237,-0.9660799718464106,0.9660066123005491,-0.40010971286041025
8408,0.8407999999999237,-0.9660862986452412,0.9659973009463217,-0.40011100762981167
8409,0.8408999999999237,-0.9660924649571655,0.9659878842879501,-0.40011230224008093
8410,0.8409999999999237,-0.9660984700875347,0.9659783619766822,-0.4001135966912533
8411,0.8410999999999237,-0.9661043133399014,0.9659687336629386,-0.4001148909833502
8412,0.8411999999999237,-0.9661099940160186,0.965958998996312,-0.40011618511640157
8413,0.8412999999999237,-0.9661155114158365,0.965949157625566,-0.4001174790904341
8414,0.8413999999999237,-0.966120864837501,0.9659392091986344,-0.40011877290548026
8415,0.8414999999999236,-0.9661260535773513,0.9659291533626216,-0.4001200665615703
8416,0.8415999999999236,-0.9661310769299176,0.9659189897638008,-0.4001213600587248
8417,0.8416999999999236,-0.9661359341879192,0.9659087180476138,-0.4001226533969757
8418,0.8417999999999236,-0.9661406246422627,0.9658983378586712,-0.40012394657634953
8419,0.8418999999999236,-0.9661451475820392,0.9658878488407507,-0.40012523959688157
8420,0.8419999999999236,-0.9661495022945223,0.9658772506367973,-0.4001265324585947
8421,0.8420999999999236,-0.9661536880651673,0.9658665428889228,-0.40012782516152134
8422,0.8421999999999236,-0.9661577041776074,0.9658557252384048,-0.4001291177056813
8423,0.8422999999999236,-0.9661615499136532,0.965844797325687,-0.4001304100911119
8424,0.8423999999999235,-0.9661652245532902,0.9658337587903779,-0.400131702317845
8425,0.8424999999999235,-0.9661687273746764,0.9658226092712514,-0.40013299438590116
8426,0.8425999999999235,-0.9661720576541413,0.9658113484062455,-0.4001342862953155
8427,0.8426999999999235,-0.9661752146661831,0.9657999758324624,-0.4001355780461082
8428,0.8427999999999235,-0.9661781976834678,0.9657884911861676,-0.4001368696383196
8429,0.8428999999999235,-0.9661810059768268,0.9657768941027906,-0.4001381610719688
8430,0.8429999999999235,-0.9661836388152548,0.9657651842169235,-0.40013945234709175
8431,0.8430999999999235,-0.966186095465909,0.9657533611623212,-0.4001407434637175
8432,0.8431999999999235,-0.9661883751941063,0.9657414245719012,-0.40014203442186896
8433,0.8432999999999234,-0.9661904772633224,0.9657293740777428,-0.40014332522158097
8434,0.8433999999999234,-0.9661924009351895,0.9657172093110877,-0.40014461586287847
8435,0.8434999999999234,-0.9661941454694951,0.9657049299023389,-0.4001459063457947
8436,0.8435999999999234,-0.96619571012418,0.965692535481061,-0.4001471966703558
8437,0.8436999999999234,-0.9661970941553368,0.9656800256759801,-0.4001484868365981
8438,0.8437999999999234,-0.9661982968172088,0.9656674001149831,-0.4001497768445413
8439,0.8438999999999234,-0.9661993173621874,0.9656546584251181,-0.40015106669422196
8440,0.8439999999999234,-0.9662001550408117,0.9656418002325936,-0.40015235638566593
8441,0.8440999999999234,-0.9662008091017661,0.9656288251627793,-0.40015364591890296
8442,0.8441999999999233,-0.9662012787918792,0.9656157328402053,-0.4001549352939635
8443,0.8442999999999233,-0.966201563356123,0.9656025228885621,-0.400156224510883
8444,0.8443999999999233,-0.9662016620376099,0.9655891949307006,-0.40015751356968
8445,0.8444999999999233,-0.9662015740775929,0.9655757485886324,-0.40015880247039004
8446,0.8445999999999233,-0.9662012987154635,0.9655621834835293,-0.40016009121304386
8447,0.8446999999999233,-0.9662008351887506,0.9655484992357234,-0.4001613797976695
8448,0.8447999999999233,-0.9662001827331186,0.965534695464707,-0.4001626682242989
8449,0.8448999999999233,-0.9661993405823672,0.9655207717891334,-0.4001639564929558
8450,0.8449999999999233,-0.9661983079684296,0.9655067278268156,-0.40016524460367975
8451,0.8450999999999232,-0.9661970841213706,0.9654925631947274,-0.40016653255649276
8452,0.8451999999999232,-0.966195668269387,0.9654782775090033,-0.4001678203514284
8453,0.8452999999999232,-0.9661940596388046,0.9654638703849382,-0.4001691079885162
8454,0.8453999999999232,-0.9661922574540793,0.965449341436988,-0.4001703954677856
8455,0.8454999999999232,-0.9661902609377936,0.965434690278769,-0.4001716827892693
8456,0.8455999999999232,-0.9661880693106575,0.9654400584366037,-0.4001729699529908
8457,0.8456999999999232,-0.9661856817915062,0.965460780453378,-0.4001742569589891
8458,0.8457999999999232,-0.9661830975972998,0.9654809178270187,-0.4001755438072876
8459,0.8458999999999232,-0.9661803159431225,0.9655004669548569,-0.40017683049792185
8460,0.8459999999999231,-0.9661773360421808,0.9655194242291613,-0.4001781170309182
8461,0.8460999999999231,-0.9661741571058032,0.9655377860371832,-0.4001794034063033
8462,0.8461999999999231,-0.96617077834344,0.9655555487612032,-0.40018068962412023
8463,0.8462999999999231,-0.9661671989626608,0.965572708778575,-0.40018197568438574
8464,0.8463999999999231,-0.9661634181691551,0.9655892624617727,-0.40018326158714196
8465,0.8464999999999231,-0.9661594351667311,0.9656052061784348,-0.40018454733240366
8466,0.8465999999999231,-0.9661552491573148,0.9656205362914121,-0.4001858329202212
8467,0.8466999999999231,-0.9661508593409497,0.9656352491588119,-0.4001871183506117
8468,0.8467999999999231,-0.9661462649157958,0.9656493411340455,-0.40018840362360814
8469,0.846899999999923,-0.966141465078129,0.9656628085658743,-0.4001896887392385
8470,0.846999999999923,-0.9661364590223406,0.9656756477984552,-0.40019097369754153
8471,0.847099999999923,-0.9661312459409367,0.9656878551713887,-0.40019225849854323
8472,0.847199999999923,-0.9661258250245377,0.9656994270197647,-0.4001935431422736
8473,0.847299999999923,-0.9661201954618777,0.9657103596742098,-0.4001948276287677
8474,0.847399999999923,-0.9661143564398041,0.9657206494609334,-0.40019611195805077
8475,0.847499999999923,-0.9661083071432773,0.9657302927017763,-0.40019739613015193
8476,0.847599999999923,-0.96610204675537,0.9657392857142567,-0.4001986801451043
8477,0.847699999999923,-0.9660955744572671,0.9657476248116182,-0.400199964002944
8478,0.847799999999923,-0.9660888894282653,0.9657553063028769,-0.400201247703696
8479,0.8478999999999229,-0.9660819908457725,0.9657623264928692,-0.40020253124739275
8480,0.8479999999999229,-0.9660748778853084,0.9657686816823,-0.4002038146340658
8481,0.8480999999999229,-0.9660675497205031,0.96577436816779,-0.4002050978637451
8482,0.8481999999999229,-0.9660600055230977,0.965779382241924,-0.4002063809364642
8483,0.8482999999999229,-0.9660522444629442,0.9657837201932988,-0.40020766385224926
8484,0.8483999999999229,-0.9660442657080046,0.9657873783065722,-0.4002089466111362
8485,0.8484999999999229,-0.9660360684243516,0.9657903528625102,-0.40021022921315447
8486,0.8485999999999229,-0.9660276517761685,0.965792640138037,-0.4002115116583338
8487,0.8486999999999228,-0.966020516183393,0.9657942364062823,-0.40021279394670334
8488,0.8487999999999228,-0.9660394652921754,0.9657951379366309,-0.40021407607829995
8489,0.8488999999999228,-0.9660576506160791,0.9657953409947716,-0.4002153580531498
8490,0.8489999999999228,-0.9660750669019281,0.9657948418427458,-0.4002166398712856
8491,0.8490999999999228,-0.9660917088869406,0.9657936367389972,-0.40021792153274055
8492,0.8491999999999228,-0.9661075712988018,0.9657917219384207,-0.40021920303753794
8493,0.8492999999999228,-0.9661226488557388,0.965789093692412,-0.4002204843857229
8494,0.8493999999999228,-0.9661369362665948,0.9657857482489168,-0.4002217655773121
8495,0.8494999999999228,-0.9661504282309046,0.9657816818524815,-0.40022304661234825
8496,0.8495999999999228,-0.9661631194389692,0.9657768907443016,-0.4002243274908594
8497,0.8496999999999227,-0.9661750045719321,0.9657713711622726,-0.40022560821287034
8498,0.8497999999999227,-0.9661860783018548,0.9657651193410399,-0.4002268887784189
8499,0.8498999999999227,-0.9661963352917936,0.9657581315120484,-0.40022816918753285
8500,0.8499999999999227,-0.9662057701958756,0.9657504039035933,-0.40022944944024824
8501,0.8500999999999227,-0.9662143776593763,0.965741932740871,-0.4002307295365923
8502,0.8501999999999227,-0.9662221523187969,0.9657327142460281,-0.40023200947659987
8503,0.8502999999999227,-0.9662290888019416,0.965722744638214,-0.40023328926029517
8504,0.8503999999999227,-0.9662351817279959,0.9657120201336298,-0.4002345688877188
8505,0.8504999999999227,-0.9662404257076054,0.9657005369455807,-0.4002358483588991
8506,0.8505999999999226,-0.9662448153429534,0.9656882912845263,-0.4002371276738655
8507,0.8506999999999226,-0.9662483452278413,0.9656752793581316,-0.4002384068326478
8508,0.8507999999999226,-0.9662510099477672,0.9656614973713188,-0.4002396858352828
8509,0.8508999999999226,-0.9662528040800058,0.9656469415263181,-0.4002409646817968
8510,0.8509999999999226,-0.9662537221936889,0.9656316080227201,-0.4002422433722281
8511,0.8510999999999226,-0.9662537588498847,0.9656154930575263,-0.4002435219066023
8512,0.8511999999999226,-0.9662529086016803,0.9655985928252013,-0.4002448002849522
8513,0.8512999999999226,-0.9662511659942615,0.9655809035177252,-0.40024607850730953
8514,0.8513999999999226,-0.9662485255649947,0.9655624213246446,-0.4002473565737045
8515,0.8514999999999225,-0.9662449818435088,0.9655431424331257,-0.4002486344841759
8516,0.8515999999999225,-0.9662405293517773,0.9655230630280055,-0.40024991223874595
8517,0.8516999999999225,-0.9662351626042006,0.9655021792918451,-0.4002511898374509
8518,0.8517999999999225,-0.9662288761076895,0.9654804874049814,-0.40025246728032493
8519,0.8518999999999225,-0.9662216643617475,0.9654579835455801,-0.4002537445673934
8520,0.8519999999999225,-0.9662135218585546,0.965434663889688,-0.40025502169869326
8521,0.8520999999999225,-0.9662044430830521,0.9654105246112863,-0.40025629867425416
8522,0.8521999999999225,-0.9661958117354963,0.9653855618823429,-0.4002575754941061
8523,0.8522999999999225,-0.9662025829162585,0.9653597718728663,-0.4002588521582838
8524,0.8523999999999224,-0.9662092126068236,0.9653331507509575,-0.40026012866681837
8525,0.8524999999999224,-0.9662157002138054,0.9653056946828644,-0.40026140501974483
8526,0.8525999999999224,-0.9662220451423453,0.9652773998330347,-0.40026268121708797
8527,0.8526999999999224,-0.9662282467961104,0.965248262364169,-0.40026395725888536
8528,0.8527999999999224,-0.9662343045772934,0.9652182784372754,-0.40026523314516604
8529,0.8528999999999224,-0.9662402178866116,0.9651874442117216,-0.4002665088759583
8530,0.8529999999999224,-0.966245986123307,0.9651557558452909,-0.4002677844513066
8531,0.8530999999999224,-0.9662516086851445,0.9651232094942338,-0.40026905987122674
8532,0.8531999999999224,-0.9662570849684121,0.9650898013133239,-0.4002703351357616
8533,0.8532999999999223,-0.9662624143679206,0.9650555274559108,-0.4002716102449444
8534,0.8533999999999223,-0.9662675962770018,0.9650203840739751,-0.400272885198798
8535,0.8534999999999223,-0.9662726300875094,0.9649843673181824,-0.40027415999736243
8536,0.8535999999999223,-0.9662775151898176,0.9649474733379377,-0.400275434640667
8537,0.8536999999999223,-0.9662822509728209,0.9649293613407082,-0.4002767091287406
8538,0.8537999999999223,-0.9662868368239336,0.9649636611744911,-0.4002779834616193
8539,0.8538999999999223,-0.9662912721290894,0.9649975757784531,-0.40027925763933553
8540,0.8539999999999223,-0.9662955562727408,0.9650311026989324,-0.40028053166191996
8541,0.8540999999999223,-0.9662996886378592,0.9650642394782769,-0.40028180552940307
8542,0.8541999999999222,-0.9663036686059336,0.9650969836548656,-0.40028307924181883
8543,0.8542999999999222,-0.9663074955569716,0.9651293327631317,-0.40028435279920277
8544,0.8543999999999222,-0.9663111688694976,0.9651612843335842,-0.4002856262015827
8545,0.8544999999999222,-0.966314687920554,0.9651928358928302,-0.40028689944898904
8546,0.8545999999999222,-0.9663180520856993,0.9652239849635985,-0.4002881725414618
8547,0.8546999999999222,-0.9663212607390093,0.9652547290647608,-0.40028944547902773
8548,0.8547999999999222,-0.9663243132530761,0.9652850657113556,-0.40029071826172014
8549,0.8548999999999222,-0.9663272089990081,0.9653149924146106,-0.40029199088957057
8550,0.8549999999999222,-0.9663299473464297,0.9653445066819655,-0.4002932633626145
8551,0.8550999999999221,-0.9663325276634813,0.9653736060170951,-0.4002945356808776
8552,0.8551999999999221,-0.9663349493168194,0.9654022879199332,-0.4002958078444015
8553,0.8552999999999221,-0.9663372116716156,0.9654305498866947,-0.4002970798532139
8554,0.8553999999999221,-0.9663393140915577,0.9654583894099001,-0.40029835170734823
8555,0.8554999999999221,-0.9663412559388486,0.9654858039783984,-0.40029962340683484
8556,0.8555999999999221,-0.9663430365742068,0.9655127910773911,-0.400300894951709
8557,0.8556999999999221,-0.9663446553568668,0.9655393481884552,-0.40030216634200333
8558,0.8557999999999221,-0.966346111644578,0.9655654727895681,-0.40030343757774617
8559,0.8558999999999221,-0.9663474047936056,0.9655911623551308,-0.40030470865897794
8560,0.855999999999922,-0.9663485341587303,0.9656164143559922,-0.4003059795857246
8561,0.856099999999922,-0.9663494990932487,0.9656412262594737,-0.4003072503580218
8562,0.856199999999922,-0.9663502989489731,0.9656655955293924,-0.40030852097589964
8563,0.856299999999922,-0.9663509330762313,0.965689519626087,-0.4003097914393973
8564,0.856399999999922,-0.9663514008238678,0.9657129960064408,-0.4003110617485433
8565,0.856499999999922,-0.966351701539243,0.9657360221239075,-0.4003123319033691
8566,0.856599999999922,-0.9663518345682337,0.9657585954285359,-0.40031360190391235
8567,0.856699999999922,-0.9663517992552335,0.9657807133669936,-0.40031487175020103
8568,0.856799999999922,-0.9663515949431526,0.965802373382593,-0.4003161414422738
8569,0.856899999999922,-0.9663512209734191,0.9658235729153165,-0.40031741098016116
8570,0.8569999999999219,-0.9663506766859775,0.9658443094018411,-0.40031868036388585
8571,0.8570999999999219,-0.9663499614192907,0.965864580275564,-0.40031994959350076
8572,0.8571999999999219,-0.9663490745103398,0.9658843829666279,-0.40032121866902637
8573,0.8572999999999219,-0.966348015294624,0.9659037149019468,-0.4003224875904925
8574,0.8573999999999219,-0.9663467831061616,0.9659225735052316,-0.4003237563579476
8575,0.8574999999999219,-0.9663473016695144,0.9659409561970153,-0.40032502497141303
8576,0.8575999999999219,-0.9663639304171935,0.9659588603946798,-0.40032629343092135
8577,0.8576999999999219,-0.9663799394203751,0.9659762835124811,-0.400327561736515
8578,0.8577999999999218,-0.9663953248857493,0.9659932229615763,-0.400328829888221
8579,0.8578999999999218,-0.9664100830135219,0.9660096761500484,-0.4003300978860685
8580,0.8579999999999218,-0.9664242099974572,0.9660256404829342,-0.4003313657301033
8581,0.8580999999999218,-0.9664377020249222,0.96604111336225,-0.4003326334203507
8582,0.8581999999999218,-0.9664505552769295,0.9660560921870178,-0.40033390095684396
8583,0.8582999999999218,-0.9664627659281824,0.9660705743532929,-0.4003351683396248
8584,0.8583999999999218,-0.9664743301471176,0.9660845572541897,-0.4003364355687164
8585,0.8584999999999218,-0.9664852440959513,0.9660980382799096,-0.4003377026441565
8586,0.8585999999999218,-0.9664955039307235,0.9661110148177668,-0.40033896956598247
8587,0.8586999999999217,-0.966505105801343,0.966123484252217,-0.4003402363342227
8588,0.8587999999999217,-0.9665140458516333,0.9661354439648829,-0.40034150294891624
8589,0.8588999999999217,-0.9665223202193783,0.9661468913345833,-0.4003427694100913
8590,0.8589999999999217,-0.966529925036368,0.9661578237373589,-0.40034403571778826
8591,0.8590999999999217,-0.9665368564284462,0.9661682385465012,-0.4003453018720391
8592,0.8591999999999217,-0.9665431105155553,0.9661781331325795,-0.40034656787287287
8593,0.8592999999999217,-0.9665486834117849,0.9661875048634689,-0.4003478337203314
8594,0.8593999999999217,-0.9665535712254186,0.9661963511043781,-0.4003490994144467
8595,0.8594999999999217,-0.9665577700589816,0.9662046692178776,-0.40035036495525
8596,0.8595999999999216,-0.9665612760092885,0.966212456563928,-0.4003516303427807
8597,0.8596999999999216,-0.966564085167492,0.9662197104999074,-0.40035289557706877
8598,0.8597999999999216,-0.9665661936191308,0.9662264283806411,-0.40035416065814816
8599,0.8598999999999216,-0.9665675974441792,0.9662326075584291,-0.40035542558605647
8600,0.8599999999999216,-0.9665682927170957,0.9662382453830748,-0.4003566903608307
8601,0.8600999999999216,-0.9665682755068725,0.9662433392019139,-0.4003579549824994
8602,0.8601999999999216,-0.9665675418770858,0.9662478863598433,-0.40035921945110076
8603,0.8602999999999216,-0.9665660878859451,0.9662518841993499,-0.4003604837666683
8604,0.8603999999999216,-0.9665639095863441,0.9662553300605397,-0.4003617479292389
8605,0.8604999999999215,-0.9665610030259113,0.9662582212811663,-0.400363011938845
8606,0.8605999999999215,-0.9665573642470607,0.9662605551966614,-0.4003642757955211
8607,0.8606999999999215,-0.9665529892870435,0.9662623291401632,-0.4003655394993062
8608,0.8607999999999215,-0.9665478741779994,0.9662635404425458,-0.40036680305023076
8609,0.8608999999999215,-0.9665420149470083,0.9662641864324498,-0.4003680664483341
8610,0.8609999999999215,-0.9665354076161432,0.9662642644363109,-0.4003693296936454
8611,0.8610999999999215,-0.9665280482025219,0.9662637717783896,-0.4003705927862077
8612,0.8611999999999215,-0.9665199327183603,0.9662627057808026,-0.40037185572605194
8613,0.8612999999999215,-0.9665110571710253,0.9662610637635511,-0.4003731185132112
8614,0.8613999999999215,-0.9665014175630879,0.9662588430445518,-0.4003743811477241
8615,0.8614999999999214,-0.9664910098923777,0.9662560409396669,-0.4003756436296291
8616,0.8615999999999214,-0.966479830152036,0.9662526547627345,-0.4003769059589563
8617,0.8616999999999214,-0.9664678743305707,0.9662486818255989,-0.4003781681357426
8618,0.8617999999999214,-0.9664551384119104,0.9662441194381413,-0.4003794301600239
8619,0.8618999999999214,-0.9664416183754597,0.9662389649083103,-0.4003806920318396
8620,0.8619999999999214,-0.9664273101961544,0.9662332155421529,-0.4003819537512169
8621,0.8620999999999214,-0.9664122098445164,0.966226868643845,-0.40038321531819765
8622,0.8621999999999214,-0.9663963132867099,0.9662199215157222,-0.40038447673282185
8623,0.8622999999999214,-0.9663796164845976,0.9662123714583121,-0.40038573799511856
8624,0.8623999999999213,-0.9663621153957968,0.9662042157703634,-0.40038699910512543
8625,0.8624999999999213,-0.966343805973736,0.9661954517488791,-0.40038826006287404
8626,0.8625999999999213,-0.966324684167712,0.9661860766891467,-0.40038952086841395
8627,0.8626999999999213,-0.9663111710621666,0.9661760878847702,-0.4003907815217642
8628,0.8627999999999213,-0.9663117513163975,0.9661654826277012,-0.4003920420229763
8629,0.8628999999999213,-0.9663121886162783,0.9661542582082709,-0.4003933023720784
8630,0.8629999999999213,-0.9663124824345412,0.9661424119152224,-0.4003945625691026
8631,0.8630999999999213,-0.9663287790560724,0.9661299410357411,-0.4003958226140971
8632,0.8631999999999213,-0.9663450512838958,0.966116842855488,-0.4003970825070924
8633,0.8632999999999212,-0.9663608462547209,0.9661031146586312,-0.4003983422481218
8634,0.8633999999999212,-0.9663761613481352,0.9660887537278782,-0.40039960183722584
8635,0.8634999999999212,-0.9663909939395153,0.966073757344508,-0.40040086127443947
8636,0.8635999999999212,-0.9664053414000521,0.9660581227884034,-0.4004021205598063
8637,0.8636999999999212,-0.9664192010967777,0.966041847338084,-0.40040337969335016
8638,0.8637999999999212,-0.9664325703925926,0.9660249282707377,-0.400404638675118
8639,0.8638999999999212,-0.9664454466462913,0.9660073628622546,-0.4004058975051442
8640,0.8639999999999212,-0.9664578272125912,0.9659891483872587,-0.4004071561834622
8641,0.8640999999999212,-0.9664697094421586,0.9659702821191409,-0.40040841471011224
8642,0.8641999999999211,-0.9664810906816365,0.9659507613300925,-0.4004096730851294
8643,0.8642999999999211,-0.966491968273673,0.9659305832911377,-0.4004109313085539
8644,0.8643999999999211,-0.9665023395569486,0.9659097452721668,-0.40041218938041945
8645,0.8644999999999211,-0.9665122018662052,0.9658882445419689,-0.4004134473007666
8646,0.8645999999999211,-0.9665215525322735,0.9658660783682663,-0.40041470506962923
8647,0.8646999999999211,-0.966530388882103,0.9658432440177468,-0.4004159626870467
8648,0.8647999999999211,-0.9665387082387894,0.9658197387560977,-0.40041722015305325
8649,0.8648999999999211,-0.9665465079216051,0.9658333274214826,-0.400418477467696
8650,0.864999999999921,-0.966553785246028,0.9658546025014466,-0.400419734630997
8651,0.865099999999921,-0.9665605375237707,0.9658755242792326,-0.4004209916430056
8652,0.865199999999921,-0.9665667620628103,0.9658960910057008,-0.40042224850375235
8653,0.865299999999921,-0.9665724561674192,0.9659163009297497,-0.4004235052132818
8654,0.865399999999921,-0.9665776171381942,0.9659361522983319,-0.40042476177162606
8655,0.865499999999921,-0.9665822422720878,0.9659556433564693,-0.40042601817882256
8656,0.865599999999921,-0.9665863288624378,0.9659747723472697,-0.4004272744349122
8657,0.865699999999921,-0.9665898741989997,0.965993537511942,-0.40042853053992966
8658,0.865799999999921,-0.9665928755679757,0.9660119370898123,-0.4004297864939155
8659,0.865899999999921,-0.9665953302520476,0.9660299693183398,-0.40043104229690385
8660,0.8659999999999209,-0.9665972355304074,0.9660476324331332,-0.4004322979489358
8661,0.8660999999999209,-0.9665985886787894,0.9660649246679667,-0.40043355345005227
8662,0.8661999999999209,-0.9665993869695017,0.966081844254796,-0.4004348088002825
8663,0.8662999999999209,-0.9665996276714584,0.9660983894237755,-0.40043606399967074
8664,0.8663999999999209,-0.9665993080502118,0.9661145584032739,-0.40043731904825053
8665,0.8664999999999209,-0.966598425367985,0.9661303494198908,-0.40043857394606613
8666,0.8665999999999209,-0.9665969768837046,0.9661457606984742,-0.4004398286931506
8667,0.8666999999999209,-0.966594959853033,0.9661607904621363,-0.40044108328954053
8668,0.8667999999999209,-0.9665923715284027,0.9661754369322703,-0.40044233773527993
8669,0.8668999999999208,-0.9665892091590478,0.9661896983285678,-0.4004435920304041
8670,0.8669999999999208,-0.966585469991039,0.9662035728690355,-0.4004448461749458
8671,0.8670999999999208,-0.9665811512673168,0.9662170587700124,-0.40044610016895144
8672,0.8671999999999208,-0.9665762502277245,0.9662301542461867,-0.4004473540124571
8673,0.8672999999999208,-0.9665707641090437,0.9662428575106132,-0.400448607705498
8674,0.8673999999999208,-0.966564690145027,0.9662551667747302,-0.40044986124811294
8675,0.8674999999999208,-0.9665580255664337,0.9662670802483773,-0.40045111464034355
8676,0.8675999999999208,-0.9665507676010634,0.966278596139813,-0.4004523678822203
8677,0.8676999999999208,-0.9665429134737912,0.9662897126557318,-0.4004536209737932
8678,0.8677999999999207,-0.9665344604066028,0.9663004280012818,-0.4004548739150897
8679,0.8678999999999207,-0.9665254056186295,0.9663107403800829,-0.400456126706151
8680,0.8679999999999207,-0.9665157463261833,0.9663206479942441,-0.400457379347025
8681,0.8680999999999207,-0.9665054797427923,0.9663301490443816,-0.4004586318377335
8682,0.8681999999999207,-0.9664946030792372,0.9663392417296367,-0.40045988417832673
8683,0.8682999999999207,-0.966483113543586,0.9663479242476934,-0.4004611363688385
8684,0.8683999999999207,-0.9664710083412308,0.9663561947947977,-0.40046238840930576
8685,0.8684999999999207,-0.9664582846749236,0.9663640515657741,-0.400463640299769
8686,0.8685999999999207,-0.9664449397448128,0.9663714927540449,-0.40046489204026675
8687,0.8686999999999206,-0.9664309707484801,0.9663785165516489,-0.4004661436308387
8688,0.8687999999999206,-0.9664163748809758,0.9663851211492582,-0.40046739507152246
8689,0.8688999999999206,-0.9664011493348574,0.9663913047361987,-0.40046864636235424
8690,0.8689999999999206,-0.9663963241390608,0.966397065500467,-0.40046989750336726
8691,0.8690999999999206,-0.9663974179698535,0.9664024016287497,-0.4004711484946147
8692,0.8691999999999206,-0.966398092853005,0.9664073113064423,-0.4004723993361195
8693,0.8692999999999206,-0.9663983469911959,0.9664117927176676,-0.40047365002792834
8694,0.8693999999999206,-0.9663981785851531,0.9664158440452947,-0.40047490057007956
8695,0.8694999999999206,-0.9663975858336697,0.9664194634709578,-0.4004761509626069
8696,0.8695999999999205,-0.9663965669336242,0.966422649175075,-0.4004774012055493
8697,0.8696999999999205,-0.9663951200800004,0.9664253993368682,-0.40047865129895177
8698,0.8697999999999205,-0.9663932434659074,0.9664277121343813,-0.4004799012428404
8699,0.8698999999999205,-0.9663909352825995,0.9664295857444997,-0.40048115103726206
8700,0.8699999999999205,-0.966388193719496,0.9664310183429694,-0.40048240068225566
8701,0.8700999999999205,-0.9663850169642026,0.9664320081044171,-0.4004836501778585
8702,0.8701999999999205,-0.9663814032025296,0.9664325532023685,-0.40048489952409744
8703,0.8702999999999205,-0.9663773506185147,0.9664326518092686,-0.400486148721026
8704,0.8703999999999205,-0.9663728573944417,0.9664323020965004,-0.40048739776867637
8705,0.8704999999999204,-0.9663679217108623,0.9664315022344057,-0.40048864666708467
8706,0.8705999999999204,-0.9663625417466167,0.9664302503923033,-0.4004898954162898
8707,0.8706999999999204,-0.9663567156788537,0.9664285447385105,-0.40049114401632935
8708,0.8707999999999204,-0.966350441683053,0.9664263834403607,-0.40049239246724183
8709,0.8708999999999204,-0.9663437179330449,0.9664237646642254,-0.4004936407690684
8710,0.8709999999999204,-0.9663365426010329,0.9664206865755325,-0.4004948889218352
8711,0.8710999999999204,-0.9663289138576138,0.9664171473387875,-0.4004961369255977
8712,0.8711999999999204,-0.9663208298717996,0.9664131451175924,-0.40049738478038077
8713,0.8712999999999204,-0.9663122888110394,0.9664086780746665,-0.4004986324862216
8714,0.8713999999999203,-0.9663032888412403,0.9664037443718666,-0.4004998800431672
8715,0.8714999999999203,-0.9662938281267892,0.9663983421702069,-0.4005011274512436
8716,0.8715999999999203,-0.9662839048305754,0.9663924696298793,-0.40050237471049777
8717,0.8716999999999203,-0.9662735171140111,0.9663861249102742,-0.4005036218209611
8718,0.8717999999999203,-0.9662626631370547,0.9663793061699999,-0.4005048687826755
8719,0.8718999999999203,-0.9662513410582321,0.966372011566904,-0.40050611559567234
8720,0.8719999999999203,-0.9662395490346587,0.9663642392580939,-0.4005073622600001
8721,0.8720999999999203,-0.9662272852220625,0.9663559873999561,-0.4005086087756797
8722,0.8721999999999203,-0.9662145477748054,0.9663472541481787,-0.40050985514275933
8723,0.8722999999999203,-0.9662013348459064,0.9663380376577703,-0.4005111013612695
8724,0.8723999999999202,-0.9661876445870635,0.9663283360830818,-0.4005123474312573
8725,0.8724999999999202,-0.9661734751486767,0.9663181475778272,-0.4005135933527532
8726,0.8725999999999202,-0.96615882467987,0.9663074702951031,-0.4005148391257925
8727,0.8726999999999202,-0.9661436913285151,0.9662963023874115,-0.4005160847504146
8728,0.8727999999999202,-0.9661280732412529,0.9662846420066792,-0.4005173302266533
8729,0.8728999999999202,-0.9661119685635182,0.9662724873042795,-0.4005185755545497
8730,0.8729999999999202,-0.9660953754395599,0.9662598364310528,-0.4005198207341372
8731,0.8730999999999202,-0.9660782920124669,0.9662466875373282,-0.40052106576545377
8732,0.8731999999999202,-0.9660607164241892,0.9662330387729441,-0.40052231064853033
8733,0.8732999999999201,-0.9660426468155618,0.966218888287269,-0.4005235553834127
8734,0.8733999999999201,-0.9660240813263276,0.9662152111260524,-0.4005247999701284
8735,0.8734999999999201,-0.966005018095161,0.9662248798295698,-0.4005260444087194
8736,0.8735999999999201,-0.9659854552596909,0.9662342442131869,-0.40052728869922055
8737,0.8736999999999201,-0.9659653909565239,0.9662433031197981,-0.40052853284166157
8738,0.8737999999999201,-0.9659448233212684,0.9662520553916674,-0.40052977683608726
8739,0.8738999999999201,-0.9659237504885573,0.9662604998704395,-0.40053102068252733
8740,0.8739999999999201,-0.9659021705920718,0.9662686353971514,-0.4005322643810209
8741,0.87409999999992,-0.9658800817645657,0.9662764608122438,-0.4005335079316017
8742,0.87419999999992,-0.9658574821378876,0.9662839749555727,-0.40053475133430044
8743,0.87429999999992,-0.9658343698430054,0.9662911766664207,-0.40053599458916705
8744,0.87439999999992,-0.9658107430100306,0.9662980647835088,-0.4005372376962241
8745,0.87449999999992,-0.9657865997682408,0.966304638145008,-0.40053848065550823
8746,0.87459999999992,-0.9657619382461045,0.9663108955885511,-0.4005397234670527
8747,0.87469999999992,-0.9657367565713043,0.9663168359512443,-0.40054096613089785
8748,0.87479999999992,-0.9657110528707612,0.9663224580696786,-0.400542208647079
8749,0.87489999999992,-0.9656848252706586,0.9663277607799429,-0.4005434510156246
8750,0.87499999999992,-0.9656580718964654,0.9663327429176336,-0.4005446932365716
8751,0.8750999999999199,-0.9656307908729612,0.9663374033178687,-0.40054593530995747
8752,0.8751999999999199,-0.9656029803242597,0.9663417408152982,-0.40054717723581595
8753,0.8752999999999199,-0.9655746383738326,0.9663457542441173,-0.40054841901417615
8754,0.8753999999999199,-0.9655457631445338,0.9663494424380767,-0.40054966064508013
8755,0.8754999999999199,-0.9655163527586237,0.9663528042304965,-0.4005509021285525
8756,0.8755999999999199,-0.965486405337793,0.9663558384542766,-0.4005521434646363
8757,0.8756999999999199,-0.9654559190031876,0.9663585439419096,-0.4005533846533582
8758,0.8757999999999199,-0.9654248918754315,0.9663609195254931,-0.4005546256947597
8759,0.8758999999999199,-0.965393322074652,0.9663629640367409,-0.40055586658886366
8760,0.8759999999999198,-0.9653612077205037,0.9663646763069963,-0.40055710733571187
8761,0.8760999999999198,-0.9653285469321926,0.9663660551672436,-0.400558347935336
8762,0.8761999999999198,-0.9652953378285,0.96636709944812,-0.4005595883877634
8763,0.8762999999999198,-0.9652615785278077,0.966367807979929,-0.4005608286930329
8764,0.8763999999999198,-0.9652272671481211,0.9663681795926516,-0.40056206885117807
8765,0.8764999999999198,-0.9651924018070942,0.9663682131159588,-0.4005633088622285
8766,0.8765999999999198,-0.965156980622054,0.9663679073792245,-0.4005645487262168
8767,0.8766999999999198,-0.965121001710024,0.9663672612115372,-0.4005657884431782
8768,0.8767999999999198,-0.9650844631877494,0.9663662734417126,-0.40056702801314326
8769,0.8768999999999197,-0.9650473631717205,0.9663649428983063,-0.400568267436144
8770,0.8769999999999197,-0.9650096997781975,0.9663632684096259,-0.40056950671220665
8771,0.8770999999999197,-0.9649714711232351,0.9663612488037434,-0.4005707458413746
8772,0.8771999999999197,-0.964932675322706,0.9663588829085078,-0.40057198482366696
8773,0.8772999999999197,-0.9648933104923255,0.9663561695515576,-0.4005732236591321
8774,0.8773999999999197,-0.9648533747476762,0.9663531075603334,-0.4005744623477856
8775,0.8774999999999197,-0.9648128662042313,0.9663496957620904,-0.4005757008896659
8776,0.8775999999999197,-0.9647717829773799,0.9663459329839107,-0.40057693928480226
8777,0.8776999999999197,-0.9647301231824507,0.966341818052716,-0.4005781775332243
8778,0.8777999999999196,-0.964687884934736,0.9663373497952807,-0.4005794156349665
8779,0.8778999999999196,-0.9646450663495164,0.966332527038244,-0.4005806535900588
8780,0.8779999999999196,-0.9646016655420847,0.9663273486081223,-0.4005818913985331
8781,0.8780999999999196,-0.9645576806277701,0.9663218133313224,-0.4005831290604084
8782,0.8781999999999196,-0.9645150232409958,0.9663159200341537,-0.4005843665757335
8783,0.8782999999999196,-0.9644923096350939,0.9663096675428418,-0.40058560394452775
8784,0.8783999999999196,-0.9644694093102887,0.9663030546835395,-0.4005868411668223
8785,0.8784999999999196,-0.964446321756326,0.9662960802823414,-0.4005880782426454
8786,0.8785999999999196,-0.9644230464623048,0.9662887431652953,-0.4005893151720257
8787,0.8786999999999195,-0.964399582916678,0.9662810421584155,-0.4005905519549977
8788,0.8787999999999195,-0.9643759306072538,0.9662729760876952,-0.4005917885915907
8789,0.8788999999999195,-0.9643520890211961,0.96626454377912,-0.4005930250818305
8790,0.8789999999999195,-0.9643280576450252,0.9662557440586796,-0.40059426142574917
8791,0.8790999999999195,-0.9643038359646192,0.9662465757523814,-0.4005954976233714
8792,0.8791999999999195,-0.9642794234652146,0.9662370376862629,-0.40059673367472737
8793,0.8792999999999195,-0.9642548196314062,0.9662271286864047,-0.4005979695798461
8794,0.8793999999999195,-0.9642300239471492,0.9662168475789433,-0.4005992053387588
8795,0.8794999999999195,-0.9642050358957593,0.9662061931900835,-0.4006004409514928
8796,0.8795999999999194,-0.9641798549599135,0.9661951643461119,-0.4006016764180697
8797,0.8796999999999194,-0.9641544806216507,0.966183759873409,-0.4006029117385247
8798,0.8797999999999194,-0.9641289123623727,0.9661719785984626,-0.40060414691288493
8799,0.8798999999999194,-0.9641031496628452,0.9661598193478806,-0.400605381941176
8800,0.8799999999999194,-0.9640771920031974,0.9661472809484034,-0.40060661682342336
8801,0.8800999999999194,-0.9640510388629241,0.966134362226917,-0.4006078515596595
8802,0.8801999999999194,-0.9640246897208855,0.966121062010466,-0.4006090861499074
8803,0.8802999999999194,-0.9639981440553081,0.9661073791262659,-0.4006103205941988
8804,0.8803999999999194,-0.9639714013437853,0.9660933124017169,-0.4006115548925545
8805,0.8804999999999193,-0.9639444610632785,0.9660848427301415,-0.40061278904500136
8806,0.8805999999999193,-0.9639173226901165,0.9660806583271776,-0.40061402305156874
8807,0.8806999999999193,-0.9638899856999983,0.9660762178437123,-0.4006152569122864
8808,0.8807999999999193,-0.9638624495679913,0.9660715205957412,-0.4006164906271728
8809,0.8808999999999193,-0.9638347137685334,0.966066565899451,-0.40061772419626085
8810,0.8809999999999193,-0.9638067777754333,0.9660613530712272,-0.40061895761957017
8811,0.8810999999999193,-0.9637786410618712,0.9660558814276605,-0.4006201908971316
8812,0.8811999999999193,-0.9637503031003984,0.9660501502855545,-0.40062142402896644
8813,0.8812999999999193,-0.9637217633629397,0.9660441589619322,-0.40062265701510585
8814,0.8813999999999192,-0.9637508830072977,0.9660379067740438,-0.40062388985556574
8815,0.8814999999999192,-0.9637856836025148,0.9660313930393729,-0.40062512255037913
8816,0.8815999999999192,-0.9638198901883774,0.9660246170756448,-0.4006263550995713
8817,0.8816999999999192,-0.9638534980517794,0.9660175782008324,-0.4006275875031617
8818,0.8817999999999192,-0.9638865024682355,0.9660102757331641,-0.40062881976117604
8819,0.8818999999999192,-0.9639188987019461,0.9660027089911305,-0.40063005187364314
8820,0.8819999999999192,-0.9639506820058629,0.9659948772934912,-0.4006312838405834
8821,0.8820999999999192,-0.9639818476217553,0.9659867799592828,-0.4006325156620152
8822,0.8821999999999192,-0.9640123907802759,0.965978416307825,-0.4006337473379765
8823,0.8822999999999191,-0.9640423067010289,0.9659697856587282,-0.40063497886847893
8824,0.8823999999999191,-0.9640715905926358,0.9659608873319001,-0.400636210253552
8825,0.8824999999999191,-0.9641002376528043,0.9659517206475534,-0.40063744149322045
8826,0.8825999999999191,-0.9641282430683961,0.9659422849262121,-0.4006386725874987
8827,0.8826999999999191,-0.9641556020154954,0.9659325794887194,-0.4006399035364117
8828,0.8827999999999191,-0.9641823096594783,0.9659226036562432,-0.4006411343399913
8829,0.8828999999999191,-0.9642083611550812,0.9659123567502849,-0.4006423649982575
8830,0.8829999999999191,-0.9642337516464724,0.9659018380926853,-0.4006435955112262
8831,0.8830999999999191,-0.9642584762673206,0.9658910470056317,-0.40064482587892786
8832,0.883199999999919,-0.9642825301408667,0.9658799828116651,-0.40064605610137805
8833,0.883299999999919,-0.9643059083799942,0.9658686448336871,-0.40064728617860496
8834,0.883399999999919,-0.9643286060873012,0.9658570323949663,-0.4006485161106211
8835,0.883499999999919,-0.9643506183551719,0.9658451448191467,-0.4006497458974579
8836,0.883599999999919,-0.9643719402658489,0.9658329814302525,-0.4006509755391369
8837,0.883699999999919,-0.9643925668915064,0.965820541552697,-0.4006522050356729
8838,0.883799999999919,-0.9644124932943223,0.965807824511288,-0.4006534343870878
8839,0.883899999999919,-0.9644317145265526,0.9657948296312354,-0.4006546635934054
8840,0.883999999999919,-0.9644502256306047,0.9657815562381583,-0.40065589265464907
8841,0.884099999999919,-0.9644680216391115,0.9657680036580909,-0.4006571215708378
8842,0.8841999999999189,-0.9644850975750068,0.9657541712174903,-0.4006583503419914
8843,0.8842999999999189,-0.9645014484515994,0.9657400582432426,-0.40065957896812976
8844,0.8843999999999189,-0.9645170692726489,0.9657256640626701,-0.40066080744927224
8845,0.8844999999999189,-0.9645319550324413,0.965710988003538,-0.40066203578544324
8846,0.8845999999999189,-0.9645461007158654,0.9656960293940613,-0.4006632639766585
8847,0.8846999999999189,-0.9645595012984889,0.9656807875629105,-0.40066449202294124
8848,0.8847999999999189,-0.9645721517466356,0.9656652618392202,-0.4006657199243056
8849,0.8848999999999189,-0.964584047017462,0.9656494515525939,-0.40066694768078004
8850,0.8849999999999189,-0.9645951820590358,0.9656333560331121,-0.40066817529237414
8851,0.8850999999999188,-0.9646055518104131,0.9656169746113377,-0.40066940275911594
8852,0.8851999999999188,-0.9646151512017168,0.965600306618324,-0.40067063008101733
8853,0.8852999999999188,-0.9646239751542156,0.9655833513856202,-0.40067185725810234
8854,0.8853999999999188,-0.9646320185804026,0.9655661082452784,-0.4006730842903887
8855,0.8854999999999188,-0.9646392763840745,0.9655485765298605,-0.4006743111778915
8856,0.8855999999999188,-0.9646457434604121,0.9655307555724438,-0.40067553792063343
8857,0.8856999999999188,-0.9646514146960591,0.9655126447066286,-0.4006767645186308
8858,0.8857999999999188,-0.9646562849692036,0.965494243266544,-0.40067799097190115
8859,0.8858999999999188,-0.9646603491496579,0.9654755505868551,-0.4006792172804693
8860,0.8859999999999187,-0.9646636020989401,0.9654565660027679,-0.4006804434443394
8861,0.8860999999999187,-0.964666038670355,0.9654372888500377,-0.40068166946353667
8862,0.8861999999999187,-0.9646676537090763,0.9654177184649742,-0.40068289533808343
8863,0.8862999999999187,-0.9646684420522277,0.9653978541844482,-0.40068412106799006
8864,0.8863999999999187,-0.9646683985289664,0.9653776953458982,-0.4006853466532794
8865,0.8864999999999187,-0.9646675179605647,0.9653572412873365,-0.400686572093962
8866,0.8865999999999187,-0.9646657951604933,0.9653364913473549,-0.40068779739006105
8867,0.8866999999999187,-0.9646632249345048,0.9653154448651324,-0.4006890225415913
8868,0.8867999999999187,-0.9646598020807166,0.9652941011804403,-0.4006902475485651
8869,0.8868999999999186,-0.9646555213896953,0.9652724596336483,-0.40069147241100483
8870,0.8869999999999186,-0.9646503776445411,0.9652505195657317,-0.4006926971289204
8871,0.8870999999999186,-0.9646443656209711,0.9652282803182766,-0.4006939217023392
8872,0.8871999999999186,-0.9646374800874051,0.9652057412334862,-0.40069514613126384
8873,0.8872999999999186,-0.9646297158050504,0.9651829016541874,-0.4006963704157208
8874,0.8873999999999186,-0.9646210675279869,0.9651597609238364,-0.40069759455571696
8875,0.8874999999999186,-0.9646115300032528,0.9651363183865248,-0.4006988185512778
8876,0.8875999999999186,-0.9646010979709305,0.965117794479914,-0.4007000424024104
8877,0.8876999999999186,-0.9645897661642325,0.9651219444855503,-0.4007012661091354
8878,0.8877999999999185,-0.9645775293095884,0.965125855183302,-0.4007024896714659
8879,0.8878999999999185,-0.9645643821267312,0.9651295254250095,-0.4007037130894129
8880,0.8879999999999185,-0.9645503193287841,0.9651329540593686,-0.40070493636299903
8881,0.8880999999999185,-0.9645353356223483,0.9651361399319277,-0.4007061594922348
8882,0.8881999999999185,-0.9645194257075898,0.9651390818850869,-0.400707382477132
8883,0.8882999999999185,-0.9645025842783278,0.9651417787580961,-0.40070860531771146
8884,0.8883999999999185,-0.9644848060221226,0.965144229387054,-0.4007098280139853
8885,0.8884999999999185,-0.9644660856203632,0.9651464326049061,-0.4007110505659623
8886,0.8885999999999185,-0.9644464177483568,0.9651483872414442,-0.40071227297366596
8887,0.8886999999999184,-0.9644292518228845,0.9651500921233048,-0.400713495237104
8888,0.8887999999999184,-0.9644413453434102,0.9651515460739676,-0.400714717356289
8889,0.8888999999999184,-0.9644531876656368,0.965152747913755,-0.40071593933123945
8890,0.8889999999999184,-0.964464777458618,0.9651536964598313,-0.4007171611619653
8891,0.8890999999999184,-0.9644761133877666,0.9651543905262009,-0.4007183828484837
8892,0.8891999999999184,-0.9644871941148518,0.9651548289237086,-0.4007196043908022
8893,0.8892999999999184,-0.9644980182979964,0.9651550104600378,-0.4007208257889363
8894,0.8893999999999184,-0.9645085845916743,0.9651549339397107,-0.4007220470428985
8895,0.8894999999999184,-0.964518891646707,0.9651545981640874,-0.40072326815270404
8896,0.8895999999999183,-0.964528938110262,0.9651540019313651,-0.40072448911836606
8897,0.8896999999999183,-0.9645387226258494,0.9651531440365783,-0.4007257099398911
8898,0.8897999999999183,-0.9645482438333197,0.9651520232715978,-0.4007269306172977
8899,0.8898999999999183,-0.964557500368861,0.9651506384251309,-0.4007281511505989
8900,0.8899999999999183,-0.9645664908649967,0.9651489882827214,-0.40072937153979854
8901,0.8900999999999183,-0.9645752139505833,0.9651470716267487,-0.4007305917849189
8902,0.8901999999999183,-0.9645836682508074,0.9651448872364283,-0.4007318118859625
8903,0.8902999999999183,-0.964591852387184,0.9651424338878123,-0.40073303184294895
8904,0.8903999999999183,-0.9645997649775536,0.9651397103537888,-0.4007342516558832
8905,0.8904999999999182,-0.964607404636081,0.9651367154040821,-0.40073547132478116
8906,0.8905999999999182,-0.9646147699732516,0.9651334478052538,-0.4007366908496503
8907,0.8906999999999182,-0.9646218595958707,0.9651299063207026,-0.4007379102305061
8908,0.8907999999999182,-0.9646286721070607,0.9651260897106645,-0.40073912946735774
8909,0.8908999999999182,-0.9646352061062592,0.9651219967322143,-0.4007403485602152
8910,0.8909999999999182,-0.9646414601892169,0.965117626139265,-0.4007415675090939
8911,0.8910999999999182,-0.9646474329479966,0.9651129766825698,-0.4007427863139947
8912,0.8911999999999182,-0.96465312297097,0.9651080471097219,-0.40074400497493606
8913,0.8912999999999182,-0.9646585288428163,0.9651028361651556,-0.4007452234919295
8914,0.8913999999999181,-0.9646636491445216,0.965097342590148,-0.4007464418649787
8915,0.8914999999999181,-0.9646684824533758,0.9650915651228188,-0.40074766009409846
8916,0.8915999999999181,-0.9646730273429714,0.9650855024981323,-0.40074887817929694
8917,0.8916999999999181,-0.9646772823832026,0.9650791534478986,-0.4007500961205869
8918,0.8917999999999181,-0.9646812461402628,0.9650725167007742,-0.40075131391797286
8919,0.8918999999999181,-0.9646849171766443,0.9650655909822643,-0.40075253157146973
8920,0.8919999999999181,-0.9646882940511354,0.9650583750147234,-0.4007537490810827
8921,0.8920999999999181,-0.9646913753188211,0.9650508675173576,-0.4007549664468218
8922,0.8921999999999181,-0.96469415953108,0.9650430672062255,-0.40075618366870247
8923,0.892299999999918,-0.964696645235584,0.9650349727942401,-0.40075740074672705
8924,0.892399999999918,-0.9646988309762975,0.9650265829911713,-0.40075861768090176
8925,0.892499999999918,-0.9647007152934758,0.9650178965036466,-0.4007598344712463
8926,0.892599999999918,-0.964702296723664,0.9650089120351538,-0.4007610511177603
8927,0.892699999999918,-0.964703573799697,0.9649996282860428,-0.4007622676204534
8928,0.892799999999918,-0.9647045450506972,0.9649900439535278,-0.4007634839793392
8929,0.892899999999918,-0.9647052090020756,0.9649801577316895,-0.40076470019442106
8930,0.892999999999918,-0.9647055641755293,0.9649699683114769,-0.40076591626570335
8931,0.893099999999918,-0.9647056090890419,0.9649594743807103,-0.4007671321932066
8932,0.893199999999918,-0.9647053422568829,0.9649486746240836,-0.4007683479769292
8933,0.8932999999999179,-0.9647047621896068,0.9649375677231663,-0.40076956361688276
8934,0.8933999999999179,-0.9647038673940531,0.9649261523564066,-0.4007707791130696
8935,0.8934999999999179,-0.9647026563733455,0.9649144271991338,-0.40077199446550577
8936,0.8935999999999179,-0.9647011276268923,0.9649023909235617,-0.40077320967419433
8937,0.8936999999999179,-0.9646992796503855,0.9648900421987899,-0.4007744247391408
8938,0.8937999999999179,-0.9646971109358011,0.9648773796908087,-0.40077563966035334
8939,0.8938999999999179,-0.9646946199713992,0.9648644020625001,-0.4007768544378398
8940,0.8939999999999179,-0.9646918052417232,0.9648511079736429,-0.40077806907160907
8941,0.8940999999999178,-0.9646886652276012,0.9648374960809138,-0.4007792835616719
8942,0.8941999999999178,-0.9646851984061452,0.9648235650378924,-0.40078049790802217
8943,0.8942999999999178,-0.9646814032507517,0.9648093134950628,-0.4007817121106743
8944,0.8943999999999178,-0.9646772782311018,0.9647947400998187,-0.4007829261696378
8945,0.8944999999999178,-0.9646728218131625,0.9647798434964656,-0.4007841400849105
8946,0.8945999999999178,-0.9646680324591859,0.9647646223262248,-0.40078535385650493
8947,0.8946999999999178,-0.9646629086277105,0.9647490752272372,-0.40078656748442576
8948,0.8947999999999178,-0.9646574487735625,0.9647332008345663,-0.4007877809686816
8949,0.8948999999999178,-0.964651651347855,0.9647169977802027,-0.40078899430927417
8950,0.8949999999999178,-0.9646455147979903,0.9647004646930675,-0.40079020750621003
8951,0.8950999999999177,-0.96463903756766,0.9646836001990166,-0.4007914205594963
8952,0.8951999999999177,-0.9646322180968463,0.9646664029208438,-0.4007926334691392
8953,0.8952999999999177,-0.9646250548218228,0.9646488714782866,-0.40079384623514097
8954,0.8953999999999177,-0.9646175461751564,0.9646310044880281,-0.4007950588575111
8955,0.8954999999999177,-0.9646096905857072,0.9646128005637029,-0.4007962713362486
8956,0.8955999999999177,-0.9646014864786315,0.9645942583159006,-0.40079748367136564
8957,0.8956999999999177,-0.9645929322753821,0.9645753763521707,-0.4007986958628678
8958,0.8957999999999177,-0.96458402639371,0.9645561532770262,-0.40079990791074543
8959,0.8958999999999177,-0.9645747672476661,0.9645365876919489,-0.400801119815027
8960,0.8959999999999176,-0.9645651532476031,0.9645166781953938,-0.4008023315756943
8961,0.8960999999999176,-0.9645551828001769,0.9644964233827932,-0.40080354319276634
8962,0.8961999999999176,-0.964544854308349,0.9644758218465621,-0.4008047546662396
8963,0.8962999999999176,-0.9645341661713878,0.9644548721761027,-0.40080596599612484
8964,0.8963999999999176,-0.9645231167848707,0.9644335729578091,-0.4008071771824203
8965,0.8964999999999176,-0.9645193434164072,0.9644119227750727,-0.4008083882251343
8966,0.8965999999999176,-0.964548135567536,0.9643899202082865,-0.4008095991242685
8967,0.8966999999999176,-0.9645764203560844,0.9643675638348506,-0.4008108098798287
8968,0.8967999999999176,-0.9646041943192144,0.9643448522291773,-0.40081202049181613
8969,0.8968999999999175,-0.9646314539872236,0.9643217839626966,-0.4008132309602368
8970,0.8969999999999175,-0.9646581958835818,0.9642983576038606,-0.4008144412850915
8971,0.8970999999999175,-0.9646844165249667,0.9642745717181498,-0.4008156514663844
8972,0.8971999999999175,-0.9647101124213017,0.9642504248680773,-0.4008168615041196
8973,0.8972999999999175,-0.9647352800757913,0.9642259156131961,-0.40081807139830206
8974,0.8973999999999175,-0.9647599159849596,0.9642010425101027,-0.40081928114893245
8975,0.8974999999999175,-0.9647840166386856,0.9641758041124439,-0.40082049075601545
8976,0.8975999999999175,-0.9648075785202423,0.9641501989709218,-0.40082170021954694
8977,0.8976999999999175,-0.9648305981063325,0.9641242256332999,-0.40082290953954186
8978,0.8977999999999174,-0.9648530718671271,0.9640978826444092,-0.4008241187159963
8979,0.8978999999999174,-0.9648749962663027,0.9640711685461529,-0.40082532774891066
8980,0.8979999999999174,-0.9648963677610795,0.9640440818775136,-0.4008265366382895
8981,0.8980999999999174,-0.9649171828022588,0.9640166211745582,-0.4008277453841364
8982,0.8981999999999174,-0.9649374378342616,0.9639887849704449,-0.40082895398645624
8983,0.8982999999999174,-0.9649571292951666,0.9639605717954286,-0.4008301624452414
8984,0.8983999999999174,-0.9649762536167488,0.9639319801768671,-0.4008313707605008
8985,0.8984999999999174,-0.9649948072245176,0.9639030086392275,-0.4008325789322416
8986,0.8985999999999174,-0.9650127865377561,0.9638736557040924,-0.40083378696045874
8987,0.8986999999999173,-0.9650301879695594,0.9638439198901667,-0.40083499484515
8988,0.8987999999999173,-0.965047007926874,0.9638137997132828,-0.4008362025863238
8989,0.8988999999999173,-0.9650632428105363,0.9637894570586486,-0.40083741018398134
8990,0.8989999999999173,-0.9650788890153128,0.9638131253025591,-0.4008386176381228
8991,0.8990999999999173,-0.9650939429299387,0.9638366782855721,-0.4008398249487492
8992,0.8991999999999173,-0.9651084009371579,0.9638601152984628,-0.40084103211586175
8993,0.8992999999999173,-0.9651222594137621,0.9638834356297471,-0.40084223913946404
8994,0.8993999999999173,-0.9651355147306317,0.9639066385656794,-0.4008434460195516
8995,0.8994999999999173,-0.9651481632527749,0.9639297233902507,-0.400844652756129
8996,0.8995999999999172,-0.965160201339368,0.963952689385188,-0.40084585934920086
8997,0.8996999999999172,-0.9651716253437957,0.963975535829951,-0.40084706579876395
8998,0.8997999999999172,-0.9651824316136922,0.9639982620017333,-0.40084827210481694
8999,0.8998999999999172,-0.9651926164909804,0.964020867175458,-0.4008494782673632
9000,0.8999999999999172,-0.9652021763119137,0.9640433506237784,-0.40085068428640724
9001,0.9000999999999172,-0.9652111074071168,0.9640657116170758,-0.4008518901619398
9002,0.9001999999999172,-0.965219406101626,0.9640879494234577,-0.4008530958939696
9003,0.9002999999999172,-0.965227068714931,0.9641100633087576,-0.40085430148249546
9004,0.9003999999999172,-0.965234091561016,0.9641320525365327,-0.4008555069275153
9005,0.9004999999999171,-0.9652404709484008,0.964153916368063,-0.4008567122290325
9006,0.9005999999999171,-0.9652462031801833,0.9641756540623503,-0.40085791738704174
9007,0.9006999999999171,-0.9652512845540798,0.9641972648761165,-0.4008591224015495
9008,0.9007999999999171,-0.9652557113624682,0.9642187480638029,-0.4008603272725507
9009,0.9008999999999171,-0.9652594798924297,0.9642401028775687,-0.4008615320000492
9010,0.9009999999999171,-0.9652625864257901,0.9642613285672902,-0.4008627365840385
9011,0.9010999999999171,-0.9652650272391634,0.9642824243805594,-0.40086394102452777
9012,0.9011999999999171,-0.9652667986039933,0.9643033895626835,-0.40086514532150963
9013,0.9012999999999171,-0.9652678967865963,0.9643242233566832,-0.4008663494749857
9014,0.901399999999917,-0.9652683180482043,0.9643449250032924,-0.40086755348495856
9015,0.901499999999917,-0.9652680586450075,0.9643654937409565,-0.4008687573514184
9016,0.901599999999917,-0.9652671148281974,0.964385928805832,-0.40086996107437384
9017,0.901699999999917,-0.96526548284401,0.9644062294317857,-0.400871164653822
9018,0.901799999999917,-0.9652631589337695,0.9644263948503937,-0.40087236808975635
9019,0.901899999999917,-0.9652601393339313,0.9644464242909404,-0.4008735713821869
9020,0.901999999999917,-0.9652564202761259,0.9644663169804176,-0.40087477453110115
9021,0.902099999999917,-0.9652519979872026,0.9644860721435244,-0.4008759775365083
9022,0.902199999999917,-0.9652468686892738,0.9645056890026659,-0.40087718039840065
9023,0.902299999999917,-0.9652410285997582,0.9645251667779521,-0.4008783831167802
9024,0.9023999999999169,-0.9652344739314266,0.9645445046871984,-0.4008795856916451
9025,0.9024999999999169,-0.9652272008924445,0.964563701945924,-0.4008807881229948
9026,0.9025999999999169,-0.9652192056864181,0.9645827577673517,-0.4008819904108257
9027,0.9026999999999169,-0.965210484512438,0.9646016713624067,-0.4008831925551404
9028,0.9027999999999169,-0.965201033565125,0.9646204419397171,-0.40088439455593405
9029,0.9028999999999169,-0.9651908490346743,0.9646390687056122,-0.40088559641320565
9030,0.9029999999999169,-0.9651799271069014,0.9646575508641231,-0.40088679812695915
9031,0.9030999999999169,-0.9651682639632861,0.964675887616981,-0.4008879996971826
9032,0.9031999999999168,-0.9651558557810203,0.9646940781636177,-0.4008892011238838
9033,0.9032999999999168,-0.9651426987330509,0.964712121701165,-0.40089040240706086
9034,0.9033999999999168,-0.965128788988128,0.9647300174244539,-0.400891603546706
9035,0.9034999999999168,-0.9651141227108492,0.9647477645260142,-0.40089280454282145
9036,0.9035999999999168,-0.9650986960617066,0.9647653621960749,-0.40089400539540393
9037,0.9036999999999168,-0.9650825051971326,0.9647828096225629,-0.400895206104456
9038,0.9037999999999168,-0.9650655462695464,0.9648001059911038,-0.4008964066699702
9039,0.9038999999999168,-0.9650478154274015,0.9648172504850199,-0.400897607091948
9040,0.9039999999999168,-0.9650293088152305,0.9648342422853319,-0.4008988073703917
9041,0.9040999999999167,-0.9650100225736941,0.9648510805707574,-0.40090000750528915
9042,0.9041999999999167,-0.9649899528396266,0.9648677645177111,-0.4009012074966465
9043,0.9042999999999167,-0.964969095746084,0.9648842933003042,-0.4009024073444594
9044,0.9043999999999167,-0.964947447422391,0.9649006660903454,-0.40090360704872824
9045,0.9044999999999167,-0.964925003994189,0.9649168820573392,-0.4009048066094471
9046,0.9045999999999167,-0.9649017615834833,0.9649329403684865,-0.4009060060266162
9047,0.9046999999999167,-0.9648777163086911,0.964948840188685,-0.40090720530023094
9048,0.9047999999999167,-0.9648528642846896,0.9649645806805284,-0.4009084044302926
9049,0.9048999999999167,-0.9648272016228646,0.9649801610043064,-0.4009096034167999
9050,0.9049999999999166,-0.9648007244311579,0.964995580318005,-0.40091080225974995
9051,0.9050999999999166,-0.9647734288141169,0.9650108377773063,-0.40091200095914026
9052,0.9051999999999166,-0.9647453108729427,0.9650259325355885,-0.40091319951496746
9053,0.9052999999999166,-0.9647163667055387,0.9650408637439261,-0.4009143979272296
9054,0.9053999999999166,-0.964686592406561,0.9650556305510893,-0.40091559619592676
9055,0.9054999999999166,-0.9646559840674657,0.9650702321035451,-0.400916794321055
9056,0.9055999999999166,-0.9646245377765594,0.9650846675454567,-0.4009179923026138
9057,0.9056999999999166,-0.964592249619049,0.9650989360186835,-0.4009191901406009
9058,0.9057999999999166,-0.9645591156770905,0.9651130366627815,-0.4009203878350109
9059,0.9058999999999165,-0.9645251320298392,0.9651269686150034,-0.4009215853858451
9060,0.9059999999999165,-0.9644902947535005,0.9651407310102991,-0.4009227827931032
9061,0.9060999999999165,-0.9644545999213788,0.9651543229813149,-0.40092398005677965
9062,0.9061999999999165,-0.964418043603929,0.9651677436583945,-0.40092517717687265
9063,0.9062999999999165,-0.9643806218688065,0.9651809921695793,-0.4009263741533799
9064,0.9063999999999165,-0.9643423307809177,0.965194067640608,-0.4009275709863043
9065,0.9064999999999165,-0.9643031664024719,0.9652069691949172,-0.4009287676756351
9066,0.9065999999999165,-0.9642688221228704,0.9652196959536417,-0.40092996422137844
9067,0.9066999999999165,-0.9642904234153236,0.9652322470356142,-0.4009311606235314
9068,0.9067999999999165,-0.9643118377361053,0.9652446215573668,-0.4009323568820815
9069,0.9068999999999164,-0.9643330640017298,0.96525681863313,-0.40093355299704014
9070,0.9069999999999164,-0.9643541011255814,0.9652688373748335,-0.4009347489684015
9071,0.9070999999999164,-0.9643749480179152,0.965280676892107,-0.40093594479615874
9072,0.9071999999999164,-0.9643956035858547,0.9652923362922796,-0.4009371404803132
9073,0.9072999999999164,-0.9644160667333919,0.9653038146803811,-0.4009383360208633
9074,0.9073999999999164,-0.9644363363613858,0.9653151111591414,-0.40093953141780986
9075,0.9074999999999164,-0.9644564113675629,0.9653262248289918,-0.4009407266711449
9076,0.9075999999999164,-0.9644762906465152,0.9653371547880647,-0.40094192178087035
9077,0.9076999999999164,-0.9644959730897003,0.9653479001321943,-0.4009431167469859
9078,0.9077999999999163,-0.9645154575854404,0.9653584599549172,-0.4009443115694874
9079,0.9078999999999163,-0.9645347430189225,0.965368833347472,-0.40094550624837294
9080,0.9079999999999163,-0.9645538282721972,0.9653790193988009,-0.40094670078363953
9081,0.9080999999999163,-0.9645727122241786,0.965389017195549,-0.4009478951752907
9082,0.9081999999999163,-0.9645913937506441,0.9653988258220656,-0.4009490894233199
9083,0.9082999999999163,-0.9646098717242336,0.9654084443604045,-0.40095028352772727
9084,0.9083999999999163,-0.96462814501445,0.9654178718903236,-0.4009514774885088
9085,0.9084999999999163,-0.9646462124876583,0.9654271074892866,-0.4009526713056704
9086,0.9085999999999163,-0.9646640730070857,0.9654361502324628,-0.40095386497920227
9087,0.9086999999999162,-0.9646817254328218,0.9654449991927275,-0.40095505850910845
9088,0.9087999999999162,-0.964699168621818,0.9654536534406634,-0.4009562518953817
9089,0.9088999999999162,-0.9647164014278883,0.965462112044559,-0.4009574451380256
9090,0.9089999999999162,-0.964733422701708,0.9654703740704119,-0.4009586382370421
9091,0.9090999999999162,-0.9647502312908157,0.9654784385819274,-0.4009598311924226
9092,0.9091999999999162,-0.9647668260396118,0.9654863046405191,-0.4009610240041736
9093,0.9092999999999162,-0.9647863791839972,0.9654939713053106,-0.4009622166722878
9094,0.9093999999999162,-0.9648127990275801,0.9655014376331345,-0.4009634091967586
9095,0.9094999999999162,-0.9648388207663833,0.9655087026785341,-0.4009646015775992
9096,0.9095999999999161,-0.9648644419934905,0.9655157654937636,-0.40096579381479897
9097,0.9096999999999161,-0.9648896602975975,0.9655226251287883,-0.40096698590836344
9098,0.9097999999999161,-0.9649144732630305,0.9655292806312853,-0.400968177858288
9099,0.9098999999999161,-0.964938878469763,0.9655357310466444,-0.40096936966457186
9100,0.9099999999999161,-0.964962873493435,0.9655419754179682,-0.40097056132721626
9101,0.9100999999999161,-0.9649864559053708,0.9655480127860729,-0.4009717528462166
9102,0.9101999999999161,-0.965009623272597,0.9655538421894887,-0.40097294422157537
9103,0.9102999999999161,-0.9650323731578616,0.9655594626644604,-0.4009741354532935
9104,0.910399999999916,-0.965054703119652,0.9655648732449477,-0.4009753265413645
9105,0.910499999999916,-0.9650766107122142,0.9655700729626262,-0.40097651748579705
9106,0.910599999999916,-0.9650980934855711,0.9655750608468878,-0.4009777082865825
9107,0.910699999999916,-0.965119148985542,0.9655798359248413,-0.4009788989437285
9108,0.910799999999916,-0.9651397747537608,0.9655843972213122,-0.40098008945722774
9109,0.910899999999916,-0.9651599683276969,0.9655887437588442,-0.40098127982708676
9110,0.910999999999916,-0.9651797272406722,0.9655928745576998,-0.40098247005329946
9111,0.911099999999916,-0.9651990490218829,0.9655967886358597,-0.40098366013586945
9112,0.911199999999916,-0.9652179311964169,0.9656004850090246,-0.4009848500747988
9113,0.911299999999916,-0.9652363712852755,0.9656039626906148,-0.4009860398700819
9114,0.9113999999999159,-0.9652543668053918,0.9656072206917715,-0.40098722952172533
9115,0.9114999999999159,-0.9652719152696513,0.9656102580213567,-0.4009884190297251
9116,0.9115999999999159,-0.965289014186912,0.9656130736859538,-0.4009896083940831
9117,0.9116999999999159,-0.9653056610620244,0.9656156666898689,-0.40099079761480677
9118,0.9117999999999159,-0.9653218533958521,0.9656180360351297,-0.40099198669187935
9119,0.9118999999999159,-0.965337588685292,0.965620180721488,-0.40099317562531844
9120,0.9119999999999159,-0.965352864423295,0.9656220997464184,-0.400994364415121
9121,0.9120999999999159,-0.9653676780988875,0.9656237921051203,-0.4009955530612857
9122,0.9121999999999159,-0.9653820271971906,0.965625256790517,-0.40099674156381554
9123,0.9122999999999158,-0.9653959091994428,0.9656264927932572,-0.40099792992270916
9124,0.9123999999999158,-0.9654093215830206,0.965627499101715,-0.4009991181379682
9125,0.9124999999999158,-0.9654222618214591,0.9656282747019904,-0.40100030620959554
9126,0.9125999999999158,-0.9654347273844744,0.9656288185779102,-0.4010014941375949
9127,0.9126999999999158,-0.9654467157379847,0.9656291297110277,-0.401002681921961
9128,0.9127999999999158,-0.9654582243441316,0.9656292070806235,-0.40100386956269973
9129,0.9128999999999158,-0.965469250661303,0.9656290496637062,-0.4010050570598182
9130,0.9129999999999158,-0.9654797921441536,0.9656286564350126,-0.40100624441330684
9131,0.9130999999999158,-0.9654898462436284,0.9656280263670077,-0.40100743162317753
9132,0.9131999999999157,-0.9654994104069841,0.9656271584298859,-0.4010086186894275
9133,0.9132999999999157,-0.9655084820778111,0.9656260515915706,-0.4010098056120562
9134,0.9133999999999157,-0.9655170586960574,0.9656247048177152,-0.4010109923910744
9135,0.9134999999999157,-0.9655251376980496,0.9656231170717035,-0.4010121790264752
9136,0.9135999999999157,-0.9655327165165167,0.965621287314649,-0.4010133655182695
9137,0.9136999999999157,-0.9655397925806127,0.9656192145053967,-0.40101455186645596
9138,0.9137999999999157,-0.9655463633159399,0.9656168976005223,-0.4010157380710329
9139,0.9138999999999157,-0.9655524261445709,0.9656143355543334,-0.40101692413200696
9140,0.9139999999999157,-0.965557978485074,0.9656115273188691,-0.4010181100493847
9141,0.9140999999999156,-0.9655630177525344,0.9656084718439008,-0.4010192958231636
9142,0.9141999999999156,-0.9655675413585795,0.9656051680769318,-0.40102048145334934
9143,0.9142999999999156,-0.9655715467114014,0.9656016149631985,-0.40102166693994334
9144,0.9143999999999156,-0.9655750312157819,0.9655978114456701,-0.4010228522829507
9145,0.9144999999999156,-0.9655779922731155,0.9655937564650489,-0.40102403748237414
9146,0.9145999999999156,-0.9655804272814339,0.9655894489597704,-0.40102522253821915
9147,0.9146999999999156,-0.9655823336354304,0.9655848878660038,-0.4010264074504844
9148,0.9147999999999156,-0.9655837087264841,0.965580072117652,-0.40102759221917694
9149,0.9148999999999156,-0.9655845499426844,0.9655750006463518,-0.40102877684429944
9150,0.9149999999999155,-0.9655848546688561,0.9655696723814745,-0.40102996132585883
9151,0.9150999999999155,-0.9655846202865835,0.965564086250125,-0.4010311456638569
9152,0.9151999999999155,-0.9655838441742361,0.9655582411771434,-0.40103232985829335
9153,0.9152999999999155,-0.9655825237069932,0.9655521360851033,-0.40103351390917863
9154,0.9153999999999155,-0.965580656256869,0.9655457698943138,-0.40103469781651685
9155,0.9154999999999155,-0.9655782391927383,0.9655391415228183,-0.4010358815803069
9156,0.9155999999999155,-0.9655752698803626,0.9655322498863951,-0.4010370652005622
9157,0.9156999999999155,-0.965571745682414,0.9655250938985572,-0.4010382486772788
9158,0.9157999999999155,-0.9655676639585026,0.9655176724705525,-0.401039432010463
9159,0.9158999999999154,-0.9655630220652017,0.965509984511364,-0.4010406152001235
9160,0.9159999999999154,-0.9655578173560742,0.9655020289277092,-0.40104179824626124
9161,0.9160999999999154,-0.965552047181698,0.9654938046240408,-0.40104298114888537
9162,0.9161999999999154,-0.9655457088896934,0.9654853105025459,-0.4010441639079978
9163,0.9162999999999154,-0.9655387998247486,0.9654765454631469,-0.40104534652360474
9164,0.9163999999999154,-0.9655313173286469,0.9654675084035004,-0.4010465289957122
9165,0.9164999999999154,-0.9655232587402933,0.9654581982189981,-0.40104771132432443
9166,0.9165999999999154,-0.9655146213957413,0.9654486138027658,-0.4010488935094441
9167,0.9166999999999154,-0.9655054026282195,0.9654387540456637,-0.40105007555108874
9168,0.9167999999999153,-0.9654955997681596,0.9654286178362866,-0.401051257449248
9169,0.9168999999999153,-0.9654852101432225,0.9654182040609629,-0.40105243920393996
9170,0.9169999999999153,-0.9654742310783272,0.9654075116037553,-0.4010536208151628
9171,0.9170999999999153,-0.9654626598956769,0.9653965393464596,-0.4010548022829307
9172,0.9171999999999153,-0.9654504939147874,0.9653852861686059,-0.4010559836072405
9173,0.9172999999999153,-0.9654377304525147,0.9653737509474566,-0.4010571647881055
9174,0.9173999999999153,-0.9654243668230831,0.9653619325580077,-0.40105834582552585
9175,0.9174999999999153,-0.965410400338113,0.9653498298729877,-0.4010595267195168
9176,0.9175999999999153,-0.9653958283066495,0.9653374417628573,-0.40106070747007816
9177,0.9176999999999153,-0.9653806480351902,0.9653247670958095,-0.4010618880772191
9178,0.9177999999999152,-0.965364856827714,0.965311804737769,-0.40106306854093865
9179,0.9178999999999152,-0.9653484519857096,0.9652985535523917,-0.4010642488612584
9180,0.9179999999999152,-0.9653314308082044,0.9652850124010649,-0.4010654290381771
9181,0.9180999999999152,-0.9653137905917929,0.9652711801429057,-0.40106660907170055
9182,0.9181999999999152,-0.9652955286306661,0.9652570556347622,-0.4010677889618366
9183,0.9182999999999152,-0.9652766422166408,0.9652426377312119,-0.401068968708594
9184,0.9183999999999152,-0.9652571286391879,0.9652279252845617,-0.4010701483119817
9185,0.9184999999999152,-0.965236985185463,0.9652129171448474,-0.40107132777199833
9186,0.9185999999999152,-0.9652162091403347,0.9651976121598326,-0.40107250708866565
9187,0.9186999999999151,-0.9651947977864154,0.9651820091750094,-0.40107368626198
9188,0.9187999999999151,-0.9651767871395787,0.9651661070335972,-0.40107486529195324
9189,0.9188999999999151,-0.9651666594560336,0.9651499045765416,-0.4010760441785938
9190,0.9189999999999151,-0.9651561897002676,0.9651334006425146,-0.4010772229219085
9191,0.9190999999999151,-0.9651453764153515,0.9651165940679144,-0.40107840152190277
9192,0.9191999999999151,-0.9651342181414853,0.9650994836868634,-0.4010795799785908
9193,0.9192999999999151,-0.9651227134160031,0.9650820683312085,-0.40108075829196876
9194,0.9193999999999151,-0.9651108607733773,0.9650643468305209,-0.4010819364620603
9195,0.919499999999915,-0.965098658745224,0.9650463180120944,-0.40108311448886613
9196,0.919599999999915,-0.9650861058603086,0.9650279807009453,-0.4010842923723931
9197,0.919699999999915,-0.9650732006445492,0.9650093337198116,-0.40108547011265333
9198,0.919799999999915,-0.9650599416210225,0.9649903758891526,-0.4010866477096456
9199,0.919899999999915,-0.9650463273099694,0.9649711060271474,-0.40108782516339847
9200,0.919999999999915,-0.9650323562287996,0.9649515229496951,-0.401089002473902
9201,0.920099999999915,-0.9650180268920958,0.9649316254704133,-0.40109017964117183
9202,0.920199999999915,-0.9650033378116202,0.9649114124006377,-0.40109135666521917
9203,0.920299999999915,-0.9649882874963192,0.9648908825494212,-0.40109253354604635
9204,0.920399999999915,-0.9649728744523285,0.964870034723533,-0.4010937102836682
9205,0.9204999999999149,-0.9649570971829783,0.9648488677274583,-0.40109488687809414
9206,0.9205999999999149,-0.9649409541887987,0.964859262713277,-0.4010960633293285
9207,0.9206999999999149,-0.964924443967525,0.9648736447318852,-0.4010972396373853
9208,0.9207999999999149,-0.9649075650141029,0.9648876953892931,-0.40109841580226924
9209,0.9208999999999149,-0.9649262162407013,0.9649014131867563,-0.40109959182399313
9210,0.9209999999999149,-0.9649488490520576,0.9649147966239585,-0.40110076770256364
9211,0.9210999999999149,-0.9649711742600724,0.9649278441990209,-0.40110194343799294
9212,0.9211999999999149,-0.9649931902515754,0.9649405544085129,-0.40110311903028967
9213,0.9212999999999149,-0.9650148954107716,0.9649529257474614,-0.4011042944794648
9214,0.9213999999999148,-0.965036288119252,0.9649649567093606,-0.4011054697855221
9215,0.9214999999999148,-0.9650573667560045,0.9649766457861825,-0.40110664494847736
9216,0.9215999999999148,-0.9650781296974247,0.9649879914683865,-0.40110781996833894
9217,0.9216999999999148,-0.9650985753173267,0.9649989922449298,-0.4011089948451222
9218,0.9217999999999148,-0.9651187019869546,0.9650096466032766,-0.40111016957882384
9219,0.9218999999999148,-0.9651385080749934,0.9650199530294096,-0.40111134416946387
9220,0.9219999999999148,-0.9651579919475797,0.9650299100078387,-0.40111251861705294
9221,0.9220999999999148,-0.9651771519683142,0.9650395160216124,-0.40111369292159105
9222,0.9221999999999148,-0.9651959864982721,0.9650487695523273,-0.40111486708309746
9223,0.9222999999999147,-0.9652144938960147,0.9650576690801387,-0.4011160411015802
9224,0.9223999999999147,-0.9652326725176011,0.9650662130837707,-0.4011172149770509
9225,0.9224999999999147,-0.9652505207166004,0.9650744000405268,-0.40111838870951794
9226,0.9225999999999147,-0.9652680368441021,0.9650822284263,-0.4011195622989894
9227,0.9226999999999147,-0.9652852192487292,0.9650896967155836,-0.4011207357454795
9228,0.9227999999999147,-0.9653020662766494,0.9650968033814817,-0.4011219090489966
9229,0.9228999999999147,-0.965318576271587,0.9651035468957189,-0.40112308220955045
9230,0.9229999999999147,-0.9653347475748356,0.9651099257286515,-0.40112425522715683
9231,0.9230999999999147,-0.9653505785252694,0.965115938349279,-0.4011254281018163
9232,0.9231999999999146,-0.9653660674593559,0.9651215832252525,-0.40112660083355023
9233,0.9232999999999146,-0.9653812127111683,0.9651268588228876,-0.4011277734223579
9234,0.9233999999999146,-0.9653960126123973,0.9651317636071739,-0.40112894586826287
9235,0.9234999999999146,-0.9654104654923642,0.9651362960417859,-0.4011301181712691
9236,0.9235999999999146,-0.9654245696780331,0.9651498826964807,-0.40113129033138767
9237,0.9236999999999146,-0.9654383234940235,0.9651657027477022,-0.40113246234862676
9238,0.9237999999999146,-0.9654517252626229,0.9651813891945181,-0.40113363422300113
9239,0.9238999999999146,-0.9654647733038001,0.9651969413755274,-0.4011348059545134
9240,0.9239999999999146,-0.9654774659352172,0.9652123586276335,-0.40113597754318886
9241,0.9240999999999145,-0.9654898014722435,0.9652276402860435,-0.4011371489890249
9242,0.9241999999999145,-0.9655017782279675,0.9652427856842634,-0.40113832029204094
9243,0.9242999999999145,-0.9655133945132105,0.9652577941540971,-0.401139491452244
9244,0.9243999999999145,-0.9655246486365406,0.9652726650256432,-0.4011406624696465
9245,0.9244999999999145,-0.9655355389042842,0.9652873976272924,-0.40114183334425696
9246,0.9245999999999145,-0.9655460636205403,0.9653019912857245,-0.4011430040760905
9247,0.9246999999999145,-0.9655562210871943,0.9653164453259058,-0.4011441746651505
9248,0.9247999999999145,-0.9655660096039304,0.9653307590710872,-0.40114534511146055
9249,0.9248999999999145,-0.9655754274682462,0.9653449318428003,-0.4011465154150178
9250,0.9249999999999144,-0.9655844729754658,0.9653589629608553,-0.40114768557583996
9251,0.9250999999999144,-0.965593144418753,0.9653728517433382,-0.40114885559393904
9252,0.9251999999999144,-0.9656014400891263,0.9653865975066077,-0.4011500254693241
9253,0.9252999999999144,-0.9656093582754719,0.9654001995652931,-0.40115119520200626
9254,0.9253999999999144,-0.9656168972645576,0.9654136572322907,-0.4011523647920002
9255,0.9254999999999144,-0.9656240553410472,0.9654269698187613,-0.4011535342393124
9256,0.9255999999999144,-0.9656308307875143,0.9654401366341276,-0.4011547035439515
9257,0.9256999999999144,-0.9656372218844566,0.9654531569860714,-0.4011558727059381
9258,0.9257999999999144,-0.9656432269103098,0.9654660301805298,-0.401157041725273
9259,0.9258999999999143,-0.9656488441414625,0.9654787555216938,-0.40115821060197665
9260,0.9259999999999143,-0.9656540718522698,0.9654913323120041,-0.4011593793360498
9261,0.9260999999999143,-0.9656589083150684,0.9655037598521493,-0.40116054792751443
9262,0.9261999999999143,-0.9656633518001909,0.9655160374410618,-0.40116171637637416
9263,0.9262999999999143,-0.9656674005759799,0.9655281643759163,-0.4011628846826437
9264,0.9263999999999143,-0.9656710529088036,0.9655401399521253,-0.40116405284632883
9265,0.9264999999999143,-0.9656743070630696,0.9655519634633376,-0.4011652208674501
9266,0.9265999999999143,-0.96567716130124,0.9655636342014342,-0.4011663887460076
9267,0.9266999999999143,-0.9656796138838467,0.9655751514565264,-0.401167556482019
9268,0.9267999999999142,-0.9656816630695058,0.9655865145169518,-0.40116872407549603
9269,0.9268999999999142,-0.9656833071149323,0.965597722669272,-0.40116989152644683
9270,0.9269999999999142,-0.9656845442749564,0.9656087751982693,-0.40117105883488186
9271,0.9270999999999142,-0.9656853728025372,0.9656196713869438,-0.4011722260008196
9272,0.9271999999999142,-0.9656857909487786,0.9656304105165104,-0.40117339302426147
9273,0.9272999999999142,-0.9656857969629449,0.9656409918663957,-0.40117455990522266
9274,0.9273999999999142,-0.9656853890924751,0.9656514147142352,-0.4011757266437113
9275,0.9274999999999142,-0.9656845655829995,0.9656616783358698,-0.4011768932397407
9276,0.9275999999999142,-0.9656833246783542,0.9656717820053429,-0.40117805969332904
9277,0.9276999999999141,-0.9656816646205969,0.9656817249948981,-0.40117922600446915
9278,0.9277999999999141,-0.9656795836500228,0.9656915065749749,-0.4011803921731902
9279,0.9278999999999141,-0.9656770800051802,0.9657011260142068,-0.40118155819949614
9280,0.9279999999999141,-0.9656741519228853,0.9657105825794169,-0.4011827240833957
9281,0.9280999999999141,-0.9656707976382397,0.9657198755356163,-0.40118388982490183
9282,0.9281999999999141,-0.9656670153846444,0.965729004146,-0.4011850554240257
9283,0.9282999999999141,-0.9656628033938168,0.9657379676719444,-0.4011862208807797
9284,0.9283999999999141,-0.9656581598958067,0.9657467653730037,-0.4011873861951682
9285,0.9284999999999141,-0.9656530831190115,0.9657553965069069,-0.4011885513672089
9286,0.928599999999914,-0.9656475712901934,0.9657638603295552,-0.40118971639691225
9287,0.928699999999914,-0.9656416226344942,0.9657721560950184,-0.4011908812842858
9288,0.928799999999914,-0.9656352353754528,0.9657802830555321,-0.4011920460293366
9289,0.928899999999914,-0.9656284077350207,0.9657882404614938,-0.40119321063208396
9290,0.928999999999914,-0.9656211379335783,0.9657960275614613,-0.4011943750925338
9291,0.929099999999914,-0.9656134241899519,0.9658036436021482,-0.4011955394106982
9292,0.929199999999914,-0.9656052647214292,0.9658110878284215,-0.4011967035865842
9293,0.929299999999914,-0.9655966577437765,0.9658183594832982,-0.40119786762020876
9294,0.929399999999914,-0.9655876014712548,0.9658254578079424,-0.40119903151157693
9295,0.929499999999914,-0.965578094116637,0.9658323820416618,-0.4012001952607051
9296,0.9295999999999139,-0.9655681338912238,0.9658391314219056,-0.40120135886759334
9297,0.9296999999999139,-0.9655577190048606,0.96584570518426,-0.4012025223322641
9298,0.9297999999999139,-0.9655468476659549,0.9658521025624461,-0.40120368565471753
9299,0.9298999999999139,-0.9655355180814919,0.9658583227883165,-0.40120484883497265
9300,0.9299999999999139,-0.9655237284570525,0.965864365091852,-0.4012060118730326
9301,0.9300999999999139,-0.9655114769968294,0.965870228701159,-0.4012071747689083
9302,0.9301999999999139,-0.9655211570728734,0.9658759128424661,-0.4012083375226166
9303,0.9302999999999139,-0.9655318966248974,0.9658814167401206,-0.40120950013416523
9304,0.9303999999999139,-0.9655424124662769,0.9658867396165868,-0.40121066260355986
9305,0.9304999999999138,-0.9655527035317305,0.965891880692441,-0.4012118249308094
9306,0.9305999999999138,-0.9655627687535737,0.9658968391863705,-0.40121298711593656
9307,0.9306999999999138,-0.9655726070617198,0.9659016143151687,-0.40121414915893755
9308,0.9307999999999138,-0.9655822173836803,0.9659062052937332,-0.4012153110598251
9309,0.9308999999999138,-0.9655915986445656,0.9659106113350626,-0.40121647281861716
9310,0.9309999999999138,-0.9656007497670847,0.9659148316502529,-0.40121763443531494
9311,0.9310999999999138,-0.9656096696715467,0.9659188654484956,-0.4012187959099319
9312,0.9311999999999138,-0.9656183572758603,0.9659227119370734,-0.4012199572424815
9313,0.9312999999999138,-0.9656268114955352,0.965926370321358,-0.4012211184329635
9314,0.9313999999999137,-0.9656350312436821,0.9659298398048071,-0.4012222794813939
9315,0.9314999999999137,-0.9656430154310127,0.9659331195889612,-0.4012234403877874
9316,0.9315999999999137,-0.9656507629658414,0.9659362088734408,-0.4012246011521447
9317,0.9316999999999137,-0.9656582727540847,0.9659391068559431,-0.40122576177447866
9318,0.9317999999999137,-0.9656655436992618,0.9659418127322398,-0.40122692225480217
9319,0.9318999999999137,-0.9656725747024961,0.9659443256961736,-0.4012280825931238
9320,0.9319999999999137,-0.9656793646625145,0.9659466449396552,-0.40122924278944516
9321,0.9320999999999137,-0.9656859124756483,0.9659487696526612,-0.40123040284378064
9322,0.9321999999999137,-0.965692217035834,0.9659506990232303,-0.4012315627561456
9323,0.9322999999999136,-0.9656982772346132,0.9659524322374613,-0.40123272252654524
9324,0.9323999999999136,-0.965704091961134,0.9659539684795093,-0.40123388215498657
9325,0.9324999999999136,-0.9657096601021503,0.9659553069315838,-0.4012350416414773
9326,0.9325999999999136,-0.9657149805420234,0.9659564467739459,-0.4012362009860317
9327,0.9326999999999136,-0.9657200521627219,0.9659573871849044,-0.4012373601886567
9328,0.9327999999999136,-0.9657248738438222,0.9659581273408145,-0.40123851924936144
9329,0.9328999999999136,-0.9657294444625093,0.9659586664160745,-0.40123967816815304
9330,0.9329999999999136,-0.9657337628935773,0.9659590035831224,-0.4012408369450457
9331,0.9330999999999136,-0.9657378280094293,0.9659591380124343,-0.40124199558003926
9332,0.9331999999999135,-0.9657416386800787,0.9659590688725211,-0.40124315407315353
9333,0.9332999999999135,-0.9657451937731494,0.9659587953299266,-0.4012443124243946
9334,0.9333999999999135,-0.9657484921538759,0.9659583165492233,-0.4012454706337631
9335,0.9334999999999135,-0.9657515326851044,0.9659576316930117,-0.40124662870127453
9336,0.9335999999999135,-0.9657543142272932,0.9659567399219169,-0.40124778662693683
9337,0.9336999999999135,-0.9657568356385127,0.9659556403945854,-0.40124894441076064
9338,0.9337999999999135,-0.9657590957744466,0.9659543322676838,-0.40125010205275075
9339,0.9338999999999135,-0.965761093488392,0.9659528146958956,-0.4012512595529172
9340,0.9339999999999135,-0.9657628276312598,0.965951086831919,-0.40125241691126806
9341,0.9340999999999134,-0.9657642970515756,0.9659491478264645,-0.40125357412781143
9342,0.9341999999999134,-0.9657655005954799,0.9659469968282519,-0.40125473120255456
9343,0.9342999999999134,-0.9657664371067288,0.965944632984009,-0.4012558881355132
9344,0.9343999999999134,-0.9657671054266943,0.9659420554384687,-0.4012570449266883
9345,0.9344999999999134,-0.9657675043943649,0.9659392633343661,-0.40125820157609005
9346,0.9345999999999134,-0.965767632846346,0.9659362558124375,-0.40125935808372254
9347,0.9346999999999134,-0.965767489616861,0.9659330320114171,-0.40126051444960303
9348,0.9347999999999134,-0.9657670735377508,0.9659295910680353,-0.4012616706737262
9349,0.9348999999999134,-0.9657663834384753,0.9659259321170167,-0.40126282675611347
9350,0.9349999999999133,-0.9657654181461128,0.9659220542910772,-0.40126398269677055
9351,0.9350999999999133,-0.965764176485362,0.9659179567209226,-0.4012651384956928
9352,0.9351999999999133,-0.9657626572785408,0.9659136385352464,-0.40126629415290693
9353,0.9352999999999133,-0.9657608593455883,0.9659090988607276,-0.4012674496684041
9354,0.9353999999999133,-0.9657587815040645,0.9659043368220286,-0.40126860504220163
9355,0.9354999999999133,-0.9657564225691507,0.9658993515417937,-0.40126976027430544
9356,0.9355999999999133,-0.9657537813536509,0.9658941421406466,-0.40127091536472115
9357,0.9356999999999133,-0.9657508566679912,0.9658887077371894,-0.401272070313462
9358,0.9357999999999133,-0.9657476473202209,0.9658830474479994,-0.4012732251205282
9359,0.9358999999999132,-0.965744152116013,0.9658771603876285,-0.4012743797859259
9360,0.9359999999999132,-0.965740369858665,0.9658710456686012,-0.40127553430967106
9361,0.9360999999999132,-0.9657362993490983,0.9658647024014121,-0.4012766886917679
9362,0.9361999999999132,-0.9657319393858602,0.9658581296945253,-0.4012778429322193
9363,0.9362999999999132,-0.9657272887651234,0.9658513266543721,-0.40127899703103564
9364,0.9363999999999132,-0.9657223462806868,0.9658442923853496,-0.4012801509882276
9365,0.9364999999999132,-0.965717110723976,0.9658370259898189,-0.401281304803798
9366,0.9365999999999132,-0.9657115808840442,0.9658295265681042,-0.4012824584777552
9367,0.9366999999999132,-0.965705755547572,0.9658217932184903,-0.4012836120101009
9368,0.9367999999999131,-0.9656996334988683,0.9658138250372222,-0.40128476540085206
9369,0.9368999999999131,-0.9656932135198715,0.9658056211185034,-0.40128591865001123
9370,0.9369999999999131,-0.9656864943901484,0.9657971805544943,-0.40128707175758743
9371,0.9370999999999131,-0.9656794748868965,0.9657885024353111,-0.40128822472357834
9372,0.9371999999999131,-0.9656721537849436,0.9657795858490247,-0.40128937754800154
9373,0.9372999999999131,-0.9656645298567483,0.9657704298816588,-0.4012905302308586
9374,0.9373999999999131,-0.9656566018724009,0.96576103361719,-0.40129168277215826
9375,0.9374999999999131,-0.9656483685996236,0.9657513961375458,-0.4012928351719051
9376,0.9375999999999131,-0.9656398288037715,0.9657415165226033,-0.40129398743010286
9377,0.937699999999913,-0.965630981247833,0.9657313938501891,-0.40129513954676804
9378,0.937799999999913,-0.9656237549562408,0.9657210271960778,-0.40129629152189544
9379,0.937899999999913,-0.9656251246976002,0.965710415633991,-0.40129744335550116
9380,0.937999999999913,-0.9656261952351727,0.9656995582355967,-0.40129859504758647
9381,0.938099999999913,-0.9656269654692904,0.9656884540705086,-0.4012997465981561
9382,0.938199999999913,-0.9656274342993791,0.9656771022062849,-0.4013008980072264
9383,0.938299999999913,-0.9656276006239668,0.9656655017084277,-0.40130204927479063
9384,0.938399999999913,-0.9656274633406909,0.965653651640383,-0.40130320040085676
9385,0.938499999999913,-0.9656270213463077,0.9656415510635391,-0.4013043513854443
9386,0.938599999999913,-0.9656262735366995,0.9656291990372268,-0.4013055022285447
9387,0.9386999999999129,-0.9656252188068836,0.9656165946187186,-0.40130665293016854
9388,0.9387999999999129,-0.9656238560510196,0.9656037368632283,-0.4013078034903211
9389,0.9388999999999129,-0.9656221841624191,0.9655906248239107,-0.40130895390901267
9390,0.9389999999999129,-0.9656202020335519,0.9655772575518609,-0.4013101041862379
9391,0.9390999999999129,-0.9656179085560564,0.9655636340961147,-0.40131125432201636
9392,0.9391999999999129,-0.9656153026207466,0.9655497535036476,-0.401312404316351
9393,0.9392999999999129,-0.9656123831176199,0.9655356148193752,-0.4013135541692417
9394,0.9393999999999129,-0.9656091489358668,0.9655212170861529,-0.401314703880694
9395,0.9394999999999128,-0.9656055989638784,0.9655065593447757,-0.40131585345072235
9396,0.9395999999999128,-0.9656017320892542,0.9654916406339785,-0.40131700287932803
9397,0.9396999999999128,-0.9655975471988111,0.9654764599904357,-0.4013181521665091
9398,0.9397999999999128,-0.9655930431785918,0.9654610164487618,-0.401319301312282
9399,0.9398999999999128,-0.965588218913872,0.9654453090415115,-0.401320450316642
9400,0.9399999999999128,-0.9655830732891701,0.9654293367991791,-0.40132159917960464
9401,0.9400999999999128,-0.9655776051882544,0.9654130987502003,-0.4013227479011693
9402,0.9401999999999128,-0.9655718134941519,0.9653974967111895,-0.4013238964813401
9403,0.9402999999999128,-0.9655656970891563,0.9654114243562252,-0.4013250449201274
9404,0.9403999999999128,-0.9655592548548367,0.9654252394712289,-0.4013261932175338
9405,0.9404999999999127,-0.9655524856720455,0.9654389415382776,-0.4013273413735614
9406,0.9405999999999127,-0.965545388420927,0.9654525300380506,-0.40132848938821897
9407,0.9406999999999127,-0.9655379619809251,0.9654660044498288,-0.4013296372615124
9408,0.9407999999999127,-0.9655302052307922,0.9654793642514914,-0.4013307849934481
9409,0.9408999999999127,-0.9655221170485978,0.9654926089195142,-0.4013319325840254
9410,0.9409999999999127,-0.9655136963117352,0.9655057379289673,-0.4013330800332499
9411,0.9410999999999127,-0.9655049418969318,0.965518750753513,-0.4013342273411299
9412,0.9411999999999127,-0.9654958526802558,0.9655316468654038,-0.4013353745076742
9413,0.9412999999999127,-0.9654864275371253,0.9655444257354799,-0.401336521532874
9414,0.9413999999999126,-0.9654766653423162,0.9655570868331679,-0.40133766841674645
9415,0.9414999999999126,-0.9654665649699709,0.9655696296264777,-0.4013388151592921
9416,0.9415999999999126,-0.9654561252936056,0.9655820535820017,-0.40133996176051556
9417,0.9416999999999126,-0.9654453451861198,0.9655943581649116,-0.4013411082204226
9418,0.9417999999999126,-0.9654342235198036,0.9656065428389573,-0.4013422545390164
9419,0.9418999999999126,-0.9654227591663461,0.965618607066465,-0.4013434007163023
9420,0.9419999999999126,-0.9654109509968443,0.9656305503083342,-0.4013445467522832
9421,0.9420999999999126,-0.9653987978818099,0.9656423720240372,-0.4013456926469704
9422,0.9421999999999126,-0.9653890609344337,0.9656540716716168,-0.40134683840035507
9423,0.9422999999999125,-0.9654047065460356,0.9656656487076832,-0.40134798401244953
9424,0.9423999999999125,-0.9654201798870433,0.9656771025874147,-0.40134912948326107
9425,0.9424999999999125,-0.9654354801355113,0.9656884327645535,-0.40135027481279056
9426,0.9425999999999125,-0.9654506064675654,0.9656996386914054,-0.40135142000104845
9427,0.9426999999999125,-0.9654655580574012,0.9657107198188373,-0.4013525650480244
9428,0.9427999999999125,-0.9654803340772825,0.9657216755962762,-0.4013537099537333
9429,0.9428999999999125,-0.9654949336975402,0.9657325054717069,-0.40135485471817867
9430,0.9429999999999125,-0.9655093560865701,0.9657432088916705,-0.40135599934136174
9431,0.9430999999999125,-0.9655236004108313,0.9657537853012635,-0.401357143823291
9432,0.9431999999999124,-0.965537665834845,0.965764234144135,-0.40135828816396224
9433,0.9432999999999124,-0.9655515515211927,0.965774554862486,-0.4013594323633892
9434,0.9433999999999124,-0.9655652566305143,0.9657847468970675,-0.4013605764215667
9435,0.9434999999999124,-0.9655787803215072,0.9657948096871792,-0.40136172033850803
9436,0.9435999999999124,-0.9655921217509242,0.9658047426706683,-0.40136286411420746
9437,0.9436999999999124,-0.965605280073572,0.9658145452839271,-0.40136400774867265
9438,0.9437999999999124,-0.9656182544423099,0.9658242169618927,-0.4013651512419127
9439,0.9438999999999124,-0.9656310440080473,0.9658337571380449,-0.4013662945939275
9440,0.9439999999999124,-0.9656436479197439,0.9658431652444052,-0.40136743780471124
9441,0.9440999999999123,-0.9656560653244062,0.9658524407115352,-0.4013685808742858
9442,0.9441999999999123,-0.9656682953670874,0.9658615829685355,-0.40136972380264235
9443,0.9442999999999123,-0.965680337190885,0.9658705914430449,-0.4013708665897834
9444,0.9443999999999123,-0.9656921899369395,0.9658794655612378,-0.40137200923572164
9445,0.9444999999999123,-0.965703852744433,0.9658882047478247,-0.4013731517404514
9446,0.9445999999999123,-0.9657153247505879,0.9658968084260494,-0.40137429410398284
9447,0.9446999999999123,-0.9657266050906641,0.9659052760176894,-0.40137543632631667
9448,0.9447999999999123,-0.9657376928979595,0.9659136069430536,-0.401376578407452
9449,0.9448999999999123,-0.9657485873038067,0.965921800620982,-0.4013777203474007
9450,0.9449999999999122,-0.9657592874375729,0.965929856468844,-0.4013788621461588
9451,0.9450999999999122,-0.965769792426657,0.9659377739025379,-0.401380003803732
9452,0.9451999999999122,-0.9657801013964892,0.9659455523364895,-0.4013811453201262
9453,0.9452999999999122,-0.965790213470529,0.965953191183652,-0.401382286695342
9454,0.9453999999999122,-0.9658001277702645,0.9659606898555037,-0.4013834279293815
9455,0.9454999999999122,-0.9658098434152095,0.9659680477620481,-0.4013845690222487
9456,0.9455999999999122,-0.9658193595229033,0.9659752643118131,-0.40138570997394935
9457,0.9456999999999122,-0.9658286752089094,0.9659823389118497,-0.40138685078448555
9458,0.9457999999999122,-0.9658377895868127,0.965989270967731,-0.40138799145385684
9459,0.9458999999999121,-0.9658467017682193,0.9659960598835524,-0.40138913198206644
9460,0.9459999999999121,-0.9658554108627546,0.9660027050619299,-0.40139027236912384
9461,0.9460999999999121,-0.9658639159780625,0.9660092059039997,-0.4013914126150222
9462,0.9461999999999121,-0.9658722162198031,0.9660155618094182,-0.40139255271977187
9463,0.9462999999999121,-0.9658803106916521,0.96602177217636,-0.4013936926833786
9464,0.9463999999999121,-0.9658881984952988,0.9660278364015183,-0.40139483250583363
9465,0.9464999999999121,-0.9658958787304455,0.9660337538801046,-0.40139597218714834
9466,0.9465999999999121,-0.9659033504948055,0.9660395240058468,-0.4013971117273199
9467,0.9466999999999121,-0.9659106128841024,0.96604514617099,-0.40139825112635485
9468,0.946799999999912,-0.965917664992068,0.9660506197662957,-0.40139939038425565
9469,0.946899999999912,-0.965924505910442,0.9660559441810406,-0.40140052950102695
9470,0.946999999999912,-0.9659311347289699,0.9660611188030174,-0.40140166847666653
9471,0.947099999999912,-0.9659375505354022,0.9660661430185334,-0.40140280731118017
9472,0.947199999999912,-0.9659437524154934,0.9660710162124108,-0.40140394600457074
9473,0.947299999999912,-0.9659497394529996,0.9660757377679858,-0.40140508455683616
9474,0.947399999999912,-0.9659555107296787,0.9660803070671089,-0.40140622296798373
9475,0.947499999999912,-0.9659610653252887,0.9660847234901443,-0.40140736123801607
9476,0.947599999999912,-0.9659664023175863,0.9660889864159697,-0.4014084993669292
9477,0.947699999999912,-0.965971520782326,0.9660930952219762,-0.40140963735473445
9478,0.9477999999999119,-0.9659764197932585,0.966097049284068,-0.4014107752014301
9479,0.9478999999999119,-0.9659810984221308,0.9661008479766622,-0.4014119129070172
9480,0.9479999999999119,-0.9659855557386836,0.9661044906726893,-0.4014130504714962
9481,0.9480999999999119,-0.9659897908106511,0.9661079767435925,-0.4014141878948715
9482,0.9481999999999119,-0.9659938027037598,0.9661113055593276,-0.40141532517715006
9483,0.9482999999999119,-0.9659975904817273,0.9661144764883631,-0.401416462318326
9484,0.9483999999999119,-0.9660011532062618,0.9661174888976812,-0.4014175993184091
9485,0.9484999999999119,-0.9660044899370603,0.9661203421527762,-0.4014187361773951
9486,0.9485999999999118,-0.9660075997318084,0.9661230356176557,-0.401419872895286
9487,0.9486999999999118,-0.9660104816461785,0.9661255686548403,-0.4014210094720908
9488,0.9487999999999118,-0.96601313473383,0.9661279406253641,-0.4014221459078071
9489,0.9488999999999118,-0.9660155580464076,0.9661301508887744,-0.40142328220243506
9490,0.9489999999999118,-0.9660177506335401,0.9661321988031323,-0.40142441835597986
9491,0.9490999999999118,-0.9660197115428408,0.9661340837250125,-0.40142555436843913
9492,0.9491999999999118,-0.9660214398199056,0.9661358050095045,-0.40142669023982114
9493,0.9492999999999118,-0.9660229345083124,0.9661373620102116,-0.4014278259701199
9494,0.9493999999999118,-0.9660241946496205,0.9661387540792521,-0.4014289615593443
9495,0.9494999999999117,-0.96602521928337,0.9661399805672598,-0.40143009700749194
9496,0.9495999999999117,-0.9660260074470807,0.9661410408233836,-0.4014312323145681
9497,0.9496999999999117,-0.9660265581762513,0.9661419341952885,-0.40143236748056893
9498,0.9497999999999117,-0.9660268705043593,0.9661426600291559,-0.40143350250549975
9499,0.9498999999999117,-0.9660269434628601,0.9661432176696844,-0.4014346373893686
9500,0.9499999999999117,-0.9660267760811859,0.9661436064600893,-0.4014357721321666
9501,0.9500999999999117,-0.9660263673867461,0.9661438257421049,-0.4014369067338964
9502,0.9501999999999117,-0.9660257164049254,0.9661438748559829,-0.4014380411945679
9503,0.9502999999999117,-0.9660248221590847,0.9661437531404948,-0.4014391755141727
9504,0.9503999999999116,-0.9660236836705596,0.9661434599329319,-0.4014403096927198
9505,0.9504999999999116,-0.9660222999586602,0.9661429945691054,-0.40144144373020624
9506,0.9505999999999116,-0.9660206700406708,0.9661423563833479,-0.4014425776266356
9507,0.9506999999999116,-0.9660187929318492,0.9661415447085135,-0.40144371138201085
9508,0.9507999999999116,-0.9660166676454268,0.9661405588759795,-0.4014448449963296
9509,0.9508999999999116,-0.9660142931926077,0.9661393982156458,-0.4014459784695962
9510,0.9509999999999116,-0.9660116685825684,0.9661380620559364,-0.40144711180180975
9511,0.9510999999999116,-0.9660087928224581,0.9661365497238009,-0.40144824499297616
9512,0.9511999999999116,-0.9660056649173981,0.9661348605447138,-0.4014493780430877
9513,0.9512999999999115,-0.9660022838704813,0.9661329938426769,-0.40145051095215634
9514,0.9513999999999115,-0.9659986486827723,0.9661309489402191,-0.4014516437201785
9515,0.9514999999999115,-0.9659947583533072,0.9661287251583982,-0.40145277634715226
9516,0.9515999999999115,-0.9659906118790934,0.9661263218168009,-0.4014539088330819
9517,0.9516999999999115,-0.9659862082551098,0.9661237382335448,-0.40145504117797187
9518,0.9517999999999115,-0.9659815464743067,0.9661209737252787,-0.4014561733818159
9519,0.9518999999999115,-0.965976625527605,0.966118027607184,-0.40145730544462427
9520,0.9519999999999115,-0.9659714444038974,0.9661148991929756,-0.4014584373663896
9521,0.9520999999999115,-0.9659660020900473,0.9661115877949027,-0.4014595691471172
9522,0.9521999999999115,-0.9659602975708905,0.9661080927237509,-0.4014607007868085
9523,0.9522999999999114,-0.9659543298292333,0.966104413288842,-0.401461832285462
9524,0.9523999999999114,-0.9659480978458543,0.9661005487980362,-0.4014629636430809
9525,0.9524999999999114,-0.9659416005995038,0.9660964985577328,-0.4014640948596682
9526,0.9525999999999114,-0.9659348370669043,0.9660922618728718,-0.4014652259352171
9527,0.9526999999999114,-0.9659278062227505,0.9660878380469348,-0.40146635686973986
9528,0.9527999999999114,-0.9659205070397103,0.9660832263819458,-0.40146748766322476
9529,0.9528999999999114,-0.9659129384884243,0.9660784261784737,-0.40146861831568803
9530,0.9529999999999114,-0.9659050995375067,0.966073436735633,-0.4014697488271149
9531,0.9530999999999114,-0.9658969891535458,0.9660682573510845,-0.40147087919751684
9532,0.9531999999999113,-0.9658886063011044,0.9660628873210375,-0.4014720094268882
9533,0.9532999999999113,-0.9658799499427199,0.9660573259402512,-0.40147313951523417
9534,0.9533999999999113,-0.9658710190389056,0.9660515725020353,-0.4014742694625561
9535,0.9534999999999113,-0.9658618125481508,0.9660456262982526,-0.4014753992688483
9536,0.9535999999999113,-0.9658523294269217,0.9660394866193189,-0.40147652893411606
9537,0.9536999999999113,-0.9658425686296617,0.9660331527542065,-0.40147765845836086
9538,0.9537999999999113,-0.9658325291087926,0.9660266239904435,-0.4014787878415837
9539,0.9538999999999113,-0.9658222098147153,0.9660198996141168,-0.4014799170837847
9540,0.9539999999999113,-0.9658116096958105,0.9660129789098734,-0.40148104618496416
9541,0.9540999999999112,-0.9658007276984394,0.9660058611609214,-0.4014821751451228
9542,0.9541999999999112,-0.9657895627669447,0.965998545649032,-0.4014833039642585
9543,0.9542999999999112,-0.9657781138436522,0.9659910316545411,-0.40148443264237293
9544,0.9543999999999112,-0.9657663798688706,0.9659833184563511,-0.401485561179472
9545,0.9544999999999112,-0.9657543597808936,0.9659754053319317,-0.40148668957555034
9546,0.9545999999999112,-0.9657420525160004,0.9659672915573227,-0.4014878178306138
9547,0.9546999999999112,-0.9657294570084572,0.9659589764071346,-0.40148894594465867
9548,0.9547999999999112,-0.9657165721905181,0.965950459154551,-0.40149007391768526
9549,0.9548999999999112,-0.9657229709979676,0.9659417390713303,-0.4014912017496956
9550,0.9549999999999111,-0.9657346184706302,0.965932815427807,-0.4014923294406902
9551,0.9550999999999111,-0.9657461067480287,0.9659236874928936,-0.4014934569906671
9552,0.9551999999999111,-0.9657574351488147,0.9659143545340829,-0.4014945843996313
9553,0.9552999999999111,-0.9657686029900965,0.9659048158174486,-0.4014957116675818
9554,0.9553999999999111,-0.9657796095874377,0.9658950706076488,-0.40149683879451736
9555,0.9554999999999111,-0.9657904542548565,0.9658851181679259,-0.4014979657804384
9556,0.9555999999999111,-0.9658011363048246,0.96587495776011,-0.4014990926253468
9557,0.9556999999999111,-0.9658116550482662,0.9658645886446198,-0.4015002193292407
9558,0.955799999999911,-0.9658220097945573,0.965854010080465,-0.4015013458921231
9559,0.955899999999911,-0.9658321998515249,0.9658432213252478,-0.40150247231399294
9560,0.955999999999911,-0.9658422245254458,0.9658322216351655,-0.4015035985948524
9561,0.956099999999911,-0.9658520831210458,0.965836050309028,-0.4015047247346987
9562,0.956199999999911,-0.9658617749414995,0.9658449474690761,-0.4015058507335342
9563,0.956299999999911,-0.965871299288429,0.9658537417687145,-0.4015069765913581
9564,0.956399999999911,-0.9658806554619032,0.9658624327902089,-0.401508102308171
9565,0.956499999999911,-0.965889842760437,0.9658710201148489,-0.4015092278839728
9566,0.956599999999911,-0.965898860480991,0.9658795033229489,-0.40151035331876334
9567,0.956699999999911,-0.965907707918971,0.965887881993848,-0.40151147861254655
9568,0.9567999999999109,-0.9659163843682262,0.9658961557059105,-0.40151260376531656
9569,0.9568999999999109,-0.96592488912105,0.9659043240365254,-0.40151372877707814
9570,0.9569999999999109,-0.9659332214681785,0.9659123865621074,-0.40151485364782924
9571,0.9570999999999109,-0.9659413806987904,0.9659203428580969,-0.4015159783775714
9572,0.9571999999999109,-0.9659493661005065,0.9659281924989601,-0.40151710296630405
9573,0.9572999999999109,-0.9659571769593888,0.9659359350581893,-0.40151822741402793
9574,0.9573999999999109,-0.9659648125599404,0.9659435701083036,-0.40151935172074094
9575,0.9574999999999109,-0.965972272185105,0.9659510972208482,-0.4015204758864477
9576,0.9575999999999109,-0.9659795551162667,0.9659585159663958,-0.40152159991114345
9577,0.9576999999999108,-0.965986660633249,0.9659658259145464,-0.4015227237948321
9578,0.9577999999999108,-0.9659935880143149,0.9659730266339274,-0.40152384753750936
9579,0.9578999999999108,-0.9660003365361672,0.9659801176921945,-0.4015249711391754
9580,0.9579999999999108,-0.9660069054739466,0.9659870986560313,-0.40152609459983624
9581,0.9580999999999108,-0.9660132941012333,0.9659939690911504,-0.4015272179194875
9582,0.9581999999999108,-0.9660195016900451,0.9660007285622935,-0.4015283410981296
9583,0.9582999999999108,-0.9660255275108389,0.9660073766332312,-0.4015294641357643
9584,0.9583999999999108,-0.966031370832509,0.9660139128667643,-0.40153058703238537
9585,0.9584999999999108,-0.9660370309223879,0.9660203368247237,-0.40153170978800123
9586,0.9585999999999107,-0.9660425070462458,0.9660266480679705,-0.40153283240261145
9587,0.9586999999999107,-0.966047798468291,0.9660328461563972,-0.4015339548762068
9588,0.9587999999999107,-0.9660529044511692,0.9660389306489275,-0.40153507720879433
9589,0.9588999999999107,-0.9660578242559642,0.9660449011035168,-0.4015361994003715
9590,0.9589999999999107,-0.966062557142197,0.9660507570771528,-0.4015373214509429
9591,0.9590999999999107,-0.9660671023678274,0.9660564981258558,-0.40153844336049876
9592,0.9591999999999107,-0.9660714591892525,0.9660621238046794,-0.40153956512905103
9593,0.9592999999999107,-0.9660756268613077,0.9660676336677103,-0.40154068675659393
9594,0.9593999999999107,-0.9660796046372663,0.9660730272680698,-0.40154180824311786
9595,0.9594999999999106,-0.9660833917688408,0.9660783041579132,-0.4015429295886377
9596,0.9595999999999106,-0.966086987506182,0.9660834638884311,-0.4015440507931465
9597,0.9596999999999106,-0.9660903910978798,0.9660885060098494,-0.40154517185664584
9598,0.9597999999999106,-0.9660936017909629,0.96609343007143,-0.4015462927791314
9599,0.9598999999999106,-0.9660966188309005,0.9660982356214711,-0.40154741356060986
9600,0.9599999999999106,-0.9660994414616012,0.9661029222073081,-0.4015485342010748
9601,0.9600999999999106,-0.9661020689254141,0.9661074893753137,-0.40154965470052617
9602,0.9601999999999106,-0.966104500463129,0.9661119366708983,-0.40155077505896924
9603,0.9602999999999106,-0.9661067353139775,0.9661162636385117,-0.4015518952763989
9604,0.9603999999999105,-0.9661087727156326,0.9661204698216415,-0.4015530153528159
9605,0.9604999999999105,-0.9661106119042097,0.9661245547628158,-0.4015541352882203
9606,0.9605999999999105,-0.9661122521142674,0.9661285180036024,-0.4015552550826107
9607,0.9606999999999105,-0.9661136925788077,0.9661323590846098,-0.4015563747359875
9608,0.9607999999999105,-0.966114932529277,0.9661360775454878,-0.40155749424835047
9609,0.9608999999999105,-0.9661159711955662,0.9661396729249279,-0.40155861361970147
9610,0.9609999999999105,-0.9661168078060124,0.9661431447606639,-0.4015597328500349
9611,0.9610999999999105,-0.9661174415873985,0.9661464925894723,-0.401560851939355
9612,0.9611999999999105,-0.9661178717649551,0.9661497159471731,-0.4015619708876606
9613,0.9612999999999104,-0.9661180975623604,0.9661528143686309,-0.40156308969495036
9614,0.9613999999999104,-0.9661181182017419,0.9661557873877539,-0.40156420836121975
9615,0.9614999999999104,-0.9661179329036768,0.9661586345374964,-0.4015653268864777
9616,0.9615999999999104,-0.9661175408871924,0.9661613553498577,-0.40156644527071783
9617,0.9616999999999104,-0.9661169413697687,0.9661639493558839,-0.40156756351393746
9618,0.9617999999999104,-0.9661161335673375,0.966166416085668,-0.4015686816161426
9619,0.9618999999999104,-0.9661151166942852,0.9661687550683504,-0.4015697995773283
9620,0.9619999999999104,-0.9661138899634524,0.9661709658321195,-0.40157091739749284
9621,0.9620999999999104,-0.9661124525861361,0.9661730479042127,-0.401572035076642
9622,0.9621999999999103,-0.96611080377209,0.9661750008109165,-0.40157315261476817
9623,0.9622999999999103,-0.9661089427295265,0.9661768240775673,-0.4015742700118716
9624,0.9623999999999103,-0.9661068686651174,0.9661785172285521,-0.40157538726795805
9625,0.9624999999999103,-0.9661045807839954,0.966180079787309,-0.4015765043830214
9626,0.9625999999999103,-0.9661020782897554,0.966181511276328,-0.4015776213570598
9627,0.9626999999999103,-0.9660993603844554,0.9661828112171509,-0.40157873819007756
9628,0.9627999999999103,-0.9660964262686189,0.9661839791303731,-0.40157985488207
9629,0.9628999999999103,-0.966093275141235,0.966185014535643,-0.4015809714330372
9630,0.9629999999999103,-0.9660899061997613,0.9661859169516632,-0.4015820878429792
9631,0.9630999999999103,-0.9660863186401238,0.9661866858961917,-0.40158320411189735
9632,0.9631999999999102,-0.96608251165672,0.966187320886041,-0.4015843202397912
9633,0.9632999999999102,-0.9660784844424192,0.96618782143708,-0.4015854362266545
9634,0.9633999999999102,-0.966074236188565,0.9661881870642343,-0.401586552072497
9635,0.9634999999999102,-0.9660697660849764,0.9661884172814862,-0.401587667777299
9636,0.9635999999999102,-0.9660650733199498,0.9661885116018764,-0.40158878334107884
9637,0.9636999999999102,-0.9660601570802605,0.9661884695375035,-0.4015898987638304
9638,0.9637999999999102,-0.9660550165511645,0.9661882905995253,-0.40159101404554537
9639,0.9638999999999102,-0.9660496509164004,0.9661879742981592,-0.40159212918622894
9640,0.9639999999999102,-0.966044059358191,0.9661875201426828,-0.4015932441858825
9641,0.9640999999999101,-0.9660382410572459,0.9661869276414345,-0.4015943590445022
9642,0.9641999999999101,-0.9660321951927622,0.966186196301814,-0.4015954737620899
9643,0.9642999999999101,-0.9660259209424273,0.9661853256302831,-0.4015965883386387
9644,0.9643999999999101,-0.9660194174824208,0.9661843151323662,-0.4015977027741507
9645,0.9644999999999101,-0.9660126839874164,0.9661831643126507,-0.40159881706862455
9646,0.9645999999999101,-0.9660057196305836,0.9661818726747878,-0.4015999312220658
9647,0.9646999999999101,-0.9659985235835905,0.966180439721493,-0.40160104523446316
9648,0.9647999999999101,-0.9659910950166055,0.9661788649545472,-0.40160215910581987
9649,0.96489999999991,-0.9659834330982995,0.9661771478747958,-0.4016032728361411
9650,0.96499999999991,-0.9659755369958483,0.9661752879821509,-0.4016043864254151
9651,0.96509999999991,-0.9659674058749342,0.9661732847755914,-0.40160549987364724
9652,0.96519999999991,-0.9659590388997495,0.9661711377531629,-0.40160661318083657
9653,0.96529999999991,-0.9659619227290814,0.9661688464119789,-0.4016077263469774
9654,0.96539999999991,-0.9659672745958807,0.9661664102482214,-0.4016088393720716
9655,0.96549999999991,-0.9659724758728141,0.9661638287571407,-0.40160995225612023
9656,0.96559999999991,-0.9659775260034185,0.9661611014330572,-0.40161106499912075
9657,0.96569999999991,-0.9659824244301367,0.9661582277693606,-0.40161217760106527
9658,0.96579999999991,-0.965987170594318,0.9661552072585113,-0.40161329006196167
9659,0.9658999999999099,-0.9659917639362189,0.9661520393920406,-0.40161440238180623
9660,0.9659999999999099,-0.9659962038950038,0.9661487236605516,-0.40161551456059597
9661,0.9660999999999099,-0.9660004899087468,0.9661452595537188,-0.40161662659833336
9662,0.9661999999999099,-0.9660046214144312,0.9661416465602896,-0.40161773849501337
9663,0.9662999999999099,-0.9660085978479512,0.9661378841680844,-0.4016188502506294
9664,0.9663999999999099,-0.9660124186441128,0.9661339718639971,-0.4016199618651892
9665,0.9664999999999099,-0.9660160832366347,0.9661299091339954,-0.4016210733386878
9666,0.9665999999999099,-0.966019591058149,0.9661256954631217,-0.4016221846711243
9667,0.9666999999999099,-0.9660229415402025,0.9661213303354929,-0.4016232958624977
9668,0.9667999999999098,-0.9660261341132576,0.9661168132343021,-0.4016244069128095
9669,0.9668999999999098,-0.9660291682066934,0.9661121436418171,-0.40162551782204986
9670,0.9669999999999098,-0.9660320432488069,0.9661073210393831,-0.4016266285902205
9671,0.9670999999999098,-0.9660347586668138,0.9661023449074216,-0.40162773921732375
9672,0.9671999999999098,-0.9660373138868498,0.9660972147254311,-0.4016288497033521
9673,0.9672999999999098,-0.966039708333972,0.9660919299719877,-0.4016299600483157
9674,0.9673999999999098,-0.9660419414321595,0.9660864901247458,-0.40163107025219247
9675,0.9674999999999098,-0.9660440126043154,0.9660808946604379,-0.40163218031500025
9676,0.9675999999999098,-0.9660459212722671,0.9660751430548754,-0.40163329023672734
9677,0.9676999999999097,-0.9660476668567686,0.966069234782949,-0.40163440001736783
9678,0.9677999999999097,-0.9660492487775006,0.9660631693186289,-0.401635509656934
9679,0.9678999999999097,-0.9660506664530734,0.9660569461349651,-0.4016366191554158
9680,0.9679999999999097,-0.9660519193010262,0.9660505647040878,-0.4016377285128112
9681,0.9680999999999097,-0.9660530067378301,0.9660440244972079,-0.40163883772911496
9682,0.9681999999999097,-0.9660539281788894,0.9660373249846175,-0.40163994680432635
9683,0.9682999999999097,-0.9660546830385415,0.9660304656356897,-0.4016410557384552
9684,0.9683999999999097,-0.9660552707300605,0.9660234459188792,-0.4016421645314837
9685,0.9684999999999097,-0.9660556906656569,0.9660162653017228,-0.4016432731834174
9686,0.9685999999999096,-0.96605594225648,0.9660128987566868,-0.40164438169425165
9687,0.9686999999999096,-0.9660560249126191,0.9660169044788691,-0.4016454900639866
9688,0.9687999999999096,-0.9660559380431052,0.966020821216417,-0.4016465982926184
9689,0.9688999999999096,-0.9660556810559123,0.9660246486591435,-0.40164770638014524
9690,0.9689999999999096,-0.9660552533579597,0.9660283864962731,-0.40164881432656696
9691,0.9690999999999096,-0.9660546543551122,0.9660320344164425,-0.40164992213187356
9692,0.9691999999999096,-0.9660538834521837,0.9660355921076997,-0.401651029796072
9693,0.9692999999999096,-0.9660529400529367,0.9660390592575054,-0.4016521373191574
9694,0.9693999999999096,-0.9660518235600861,0.9660424355527318,-0.401653244701125
9695,0.9694999999999095,-0.9660505333752993,0.9660457206796637,-0.4016543519419725
9696,0.9695999999999095,-0.9660490688991987,0.9660489143239978,-0.4016554590416977
9697,0.9696999999999095,-0.9660474295313634,0.9660520161708431,-0.4016565660002959
9698,0.9697999999999095,-0.9660456146703307,0.9660550259047215,-0.4016576728177721
9699,0.9698999999999095,-0.9660436237135981,0.966057943209567,-0.4016587794941155
9700,0.9699999999999095,-0.9660414560576254,0.9660607677687261,-0.4016598860293261
9701,0.9700999999999095,-0.9660391110978362,0.9660634992649579,-0.4016609924234018
9702,0.9701999999999095,-0.9660365882286197,0.9660661373804345,-0.40166209867634356
9703,0.9702999999999095,-0.966033886843333,0.9660686817967399,-0.40166320478814077
9704,0.9703999999999094,-0.9660310063343028,0.9660711321948715,-0.4016643107587921
9705,0.9704999999999094,-0.9660279460928272,0.9660734882552392,-0.40166541658829846
9706,0.9705999999999094,-0.9660247055091781,0.9660757496576654,-0.4016665222766541
9707,0.9706999999999094,-0.9660212839726026,0.9660779160813855,-0.40166762782386006
9708,0.9707999999999094,-0.9660176808713257,0.9660799872050475,-0.40166873322990804
9709,0.9708999999999094,-0.9660138955925518,0.9660819627067124,-0.40166983849479376
9710,0.9709999999999094,-0.9660099275224673,0.9660838422638536,-0.4016709436185217
9711,0.9710999999999094,-0.9660057760462419,0.9660856255533573,-0.40167204860107597
9712,0.9711999999999094,-0.9660014405480317,0.9660873122515226,-0.40167315344246984
9713,0.9712999999999093,-0.9659969204109803,0.9660889020340608,-0.40167425814268926
9714,0.9713999999999093,-0.965992215017222,0.9660903945760965,-0.4016753627017302
9715,0.9714999999999093,-0.9659873237478829,0.9660917895521661,-0.4016764671195926
9716,0.9715999999999093,-0.965982245983084,0.9660930866362192,-0.4016775713962705
9717,0.9716999999999093,-0.9659769811019432,0.9660942855016171,-0.40167867553176345
9718,0.9717999999999093,-0.965971528482577,0.9660953858211343,-0.4016797795260677
9719,0.9718999999999093,-0.9659658875021037,0.9660963872669569,-0.4016808833791802
9720,0.9719999999999093,-0.9659600575366446,0.9660972895106834,-0.40168198709108954
9721,0.9720999999999093,-0.9659540379613273,0.9660980922233244,-0.4016830906617988
9722,0.9721999999999092,-0.9659478281502877,0.9660987950753028,-0.40168419409130235
9723,0.9722999999999092,-0.9659414274766717,0.9660993977364527,-0.40168529737959646
9724,0.9723999999999092,-0.9659348353126385,0.9660998998760205,-0.4016864005266754
9725,0.9724999999999092,-0.9659280510293627,0.9661003011626638,-0.4016875035325408
9726,0.9725999999999092,-0.9659210739970365,0.9661006012644521,-0.40168860639718307
9727,0.9726999999999092,-0.9659139035848722,0.9661007998488658,-0.40168970912060137
9728,0.9727999999999092,-0.9659065391611045,0.9661008965827965,-0.4016908117027864
9729,0.9728999999999092,-0.9658989800929936,0.9661008911325474,-0.4016919141437387
9730,0.9729999999999092,-0.965891225746827,0.9661007831638313,-0.40169301644345234
9731,0.9730999999999091,-0.9658832754879221,0.9661005723417728,-0.40169411860192267
9732,0.9731999999999091,-0.9658751286806294,0.9661002583309061,-0.4016952206191464
9733,0.9732999999999091,-0.965866784688334,0.966099840795176,-0.40169632249511633
9734,0.9733999999999091,-0.9658582428734587,0.9660993193979371,-0.40169742422983074
9735,0.9734999999999091,-0.9658495025974668,0.966098693801954,-0.4016985258232831
9736,0.9735999999999091,-0.9658405632208644,0.9660979636694003,-0.401699627275468
9737,0.9736999999999091,-0.9658314241032032,0.9660971286618594,-0.4017007285863838
9738,0.9737999999999091,-0.9658220846030826,0.9660961884403235,-0.4017018297560224
9739,0.9738999999999091,-0.9658125440781531,0.9660951426651937,-0.40170293078438524
9740,0.973999999999909,-0.9658062177199928,0.9660939909962792,-0.4017040316714548
9741,0.974099999999909,-0.9658023919277291,0.9660927330927976,-0.40170513241723516
9742,0.974199999999909,-0.965798420691942,0.9660913686133746,-0.40170623302172154
9743,0.974299999999909,-0.9657943035738477,0.966089897216043,-0.40170733348490784
9744,0.974399999999909,-0.9657900401340266,0.9660883185582434,-0.4017084338067842
9745,0.974499999999909,-0.9657856299324252,0.9660866322968229,-0.4017095339873509
9746,0.974599999999909,-0.9657810725283583,0.9660848380880355,-0.4017106340265995
9747,0.974699999999909,-0.9657763674805099,0.9660829355875411,-0.40171173392452936
9748,0.974799999999909,-0.9657715143469354,0.966080924450406,-0.4017128336811229
9749,0.974899999999909,-0.965766512685064,0.9660788043311017,-0.4017139332963871
9750,0.9749999999999089,-0.965761362051699,0.9660765748835048,-0.40171503277031184
9751,0.9750999999999089,-0.9657560620030213,0.9660742357608968,-0.40171613210288903
9752,0.9751999999999089,-0.9657506120945899,0.9660717866159637,-0.4017172312941157
9753,0.9752999999999089,-0.9657450118813442,0.966069227100795,-0.4017183303439894
9754,0.9753999999999089,-0.9657392609176061,0.9660665568668844,-0.4017194292524939
9755,0.9754999999999089,-0.9657333587570816,0.9660637755651281,-0.4017205280196358
9756,0.9755999999999089,-0.9657273049528624,0.9660608828458255,-0.4017216266453991
9757,0.9756999999999089,-0.9657210990574284,0.9660578783586777,-0.40172272512977925
9758,0.9757999999999089,-0.9657147406226492,0.9660547617527879,-0.4017238234727748
9759,0.9758999999999088,-0.9657082291997855,0.9660515326766607,-0.40172492167437646
9760,0.9759999999999088,-0.965701564339492,0.9660481907782011,-0.4017260197345709
9761,0.9760999999999088,-0.9656947455918188,0.9660447357047149,-0.4017271176533685
9762,0.9761999999999088,-0.965687772506213,0.9660411671029073,-0.4017282154307465
9763,0.9762999999999088,-0.9656806446315213,0.9660374846188831,-0.4017293130667069
9764,0.9763999999999088,-0.9656733615159916,0.9660336878981458,-0.4017304105612426
9765,0.9764999999999088,-0.9656659227072746,0.9660297765855973,-0.4017315079143426
9766,0.9765999999999088,-0.9656583277524267,0.9660257503255368,-0.4017326051259981
9767,0.9766999999999088,-0.9656505761979107,0.9660216087616613,-0.40173370219621307
9768,0.9767999999999087,-0.965642667589599,0.966017351537064,-0.4017347991249707
9769,0.9768999999999087,-0.9656346014727747,0.9660129782942342,-0.4017358959122681
9770,0.9769999999999087,-0.9656263773921343,0.9660084886750564,-0.401736992558096
9771,0.9770999999999087,-0.9656179948917886,0.9660038823208106,-0.4017380890624455
9772,0.9771999999999087,-0.9656094535152663,0.9659991588721705,-0.4017391854253224
9773,0.9772999999999087,-0.9656007528055146,0.9659943179692038,-0.4017402816466997
9774,0.9773999999999087,-0.9655918923049019,0.965989359251371,-0.4017413777265841
9775,0.9774999999999087,-0.9655828715552197,0.9659842823575252,-0.40174247366496046
9776,0.9775999999999087,-0.9655736900976849,0.9659790869259111,-0.4017435694618266
9777,0.9776999999999086,-0.9655643474729408,0.9659737725941645,-0.40174466511717316
9778,0.9777999999999086,-0.9655548432210608,0.9659683389993118,-0.4017457606309905
9779,0.9778999999999086,-0.9655451768815492,0.9659627857777692,-0.40174685600326904
9780,0.9779999999999086,-0.9655353479933433,0.9659571125653418,-0.401747951234007
9781,0.9780999999999086,-0.9655253560948166,0.9659513189972231,-0.4017490463231951
9782,0.9781999999999086,-0.9655152007237792,0.9659454047079947,-0.40175014127082076
9783,0.9782999999999086,-0.9655048814174816,0.965939369331625,-0.4017512360768806
9784,0.9783999999999086,-0.9654943977126151,0.9659332125014686,-0.40175233074136724
9785,0.9784999999999086,-0.9654837491453154,0.9659269338502656,-0.4017534252642643
9786,0.9785999999999085,-0.9654729352511638,0.9659205330101414,-0.40175451964557374
9787,0.9786999999999085,-0.9654619555651894,0.965914009612605,-0.4017556138852822
9788,0.9787999999999085,-0.9654508096218714,0.965907363288549,-0.40175670798337715
9789,0.9788999999999085,-0.965439496955141,0.9659005936682485,-0.40175780193985666
9790,0.9789999999999085,-0.9654280170983842,0.9658937003813608,-0.4017588957547113
9791,0.9790999999999085,-0.9654163695844425,0.9658866830569235,-0.40175998942793134
9792,0.9791999999999085,-0.9654045539456166,0.9658795413233554,-0.40176108295950574
9793,0.9792999999999085,-0.9653925697136676,0.965872274808454,-0.40176217634943046
9794,0.9793999999999085,-0.9653804164198189,0.9658648831393958,-0.4017632695976932
9795,0.9794999999999084,-0.9653680935947592,0.9658573659427354,-0.40176436270428356
9796,0.9795999999999084,-0.9653556007686441,0.9658549257629236,-0.40176545566919447
9797,0.9796999999999084,-0.9653429374710985,0.9658527449948915,-0.40176654849241744
9798,0.9797999999999084,-0.9653301032312178,0.9658504875421469,-0.4017676411739448
9799,0.9798999999999084,-0.9653170975775717,0.9658481531843808,-0.4017687337137656
9800,0.9799999999999084,-0.9653039200382049,0.9658457417009275,-0.4017698261118686
9801,0.9800999999999084,-0.9652905701406398,0.9658432528707657,-0.40177091836824896
9802,0.9801999999999084,-0.9652770474118789,0.9658406864725164,-0.40177201048288985
9803,0.9802999999999084,-0.9652633513784062,0.9658380422844436,-0.40177310245578823
9804,0.9803999999999083,-0.9652494815661901,0.9658353200844532,-0.40177419428693334
9805,0.9804999999999083,-0.9652354375006851,0.9658325196500929,-0.40177528597631373
9806,0.9805999999999083,-0.965221218706834,0.965829640758551,-0.4017763775239224
9807,0.9806999999999083,-0.9652068247090705,0.9658266831866573,-0.40177746892974364
9808,0.9807999999999083,-0.9651922550313204,0.9658236467108807,-0.4017785601937775
9809,0.9808999999999083,-0.9651775091970048,0.9658205311073306,-0.40177965131600474
9810,0.9809999999999083,-0.9651625867290415,0.9658173361517542,-0.40178074229641886
9811,0.9810999999999083,-0.9651474871498474,0.9658140616195388,-0.40178183313501137
9812,0.9811999999999083,-0.9651322099813407,0.9658107072857082,-0.4017829238317708
9813,0.9812999999999082,-0.9651167547449429,0.9658072729249245,-0.40178401438668765
9814,0.9813999999999082,-0.9651011209615808,0.9658037583114866,-0.4017851047997448
9815,0.9814999999999082,-0.9650853081516896,0.9658001632193292,-0.4017861950709438
9816,0.9815999999999082,-0.9650693158352134,0.9657964874220235,-0.40178728520026435
9817,0.9816999999999082,-0.9650531435316086,0.9657927306927752,-0.40178837518770316
9818,0.9817999999999082,-0.9650367907598458,0.9657888928044253,-0.4017894650332477
9819,0.9818999999999082,-0.9650202570384114,0.9657849735294483,-0.40179055473688535
9820,0.9819999999999082,-0.9650035418853106,0.9657809726399526,-0.4017916442986012
9821,0.9820999999999082,-0.9649866448180684,0.9657768899076792,-0.40179273371839513
9822,0.9821999999999081,-0.9649695653537328,0.9657727251040018,-0.401793822996246
9823,0.9822999999999081,-0.9649523030088761,0.9657684779999253,-0.40179491213215246
9824,0.9823999999999081,-0.964934857299598,0.9657641483660859,-0.4017960011260967
9825,0.9824999999999081,-0.9649172277415262,0.9657597359727508,-0.40179708997806823
9826,0.9825999999999081,-0.9648994138498201,0.9657552405898165,-0.4017981786880642
9827,0.9826999999999081,-0.9648814151391716,0.9657506619868088,-0.4017992672560593
9828,0.9827999999999081,-0.9648632311238081,0.9657459999328825,-0.4018003556820567
9829,0.9828999999999081,-0.9648448613174944,0.9657412541968204,-0.40180144396603357
9830,0.9829999999999081,-0.9648263052335342,0.9657364245470326,-0.4018025321079874
9831,0.983099999999908,-0.9648075623847728,0.965731510751556,-0.401803620107903
9832,0.983199999999908,-0.9647886322835992,0.9657265125780539,-0.40180470796576817
9833,0.983299999999908,-0.9647695144419477,0.9657214297938148,-0.4018057956815743
9834,0.983399999999908,-0.9647502083713001,0.9657162621657523,-0.40180688325530417
9835,0.983499999999908,-0.9647307135826882,0.9657110094604044,-0.40180797068694946
9836,0.983599999999908,-0.9647110295866953,0.9657056714439323,-0.4018090579765031
9837,0.983699999999908,-0.9646911558934587,0.9657002478821205,-0.401810145123949
9838,0.983799999999908,-0.9646710920126708,0.9656947385403757,-0.4018112321292747
9839,0.983899999999908,-0.9646508374535827,0.965689143183726,-0.40181231899247216
9840,0.983999999999908,-0.9646303917250049,0.9656834615768212,-0.4018134057135263
9841,0.9840999999999079,-0.9646097543353097,0.9656776934839305,-0.4018144922924283
9842,0.9841999999999079,-0.9645889247924334,0.9656718386689433,-0.4018155787291585
9843,0.9842999999999079,-0.964567902603878,0.9656658968953683,-0.40181666502371255
9844,0.9843999999999079,-0.9645466872767136,0.9656598679263317,-0.401817751176081
9845,0.9844999999999079,-0.9645252783175796,0.9656537515245782,-0.4018188371862431
9846,0.9845999999999079,-0.9645036752326879,0.9656475474524688,-0.4018199230541927
9847,0.9846999999999079,-0.9644909755263518,0.9656412554719814,-0.40182100877990956
9848,0.9847999999999079,-0.9644894753322958,0.9656348753447094,-0.40182209436339555
9849,0.9848999999999078,-0.9644879341003577,0.9656284068318606,-0.4018231798046293
9850,0.9849999999999078,-0.9644863517710277,0.9656218496942579,-0.40182426510359986
9851,0.9850999999999078,-0.9644847282847726,0.9656152036923373,-0.40182535026029087
9852,0.9851999999999078,-0.9644830635820368,0.965608468586148,-0.4018264352746971
9853,0.9852999999999078,-0.9644813576032422,0.9656016441353514,-0.4018275201468022
9854,0.9853999999999078,-0.9644796102887881,0.9655947300992205,-0.4018286048765964
9855,0.9854999999999078,-0.9644778215790523,0.9655877262366387,-0.4018296894640639
9856,0.9855999999999078,-0.9644759914143908,0.9655806323061004,-0.40183077390919403
9857,0.9856999999999078,-0.9644741197351384,0.9655734480657088,-0.40183185821196976
9858,0.9857999999999078,-0.9644722064816088,0.9655661732731765,-0.4018329423723863
9859,0.9858999999999077,-0.9644702515940949,0.9655588076858241,-0.4018340263904276
9860,0.9859999999999077,-0.9644682550128694,0.9655513510605797,-0.40183511026608043
9861,0.9860999999999077,-0.9644662166781846,0.9655438031539777,-0.4018361939993307
9862,0.9861999999999077,-0.9644641365302732,0.9655361637221593,-0.40183727759016774
9863,0.9862999999999077,-0.9644620145093481,0.9655284325208708,-0.4018383610385801
9864,0.9863999999999077,-0.9644598505556031,0.9655206093054635,-0.40183944434454744
9865,0.9864999999999077,-0.9644576446092132,0.9655126938308923,-0.40184052750806787
9866,0.9865999999999077,-0.9644553966103347,0.965504685851716,-0.4018416105291192
9867,0.9866999999999077,-0.9644531064991053,0.9654965851220958,-0.4018426934076956
9868,0.9867999999999076,-0.9644507742156452,0.9654883913957951,-0.4018437761437775
9869,0.9868999999999076,-0.9644483997000564,0.9654801044261787,-0.4018448587373537
9870,0.9869999999999076,-0.9644459828924238,0.965471723966212,-0.4018459411884174
9871,0.9870999999999076,-0.9644435237328151,0.9654632497684605,-0.40184702349694584
9872,0.9871999999999076,-0.9644410221612812,0.9654546815850891,-0.4018481056629361
9873,0.9872999999999076,-0.9644384781178568,0.9654460191678614,-0.4018491876863684
9874,0.9873999999999076,-0.9644358915425598,0.965437262268139,-0.4018502695672308
9875,0.9874999999999076,-0.9644332623753931,0.9654284106368808,-0.40185135130550875
9876,0.9875999999999076,-0.9644305905563433,0.9654194640246428,-0.4018524329011906
9877,0.9876999999999075,-0.9644278760253823,0.9654104221815769,-0.4018535143542651
9878,0.9877999999999075,-0.964425118722467,0.9654012848574303,-0.40185459566471515
9879,0.9878999999999075,-0.9644223185875392,0.9653920518015451,-0.4018556768325295
9880,0.9879999999999075,-0.9644194755605274,0.9653827227628574,-0.40185675785769626
9881,0.9880999999999075,-0.9644165895813451,0.9653732974898973,-0.40185783874019887
9882,0.9881999999999075,-0.9644136605898932,0.9653637757307872,-0.4018589194800289
9883,0.9882999999999075,-0.9644106885260583,0.9653541572332421,-0.4018600000771675
9884,0.9883999999999075,-0.9644076733297146,0.9653444417445689,-0.40186108053160574
9885,0.9884999999999075,-0.9644046149407234,0.9653346290116647,-0.4018621608433281
9886,0.9885999999999074,-0.9644015132989338,0.9653247187810177,-0.40186324101231635
9887,0.9886999999999074,-0.9643983683441824,0.9653147107987057,-0.40186432103856934
9888,0.9887999999999074,-0.9643951800162949,0.9653046048103955,-0.4018654009220586
9889,0.9888999999999074,-0.9643919482550846,0.965294400561343,-0.40186648066278463
9890,0.9889999999999074,-0.9643886730003547,0.9652840977963913,-0.4018675602607281
9891,0.9890999999999074,-0.9643853541918969,0.9652736962599717,-0.40186863971587305
9892,0.9891999999999074,-0.9643819917694928,0.9652631956961019,-0.4018697190282085
9893,0.9892999999999074,-0.9643785856729136,0.9652525958483859,-0.4018707981977239
9894,0.9893999999999074,-0.9643751358419211,0.9652418964600132,-0.40187187722439954
9895,0.9894999999999073,-0.9643716422162674,0.9652310972737591,-0.40187295610822193
9896,0.9895999999999073,-0.9643681047356951,0.9652201980319826,-0.4018740348491827
9897,0.9896999999999073,-0.9643645233399388,0.9652091984766273,-0.40187511344726906
9898,0.9897999999999073,-0.9643608979687238,0.96519809834922,-0.4018761919024605
9899,0.9898999999999073,-0.9643572285617675,0.9651868973908704,-0.40187727021475456
9900,0.9899999999999073,-0.9643535150587795,0.9651755953422709,-0.40187834838412445
9901,0.9900999999999073,-0.9643497573994616,0.9651641919436953,-0.40187942641056507
9902,0.9901999999999073,-0.9643459555235088,0.9651526869349992,-0.40188050429406336
9903,0.9902999999999073,-0.9643421093706086,0.965141080055619,-0.4018815820346018
9904,0.9903999999999072,-0.9643382188804424,0.9651293710445712,-0.40188265963216935
9905,0.9904999999999072,-0.9643459680471133,0.9651175596404522,-0.4018837370867451
9906,0.9905999999999072,-0.9643572677122569,0.9651056455814382,-0.4018848143983285
9907,0.9906999999999072,-0.964368266698925,0.9650936286052838,-0.4018858915668993
9908,0.9907999999999072,-0.9643789634331793,0.9650815084493223,-0.4018869685924403
9909,0.9908999999999072,-0.9643893563374167,0.965069284850465,-0.401888045474944
9910,0.9909999999999072,-0.964399443830372,0.9650569575452006,-0.40188912221439654
9911,0.9910999999999072,-0.964409224327118,0.965044526269595,-0.4018901988107821
9912,0.9911999999999072,-0.9644186962390687,0.9650319907592909,-0.4018912752640862
9913,0.9912999999999071,-0.9644278579739805,0.965019350749507,-0.4018923515742954
9914,0.9913999999999071,-0.9644367079359543,0.965006605975038,-0.4018934277413972
9915,0.9914999999999071,-0.9644452445254372,0.9649937561702538,-0.40189450376538216
9916,0.9915999999999071,-0.9644534661392251,0.9649808010690999,-0.4018955796462287
9917,0.9916999999999071,-0.9644613711704634,0.9649677404050958,-0.40189665538393365
9918,0.9917999999999071,-0.9644689580086502,0.9649545739113357,-0.40189773097847237
9919,0.9918999999999071,-0.9644762250396377,0.9649413013204877,-0.40189880642984016
9920,0.9919999999999071,-0.9644831706456343,0.9649279223647932,-0.40189988173801905
9921,0.9920999999999071,-0.9644897932052064,0.964914436776067,-0.4019009569029934
9922,0.992199999999907,-0.9644960910932815,0.9649008442856972,-0.40190203192476054
9923,0.992299999999907,-0.9645020626811486,0.9648871446246439,-0.4019031068032922
9924,0.992399999999907,-0.9645077063364618,0.9648733375234395,-0.4019041815385897
9925,0.992499999999907,-0.9645130204232419,0.964859422712189,-0.4019052561306252
9926,0.992599999999907,-0.9645180033018788,0.9648453999205686,-0.4019063305793951
9927,0.992699999999907,-0.9645226533291328,0.9648312688778257,-0.4019074048848864
9928,0.992799999999907,-0.9645269688581383,0.9648170293127794,-0.4019084790470782
9929,0.992899999999907,-0.9645309482384049,0.9648026809538194,-0.4019095530659648
9930,0.992999999999907,-0.9645345898158203,0.9647882235289061,-0.4019106269415275
9931,0.993099999999907,-0.9645378919326522,0.9647736567655704,-0.4019117006737587
9932,0.9931999999999069,-0.964540852927551,0.9647589803909132,-0.4019127742626415
9933,0.9932999999999069,-0.964543471135552,0.9647441941316058,-0.4019138477081619
9934,0.9933999999999069,-0.9645457448880781,0.9647292977138889,-0.4019149210103094
9935,0.9934999999999069,-0.9645476725129415,0.9647142908635731,-0.40191599416906665
9936,0.9935999999999069,-0.9645492523343471,0.9646991733060384,-0.40191706718442705
9937,0.9936999999999069,-0.9645504826728943,0.964683944766234,-0.40191814005637067
9938,0.9937999999999069,-0.96455136184558,0.9646686049686782,-0.4019192127848902
9939,0.9938999999999069,-0.9645518881658007,0.9646531536374588,-0.4019202853699703
9940,0.9939999999999068,-0.9645520599433558,0.9646375904962321,-0.4019213578115977
9941,0.9940999999999068,-0.9645518754844492,0.9646219152682232,-0.4019224301097581
9942,0.9941999999999068,-0.964551333091693,0.964606127676226,-0.40192350226444173
9943,0.9942999999999068,-0.9645504310641095,0.9645978676517705,-0.40192457427562733
9944,0.9943999999999068,-0.9645491676971348,0.9646008142799215,-0.40192564614331505
9945,0.9944999999999068,-0.9645475412826202,0.9646036934790775,-0.4019267178674824
9946,0.9945999999999068,-0.9645455501088359,0.9646065051474476,-0.40192778944812096
9947,0.9946999999999068,-0.9645431924604743,0.9646092491832255,-0.4019288608852144
9948,0.9947999999999068,-0.9645404666186517,0.9646119254845903,-0.4019299321787541
9949,0.9948999999999067,-0.9645373708609118,0.9646145339497054,-0.4019310033287206
9950,0.9949999999999067,-0.9645339034612296,0.9646170744767203,-0.4019320743351094
9951,0.9950999999999067,-0.9645300626900122,0.9646195469637697,-0.4019331451979004
9952,0.9951999999999067,-0.9645258468141039,0.9646219513089748,-0.4019342159170877
9953,0.9952999999999067,-0.9645212540967881,0.9646242874104423,-0.4019352864926565
9954,0.9953999999999067,-0.9645162827977914,0.9646265551662656,-0.40193635692458973
9955,0.9954999999999067,-0.9645109311732855,0.9646287544745253,-0.4019374272128839
9956,0.9955999999999067,-0.9645051974758913,0.9646308852332885,-0.4019384973575163
9957,0.9956999999999067,-0.9644990799546819,0.9646329473406098,-0.4019395673584803
9958,0.9957999999999066,-0.9644925768551859,0.9646349406945312,-0.40194063721576656
9959,0.9958999999999066,-0.9644856864193908,0.9646368651930828,-0.4019417069293523
9960,0.9959999999999066,-0.9644784068857463,0.9646387207342831,-0.40194277649923327
9961,0.9960999999999066,-0.9644707364891675,0.9646405072161388,-0.4019438459253947
9962,0.9961999999999066,-0.9644626734610386,0.9646422245366453,-0.4019449152078252
9963,0.9962999999999066,-0.9644542160292167,0.9646438725937873,-0.4019459843465159
9964,0.9963999999999066,-0.9644453624180347,0.9646454512855389,-0.40194705334144926
9965,0.9964999999999066,-0.9644361108483055,0.9646469605098638,-0.40194812219261356
9966,0.9965999999999066,-0.964426459537325,0.9646484001647159,-0.4019491908999991
9967,0.9966999999999065,-0.9644164066988767,0.9646497701480392,-0.4019502594635933
9968,0.9967999999999065,-0.9644059505432349,0.9646510703577688,-0.4019513278833787
9969,0.9968999999999065,-0.9643950892771681,0.9646523006918305,-0.40195239615935346
9970,0.9969999999999065,-0.9643838211039437,0.9646534610481414,-0.401953464291497
9971,0.9970999999999065,-0.9643721442233317,0.9646545513246108,-0.4019545322798063
9972,0.9971999999999065,-0.9643600568316081,0.964655571419139,-0.4019556001242631
9973,0.9972999999999065,-0.9643475571215595,0.9646565212296196,-0.4019566678248516
9974,0.9973999999999065,-0.964334643282487,0.9646574006539388,-0.4019577353815705
9975,0.9974999999999065,-0.9643213135002101,0.9646582095899754,-0.40195880279440105
9976,0.9975999999999065,-0.9643075659570713,0.9646589479356016,-0.40195987006333755
9977,0.9976999999999064,-0.9642933988319402,0.964659615588684,-0.40196093718836
9978,0.9977999999999064,-0.9642788103002172,0.9646602124470826,-0.401962004169461
9979,0.9978999999999064,-0.9642637985338389,0.9646607384086521,-0.4019630710066295
9980,0.9979999999999064,-0.9642483617012819,0.9646611933712423,-0.40196413769985695
9981,0.9980999999999064,-0.964232497967567,0.964661577232698,-0.4019652042491284
9982,0.9981999999999064,-0.9642162054942646,0.9646618898908593,-0.4019662706544346
9983,0.9982999999999064,-0.9641994824394979,0.9646621312435627,-0.40196733691575687
9984,0.9983999999999064,-0.9641823269579495,0.9646623011886406,-0.40196840303309833
9985,0.9984999999999064,-0.9641647372008643,0.9646623996239222,-0.40196946900643266
9986,0.9985999999999063,-0.9641467113160551,0.9646624264472341,-0.40197053483576045
9987,0.9986999999999063,-0.9641282474479077,0.9646623815563999,-0.4019716005210679
9988,0.9987999999999063,-0.9641246109898131,0.9646622648492413,-0.4019726660623362
9989,0.9988999999999063,-0.9641295540511104,0.964662076223578,-0.40197373145956206
9990,0.9989999999999063,-0.9641342110441956,0.9646618155772285,-0.40197479671273867
9991,0.9990999999999063,-0.9641385808474238,0.9646614828080102,-0.4019758618218476
9992,0.9991999999999063,-0.9641426623380647,0.9646610778137401,-0.40197692678687885
9993,0.9992999999999063,-0.9641464543923077,0.9646606004922345,-0.40197799160781994
9994,0.9993999999999063,-0.9641499558852697,0.9646600507413103,-0.40197905628466996
9995,0.9994999999999062,-0.9641531656910007,0.9646594284587852,-0.401980120817409
9996,0.9995999999999062,-0.9641560826824914,0.9646587335424771,-0.4019811852060276
9997,0.9996999999999062,-0.964158705731679,0.9646579658902061,-0.40198224945052063
9998,0.9997999999999062,-0.964161033709455,0.9646571253997939,-0.4019833135508711
9999,0.9998999999999062,-0.9641630654856709,0.9646562119690641,-0.4019843775070745
10000,0.9999999999999062,-0.9641647999291448,0.9646552254958436,-0.40198544131911645


==> CH6N_data.csv <==
,time,min_dof,max_dof,energy
0,0.0,-0.2204306225309856,0.22092527319574748,-0.00131709201152105
1,0.0001,-0.31549637389869634,0.31603741414448977,-0.0026269880719042788
2,0.0002,-0.4315790097735908,0.4317672231935732,-0.005219005731507463
3,0.00030000000000000003,-0.5718236588473729,0.571558100922452,-0.010235966053843465
4,0.0004,-0.698005558878944,0.6974281919662282,-0.01910071892277183
5,0.0005,-0.804794974396255,0.8030115641211354,-0.03274795158847407
6,0.0006000000000000001,-0.8857984251547104,0.8792841068137485,-0.04976317953083751
7,0.0007000000000000001,-0.9165858164150839,0.9117920437796926,-0.06750704509165083
8,0.0008000000000000001,-0.9264992777795488,0.9239753287250312,-0.08466475486884549
9,0.0009000000000000002,-0.9297165070399289,0.928018088777557,-0.10010547048358474
10,0.0010000000000000002,-0.9340488968291081,0.9390143729307612,-0.11329526888000922
11,0.0011000000000000003,-0.948627766464353,0.9443612688673396,-0.12467280786423529
12,0.0012000000000000003,-0.9576709043721865,0.9496056036057186,-0.13169692535168906
13,0.0013000000000000004,-0.9642294745662857,0.9595359487186426,-0.1357310246958841
14,0.0014000000000000004,-0.9675459655320657,0.9614507233891882,-0.1396639376372127
15,0.0015000000000000005,-0.9677425534684524,0.9638701974325609,-0.14313661630403188
16,0.0016000000000000005,-0.978469437622832,0.9686371235902722,-0.14580998904022516
17,0.0017000000000000006,-0.9792798571246335,0.9727223714106864,-0.14830510435707595
18,0.0018000000000000006,-0.9801008870307178,0.9742161102320441,-0.15069220518167017
19,0.0019000000000000006,-0.9815287088939197,0.9725264151209685,-0.15295226014747104
20,0.0020000000000000005,-0.9832703472713624,0.9680376748798779,-0.1550769903210814
21,0.0021000000000000003,-0.9849920768917163,0.9641953638235108,-0.15707637941683375
22,0.0022,-0.9863416179396807,0.966117260610646,-0.15897754282161602
23,0.0023,-0.9872026899229955,0.9692562444299714,-0.16082400830142776
24,0.0024,-0.9868397570609142,0.971454992386828,-0.16266835657155707
25,0.0024999999999999996,-0.9843186036498788,0.9720832737182762,-0.16459593898129354
26,0.0025999999999999994,-0.9800016111769961,0.9722195654998235,-0.1667155075154621
27,0.0026999999999999993,-0.9750224538544899,0.9735424385460926,-0.1691911943477597
28,0.002799999999999999,-0.978404412767115,0.9742429050428855,-0.17195866871552637
29,0.002899999999999999,-0.9814724049895572,0.9740462271983372,-0.17405535360254154
30,0.0029999999999999988,-0.9838317010551427,0.9736986677397121,-0.17578155478163296
31,0.0030999999999999986,-0.9853784859666357,0.9752860594558607,-0.17752591241572258
32,0.0031999999999999984,-0.9848257775683336,0.9761164059951438,-0.17928080338711577
33,0.0032999999999999982,-0.98131460560659,0.9769639849477262,-0.18102734054572964
34,0.003399999999999998,-0.980310110149485,0.9778749802315322,-0.18274857130850594
35,0.003499999999999998,-0.9817014418343532,0.9788140726670754,-0.18443654894016612
36,0.0035999999999999977,-0.9831467545087649,0.9797401126078421,-0.18609197060384866
37,0.0036999999999999976,-0.9846303031882726,0.9806183221131424,-0.1877206819221667
38,0.0037999999999999974,-0.9913304197513392,0.9814232691553728,-0.18932777353747965
39,0.0038999999999999972,-0.998803475412683,0.9821383672481303,-0.1909103661116167
40,0.0039999999999999975,-0.99999999,0.982744440987948,-0.19245419019704513
41,0.004099999999999998,-0.99999999,0.9836669323484117,-0.19394970596871824
42,0.004199999999999998,-0.9903591956165813,0.9836259641444826,-0.19538004758129432
43,0.004299999999999998,-0.984401766556165,0.9838467085796436,-0.19675579580909835
44,0.0043999999999999985,-0.9795311906201066,0.9839130555169635,-0.1980835907275851
45,0.004499999999999999,-0.9722002713860689,0.9837297999840098,-0.19937763918981968
46,0.004599999999999999,-0.9743678264976766,0.9832304563523199,-0.20065520194437936
47,0.004699999999999999,-0.9760199222539313,0.9823148180080132,-0.2019451542685695
48,0.0048,-0.9765237499653748,0.9808583223842579,-0.20329439298632204
49,0.0049,-0.9722170400708705,0.9785368590684369,-0.20470407716653544
50,0.005,-0.9661460856808708,0.9759705486066566,-0.20597466111144705
51,0.0051,-0.9675889535322445,0.9713967342732823,-0.2069860179835608
52,0.005200000000000001,-0.9737724400828968,0.9757858499942694,-0.20790065790295406
53,0.005300000000000001,-0.9804227243477442,0.9777776528586499,-0.20878394627287888
54,0.005400000000000001,-0.9855628486229987,0.9786017427284883,-0.20964492758482128
55,0.005500000000000001,-0.987116257316985,0.979212798707951,-0.21048577960246656
56,0.005600000000000002,-0.9864927670895616,0.979725265053438,-0.21130867467340653
57,0.005700000000000002,-0.9862117426567528,0.9808608193016659,-0.21211603365275064
58,0.005800000000000002,-0.9805013266292503,0.9847768083091643,-0.21291071251971316
59,0.0059000000000000025,-0.9703194527654257,0.9842393193240074,-0.21369625122456207
60,0.006000000000000003,-0.9727739787618419,0.9855195733854992,-0.21447716493212174
61,0.006100000000000003,-0.9717900928553839,0.9863897153099898,-0.21525896664502764
62,0.006200000000000003,-0.9693167706773446,0.986725898710072,-0.2160468663003314
63,0.0063000000000000035,-0.9684352111557868,0.9863862745437284,-0.21684117443713585
64,0.006400000000000004,-0.9755393987260019,0.9852100544845716,-0.21763016609346814
65,0.006500000000000004,-0.9819229751218093,0.98301687419113,-0.21839248501734024
66,0.006600000000000004,-0.9861177364538665,0.9801452135200477,-0.21911550037448657
67,0.0067000000000000046,-0.9863429592419724,0.9765071605428391,-0.21980186906304916
68,0.006800000000000005,-0.9866323422815069,0.9805881999199547,-0.2204594629566552
69,0.006900000000000005,-0.986599947890822,0.9866125152427582,-0.2210950402251903
70,0.007000000000000005,-0.9854254364479271,0.9878435010705714,-0.2217133734171524
71,0.007100000000000006,-0.9789401057292826,0.984108770929344,-0.22231775919071117
72,0.007200000000000006,-0.9743007719250428,0.9823938865342464,-0.22291055188458594
73,0.007300000000000006,-0.9766447148965437,0.9850874838543734,-0.22349353148114698
74,0.007400000000000006,-0.9764598391795033,0.9873174634284325,-0.2240681359627927
75,0.007500000000000007,-0.9756058172396267,0.9888604676010707,-0.2246356077834499
76,0.007600000000000007,-0.9756707059063872,0.9894465301135529,-0.22519709409630065
77,0.007700000000000007,-0.9759341562996239,0.988754055162514,-0.22575372931566112
78,0.0078000000000000074,-0.979445809496882,0.9864052961013475,-0.22630672175515393
79,0.007900000000000008,-0.9839909731268199,0.9819628292634826,-0.22685746580067864
80,0.008000000000000007,-0.9870186540410556,0.9749276070926632,-0.22740770826067935
81,0.008100000000000007,-0.9878411487539465,0.974733806551605,-0.22795980842205232
82,0.008200000000000006,-0.98690148880421,0.9778631575431246,-0.22851712215967443
83,0.008300000000000005,-0.987857691145029,0.9821642133143684,-0.2290844117358672
84,0.008400000000000005,-0.9865795527418212,0.9863987782077268,-0.22966763521050435
85,0.008500000000000004,-0.9880139955095143,0.9902551345241698,-0.23027117903868174
86,0.008600000000000003,-0.9874703727100991,0.9932859287705337,-0.23089104821117568
87,0.008700000000000003,-0.9845334492400735,0.9948684609893973,-0.23151333539510477
88,0.008800000000000002,-0.9801269338228107,0.9941557442895055,-0.23212835212497906
89,0.008900000000000002,-0.9800388900296952,0.9900168849629148,-0.23273583219035993
90,0.009000000000000001,-0.980898355129292,0.9809658280134474,-0.2333384136028107
91,0.0091,-0.9823229499981337,0.9801198913050447,-0.23393891509005532
92,0.0092,-0.9825192131376387,0.9796867774296165,-0.2345401297486326
93,0.0093,-0.981217986340966,0.9789890135809058,-0.23514504755348417
94,0.009399999999999999,-0.981144899806935,0.9780008890423623,-0.23575726876732345
95,0.009499999999999998,-0.9806054493209941,0.9766956496072341,-0.23638177535890742
96,0.009599999999999997,-0.978627540351161,0.9750455623495644,-0.23702654054939162
97,0.009699999999999997,-0.9788325354784354,0.9756395877439311,-0.23770597499145762
98,0.009799999999999996,-0.9823966595522673,0.976117794244966,-0.23844758695078735
99,0.009899999999999996,-0.9855661834574173,0.9762621399664413,-0.23930015333518964
100,0.009999999999999995,-0.9881433473232009,0.9760211841010803,-0.24031783100660215
101,0.010099999999999994,-0.9895993320059431,0.9751910918365739,-0.24138795418016962
102,0.010199999999999994,-0.9902052817127821,0.9739896267240566,-0.24222682256416808
103,0.010299999999999993,-0.9894807248839711,0.9727587449323631,-0.24278319046813915
104,0.010399999999999993,-0.9896841788546261,0.9735234256747958,-0.24321488086055545
105,0.010499999999999992,-0.9907995448530734,0.9740542516086701,-0.24361410608921008
106,0.010599999999999991,-0.9907391979497728,0.9744928578082094,-0.24400892363835103
107,0.01069999999999999,-0.989458344520155,0.9757827095876213,-0.24440377322641632
108,0.01079999999999999,-0.9911228529978688,0.9767602187193207,-0.24479947374640953
109,0.01089999999999999,-0.991797567587954,0.9773594316353874,-0.24519636685479626
110,0.010999999999999989,-0.9912026194488787,0.9775089320767324,-0.24559473353112232
111,0.011099999999999988,-0.9890223415209105,0.9771322746259351,-0.2459948498798182
112,0.011199999999999988,-0.9849046741680166,0.9778622562852103,-0.24639699693528805
113,0.011299999999999987,-0.9810554331070563,0.9792402762517468,-0.24680146440202147
114,0.011399999999999987,-0.9829437352174349,0.9805246226310494,-0.24720855356887245
115,0.011499999999999986,-0.9839573600115903,0.9816926558556451,-0.24761858028710093
116,0.011599999999999985,-0.9837477242729187,0.9827196903950649,-0.24803187842889227
117,0.011699999999999985,-0.9818941089036257,0.9835789381281277,-0.24844880428183083
118,0.011799999999999984,-0.977896054658694,0.9842414624384357,-0.248869742449903
119,0.011899999999999984,-0.9774046493673866,0.9846761450913274,-0.24929511395640883
120,0.011999999999999983,-0.9819529336639672,0.9848496681212608,-0.24972538736877298
121,0.012099999999999982,-0.9864383122144949,0.9847265131000406,-0.2501610939037867
122,0.012199999999999982,-0.9904943867372862,0.9842689802518421,-0.2506028476647688
123,0.012299999999999981,-0.9935875194246938,0.9834372299134945,-0.25105137249169623
124,0.01239999999999998,-0.9949662877738672,0.9821893487906103,-0.2515075375335514
125,0.01249999999999998,-0.9935995086974262,0.9804814433153644,-0.2519724049296018
126,0.01259999999999998,-0.9934326981643257,0.9782677621558213,-0.25244729567973384
127,0.012699999999999979,-0.9920711864416223,0.9755008495492777,-0.25293388554704116
128,0.012799999999999978,-0.9945423535609293,0.9752047871454728,-0.2534343553226644
129,0.012899999999999977,-0.9933326282160105,0.9760760504784034,-0.2539516475995961
130,0.012999999999999977,-0.9852952576958345,0.976661612892785,-0.2544899466048744
131,0.013099999999999976,-0.9823791336974861,0.9769058607273127,-0.25505565057063173
132,0.013199999999999976,-0.9817127907457343,0.9767449666716066,-0.2556594619849972
133,0.013299999999999975,-0.9803191033350745,0.9761026758361836,-0.25632096232130835
134,0.013399999999999974,-0.9780900842697153,0.9763220531283057,-0.2570781230069475
135,0.013499999999999974,-0.9749155451655214,0.9777564199341628,-0.2580033742353964
136,0.013599999999999973,-0.9719721213433322,0.9790662867667245,-0.25920985726797435
137,0.013699999999999973,-0.9720023053649186,0.9801763276062087,-0.2606960718554938
138,0.013799999999999972,-0.9720303474399931,0.981113543082774,-0.26202475099117783
139,0.013899999999999971,-0.9720560214839146,0.9818160367169063,-0.26274887517193857
140,0.01399999999999997,-0.9720798043273464,0.9822372221156375,-0.2630875377828317
141,0.01409999999999997,-0.9723361976762366,0.9824363267475696,-0.2633097627207011
142,0.01419999999999997,-0.9736634413584092,0.9821729143200221,-0.263507722370713
143,0.014299999999999969,-0.9746984708712741,0.981467156481053,-0.2637015234981285
144,0.014399999999999968,-0.975372093254102,0.9808832185148589,-0.2638941154134668
145,0.014499999999999968,-0.9756099855455997,0.9815184578133106,-0.26408596484367397
146,0.014599999999999967,-0.9753342771156436,0.9817252836832224,-0.26427718657748733
147,0.014699999999999967,-0.974464398607269,0.9814513296710584,-0.2644678385585207
148,0.014799999999999966,-0.972917824251819,0.9806277021411451,-0.26465796493027116
149,0.014899999999999965,-0.9724823157471544,0.9791766351967899,-0.26484760377379735
150,0.014999999999999965,-0.9725348171554921,0.9776652336357062,-0.26503678928131214
151,0.015099999999999964,-0.9725864404540859,0.9780266262994699,-0.26522555278185683
152,0.015199999999999964,-0.9726371782347624,0.9781378231461665,-0.26541392341791026
153,0.015299999999999963,-0.9726870186308834,0.9779625839505028,-0.2656019286758283
154,0.015399999999999962,-0.9727359478759623,0.9774624249867268,-0.2657895948413959
155,0.015499999999999962,-0.9727839515035656,0.976931343265093,-0.26597694741003736
156,0.015599999999999961,-0.972831014880175,0.9781549214239207,-0.2661640114647412
157,0.01569999999999996,-0.9728771234284146,0.9797232393429227,-0.2663508120276789
158,0.01579999999999996,-0.9729222627117429,0.9818710550071226,-0.2665373743893721
159,0.01589999999999996,-0.9729664184579918,0.9838970860628298,-0.2667237244194014
160,0.01599999999999996,-0.9747798272577887,0.9857448251904206,-0.26690988886426026
161,0.016099999999999958,-0.9766325220322726,0.9873491150578146,-0.26709589564008446
162,0.016199999999999957,-0.978277035650495,0.9886355374879172,-0.2672817741299565
163,0.016299999999999957,-0.9796578371207887,0.9895198472813159,-0.26746755549705004
164,0.016399999999999956,-0.9807163760144691,0.9899074685304936,-0.2676532730255498
165,0.016499999999999956,-0.9813916325179292,0.9896930732603413,-0.2678389625013938
166,0.016599999999999955,-0.9816207302330865,0.988760264393755,-0.26802466264497615
167,0.016699999999999954,-0.9813396042569857,0.9869813872718769,-0.2682104156091699
168,0.016799999999999954,-0.9804837150446896,0.9842174960208346,-0.2683962675599263
169,0.016899999999999953,-0.978988796286055,0.980318502561753,-0.2685822693642521
170,0.016999999999999953,-0.9767916227609247,0.975123536475619,-0.26876847742269017
171,0.017099999999999952,-0.9738307821928206,0.975152383323406,-0.26895495470101005
172,0.01719999999999995,-0.9735323467942386,0.9772142146538333,-0.26914177204010004
173,0.01729999999999995,-0.9736483072910074,0.9790747949065629,-0.2693290098579824
174,0.01739999999999995,-0.9737633476714473,0.9806339481209181,-0.2695167604109555
175,0.01749999999999995,-0.9738774161940715,0.9817717308940577,-0.2697051308647418
176,0.01759999999999995,-0.9739904604006808,0.9823461269666457,-0.26989424756181635
177,0.01769999999999995,-0.9741024270920804,0.9821906778034203,-0.27008426209658426
178,0.017799999999999948,-0.9742132623054668,0.9811121237630076,-0.2702753602140983
179,0.017899999999999947,-0.9743229112915155,0.9806152959007522,-0.27046777534827526
180,0.017999999999999947,-0.9746072800678771,0.9806014574637464,-0.27066181034269216
181,0.018099999999999946,-0.9753853299572515,0.9807045956104158,-0.27085787480934614
182,0.018199999999999945,-0.9758924527261876,0.9803874767639235,-0.27105655452877386
183,0.018299999999999945,-0.9760911485656651,0.9806757883199575,-0.27125874923107735
184,0.018399999999999944,-0.9759434985385915,0.9812029919903273,-0.27146595641370586
185,0.018499999999999944,-0.975411488517236,0.9813193322452186,-0.27168085085017635
186,0.018599999999999943,-0.975052462286798,0.980969790498255,-0.2719083720311012
187,0.018699999999999942,-0.975150545905216,0.9845481585470957,-0.2721572180675369
188,0.018799999999999942,-0.9752469096013763,0.9887530478251433,-0.27243898338321
189,0.01889999999999994,-0.9753414886367877,0.992668922144583,-0.27275164171067096
190,0.01899999999999994,-0.9754340700256798,0.9956133164532939,-0.27303710350914556
191,0.01909999999999994,-0.9755249410687663,0.9979535551947812,-0.27326728139183587
192,0.01919999999999994,-0.9756137086555372,0.9981545876007507,-0.27345245153942566
193,0.01929999999999994,-0.9757005398834263,0.9954547236533245,-0.2736181578196148
194,0.019399999999999938,-0.9757852212003543,0.9885582405018565,-0.2737784985341358
195,0.019499999999999938,-0.9758676798385336,0.9757726340314925,-0.2739384396909014
196,0.019599999999999937,-0.9759478595991069,0.9766653060390338,-0.2740995218480689
197,0.019699999999999936,-0.9760256936269345,0.9773619686818414,-0.274262484385108
198,0.019799999999999936,-0.9761011059136956,0.97783428862312,-0.2744280984829936
199,0.019899999999999935,-0.9761740157271989,0.9782795338754715,-0.2745975445373997
200,0.019999999999999934,-0.9762443408063228,0.9790919489347536,-0.2747728544347724
201,0.020099999999999934,-0.9763119984470053,0.9796393114467773,-0.27495766589803355
202,0.020199999999999933,-0.9763769052362994,0.979885141826923,-0.27515833662961625
203,0.020299999999999933,-0.9764389765095219,0.9797920576111352,-0.27538423679759333
204,0.020399999999999932,-0.9769693645489097,0.9793220207900186,-0.27564053926049614
205,0.02049999999999993,-0.9780958266809057,0.9784366020504982,-0.27590110482953706
206,0.02059999999999993,-0.9790656655025703,0.9774543016571533,-0.2761161853673034
207,0.02069999999999993,-0.9798575727407867,0.976372189865061,-0.2762857178713851
208,0.02079999999999993,-0.9804500445263725,0.9748108348358888,-0.2764277593745167
209,0.02089999999999993,-0.9808215129609416,0.9727306640928639,-0.2765559402795475
210,0.02099999999999993,-0.980950478135004,0.9700927429609776,-0.27667829637336716
211,0.021099999999999928,-0.980815639465145,0.9677870875106833,-0.2767984174139101
212,0.021199999999999927,-0.9803960251572145,0.9686509998273991,-0.2769176211298633
213,0.021299999999999927,-0.9796711185508639,0.9694010751415889,-0.2770363408464026
214,0.021399999999999926,-0.9786209800710274,0.9700186591257666,-0.2771547132816679
215,0.021499999999999925,-0.9772263635152533,0.970771370656327,-0.2772727832351038
216,0.021599999999999925,-0.976946013448088,0.9717537418861957,-0.2773905681719682
217,0.021699999999999924,-0.9769584459881642,0.9725895312869265,-0.2775080776120385
218,0.021799999999999924,-0.9769665388350218,0.9732550773362753,-0.27762531880879604
219,0.021899999999999923,-0.9769701737408261,0.9738889521514358,-0.27774229839292197
220,0.021999999999999922,-0.9769692299183428,0.9752207011453078,-0.2778590228425654
221,0.022099999999999922,-0.9769635839877203,0.9764501876390965,-0.277975498612171
222,0.02219999999999992,-0.9769531099219007,0.9775575787457961,-0.27809173216014726
223,0.02229999999999992,-0.9769376789907993,0.9785221570237703,-0.27820772994523985
224,0.02239999999999992,-0.9769171597040391,0.9793224021377743,-0.2783234984126731
225,0.02249999999999992,-0.9768914177519602,0.9799360819072694,-0.2784390439768866
226,0.02259999999999992,-0.9768603159447228,0.9803403520790782,-0.27855437300392794
227,0.022699999999999918,-0.9768237141494857,0.9805118641330449,-0.2786694917948285
228,0.022799999999999918,-0.9767814692257938,0.9804268803291657,-0.27878440657125314
229,0.022899999999999917,-0.9767334349594206,0.9807282533023882,-0.2788991234638847
230,0.022999999999999916,-0.9766794619950003,0.9807570117096233,-0.27901364850419996
231,0.023099999999999916,-0.9766193977678048,0.9804730068600428,-0.2791279876197238
232,0.023199999999999915,-0.9765530864350274,0.9798468124962134,-0.2792421466327537
233,0.023299999999999915,-0.97662955846125,0.9788489681184539,-0.2793561312623236
234,0.023399999999999914,-0.976950082636031,0.9774501605475473,-0.2794699471289766
235,0.023499999999999913,-0.9771275138182091,0.975621407228891,-0.2795835997617697
236,0.023599999999999913,-0.9771512673273028,0.9733342390029674,-0.2796970946068615
237,0.023699999999999912,-0.9770108263927323,0.9705608800563724,-0.2798104370369952
238,0.02379999999999991,-0.9766957767875533,0.967274422844571,-0.2799236323611133
239,0.02389999999999991,-0.9761958406585967,0.9679141092580197,-0.28003668583350066
240,0.02399999999999991,-0.9757778626556431,0.9692019246591581,-0.28014960266179795
241,0.02409999999999991,-0.9756477395866598,0.97044108452634,-0.28026238801340597
242,0.02419999999999991,-0.9755096155972561,0.971618533158032,-0.2803750470199469
243,0.02429999999999991,-0.9753632942477257,0.9727204915113078,-0.28048758477947655
244,0.024399999999999908,-0.9752085749801431,0.9737324938722391,-0.2806000063564606
245,0.024499999999999907,-0.9750452530384358,0.9746394288877611,-0.28071231677945563
246,0.024599999999999907,-0.9748731193847701,0.9754255848562277,-0.28082452103676075
247,0.024699999999999906,-0.9746919606119125,0.9763106448743598,-0.28093662407032244
248,0.024799999999999905,-0.9745015588513534,0.9772370530494987,-0.2810486307682205
249,0.024899999999999905,-0.9743016916771029,0.978021939358731,-0.2811605459562987
250,0.024999999999999904,-0.9740921320052289,0.9786467162265451,-0.28127237438931435
251,0.025099999999999904,-0.9738726479893488,0.9790922655477827,-0.2813841207422434
252,0.025199999999999903,-0.973643002912445,0.979339011613741,-0.2814957896021148
253,0.025299999999999902,-0.973402955075515,0.9793669992381915,-0.28160738546097247
254,0.025399999999999902,-0.9731522576837043,0.9791559767671959,-0.28171891271023347
255,0.0254999999999999,-0.9728906587306796,0.9786854835433789,-0.2818303756368581
256,0.0255999999999999,-0.9726179008821062,0.9779349412741667,-0.28194177842154017
257,0.0256999999999999,-0.9723337213591527,0.9768837486319523,-0.28205312513903025
258,0.0257999999999999,-0.9720378518230055,0.9756845156573948,-0.2821644197606527
259,0.0258999999999999,-0.971730018261381,0.9742322144281017,-0.28227566615888194
260,0.025999999999999898,-0.9714099408780257,0.9724305814170572,-0.2823868681139143
261,0.026099999999999898,-0.9714268922058041,0.9702590779376487,-0.28249802932185064
262,0.026199999999999897,-0.9724422384331901,0.9676975548104119,-0.28260915340424847
263,0.026299999999999896,-0.9734279905929162,0.9669706468941616,-0.2827202439186376
264,0.026399999999999896,-0.9743790515464752,0.9677211990781276,-0.2828313043695746
265,0.026499999999999895,-0.9752901595609602,0.9684002675472675,-0.28294233821985476
266,0.026599999999999895,-0.9761558944834674,0.9689980223169188,-0.2830533489014002
267,0.026699999999999894,-0.9769706840863676,0.9697133107534676,-0.28316433982552236
268,0.026799999999999893,-0.9777288105892883,0.9705864810897908,-0.28327531439213294
269,0.026899999999999893,-0.9784244173662253,0.9713716905304021,-0.28338627599772886
270,0.026999999999999892,-0.9790515158477595,0.972056047322899,-0.28349722804178673
271,0.02709999999999989,-0.9796039926289255,0.9726261530963881,-0.283608173931641
272,0.02719999999999989,-0.9800756167929157,0.9730681368534356,-0.2837191170855629
273,0.02729999999999989,-0.9804600474595994,0.973367691851263,-0.28383006093423285
274,0.02739999999999989,-0.9807508415659036,0.9737033099851552,-0.2839410089205928
275,0.02749999999999989,-0.9809414618825667,0.9748665309382732,-0.28405196449825254
276,0.02759999999999989,-0.9810252852687812,0.975962122890766,-0.28416293112867586
277,0.027699999999999888,-0.9809956111629353,0.9769783155258662,-0.2842739122772937
278,0.027799999999999887,-0.9808456703041958,0.9779028392894263,-0.2843849114089386
279,0.027899999999999887,-0.9805686336761933,0.9787229529876332,-0.28449593198272033
280,0.027999999999999886,-0.9801576216607164,0.9794254744514508,-0.2846069774467234
281,0.028099999999999885,-0.9796057133862243,0.9799968142308297,-0.2847180512327433
282,0.028199999999999885,-0.9789059562532563,0.9804230122469622,-0.2848291567512748
283,0.028299999999999884,-0.9780513756165596,0.9806897772902127,-0.28494029738699544
284,0.028399999999999884,-0.977034984602022,0.9807825292065093,-0.2850514764948799
285,0.028499999999999883,-0.975849794035364,0.9808574007998414,-0.2851626973970907
286,0.028599999999999882,-0.974488822459014,0.9807837604361807,-0.28527396338071415
287,0.028699999999999882,-0.9729451062136654,0.9806655231317628,-0.28538527769638294
288,0.02879999999999988,-0.9712117095616779,0.9805077780335812,-0.28549664355778753
289,0.02889999999999988,-0.9692817348306786,0.9801592843742032,-0.2856080641420117
290,0.02899999999999988,-0.968756252792177,0.9796068531529051,-0.2857195425906497
291,0.02909999999999988,-0.9687653965548817,0.9788372397127225,-0.28583108201157514
292,0.02919999999999988,-0.9687741365379503,0.9778371852511248,-0.2859426854812049
293,0.029299999999999878,-0.9689053725655319,0.9765934587811472,-0.2860543560472047
294,0.029399999999999878,-0.9693601803772998,0.9750928992522707,-0.2861660967313396
295,0.029499999999999877,-0.9697976821602255,0.9733224575431829,-0.28627791053245505
296,0.029599999999999876,-0.9702163718364062,0.9712692380487454,-0.2863898004293274
297,0.029699999999999876,-0.9706146891921338,0.9689205396004914,-0.286501769383288
298,0.029799999999999875,-0.9709910193838596,0.9669726138426351,-0.28661382034048927
299,0.029899999999999875,-0.9714684881415204,0.9681213902324624,-0.2867259562336616
300,0.029999999999999874,-0.9722660059391914,0.9692538220173031,-0.2868381799833505
301,0.030099999999999873,-0.973034885415817,0.970363356756239,-0.28695049449847476
302,0.030199999999999873,-0.9737709598431464,0.9714430252509886,-0.28706290267623435
303,0.030299999999999872,-0.9744698697528742,0.9724854430217433,-0.28717540740137026
304,0.03039999999999987,-0.975127061331951,0.9734828129516625,-0.287288011544729
305,0.03049999999999987,-0.9757377850824053,0.9744269291361585,-0.28740071796124966
306,0.03059999999999987,-0.976297094774234,0.9753104234062409,-0.2875135294874392
307,0.03069999999999987,-0.9767998467223198,0.9761722784525687,-0.2876264489383743
308,0.03079999999999987,-0.977240699420408,0.9769470564244023,-0.2877394791044335
309,0.03089999999999987,-0.977614113566779,0.977623489828593,-0.28785262274785534
310,0.030999999999999868,-0.977914352517364,0.9781898614075032,-0.2879658825992149
311,0.031099999999999867,-0.9781354832025496,0.9786340211871162,-0.2880792613541029
312,0.031199999999999867,-0.9782713775437569,0.9789434060653676,-0.2881927616700605
313,0.03129999999999987,-0.9783157144050127,0.9791050620417419,-0.28830638616395593
314,0.03139999999999987,-0.9782619821131138,0.9791092846829947,-0.288420137409947
315,0.031499999999999875,-0.9781034815776086,0.9790287899305776,-0.288534017938227
316,0.03159999999999988,-0.9778333300386957,0.9787690592875407,-0.28864803023457
317,0.03169999999999988,-0.9774444654672804,0.9789291981273628,-0.2887621767408783
318,0.031799999999999884,-0.9769296516369226,0.9789515835482016,-0.2888764598567341
319,0.03189999999999989,-0.976281483882295,0.9788253736513165,-0.28899088194205313
320,0.03199999999999989,-0.9754923955531927,0.9785395005357779,-0.28910544532087457
321,0.03209999999999989,-0.9745546651671977,0.9780826924608127,-0.2892201522861516
322,0.032199999999999895,-0.9734604242579599,0.9774434976698324,-0.2893350051056912
323,0.0322999999999999,-0.9722016659098904,0.9766103098157323,-0.2894500060290492
324,0.0323999999999999,-0.970770253964028,0.9755713948999094,-0.28956515729525584
325,0.032499999999999904,-0.9699510343347747,0.9743149196105949,-0.28968046114130985
326,0.03259999999999991,-0.9701193153578657,0.9728289809205652,-0.28979591981128483
327,0.03269999999999991,-0.9702878509224182,0.9711016367811147,-0.28991153556581334
328,0.03279999999999991,-0.9704566093425149,0.9691209377292882,-0.2900273106918286
329,0.032899999999999915,-0.9706255575061126,0.9690714550825028,-0.29014324751230997
330,0.03299999999999992,-0.9707946608250121,0.9696928358101253,-0.29025934839586615
331,0.03309999999999992,-0.9709638831835867,0.9703622651479317,-0.2903756157659414
332,0.033199999999999924,-0.9711331868862642,0.9709565562344413,-0.2904920521094758
333,0.03329999999999993,-0.9713025326037346,0.9714659779631457,-0.2906086599847822
334,0.03339999999999993,-0.9714718793178385,0.9719431667299395,-0.2907254420285367
335,0.03349999999999993,-0.9716411842650561,0.972375582876895,-0.2908424009617283
336,0.033599999999999935,-0.9718104028785053,0.9727194410257565,-0.290959539594402
337,0.03369999999999994,-0.9719794887283263,0.9729657963116147,-0.2910768608291757
338,0.03379999999999994,-0.9721483934603109,0.9733222337818481,-0.2911943676634252
339,0.033899999999999944,-0.9723170667326153,0.9744854606941994,-0.2913120631901016
340,0.03399999999999995,-0.9724854561503763,0.975608207566702,-0.29142995059721083
341,0.03409999999999995,-0.9726535071980328,0.976681507287492,-0.29154803316595657
342,0.03419999999999995,-0.9728211631691464,0.9776958459895255,-0.2916663142675861
343,0.034299999999999956,-0.9731691998996115,0.9786411623195981,-0.29178479735908347
344,0.03439999999999996,-0.9741617234219723,0.9795068486632986,-0.29190348597773536
345,0.03449999999999996,-0.9751353995576805,0.9802817544517005,-0.2920223837347433
346,0.034599999999999964,-0.9760852746245275,0.9809541916744405,-0.2921414943080303
347,0.03469999999999997,-0.9770060401155352,0.9815119427194153,-0.29226082143438553
348,0.03479999999999997,-0.9778920204854914,0.9819422706515532,-0.2923803689011137
349,0.03489999999999997,-0.9787371611590159,0.9822319320320939,-0.292500140537384
350,0.034999999999999976,-0.9795350168446085,0.9823671923658418,-0.29262014020555027
351,0.03509999999999998,-0.9802787402488946,0.9823822886574741,-0.29274037179243634
352,0.03519999999999998,-0.9809610712950265,0.9822283612746558,-0.2928608392010173
353,0.035299999999999984,-0.9815743269586624,0.9818859448328136,-0.29298154634250184
354,0.03539999999999999,-0.9821103918439034,0.9819105567132438,-0.29310249712913633
355,0.03549999999999999,-0.9825607096297333,0.9822157489981549,-0.2932236954678103
356,0.03559999999999999,-0.9829162755245946,0.9823897120572934,-0.2933451452546495
357,0.035699999999999996,-0.9831676298724664,0.9824208397121232,-0.2934668503707598
358,0.0358,-0.983304853057888,0.9822971450673376,-0.2935888146792266
359,0.0359,-0.9833175618595342,0.9820062743011182,-0.29371104202345
360,0.036000000000000004,-0.983194907401966,0.9815355223730018,-0.29383353622691905
361,0.03610000000000001,-0.9829255748528309,0.9808718506720631,-0.293956301094395
362,0.03620000000000001,-0.9824977850079826,0.9800019066161773,-0.29407934041462785
363,0.03630000000000001,-0.9818992978996212,0.9789120452015254,-0.2942026579644428
364,0.036400000000000016,-0.9811174185526887,0.9775883524906704,-0.29432625751428876
365,0.03650000000000002,-0.9801390050024837,0.9760166710178032,-0.2944501428350326
366,0.03660000000000002,-0.9789504786720089,0.9741826270814343,-0.29457431770599185
367,0.036700000000000024,-0.9775378371912667,0.9720716598880498,-0.2946987859240255
368,0.03680000000000003,-0.9773501932807287,0.9727660610967402,-0.29482355131353044
369,0.03690000000000003,-0.9774828968676543,0.973745910406941,-0.2949486177372351
370,0.03700000000000003,-0.9776053594465746,0.974769786768796,-0.29507398910752736
371,0.037100000000000036,-0.9777170610523127,0.9757851536003738,-0.295199669398231
372,0.03720000000000004,-0.9778174636813809,0.9767358716037822,-0.295325662656585
373,0.03730000000000004,-0.9779060108381926,0.977610422743045,-0.29545197301532583
374,0.037400000000000044,-0.9779821270780226,0.978396532344847,-0.29557860470469166
375,0.03750000000000005,-0.9780452175467269,0.9790811603342976,-0.29570556206418974
376,0.03760000000000005,-0.9780946675172165,0.9796504955646144,-0.29583284955408956
377,0.03770000000000005,-0.9781298419226612,0.9803153500906214,-0.29596047176645657
378,0.037800000000000056,-0.9781500848863992,0.9809906786554918,-0.2960884334357304
379,0.03790000000000006,-0.978154719248547,0.9815517989640752,-0.29621673944878296
380,0.03800000000000006,-0.9781430460893251,0.9819846075084702,-0.29634539485435724
381,0.038100000000000064,-0.978114344249155,0.9822742470744315,-0.29647440487202914
382,0.03820000000000007,-0.9781750662884411,0.9824051087103216,-0.29660377490048645
383,0.03830000000000007,-0.9782363731684655,0.9823608374208965,-0.29673351052535196
384,0.03840000000000007,-0.9782913970181425,0.982124341798536,-0.29686361752635804
385,0.038500000000000076,-0.9785234074153571,0.9816778077772079,-0.29699410188405556
386,0.03860000000000008,-0.9789245929563034,0.9810027166636219,-0.2971249697859905
387,0.03870000000000008,-0.9792015050608677,0.9804899138386414,-0.2972562276323657
388,0.038800000000000084,-0.9793393085934351,0.9804482475802435,-0.2973878820412651
389,0.03890000000000009,-0.9793222390188026,0.9802303124451082,-0.29751993985332886
390,0.03900000000000009,-0.9791335820571139,0.9798200126048824,-0.2976524081360615
391,0.03910000000000009,-0.9787556563615736,0.9792006076185179,-0.2977852941876063
392,0.039200000000000096,-0.9784702576333156,0.9783547307312538,-0.29791860554012894
393,0.0393000000000001,-0.9784551362901623,0.9772644114722601,-0.29805234996279406
394,0.0394000000000001,-0.9784305173453296,0.9759111026026359,-0.29818653546431095
395,0.039500000000000104,-0.9783960183615906,0.9742757114013627,-0.2983211702951808
396,0.03960000000000011,-0.9783512446373992,0.9723386352116111,-0.29845626294962424
397,0.03970000000000011,-0.9782957888968449,0.9715104426341006,-0.29859182216728014
398,0.03980000000000011,-0.9782292309739348,0.972291146973013,-0.2987278569347622
399,0.039900000000000116,-0.9781511374905496,0.9729952142385538,-0.2988643764871452
400,0.04000000000000012,-0.9780610615272314,0.9736097501815664,-0.29900139030952505
401,0.04010000000000012,-0.9779585422857715,0.9747752413010851,-0.29913890813870864
402,0.040200000000000125,-0.9778431047423622,0.9761893587663498,-0.2992769399652458
403,0.04030000000000013,-0.9777142592898935,0.9775682120149874,-0.2994154960359057
404,0.04040000000000013,-0.9775715013677837,0.9788984803744913,-0.29955458685677533
405,0.04050000000000013,-0.977414311077581,0.9801655314779579,-0.2996942231971483
406,0.040600000000000136,-0.9772421527824373,0.9813533636842411,-0.2998344160944674
407,0.04070000000000014,-0.977054474688453,0.9824445511814943,-0.29997517686054037
408,0.04080000000000014,-0.9768507084058433,0.9834201927415397,-0.3001165170892213
409,0.040900000000000145,-0.9766302684878613,0.9842598652179987,-0.30025844866601376
410,0.04100000000000015,-0.9763925519454659,0.9849415829960273,-0.30040098377981556
411,0.04110000000000015,-0.9761369377358214,0.9854417646979525,-0.30054413493720883
412,0.04120000000000015,-0.9774867598751896,0.9857352085187512,-0.3006879149796991
413,0.041300000000000156,-0.9789651278347448,0.9857950775996923,-0.30083233710433216
414,0.04140000000000016,-0.9803970016247185,0.9855928968397644,-0.30097741488804974
415,0.04150000000000016,-0.9817639633389916,0.9850985624863097,-0.30112316231619224
416,0.041600000000000165,-0.9830453001989612,0.9842803657344422,-0.3012695938154966
417,0.04170000000000017,-0.9842178348857101,0.983618188027843,-0.30141672429179955
418,0.04180000000000017,-0.9852557528389786,0.9844928839627419,-0.3015645691727503
419,0.04190000000000017,-0.9861304280036124,0.9852255386190308,-0.3017131444553876
420,0.042000000000000176,-0.9868102487921829,0.9857942266644694,-0.30186246675876516
421,0.04210000000000018,-0.9872604463290352,0.9861753907199574,-0.3020125533812574
422,0.04220000000000018,-0.987442927335542,0.9863438031616836,-0.302163422362339
423,0.042300000000000185,-0.9873161142962501,0.9862725364728132,-0.30231509254844285
424,0.04240000000000019,-0.9868347957971707,0.9859329434474773,-0.3024675836623872
425,0.04250000000000019,-0.9859499901373114,0.9852946484978629,-0.30262091637596944
426,0.04260000000000019,-0.9846088254716391,0.9843255512233227,-0.3027751123851435
427,0.042700000000000196,-0.9827544398416169,0.9829918432717263,-0.30293019448750746
428,0.0428000000000002,-0.9803259044887102,0.9812580393639205,-0.30308618666164217
429,0.0429000000000002,-0.9772581738355102,0.9790870231708917,-0.30324311414835853
430,0.043000000000000205,-0.973482065475675,0.979055588696082,-0.30340100353372174
431,0.04310000000000021,-0.9703014951312635,0.9801286280526953,-0.3035598828342261
432,0.04320000000000021,-0.9715203456598063,0.9816299628697769,-0.3037197815846467
433,0.04330000000000021,-0.9726795475664284,0.9830296896288779,-0.30388073092929374
434,0.043400000000000216,-0.9737115628079538,0.9842985926175978,-0.30404276371789907
435,0.04350000000000022,-0.974575656210222,0.9854040448221421,-0.3042059146074366
436,0.04360000000000022,-0.9752246954404453,0.9863097923723158,-0.3043702201718166
437,0.043700000000000225,-0.9756044448569055,0.9869757437893035,-0.30453571902172333
438,0.04380000000000023,-0.9756528088425942,0.9873577681768091,-0.3047024519374501
439,0.04390000000000023,-0.9752990282972914,0.987407507125751,-0.3048704620183068
440,0.04400000000000023,-0.9744628370856399,0.9870722056545662,-0.30503979485289434
441,0.044100000000000236,-0.9730535888491713,0.9862945679298283,-0.305210498715731
442,0.04420000000000024,-0.9709693684676399,0.9850126437561032,-0.3053826247967064
443,0.04430000000000024,-0.9706476795610395,0.9831597518494445,-0.3055562274713042
444,0.044400000000000245,-0.9706658540617892,0.9806644456915901,-0.30573136462108536
445,0.04450000000000025,-0.9706821495978839,0.979674644675817,-0.30590809801572527
446,0.04460000000000025,-0.9708157298339152,0.97870928740174,-0.3060864937697266
447,0.04470000000000025,-0.9711449115854622,0.9772756266132677,-0.30626662288926343
448,0.044800000000000256,-0.9714744665600723,0.9753130187861472,-0.3064485619269495
449,0.04490000000000026,-0.9718041702226387,0.9745968013295612,-0.30663239376533535
450,0.04500000000000026,-0.973477290248957,0.9765936809115828,-0.30681820855391134
451,0.045100000000000265,-0.9762310931020918,0.9787435635030564,-0.3070061048296195
452,0.04520000000000027,-0.9790418020305534,0.9808588204067303,-0.30719619085906685
453,0.04530000000000027,-0.9818309214646247,0.9828997310102938,-0.30738858625259724
454,0.045400000000000273,-0.9844879201429727,0.9848190996004048,-0.3075834239191017
455,0.045500000000000276,-0.986860912645858,0.9865614258528542,-0.30778085245968545
456,0.04560000000000028,-0.988744791658576,0.9880620308322081,-0.3079810391439991
457,0.04570000000000028,-0.9898660139157465,0.9892461428781251,-0.3081841736879577
458,0.045800000000000285,-0.9898629165018604,0.9900279507128711,-0.30839047317514773
459,0.04590000000000029,-0.9882599298601225,0.9903096351531361,-0.30860018867749883
460,0.04600000000000029,-0.9844332081336583,0.9899803959677941,-0.3088136145079926
461,0.046100000000000294,-0.9775637068495416,0.9889154965183601,-0.3090311017248838
462,0.046200000000000296,-0.976246315162605,0.9869753554380012,-0.3092530787903284
463,0.0463000000000003,-0.9766230581528462,0.9862455476558412,-0.30948008474654237
464,0.0464000000000003,-0.9769838071433294,0.9879704563172771,-0.3097128250941715
465,0.046500000000000305,-0.9773269621886359,0.9893724415331634,-0.30995227015485205
466,0.04660000000000031,-0.977650831851301,0.990344010719426,-0.31019983483043995
467,0.04670000000000031,-0.9779536289934165,0.9907581483552866,-0.3104577158814572
468,0.046800000000000314,-0.9782334664263082,0.9904656544913848,-0.3107295292538199
469,0.046900000000000316,-0.9784883524278692,0.9892921909114416,-0.3110214751544626
470,0.04700000000000032,-0.9787161861395755,0.9874394505300624,-0.3113441712113304
471,0.04710000000000032,-0.9789147528572949,0.9894221321037985,-0.3117138713485053
472,0.047200000000000325,-0.9790817192315779,0.9906121742756334,-0.3121445012248613
473,0.04730000000000033,-0.9792146283940387,0.990632435038053,-0.31260778228366154
474,0.04740000000000033,-0.9793019854891312,0.9882498348495051,-0.31300444838472874
475,0.047500000000000334,-0.9793659818193111,0.9849725553790265,-0.3133264101159304
476,0.047600000000000336,-0.9793822157836808,0.9779162459468703,-0.31360027039735827
477,0.04770000000000034,-0.9795213648596798,0.9755169956961443,-0.31385795432607216
478,0.04780000000000034,-0.9796540718239921,0.979389506694641,-0.31411488477396543
479,0.047900000000000345,-0.9797677040867501,0.9834585521292497,-0.31437822644473346
480,0.04800000000000035,-0.9798609690384765,0.987437862096355,-0.3146522591995959
481,0.04810000000000035,-0.9799324783314363,0.9907892818965007,-0.3149409008274607
482,0.048200000000000354,-0.9799807701794007,0.9925563274593588,-0.3152492189270045
483,0.04830000000000036,-0.9800043072084045,0.9910972681925408,-0.31558502190134613
484,0.04840000000000036,-0.9800014720494995,0.98366434179148,-0.31596124355293553
485,0.04850000000000036,-0.9799705617431793,0.9657574182606595,-0.31639941393400667
486,0.048600000000000365,-0.979909782307156,0.9506179052696132,-0.3169318167125898
487,0.04870000000000037,-0.9798172479314023,0.9507114895433422,-0.31758766940399946
488,0.04880000000000037,-0.9796848988778578,0.9507983755209866,-0.3183141268597878
489,0.048900000000000374,-0.9795199745185311,0.9508805997629558,-0.31899565162403526
490,0.04900000000000038,-0.9793199167925687,0.9509544272204762,-0.3196067219685265
491,0.04910000000000038,-0.9790891144307468,0.9510191702104422,-0.3202173452110409
492,0.04920000000000038,-0.978814924839321,0.9510692165755839,-0.32083769559745506
493,0.049300000000000385,-0.9784904745490621,0.9511043728625825,-0.32133668613011884
494,0.04940000000000039,-0.9781293313062379,0.9511383781212244,-0.3216746745400457
495,0.04950000000000039,-0.9777338078693123,0.9511998404299922,-0.3218945888912801
496,0.049600000000000394,-0.9772779435440831,0.9513083584300731,-0.3220379686359513
497,0.0497000000000004,-0.9767594182604391,0.9514688736846755,-0.3221378710566048
498,0.0498000000000004,-0.9761746327208832,0.9516587775230387,-0.3222142686522463
499,0.0499000000000004,-0.9755188158722017,0.9518437096087172,-0.32227866504603675
500,0.050000000000000405,-0.9747877955750498,0.9519998161734297,-0.3223372371567376
501,0.05010000000000041,-0.9743003398266136,0.952119500391717,-0.32239310874149435
502,0.05020000000000041,-0.9747952743302318,0.9522051366849112,-0.3224477904498605
503,0.050300000000000414,-0.975179097576045,0.9522630146814396,-0.32250199097606685
504,0.05040000000000042,-0.9754592675562006,0.9522999072620296,-0.32255603718478904
505,0.05050000000000042,-0.9756390930789538,0.9523216405222455,-0.3226100794485236
506,0.05060000000000042,-0.9757187987475523,0.952332738329859,-0.3226641881432463
507,0.050700000000000425,-0.9756964195961524,0.9523365220421133,-0.32271839783346534
508,0.05080000000000043,-0.9755684577839097,0.9523353497379998,-0.32277272717236866
509,0.05090000000000043,-0.9753303399610966,0.9523308602149361,-0.32282718777785196
510,0.051000000000000434,-0.9749767296646532,0.9523241760946105,-0.3228817881742254
511,0.05110000000000044,-0.9745017402268867,0.9523160584492434,-0.3229365355440633
512,0.05120000000000044,-0.9738990812353002,0.9523070190544632,-0.32299143651222006
513,0.05130000000000044,-0.9731621612124145,0.9522973996429428,-0.3230464975026891
514,0.051400000000000445,-0.9722841616694973,0.9522874268988012,-0.3231017249063513
515,0.05150000000000045,-0.9712580925361184,0.9522772501887857,-0.32315712516461287
516,0.05160000000000045,-0.9708980877567293,0.9522669672477293,-0.32321270481526576
517,0.051700000000000454,-0.9717547236459485,0.9522566415625796,-0.32326847052108976
518,0.05180000000000046,-0.9726163961243686,0.9522463140817419,-0.3233244290905156
519,0.05190000000000046,-0.9734805302840874,0.9522360110666939,-0.3233805874946226
520,0.05200000000000046,-0.9743441923175582,0.9522257493313796,-0.32343695288257673
521,0.052100000000000465,-0.9752040535165842,0.9522155397180995,-0.32349353259658675
522,0.05220000000000047,-0.9760563510266945,0.9522053893859301,-0.3235503341871759
523,0.05230000000000047,-0.9768968450275959,0.9521953033015579,-0.3236073654290239
524,0.052400000000000474,-0.9777207719827709,0.9521852851959094,-0.32366463433806203
525,0.05250000000000048,-0.9785227935734871,0.9521753381642482,-0.3237221491898526
526,0.05260000000000048,-0.9792969409055393,0.952165465029444,-0.32377991853974114
527,0.05270000000000048,-0.9800365535521022,0.9521556685489829,-0.32383795124492026
528,0.052800000000000485,-0.9807342129745187,0.9521459515198712,-0.32389625648869114
529,0.05290000000000049,-0.9813816698462154,0.9521363168177798,-0.32395484380706524
530,0.05300000000000049,-0.9819697647948696,0.9521267673947678,-0.32401372311785287
531,0.053100000000000494,-0.9824883420760678,0.9521173062518286,-0.32407290475230904
532,0.0532000000000005,-0.9829261556994436,0.9521079363970499,-0.324132399489386
533,0.0533000000000005,-0.9832707675467982,0.9520986607965052,-0.32419221859256825
534,0.0534000000000005,-0.9835084370516415,0.9520894823225152,-0.3242523738492664
535,0.053500000000000505,-0.9836240020510443,0.9520804037022643,-0.32431287761273503
536,0.05360000000000051,-0.9836007504731201,0.9520714274686252,-0.32437374284647513
537,0.05370000000000051,-0.9834202825856052,0.9520625559143118,-0.3244349831712212
538,0.053800000000000514,-0.9830623636008633,0.9520537910499708,-0.3244966129146783
539,0.05390000000000052,-0.9825047665072371,0.9520451345664991,-0.32455864716427185
540,0.05400000000000052,-0.9817231050718563,0.9520365878016553,-0.3246211018236391
541,0.05410000000000052,-0.9806906570302735,0.9520281517108987,-0.32468399367334305
542,0.054200000000000526,-0.9793781775364838,0.9520198268422982,-0.32474734043710823
543,0.05430000000000053,-0.9777537029845321,0.9520116133153055,-0.3248111608546908
544,0.05440000000000053,-0.9757823453207219,0.9520035108031579,-0.3248754747630626
545,0.054500000000000534,-0.9753278166611212,0.9519955185186635,-0.32494030318763506
546,0.05460000000000054,-0.9758292518874633,0.9519876352031184,-0.3250056684457107
547,0.05470000000000054,-0.9762650152360792,0.9519798591181126,-0.3250715942644331
548,0.05480000000000054,-0.9766294325801377,0.9519721880399877,-0.32513810591593056
549,0.054900000000000546,-0.9769166889443598,0.9519646192567205,-0.3252052303725148
550,0.05500000000000055,-0.9771208379955625,0.951957149567021,-0.3252729964855185
551,0.05510000000000055,-0.977235812274369,0.9519497752814448,-0.32534143519158126
552,0.055200000000000554,-0.9772554341453765,0.9519424922253322,-0.3254105797513903
553,0.05530000000000056,-0.9771734274360865,0.9519352957434042,-0.3254804660266453
554,0.05540000000000056,-0.9769834297278525,0.9519281807058486,-0.325551132802677
555,0.05550000000000056,-0.9766790052551728,0.9519211415157534,-0.3256226221658946
556,0.055600000000000566,-0.9782564152531182,0.9519141721177441,-0.32569497994734936
557,0.05570000000000057,-0.9799477035627843,0.9519072660077014,-0.3257682562468907
558,0.05580000000000057,-0.9816366014127917,0.9519004162434379,-0.32584250605543064
559,0.055900000000000574,-0.9832984620773546,0.9518936154562294,-0.32591778999777365
560,0.05600000000000058,-0.9849016019698603,0.9518868558630937,-0.32599417522412405
561,0.05610000000000058,-0.9864055642996358,0.9518801292797324,-0.3260717364866096
562,0.05620000000000058,-0.9877589302907844,0.9518734271340406,-0.3261505574480864
563,0.056300000000000586,-0.9888965458376636,0.951866740480113,-0.3262307322862546
564,0.05640000000000059,-0.9897359874772075,0.9518600600126685,-0.3263123676784792
565,0.05650000000000059,-0.9901730298151488,0.9518533760818265,-0.3263955852853252
566,0.056600000000000594,-0.9900757875030932,0.9518466787081741,-0.3264805249002745
567,0.0567000000000006,-0.9892770722274302,0.9518399575980641,-0.32656734850942937
568,0.0568000000000006,-0.9875643005035248,0.9518332021590916,-0.3266562456278013
569,0.0569000000000006,-0.9846659612206362,0.9518264015156996,-0.3267474404803738
570,0.057000000000000606,-0.9802331142697319,0.9518195445248658,-0.3268412019362856
571,0.05710000000000061,-0.9738134876183494,0.9518126197918247,-0.3269378576889331
572,0.05720000000000061,-0.9705790101473302,0.9518229555712052,-0.32703781519633374
573,0.057300000000000614,-0.9705817926279003,0.9518396045871227,-0.327141593713014
574,0.05740000000000062,-0.9705845143916376,0.9518565913030562,-0.3272498750249599
575,0.05750000000000062,-0.9705871768946953,0.9518738968327456,-0.32736358650800096
576,0.05760000000000062,-0.9705897815674828,0.9518915019012459,-0.3274840412431275
577,0.057700000000000626,-0.9705923298144106,0.9519093868696435,-0.3276131804919095
578,0.05780000000000063,-0.9705948230134966,0.9519275317592953,-0.327754001133794
579,0.05790000000000063,-0.9705972625157404,0.9519459162754149,-0.32791131312574573
580,0.058000000000000634,-0.9706958245641707,0.9519645198297377,-0.3280930481177121
581,0.05810000000000064,-0.971370472895413,0.951983321561843,-0.3283122773741628
582,0.05820000000000064,-0.9720079593221829,0.9520023003585028,-0.32858906130335813
583,0.05830000000000064,-0.9726043099575437,0.9520214348701551,-0.3289460817760344
584,0.058400000000000646,-0.9731554343464948,0.9520407035234,-0.3293783699011258
585,0.05850000000000065,-0.9736436183984195,0.9520599734977386,-0.3297849205486877
586,0.05860000000000065,-0.9740898342148387,0.952079432747817,-0.33009002912174307
587,0.058700000000000654,-0.9744944305533705,0.9520990820106657,-0.3302993150321324
588,0.05880000000000066,-0.9748217395423843,0.952118674254176,-0.33043939581820914
589,0.05890000000000066,-0.9750818640788583,0.9521382874087728,-0.3305357910593387
590,0.05900000000000066,-0.9752698959364797,0.9521578986573981,-0.33060488271518385
591,0.059100000000000666,-0.9753812411775785,0.9521774900763988,-0.33065771425701135
592,0.05920000000000067,-0.9754111085864426,0.9521970425593457,-0.3307013453780199
593,0.05930000000000067,-0.9753546369893195,0.9522165369859258,-0.3307399954986671
594,0.059400000000000674,-0.9752069019828626,0.9522359531030135,-0.33077604942555616
595,0.05950000000000068,-0.9749629272455886,0.9522552686854364,-0.3308108007708951
596,0.05960000000000068,-0.9746176968716942,0.9522744595645294,-0.33084493231193857
597,0.05970000000000068,-0.974166167991147,0.9522935004105347,-0.33087879916882645
598,0.059800000000000686,-0.9736032822542445,0.9523123657223922,-0.33091258578574884
599,0.05990000000000069,-0.9729239761335068,0.9523310305842319,-0.33094638946169
600,0.06000000000000069,-0.9721231905434952,0.9523494710458513,-0.33098026361787597
601,0.060100000000000695,-0.9711958802395854,0.9523676641883732,-0.33101423983207984
602,0.0602000000000007,-0.9706414103042141,0.9523855880022948,-0.3310483389541332
603,0.0603000000000007,-0.9706429355640804,0.9524032211911948,-0.33108257669786156
604,0.0604000000000007,-0.9706444349922806,0.9524205429748034,-0.3311169664682448
605,0.060500000000000706,-0.97064590936777,0.9524375329280862,-0.3311515208145621
606,0.06060000000000071,-0.9706473595368855,0.9524541708674781,-0.33118625220511716
607,0.06070000000000071,-0.9706487863791328,0.9524704367812458,-0.33122117347028973
608,0.060800000000000715,-0.9706501907818723,0.9524863107949838,-0.33125629808741514
609,0.06090000000000072,-0.9706515736234711,0.9525017731621104,-0.33129164039573344
610,0.06100000000000072,-0.9706529357633464,0.9525168042704476,-0.331327215787687
611,0.06110000000000072,-0.9706542780370514,0.9525313846580215,-0.33136304090319835
612,0.061200000000000726,-0.9706556012547383,0.9525454950332594,-0.33139913384441994
613,0.06130000000000073,-0.9706569062016761,0.9530487133060762,-0.3314355144252153
614,0.06140000000000073,-0.9706581936398732,0.9539487675729386,-0.33147220446972575
615,0.061500000000000735,-0.9706594643101687,0.9548525632905716,-0.3315092281763278
616,0.06160000000000074,-0.9706607189344026,0.9557290651596605,-0.3315466125678049
617,0.06170000000000074,-0.9706619582174475,0.9565324726909022,-0.331584388054632
618,0.06180000000000074,-0.9708805725327982,0.957196834989103,-0.33162258914817333
619,0.061900000000000746,-0.9711174624379079,0.9576289199675307,-0.33166125537417873
620,0.06200000000000075,-0.9713201731339345,0.9576987558214434,-0.331700432458501
621,0.06210000000000075,-0.9714872182963675,0.957227004570053,-0.3317401738896501
622,0.062200000000000755,-0.9716170942657655,0.9559679046042497,-0.3317805430169079
623,0.06230000000000076,-0.9717082811070757,0.9535858095964401,-0.33182161593471443
624,0.06240000000000076,-0.9718873443469926,0.9526714524523363,-0.33186348556619927
625,0.06250000000000076,-0.9723545608593818,0.9526778077790153,-0.33190626765395687
626,0.06260000000000077,-0.9727981581918376,0.9526834503504167,-0.3319501099143384
627,0.06270000000000077,-0.9732168295959455,0.952688365209032,-0.331995206643954
628,0.06280000000000077,-0.9736092474590264,0.9526925377487396,-0.33204182302781926
629,0.06290000000000077,-0.9739740641282972,0.9526959537185689,-0.3320903371219365
630,0.06300000000000078,-0.9743099127468448,0.9526985992260816,-0.332141314482038
631,0.06310000000000078,-0.9746154080934417,0.9527004607403962,-0.3321956431325609
632,0.06320000000000078,-0.9748891474117061,0.9527015250948768,-0.33225477745611337
633,0.06330000000000079,-0.9751297112029452,0.952701779489505,-0.33232116195514105
634,0.06340000000000079,-0.9753356639397149,0.9527012114929463,-0.332398862306812
635,0.06350000000000079,-0.975505554634675,0.9526998090443294,-0.3324939652780091
636,0.0636000000000008,-0.9756379171832363,0.9526975604547436,-0.33261215333744515
637,0.0637000000000008,-0.9757312704317667,0.9526944544084672,-0.33274649380474625
638,0.0638000000000008,-0.9759975681945489,0.9526904799639365,-0.3328649921583471
639,0.0639000000000008,-0.9762263559506433,0.9526856265544609,-0.3329498950374251
640,0.0640000000000008,-0.9763912874144487,0.9526798839886955,-0.3330112666559424
641,0.06410000000000081,-0.97648861284567,0.9526732424508768,-0.33305772110661125
642,0.06420000000000081,-0.97651454015016,0.9526656925008274,-0.3330939386917974
643,0.06430000000000081,-0.9764652402802888,0.9526572250737405,-0.33312312315093434
644,0.06440000000000082,-0.9763368528246397,0.9526478314797466,-0.33314765714602296
645,0.06450000000000082,-0.9761254917710624,0.9526375034032721,-0.333169247824585
646,0.06460000000000082,-0.9758272514254186,0.9526262329021962,-0.3331890447936239
647,0.06470000000000083,-0.9754382124667466,0.9526140124068108,-0.33320777970132126
648,0.06480000000000083,-0.9749544481180928,0.9526008347185964,-0.33322589733193153
649,0.06490000000000083,-0.974372030411062,0.9525866930088176,-0.3332436585858927
650,0.06500000000000083,-0.9736870365214324,0.9525715808169493,-0.33326121239013684
651,0.06510000000000084,-0.9728955551528966,0.9525554920489318,-0.3332786420431428
652,0.06520000000000084,-0.9719936929459051,0.9525384209752567,-0.33329599345043553
653,0.06530000000000084,-0.970977580888603,0.952520362228879,-0.33331329165100293
654,0.06540000000000085,-0.970702536505376,0.9525013108029631,-0.3333305502156523
655,0.06550000000000085,-0.970703620519145,0.9524812620484686,-0.33334777648166675
656,0.06560000000000085,-0.9707047098472261,0.9524602116715952,-0.3333649744248479
657,0.06570000000000085,-0.9707058048919087,0.9524381557310967,-0.33338214621827156
658,0.06580000000000086,-0.9707069060503035,0.9524150906354765,-0.33339929307169713
659,0.06590000000000086,-0.9707080137144046,0.9523910131400694,-0.3334164156810491
660,0.06600000000000086,-0.9707091282711525,0.95236592034401,-0.33343351446828284
661,0.06610000000000087,-0.970710250102503,0.9523398096870914,-0.3334505897089801
662,0.06620000000000087,-0.970711379585496,0.9523126789465106,-0.33346764160025705
663,0.06630000000000087,-0.9707125170923248,0.952284526233506,-0.3334846702968295
664,0.06640000000000087,-0.9707136629904041,0.9522553499898883,-0.3335016759302491
665,0.06650000000000088,-0.9707148176424356,0.9522251489844689,-0.3335186586192144
666,0.06660000000000088,-0.9707159814064718,0.9521939223093926,-0.3335356184751191
667,0.06670000000000088,-0.9707171546359747,0.9521616693763786,-0.3335525556050972
668,0.06680000000000089,-0.9707183376798751,0.9521283899128757,-0.3335694701136927
669,0.06690000000000089,-0.970719530882627,0.952094083958137,-0.33358636210384923
670,0.06700000000000089,-0.9707207345842607,0.9520587518592191,-0.3336032316774641
671,0.0671000000000009,-0.970721949120435,0.9520223942669103,-0.33362007893574824
672,0.0672000000000009,-0.9707231748224858,0.9519850121315923,-0.33363690397942986
673,0.0673000000000009,-0.9707244120174763,0.9519466066990384,-0.33365370690892504
674,0.0674000000000009,-0.970725661028242,0.951907179506154,-0.3336704878243879
675,0.0675000000000009,-0.970726922173438,0.9518667323766606,-0.3336872468257858
676,0.06760000000000091,-0.970728195767583,0.951825267416729,-0.33370398401290974
677,0.06770000000000091,-0.9711311184991509,0.9517827870105633,-0.3337206994853824
678,0.06780000000000092,-0.971659123981612,0.9517392938159406,-0.3337373933426193
679,0.06790000000000092,-0.9721569852748666,0.9516947907597091,-0.3337540656837975
680,0.06800000000000092,-0.9726222814342829,0.9516492810332474,-0.3337707166078036
681,0.06810000000000092,-0.9730525397831407,0.9516027680878887,-0.33378734621315653
682,0.06820000000000093,-0.9734452380653447,0.9515552556303131,-0.3338039545979315
683,0.06830000000000093,-0.9737978067286004,0.9515067476179107,-0.3338205418596983
684,0.06840000000000093,-0.9741076313384502,0.951457248254119,-0.33383710809538847
685,0.06850000000000094,-0.9743720551230558,0.9514067619837384,-0.33385365340121853
686,0.06860000000000094,-0.9745883816480181,0.951355293488225,-0.333870177872602
687,0.06870000000000094,-0.9747538776198342,0.9513028476809701,-0.33388668160402823
688,0.06880000000000094,-0.9748657758158279,0.9512494297025621,-0.33390316468898007
689,0.06890000000000095,-0.9749212781375566,0.9511950449160396,-0.3339196272198316
690,0.06900000000000095,-0.974917558783807,0.9511396989021342,-0.3339360692877465
691,0.06910000000000095,-0.974851767538366,0.9510833974545079,-0.3339524909826098
692,0.06920000000000096,-0.974721033166794,0.9510261465749875,-0.3339688923929461
693,0.06930000000000096,-0.9745224669154727,0.9509679524687975,-0.33398527360584707
694,0.06940000000000096,-0.9742531661052418,0.9509088215397952,-0.3340016347069039
695,0.06950000000000096,-0.973910217811018,0.9508487603857095,-0.3340179757801671
696,0.06960000000000097,-0.9736937197127221,0.9507877757933876,-0.3340342969081094
697,0.06970000000000097,-0.9738883934097371,0.9507258747340478,-0.33405059817158966
698,0.06980000000000097,-0.9740579938230058,0.9506630643585467,-0.334066879649836
699,0.06990000000000098,-0.9742014734790151,0.9505993519926574,-0.33408314142046086
700,0.07000000000000098,-0.9743177735349796,0.9505347451323638,-0.3340993835594452
701,0.07010000000000098,-0.9744058243196436,0.950469251439172,-0.3341156061411672
702,0.07020000000000098,-0.9744645458955316,0.9504028787354428,-0.3341318092384384
703,0.07030000000000099,-0.9744928486423443,0.9503356349997427,-0.3341479929225416
704,0.07040000000000099,-0.9744896338611005,0.9502675283622206,-0.334164157263281
705,0.07050000000000099,-0.9744537943985235,0.9501985671000073,-0.33418030232905344
706,0.070600000000001,-0.9743842152910713,0.9501287596326435,-0.3341964281868954
707,0.070700000000001,-0.974279774427916,0.9500581145175343,-0.3342125349025926
708,0.070800000000001,-0.9741393432320742,0.9499866404454341,-0.33422862254074126
709,0.070900000000001,-0.9739617873587991,0.950185631940384,-0.33424469116484734
710,0.071000000000001,-0.9737459674102568,0.9503654163625326,-0.3342607408374192
711,0.07110000000000101,-0.9734907396654175,0.950494856289331,-0.3342767716200582
712,0.07120000000000101,-0.9731949568240189,0.9505765894443843,-0.3342927835735731
713,0.07130000000000102,-0.9728574687633784,0.9506131837875891,-0.33430877675806775
714,0.07140000000000102,-0.9724771233067703,0.9506071370199413,-0.33432475123304145
715,0.07150000000000102,-0.9720527670020213,0.9505608762150258,-0.334340707057488
716,0.07160000000000102,-0.9715832459089316,0.9504767575756269,-0.33435664429000056
717,0.07170000000000103,-0.9710674063940853,0.9503570663134467,-0.3343725629888623
718,0.07180000000000103,-0.9707965259972852,0.9502040166494766,-0.3343884632121009
719,0.07190000000000103,-0.9707985793035391,0.9500197519320884,-0.33440434501762417
720,0.07200000000000104,-0.9708006552921636,0.9498063448694674,-0.3344202084632579
721,0.07210000000000104,-0.9708027541222172,0.9495657978725616,-0.33443605360682793
722,0.07220000000000104,-0.9708048759497977,0.949300043504302,-0.3344518805062158
723,0.07230000000000104,-0.9708070209280611,0.9495850899497138,-0.3344676892194255
724,0.07240000000000105,-0.9708091892072378,0.949893328638217,-0.33448347980462145
725,0.07250000000000105,-0.9708113809346479,0.9501658988546499,-0.33449925232015143
726,0.07260000000000105,-0.9708135962547182,0.9504040544705226,-0.3345150068246057
727,0.07270000000000106,-0.9708158353089965,0.9506090288703001,-0.33453074337682137
728,0.07280000000000106,-0.9708180982361672,0.9507820346886822,-0.3345464620358985
729,0.07290000000000106,-0.9708203851720655,0.9509242635672486,-0.3345621628611914
730,0.07300000000000106,-0.9710003847480863,0.9510368859307844,-0.33457784591234374
731,0.07310000000000107,-0.9711684802069936,0.9511210507835731,-0.3345935112492347
732,0.07320000000000107,-0.9712967544458703,0.9511778855259051,-0.3346091589319722
733,0.07330000000000107,-0.9713832246253242,0.9512084957910133,-0.3346247890209151
734,0.07340000000000108,-0.971425885444296,0.9512139653026018,-0.33464040157656333
735,0.07350000000000108,-0.9717503988066936,0.9511953557530828,-0.33465599665960366
736,0.07360000000000108,-0.9722501064946597,0.9511537067025876,-0.3346715743308184
737,0.07370000000000108,-0.9727248165899832,0.9510900354987604,-0.3346871346510629
738,0.07380000000000109,-0.9731726807371751,0.9510111263240738,-0.33470267768121686
739,0.07390000000000109,-0.9735918140400008,0.9509449150807435,-0.33471820348214426
740,0.07400000000000109,-0.9739802964037282,0.9508591729336896,-0.33473371211463876
741,0.0741000000000011,-0.9743361739573381,0.9507547808218297,-0.33474920363936583
742,0.0742000000000011,-0.9746574605556032,0.9506325998598388,-0.33476467811682403
743,0.0743000000000011,-0.974942139360581,0.9504934713510753,-0.33478013560729747
744,0.0744000000000011,-0.9751881645016678,0.9503382168171098,-0.3347955761707795
745,0.07450000000000111,-0.9753934628129372,0.9501676380435854,-0.3348109998669744
746,0.07460000000000111,-0.9755559356460413,0.9499825171420901,-0.33482640675520503
747,0.07470000000000111,-0.9756734607564939,0.9497836166276722,-0.3348417968944022
748,0.07480000000000112,-0.975743894260686,0.9495716795115827,-0.33485717034304596
749,0.07490000000000112,-0.9757650726605144,0.9493474294087882,-0.3348725271591363
750,0.07500000000000112,-0.9757348149320471,0.9491115706597545,-0.33488786740018417
751,0.07510000000000112,-0.9756509246741913,0.9488647884659729,-0.33490319112312666
752,0.07520000000000113,-0.9755111923129164,0.9486077490386615,-0.3349184983843769
753,0.07530000000000113,-0.9753133973561747,0.9483410997600548,-0.33493378923973915
754,0.07540000000000113,-0.9750553106943095,0.948065469356666,-0.3349490637444414
755,0.07550000000000114,-0.9747346969404161,0.9477980863397156,-0.33496432195309167
756,0.07560000000000114,-0.9743493168048513,0.9482058895339643,-0.33497956391968614
757,0.07570000000000114,-0.9738969294978698,0.9485619327157551,-0.3349947896976167
758,0.07580000000000114,-0.9733752951541994,0.94886840211844,-0.33500999933964953
759,0.07590000000000115,-0.9727821772732721,0.949127439371017,-0.3350251928979608
760,0.07600000000000115,-0.9721153451687792,0.9493411409377995,-0.33504037042409635
761,0.07610000000000115,-0.9715125529642399,0.9495115576223622,-0.3350555319690359
762,0.07620000000000116,-0.9716665244567374,0.9496406941346447,-0.3350706775831811
763,0.07630000000000116,-0.9718007043575687,0.949730508720212,-0.3350858073163803
764,0.07640000000000116,-0.9719143346743072,0.9499276367349079,-0.3351009212179285
765,0.07650000000000116,-0.9720066492555568,0.9503156763418931,-0.3351160193366174
766,0.07660000000000117,-0.9720768740780873,0.9506510372261174,-0.33513110172073646
767,0.07670000000000117,-0.9723614116267133,0.9509359653910111,-0.33514616841809464
768,0.07680000000000117,-0.9726852205543828,0.9511726611497083,-0.33516121947605504
769,0.07690000000000118,-0.9729924124240132,0.9513632784301908,-0.33517625494154873
770,0.07700000000000118,-0.9732821432350806,0.9515099241553399,-0.33519127486108724
771,0.07710000000000118,-0.9735535562685165,0.9516146576982868,-0.33520627928080826
772,0.07720000000000118,-0.9738057824130668,0.9516794904132457,-0.3352212682464771
773,0.07730000000000119,-0.9740379405088553,0.9517063852418041,-0.33523624180350375
774,0.07740000000000119,-0.9742491377081687,0.951697256394384,-0.3352511999969583
775,0.07750000000000119,-0.9744384698534209,0.9516539691063439,-0.3352661428716086
776,0.0776000000000012,-0.9746050218722122,0.9515783394679064,-0.3352810704719029
777,0.0777000000000012,-0.9747478681893358,0.9514721343268315,-0.3352959828419911
778,0.0778000000000012,-0.9748660731555349,0.951337071262475,-0.3353108800257535
779,0.0779000000000012,-0.974958691492753,0.951174818629602,-0.3353257620667595
780,0.07800000000000121,-0.9750247687555655,0.9509869956700666,-0.3353406290083118
781,0.07810000000000121,-0.9750633418084194,0.9507751726902223,-0.33535548089343714
782,0.07820000000000121,-0.9750734393182555,0.9505408713016934,-0.3353703177648637
783,0.07830000000000122,-0.975054082262027,0.9502855647229393,-0.33538513966504835
784,0.07840000000000122,-0.975004284448574,0.9500106781388479,-0.335399946636159
785,0.07850000000000122,-0.9749230530542624,0.9497175891154416,-0.3354147387200354
786,0.07860000000000122,-0.9748093891717441,0.9494076280666436,-0.3354295159582258
787,0.07870000000000123,-0.9746622883711443,0.9490820787699488,-0.33544427839195035
788,0.07880000000000123,-0.9744807412729436,0.9487421789277656,-0.33545902606207917
789,0.07890000000000123,-0.9742637341317723,0.9486968149693528,-0.3354737590091501
790,0.07900000000000124,-0.974010249430311,0.9489594102109579,-0.33548847727331466
791,0.07910000000000124,-0.9737192664824446,0.9491916214714164,-0.3355031808943436
792,0.07920000000000124,-0.9733897620447992,0.9493944671107615,-0.3355178699115983
793,0.07930000000000124,-0.9730207109357695,0.9495689500560144,-0.3355325443640405
794,0.07940000000000125,-0.9728174090532109,0.9497160575958282,-0.33554720429018087
795,0.07950000000000125,-0.9728345613431334,0.949836761189475,-0.335561849728074
796,0.07960000000000125,-0.9728496099143487,0.9499320162900592,-0.33557648071532487
797,0.07970000000000126,-0.9728625321017078,0.9500027621818464,-0.33559109728903785
798,0.07980000000000126,-0.9730859782183772,0.9500499218316094,-0.3356056994858381
799,0.07990000000000126,-0.9733728145444788,0.9500744017538933,-0.33562028734184907
800,0.08000000000000126,-0.9736299078676998,0.9500770918901102,-0.3356348608926668
801,0.08010000000000127,-0.9738557174247254,0.9501599232121917,-0.3356494201733732
802,0.08020000000000127,-0.9740486819949133,0.9503955092287054,-0.33566396521853525
803,0.08030000000000127,-0.9742072209733004,0.9506870555317803,-0.33567849606217
804,0.08040000000000128,-0.9743297354898717,0.9509478582612415,-0.3356930127377905
805,0.08050000000000128,-0.9744146095744775,0.9511788931668446,-0.3357075152783699
806,0.08060000000000128,-0.9744602113665468,0.9513811224988896,-0.33572200371637745
807,0.08070000000000128,-0.9744648943685117,0.9515554947669492,-0.33573647808377405
808,0.08080000000000129,-0.9744269987416037,0.9517029445123465,-0.3357509384120149
809,0.08090000000000129,-0.9743448526424359,0.951824392094604,-0.3357653847320838
810,0.0810000000000013,-0.9742167735985316,0.9519207434920675,-0.3357798170745082
811,0.0811000000000013,-0.9740410699207125,0.9519928901168773,-0.33579423546936604
812,0.0812000000000013,-0.9738160421500142,0.952041708644433,-0.33580863994634214
813,0.0813000000000013,-0.9735399845365692,0.9520680608574635,-0.3358230305347132
814,0.0814000000000013,-0.9732111865476709,0.9520727935047811,-0.3358374072634144
815,0.08150000000000131,-0.9728279344020311,0.9520567381747658,-0.33585177016106116
816,0.08160000000000131,-0.9726742439046613,0.9520207111835838,-0.335866119255982
817,0.08170000000000131,-0.9726399565912757,0.951965513478113,-0.3358804545762531
818,0.08180000000000132,-0.9726030797593002,0.9518919305535073,-0.33589477614975916
819,0.08190000000000132,-0.9725635921846427,0.9518007323852923,-0.33590908400420183
820,0.08200000000000132,-0.9725214727382343,0.9516926733758533,-0.33592337816718487
821,0.08210000000000132,-0.9724767003885235,0.9515684923151329,-0.3359376586662217
822,0.08220000000000133,-0.9724292542039611,0.9514289123553271,-0.33595192552880127
823,0.08230000000000133,-0.9723791133554728,0.9512746409993286,-0.335966178782441
824,0.08240000000000133,-0.9723262571189186,0.9511063701026348,-0.33598041845471044
825,0.08250000000000134,-0.9722706648775405,0.9509247758884132,-0.3359946445733029
826,0.08260000000000134,-0.9722123161243974,0.9507305189753772,-0.3360088571660745
827,0.08270000000000134,-0.9721511904647855,0.9508383811341127,-0.336023056261073
828,0.08280000000000134,-0.9720872676186463,0.9510822856015351,-0.3360372418866121
829,0.08290000000000135,-0.9720205274229601,0.9512864033175764,-0.33605141407130723
830,0.08300000000000135,-0.9719509498341252,0.9514523687267795,-0.3360655728441013
831,0.08310000000000135,-0.9718785149303223,0.9515817840892579,-0.33607971823431887
832,0.08320000000000136,-0.971803202913863,0.9516762190999968,-0.3360938502717132
833,0.08330000000000136,-0.9717249941135239,0.9517372105505714,-0.33610796898646705
834,0.08340000000000136,-0.9716438689868634,0.9517662620334619,-0.3361220744092693
835,0.08350000000000136,-0.9715598081225216,0.9517648436890607,-0.3361361665713286
836,0.08360000000000137,-0.9714727922425046,0.9517343919953458,-0.33615024550437433
837,0.08370000000000137,-0.9713828022044481,0.9516763096000939,-0.33616431124071905
838,0.08380000000000137,-0.9712898190038654,0.9515919651953703,-0.33617836381323885
839,0.08390000000000138,-0.9712329973583247,0.9514826934339166,-0.33619240325543237
840,0.08400000000000138,-0.971239887761018,0.9513497948869168,-0.33620642960138847
841,0.08410000000000138,-0.9714929939459841,0.951194536042501,-0.33622044288582337
842,0.08420000000000138,-0.9717292348246096,0.9510181493442068,-0.33623444314406253
843,0.08430000000000139,-0.9719478501214303,0.9508218332684975,-0.33624843041204966
844,0.08440000000000139,-0.9721480693753751,0.950606752440312,-0.33626240472635105
845,0.0845000000000014,-0.9723291122235231,0.9503740377855054,-0.33627636612412715
846,0.0846000000000014,-0.9724901886975478,0.9501247867189283,-0.3362903146431186
847,0.0847000000000014,-0.9726304995329094,0.9498600633667984,-0.33630425032165584
848,0.0848000000000014,-0.9727492364908392,0.9495808988219254,-0.33631817319859786
849,0.0849000000000014,-0.9729042418691479,0.949438235430549,-0.3363320833133353
850,0.08500000000000141,-0.9731511636501282,0.9494440361559101,-0.33634598070576444
851,0.08510000000000141,-0.9733821968376631,0.9494482469016632,-0.336359865416226
852,0.08520000000000141,-0.9735966683443313,0.9494508868761007,-0.3363737374854983
853,0.08530000000000142,-0.9737938967201777,0.9494519752083423,-0.3363875969547648
854,0.08540000000000142,-0.9739731924017947,0.949451530946592,-0.33640144386553783
855,0.08550000000000142,-0.9741338579725903,0.9494495730564341,-0.3364152782596486
856,0.08560000000000142,-0.974275188434171,0.9494461204191759,-0.33642910017920263
857,0.08570000000000143,-0.9743964714887338,0.9494411918302301,-0.336442909666512
858,0.08580000000000143,-0.9744969878323281,0.9494348059975397,-0.3364567067640716
859,0.08590000000000143,-0.9745760114588127,0.9494269815400432,-0.3364704915145069
860,0.08600000000000144,-0.9746328099742928,0.9494177369861808,-0.33648426396051734
861,0.08610000000000144,-0.9746666449217916,0.9494070907724398,-0.33649802414484675
862,0.08620000000000144,-0.9746767721158714,0.9493950612419404,-0.336511772110216
863,0.08630000000000144,-0.9746624419868847,0.9493816666430586,-0.3365255078992896
864,0.08640000000000145,-0.9746228999344992,0.9493669251280892,-0.3365392315546289
865,0.08650000000000145,-0.9745573866901104,0.9493508547519456,-0.3365529431186561
866,0.08660000000000145,-0.9744651386877194,0.9493473221822024,-0.3365666426335848
867,0.08670000000000146,-0.9743453884428247,0.949462745133047,-0.33658033014141686
868,0.08680000000000146,-0.9741973649388447,0.9495754050318367,-0.3365940056838728
869,0.08690000000000146,-0.9740415271354987,0.9496853274587443,-0.3366076693023795
870,0.08700000000000147,-0.9742838871773387,0.9497925379434021,-0.33662132103803394
871,0.08710000000000147,-0.9744995059499585,0.9498970619620616,-0.33663496093155365
872,0.08720000000000147,-0.9746871553732206,0.9499989249348026,-0.33664858902326666
873,0.08730000000000147,-0.9748455933770295,0.9500981522227901,-0.3366622053530994
874,0.08740000000000148,-0.9749735646635636,0.9501947691255788,-0.3366758099605446
875,0.08750000000000148,-0.9750698014969575,0.9502888008784662,-0.3366894028846302
876,0.08760000000000148,-0.9751330245195775,0.9503802726498922,-0.33670298416393546
877,0.08770000000000149,-0.9751619435938991,0.9504692095388856,-0.33671655383656673
878,0.08780000000000149,-0.9751552586688735,0.9505556365725568,-0.33673011194015895
879,0.08790000000000149,-0.9751116606695398,0.950639578703638,-0.3367436585118685
880,0.0880000000000015,-0.9750298324085177,0.9507210608080676,-0.33675719358838574
881,0.0881000000000015,-0.9749084495179097,0.9509173299578703,-0.336770717205921
882,0.0882000000000015,-0.9747461814000248,0.951089188935823,-0.33678422940024183
883,0.0883000000000015,-0.9745416921952507,0.9512364984848934,-0.33679773020666753
884,0.0884000000000015,-0.9742936417653039,0.951360060057415,-0.33681121966008987
885,0.08850000000000151,-0.974000686690024,0.9514606633239889,-0.33682469779500507
886,0.08860000000000151,-0.9736614812758084,0.9515390860158681,-0.336838164645504
887,0.08870000000000151,-0.973274678573739,0.9515960937779047,-0.3368516202453305
888,0.08880000000000152,-0.9728389314054191,0.9516759744973886,-0.3368650646279037
889,0.08890000000000152,-0.9723528933945182,0.9518431557210568,-0.3368784978263264
890,0.08900000000000152,-0.9718152200020208,0.951987287351054,-0.3368919198734472
891,0.08910000000000153,-0.9715333945960251,0.9521090912506002,-0.3369053308018655
892,0.08920000000000153,-0.9715396884478067,0.9522092791420332,-0.3369187306439671
893,0.08930000000000153,-0.9715459987697186,0.9522885524625349,-0.3369321194319908
894,0.08940000000000153,-0.9715523253723668,0.952347602229195,-0.33694549719804173
895,0.08950000000000154,-0.9715586680649273,0.9523871089135324,-0.33695886397412345
896,0.08960000000000154,-0.9715650266551541,0.9524077423255726,-0.3369722197921839
897,0.08970000000000154,-0.9715714009493854,0.9524101615075615,-0.33698556468414664
898,0.08980000000000155,-0.9715777907525531,0.9523950146373718,-0.3369988986819581
899,0.08990000000000155,-0.9715841958681893,0.9523629389416342,-0.3370122218176063
900,0.09000000000000155,-0.9715906160984343,0.9523145606186064,-0.33702553412316055
901,0.09010000000000155,-0.9715970512440455,0.9523574975524118,-0.33703883563082326
902,0.09020000000000156,-0.971603501104404,0.9524758442972514,-0.3370521263729169
903,0.09030000000000156,-0.9716099654775235,0.9525641179953259,-0.3370654063819804
904,0.09040000000000156,-0.9716164441600591,0.9526235287532213,-0.337078675690713
905,0.09050000000000157,-0.9716229369473139,0.9526552629103955,-0.33709193433207557
906,0.09060000000000157,-0.9716294436332488,0.9526604828509889,-0.33710518233927245
907,0.09070000000000157,-0.9716359640104891,0.9526403268435014,-0.33711841974576984
908,0.09080000000000157,-0.971642497870335,0.95259590890823,-0.33713164658533495
909,0.09090000000000158,-0.9716490450027676,0.9525283187122845,-0.3371448628920287
910,0.09100000000000158,-0.9716556051964587,0.9524386214919158,-0.3371580687002329
911,0.09110000000000158,-0.9716621782387789,0.952327858001804,-0.33717126404464504
912,0.09120000000000159,-0.9716687639158051,0.9521970444908809,-0.33718444896030136
913,0.09130000000000159,-0.9716753620123305,0.9521872575686838,-0.3371976234825601
914,0.09140000000000159,-0.9716819723118711,0.952199214916751,-0.33721078764710183
915,0.0915000000000016,-0.9716885945966753,0.9522095190917117,-0.33722394148994866
916,0.0916000000000016,-0.9716952286477316,0.9522181909766382,-0.3372370850474203
917,0.0917000000000016,-0.9717018742447773,0.9522252513198338,-0.3372502183561583
918,0.0918000000000016,-0.9717085311663067,0.9522307207340673,-0.3372633414530754
919,0.0919000000000016,-0.9717151991895795,0.9522346196958449,-0.3372764543753808
920,0.09200000000000161,-0.9717218780906286,0.9522369685447187,-0.3372895571605367
921,0.09210000000000161,-0.9717285676442692,0.9522377874826308,-0.3373026498462364
922,0.09220000000000161,-0.9717352676241064,0.9522370965732948,-0.3373157324703834
923,0.09230000000000162,-0.9717419778025441,0.9522349157416102,-0.3373288050710774
924,0.09240000000000162,-0.9717486979507927,0.952231264773114,-0.3373418676865576
925,0.09250000000000162,-0.9717554278388775,0.9522261633134638,-0.33735492035519843
926,0.09260000000000163,-0.9717621672356473,0.9522196308679562,-0.3373679631154748
927,0.09270000000000163,-0.9717689159087828,0.9522116868010783,-0.33738099600591126
928,0.09280000000000163,-0.9717756736248039,0.9522023503360895,-0.33739401906506283
929,0.09290000000000163,-0.971782440149079,0.9521916405546382,-0.33740703233147473
930,0.09300000000000164,-0.9719765882718004,0.9521795763964079,-0.33742003584364605
931,0.09310000000000164,-0.9721819262924819,0.952166176658795,-0.3374330296399888
932,0.09320000000000164,-0.9723740799827093,0.9521514599966167,-0.33744601375878136
933,0.09330000000000165,-0.9725525589067245,0.9521354449218491,-0.3374589882381641
934,0.09340000000000165,-0.9727168673772656,0.9521181498033948,-0.33747195311607464
935,0.09350000000000165,-0.9728665045974344,0.9520995928668793,-0.33748490843019807
936,0.09360000000000165,-0.973057089581777,0.9520797921944758,-0.3374978542179628
937,0.09370000000000166,-0.9732433323113573,0.9520587657247589,-0.33751079051648075
938,0.09380000000000166,-0.9734129965100641,0.9520365312525847,-0.33752371736252285
939,0.09390000000000166,-0.9735654663133374,0.9520131064289995,-0.33753663479248647
940,0.09400000000000167,-0.9737001195860628,0.9519885087611745,-0.3375495428423512
941,0.09410000000000167,-0.9738163281463983,0.9519627556123668,-0.33756244154765636
942,0.09420000000000167,-0.9739134579973446,0.9519358642019076,-0.3375753309434713
943,0.09430000000000167,-0.9739908695659736,0.9519078516052141,-0.3375882110643688
944,0.09440000000000168,-0.9740479179502132,0.9518787347538293,-0.33760108194439103
945,0.09450000000000168,-0.9740839531730643,0.951848530435484,-0.33761394361704666
946,0.09460000000000168,-0.9740994407380148,0.9518172552941855,-0.33762679611526697
947,0.09470000000000169,-0.9740903604281274,0.9517849258303288,-0.3376396394713922
948,0.09480000000000169,-0.9740594095207036,0.9517515584008333,-0.33765247371717805
949,0.09490000000000169,-0.9740048001305082,0.9517171692193014,-0.3376652988837441
950,0.0950000000000017,-0.9739258609681449,0.9516817743562016,-0.3376781150016086
951,0.0951000000000017,-0.9738219173412539,0.9516453897390729,-0.33769092210063895
952,0.0952000000000017,-0.973692291455634,0.9516080311527534,-0.33770372021006645
953,0.0953000000000017,-0.9735363027221013,0.951569714239629,-0.33771650935849795
954,0.0954000000000017,-0.9733532680687924,0.9515304544999057,-0.33772928957389003
955,0.09550000000000171,-0.973142502258598,0.9514902672919017,-0.33774206088356107
956,0.09560000000000171,-0.9729033182114033,0.9514491678323612,-0.3377548233142065
957,0.09570000000000171,-0.9726350273307953,0.9514071711967895,-0.33776757689190456
958,0.09580000000000172,-0.9723369398348849,0.9513642923198062,-0.3377803216421326
959,0.09590000000000172,-0.9720083650908784,0.9513205459955207,-0.33779305758976624
960,0.09600000000000172,-0.9719952404462507,0.9512759468779257,-0.337805784759096
961,0.09610000000000173,-0.9720021584965289,0.9512305094813102,-0.3378185031738895
962,0.09620000000000173,-0.9720090770213259,0.9511842481806908,-0.33783121285734846
963,0.09630000000000173,-0.9720159957519187,0.9511371772122622,-0.3378439138321986
964,0.09640000000000173,-0.9720229144187359,0.9510893106738637,-0.33785660612065765
965,0.09650000000000174,-0.9720298327513669,0.9510406625254659,-0.3378692897444927
966,0.09660000000000174,-0.9720367504785705,0.950991246589671,-0.33788196472507176
967,0.09670000000000174,-0.9720436673282836,0.9510477973367981,-0.337894631083343
968,0.09680000000000175,-0.9720505830276315,0.9513354133949492,-0.3379072888399147
969,0.09690000000000175,-0.972057497302935,0.9515911927908796,-0.3379199380150743
970,0.09700000000000175,-0.9720644098797209,0.9518161825598142,-0.337932578628815
971,0.09710000000000175,-0.9720713204827307,0.9520114142972748,-0.3379452107008952
972,0.09720000000000176,-0.9720782288359285,0.9521779039173343,-0.3379578342508422
973,0.09730000000000176,-0.9720851346625115,0.9523166514258511,-0.3379704492980261
974,0.09740000000000176,-0.9720920376849176,0.9524286407088969,-0.337983055861695
975,0.09750000000000177,-0.9720989376248349,0.9525148393365747,-0.33799565396096776
976,0.09760000000000177,-0.9721058342032106,0.9525761983824075,-0.338008243614949
977,0.09770000000000177,-0.9721127271402599,0.9526136522584535,-0.33802082484270757
978,0.09780000000000177,-0.972119616155474,0.9526281185662749,-0.3380333976633256
979,0.09790000000000178,-0.9721265009676302,0.9526204979638594,-0.3380459620959652
980,0.09800000000000178,-0.9721333812947996,0.9526177789359697,-0.3380585181598928
981,0.09810000000000178,-0.9721402568543566,0.9526626558981577,-0.33807106587448
982,0.09820000000000179,-0.9721471273629866,0.9526900760087708,-0.33808360525930065
983,0.09830000000000179,-0.972153992536696,0.9527006178956029,-0.33809613633412416
984,0.09840000000000179,-0.9721608520908196,0.9526948510891339,-0.33810865911895127
985,0.0985000000000018,-0.9721677057400302,0.9526733359604608,-0.33812117363406674
986,0.0986000000000018,-0.9721745531983463,0.9526366236660033,-0.33813367990004095
987,0.0987000000000018,-0.9721813941791415,0.9525852560989642,-0.3381461779377853
988,0.0988000000000018,-0.972188228395152,0.9525197658475151,-0.33815866776855236
989,0.0989000000000018,-0.9721950555584861,0.9524406761596663,-0.3381711494139986
990,0.09900000000000181,-0.9722018753806319,0.9523485009147674,-0.33818362289615017
991,0.09910000000000181,-0.9722086875724663,0.952243744601573,-0.3381960882374819
992,0.09920000000000181,-0.9722154918442625,0.9521269023027972,-0.3382085454608966
993,0.09930000000000182,-0.9722222879056992,0.9519984596860708,-0.33822099458975285
994,0.09940000000000182,-0.9722290754658686,0.951858893001199,-0.33823343564787556
995,0.09950000000000182,-0.9722358542332844,0.951708669083614,-0.33824586865958317
996,0.09960000000000183,-0.9722426239158906,0.9515482453639008,-0.3382582936496749
997,0.09970000000000183,-0.9722493842210688,0.951378069883269,-0.3382707106434422
998,0.09980000000000183,-0.9722561348556474,0.9511985813148288,-0.3382831196666834
999,0.09990000000000183,-0.9722628755259092,0.9510102089905312,-0.338295520745704
1000,0.10000000000000184,-0.9722696059375998,0.9508133729336113,-0.3383079139073003
1001,0.10010000000000184,-0.9722763257959348,0.9506084838963782,-0.33832029917878237
1002,0.10020000000000184,-0.9722830348056096,0.9503959434031796,-0.33833267658793253
1003,0.10030000000000185,-0.9722897326708053,0.9501761437983727,-0.3383450461630484
1004,0.10040000000000185,-0.9722964190951989,0.9499494682991166,-0.3383574079328894
1005,0.10050000000000185,-0.9723030937819694,0.9497162910528082,-0.3383697619266929
1006,0.10060000000000185,-0.9723097564338073,0.9494977902470695,-0.33838210817415043
1007,0.10070000000000186,-0.9723164067529215,0.9492739562355161,-0.3383944467053927
1008,0.10080000000000186,-0.9723230444410479,0.9490448425332143,-0.33840677755097
1009,0.10090000000000186,-0.9723296691994568,0.9488107476996952,-0.3384191007418672
1010,0.10100000000000187,-0.9723362807289619,0.9485719630984214,-0.33843141630943213
1011,0.10110000000000187,-0.9723428787299268,0.948328772959297,-0.3384437242853844
1012,0.10120000000000187,-0.9723494629022735,0.948099411507255,-0.33845602470181246
1013,0.10130000000000187,-0.9723560329454914,0.9480271163354319,-0.33846831759111257
1014,0.10140000000000188,-0.9723625885586432,0.9479545681565118,-0.3384806029859789
1015,0.10150000000000188,-0.9726021610686953,0.947881774902421,-0.33849288091939816
1016,0.10160000000000188,-0.9728807216967151,0.9478087444042707,-0.3385051514246121
1017,0.10170000000000189,-0.9731429271816682,0.9477354843931551,-0.33851741453507245
1018,0.10180000000000189,-0.9733880380067726,0.9476620025009487,-0.3385296702844632
1019,0.10190000000000189,-0.973615305100022,0.9475883062611009,-0.33854191870660977
1020,0.1020000000000019,-0.9738239701249498,0.9475144031094317,-0.338554159835514
1021,0.1021000000000019,-0.9740132657841828,0.9474403003849254,-0.33856639370530306
1022,0.1022000000000019,-0.9741824161356905,0.9473660053305235,-0.33857862035019576
1023,0.1023000000000019,-0.9743306369215942,0.9472915250939159,-0.3385908398044915
1024,0.1024000000000019,-0.9744571359093618,0.9472306855798887,-0.33860305210253305
1025,0.10250000000000191,-0.9745611132451678,0.9473049148040489,-0.338615257278702
1026,0.10260000000000191,-0.9746417618191564,0.9473628494711654,-0.33862745536737693
1027,0.10270000000000191,-0.9746982676423043,0.9474050246477022,-0.3386396464029102
1028,0.10280000000000192,-0.9747298102345329,0.9474319667620965,-0.33865183041963043
1029,0.10290000000000192,-0.9747355630236803,0.94744419356892,-0.3386640074517891
1030,0.10300000000000192,-0.9747146937548994,0.9474422141189869,-0.3386761775335501
1031,0.10310000000000193,-0.9746663649100115,0.9474265287352599,-0.33868834069900233
1032,0.10320000000000193,-0.9745897341363008,0.9476297433457975,-0.3387004969820905
1033,0.10330000000000193,-0.9744839546842057,0.9481030254288267,-0.3387126464166365
1034,0.10340000000000193,-0.9743481758533183,0.9485433187792391,-0.33872478903631
1035,0.10350000000000194,-0.9741815434460858,0.9489515213674241,-0.33873692487463686
1036,0.10360000000000194,-0.9739832002285629,0.9493285212150467,-0.33874905396492994
1037,0.10370000000000194,-0.9740087721868881,0.9496751961743002,-0.3387611763403508
1038,0.10380000000000195,-0.974105774128789,0.9499924137165722,-0.3387732920338474
1039,0.10390000000000195,-0.9741868404227687,0.950281030730433,-0.3387854010781717
1040,0.10400000000000195,-0.9742514983611625,0.9505418933288678,-0.33879750350586035
1041,0.10410000000000195,-0.9742992720405702,0.9507758366656909,-0.338809599349251
1042,0.10420000000000196,-0.9743296825283007,0.9509836847610958,-0.3388216886404338
1043,0.10430000000000196,-0.9743422480324294,0.951166250336309,-0.3388337714113149
1044,0.10440000000000196,-0.9743364840753229,0.9513243346573234,-0.3388458476935382
1045,0.10450000000000197,-0.9743119036704748,0.9514587273877063,-0.3388579175185547
1046,0.10460000000000197,-0.9742680175024883,0.9515702064504773,-0.3388699809175801
1047,0.10470000000000197,-0.9742043341100313,0.951659537899063,-0.3388820379216222
1048,0.10480000000000197,-0.9741203600715844,0.951727475797342,-0.3388940885614546
1049,0.10490000000000198,-0.9740156001937887,0.9517747621087941,-0.3389061328676668
1050,0.10500000000000198,-0.9738895577022013,0.9519184394835783,-0.3389181708706135
1051,0.10510000000000198,-0.9737417344342535,0.9521720612621375,-0.3389302026004824
1052,0.10520000000000199,-0.9735716310342065,0.952398263492313,-0.33894222808723995
1053,0.10530000000000199,-0.9733787471498904,0.9525978900874145,-0.3389542473606856
1054,0.10540000000000199,-0.9731625816310117,0.9527717734440865,-0.3389662604504375
1055,0.105500000000002,-0.9729226327288113,0.9529207342552574,-0.33897826738595804
1056,0.105600000000002,-0.9726583982968511,0.9530455813340006,-0.33899026819652955
1057,0.105700000000002,-0.9726265015432258,0.9531471114484777,-0.3390022629113172
1058,0.105800000000002,-0.9726321192679904,0.9532261091681157,-0.3390142515593193
1059,0.105900000000002,-0.9726377087097727,0.9532833467211517,-0.3390262341694327
1060,0.10600000000000201,-0.9726432695567441,0.9533195838636521,-0.3390382107704133
1061,0.10610000000000201,-0.9726488014970297,0.9533355677600904,-0.3390501813909349
1062,0.10620000000000202,-0.9726543042187152,0.9533320328755448,-0.33906214605955753
1063,0.10630000000000202,-0.9726597774098554,0.9533097008795454,-0.3390741048047637
1064,0.10640000000000202,-0.9726652207584817,0.9532692805615763,-0.33908605765496347
1065,0.10650000000000202,-0.9726706339526097,0.9532114677582104,-0.3390980046384833
1066,0.10660000000000203,-0.972676016680247,0.9531369452918197,-0.33910994578360937
1067,0.10670000000000203,-0.9726813686294004,0.9530463829207858,-0.33912188111857805
1068,0.10680000000000203,-0.9726866894880841,0.9529404373010963,-0.33913381067157017
1069,0.10690000000000204,-0.9726919789443264,0.9528197519591921,-0.33914573447074964
1070,0.10700000000000204,-0.9726972366861776,0.9526849572758995,-0.3391576525442506
1071,0.10710000000000204,-0.9727024624017169,0.9525366704812547,-0.3391695649201751
1072,0.10720000000000204,-0.9727076557790603,0.9525244308380852,-0.33918147162663
1073,0.10730000000000205,-0.9727128165063672,0.9526814275383741,-0.3391933726916989
1074,0.10740000000000205,-0.9727179442718477,0.9528206928647293,-0.3392052681434647
1075,0.10750000000000205,-0.9727230387637699,0.9529427062964684,-0.3392171580100118
1076,0.10760000000000206,-0.9727280996704665,0.9530479413396226,-0.3392290423194022
1077,0.10770000000000206,-0.9727331266803424,0.9531368654602668,-0.3392409210997429
1078,0.10780000000000206,-0.9727381194818807,0.9532099400220143,-0.33925279437911127
1079,0.10790000000000206,-0.9727430777636502,0.9532676202277024,-0.33926466218557577
1080,0.10800000000000207,-0.9727480012143119,0.9533103550652995,-0.33927652454724677
1081,0.10810000000000207,-0.9727528895226256,0.953338587258046,-0.33928838149219576
1082,0.10820000000000207,-0.9727577423774566,0.9533527532188465,-0.33930023304851203
1083,0.10830000000000208,-0.9727625594677821,0.9533532830089109,-0.3393120792442704
1084,0.10840000000000208,-0.9727673404826979,0.9533406003006454,-0.33932392010753754
1085,0.10850000000000208,-0.9727720851114245,0.9533151223447808,-0.3393357556663596
1086,0.10860000000000208,-0.9727767930433138,0.9532772599417193,-0.3393475859487531
1087,0.10870000000000209,-0.9727814639678548,0.9532274174170752,-0.33935941098273464
1088,0.10880000000000209,-0.9727860975746807,0.9531659926013752,-0.3393712307962553
1089,0.10890000000000209,-0.9727906935535742,0.9530933768138783,-0.339383045417229
1090,0.1090000000000021,-0.9727952515944739,0.9530099548504674,-0.3393948548735247
1091,0.1091000000000021,-0.9727997713874803,0.9529161049755579,-0.3394066591929474
1092,0.1092000000000021,-0.9728042526228621,0.9528121989179626,-0.33941845840322815
1093,0.1093000000000021,-0.9728086949910615,0.952698601870644,-0.3394302525320237
1094,0.1094000000000021,-0.9728130981827005,0.9525756724942811,-0.3394420416068973
1095,0.10950000000000211,-0.9728174618885865,0.9524437629245701,-0.33945382565530957
1096,0.10960000000000211,-0.9728217857997185,0.9523032187831745,-0.3394656047046138
1097,0.10970000000000212,-0.9728260696072921,0.9521543791922324,-0.3394773787820333
1098,0.10980000000000212,-0.9728303130027057,0.9519975767923292,-0.33948914791466783
1099,0.10990000000000212,-0.972861215942615,0.9518331377638316,-0.3395009121294626
1100,0.11000000000000212,-0.9730434535868041,0.9516613818514843,-0.33951267145321645
1101,0.11010000000000213,-0.9732088804960307,0.9514826223921581,-0.3395244259125536
1102,0.11020000000000213,-0.9733568726431011,0.9512971663456437,-0.33953617553391674
1103,0.11030000000000213,-0.9734867994453065,0.9511053143283741,-0.33954792034357234
1104,0.11040000000000214,-0.9735980239790648,0.950907360649966,-0.33955966036758495
1105,0.11050000000000214,-0.9736899032026259,0.9507035933524586,-0.33957139563179
1106,0.11060000000000214,-0.9737617881867974,0.9504942942521364,-0.3395831261618223
1107,0.11070000000000214,-0.9738130243536177,0.9502797389838143,-0.3395948519830798
1108,0.11080000000000215,-0.9738429517228895,0.950060197047468,-0.33960657312072345
1109,0.11090000000000215,-0.9738509051664513,0.9498359318570889,-0.3396182895996687
1110,0.11100000000000215,-0.9738362146700522,0.9496072007916464,-0.3396300014445598
1111,0.11110000000000216,-0.973798205602661,0.949374255248038,-0.3396417086797843
1112,0.11120000000000216,-0.9737361989930239,0.9491431085739054,-0.33965341132947696
1113,0.11130000000000216,-0.9736495118132548,0.9493453168050286,-0.3396651094174549
1114,0.11140000000000216,-0.9735374572692221,0.9495259068713228,-0.3396768029672943
1115,0.11150000000000217,-0.9733993450974736,0.9496855111311515,-0.3396884920022421
1116,0.11160000000000217,-0.9732344818684129,0.9498247533891196,-0.33970017654527673
1117,0.11170000000000217,-0.9731436770367153,0.9499442488176217,-0.33971185661907766
1118,0.11180000000000218,-0.9731631136829888,0.9500446038842911,-0.3397235322459999
1119,0.11190000000000218,-0.973181567578788,0.9501264162851989,-0.3397352034481275
1120,0.11200000000000218,-0.9731990360277623,0.9501902748836547,-0.33974687024721273
1121,0.11210000000000218,-0.9732155163671751,0.9502367596544757,-0.33975853266471595
1122,0.11220000000000219,-0.9732310059678053,0.9502664416335943,-0.33977019072179293
1123,0.11230000000000219,-0.973245502233847,0.9502798828728819,-0.33978184443927967
1124,0.11240000000000219,-0.9732590026028062,0.9502776364000777,-0.33979349383772356
1125,0.1125000000000022,-0.9732715045453977,0.9502602461837166,-0.3398051389373694
1126,0.1126000000000022,-0.97328300556544,0.9502282471029567,-0.339816779758153
1127,0.1127000000000022,-0.9732935031997494,0.9501821649222174,-0.33982841631973165
1128,0.1128000000000022,-0.9733029950180317,0.9501809112130416,-0.33984004864146133
1129,0.1129000000000022,-0.9733114786227743,0.9505501735614676,-0.3398516767424172
1130,0.11300000000000221,-0.9733189516491368,0.9508920178209151,-0.33986330064140274
1131,0.11310000000000221,-0.9733254117648398,0.9512071629463511,-0.33987492035694916
1132,0.11320000000000222,-0.973330856670054,0.9514963202531251,-0.3398865359073164
1133,0.11330000000000222,-0.9733352840972885,0.951760193258107,-0.33989814731051393
1134,0.11340000000000222,-0.973338691811277,0.9519994775265246,-0.33990975458431466
1135,0.11350000000000222,-0.9733410776088648,0.9522148605246044,-0.3399213577462355
1136,0.11360000000000223,-0.9734076246192156,0.9524070214781226,-0.33993295681358093
1137,0.11370000000000223,-0.9735283424841112,0.9525766312369723,-0.3399445518034381
1138,0.11380000000000223,-0.973637454446597,0.9527243521458537,-0.339956142732682
1139,0.11390000000000224,-0.9737346348837284,0.9528508379211948,-0.33996772961799926
1140,0.11400000000000224,-0.9738195557973901,0.9529567335344024,-0.33997931247589613
1141,0.11410000000000224,-0.9738918868976926,0.953042675101541,-0.33999089132269394
1142,0.11420000000000224,-0.9739512956886215,0.9531092897795337,-0.34000246617457985
1143,0.11430000000000225,-0.973997447555903,0.9531571956689652,-0.34001403704757227
1144,0.11440000000000225,-0.9740300058570313,0.9531870017235657,-0.3400256039575725
1145,0.11450000000000225,-0.9740486320134089,0.9531993076664411,-0.3400371669203605
1146,0.11460000000000226,-0.9740529856045439,0.9531947039131046,-0.340048725951599
1147,0.11470000000000226,-0.9740427244642348,0.9531737715013551,-0.34006028106687414
1148,0.11480000000000226,-0.9740175047786819,0.9531370820280339,-0.34007183228168636
1149,0.11490000000000226,-0.9739769811864475,0.9530851975926812,-0.340083379611471
1150,0.11500000000000227,-0.9739208068801901,0.9530186707480937,-0.34009492307160394
1151,0.11510000000000227,-0.97384863371009,0.9529380444577841,-0.3401064626774315
1152,0.11520000000000227,-0.9737601122888796,0.9528438520603132,-0.34011799844427715
1153,0.11530000000000228,-0.9736548920983898,0.9527366172404649,-0.34012953038743765
1154,0.11540000000000228,-0.9735326215975185,0.952616854007211,-0.34014105852222276
1155,0.11550000000000228,-0.9733929483315232,0.9524850666784063,-0.3401525828639538
1156,0.11560000000000228,-0.9732355190425401,0.9523417498721323,-0.34016410342797376
1157,0.11570000000000229,-0.9731309596758339,0.9521873885046027,-0.3401756202296602
1158,0.11580000000000229,-0.9731093054339677,0.9520224577945244,-0.34018713328445777
1159,0.11590000000000229,-0.9730865857272747,0.951847423273798,-0.34019864260784544
1160,0.1160000000000023,-0.9730627991166357,0.9516627408044293,-0.3402101482153992
1161,0.1161000000000023,-0.9730379441918554,0.9514688566015113,-0.3402216501227664
1162,0.1162000000000023,-0.9730120195715275,0.9512662072621257,-0.34023314834568436
1163,0.1163000000000023,-0.973004892423255,0.9511249306389801,-0.34024464290001377
1164,0.11640000000000231,-0.9730058011784481,0.951342660392595,-0.34025613380169634
1165,0.11650000000000231,-0.973006649594601,0.9515455486070259,-0.34026762106682085
1166,0.11660000000000231,-0.9730074373899458,0.9517311335740584,-0.3402791047115929
1167,0.11670000000000232,-0.9730081642833127,0.9518998408057576,-0.3402905847523648
1168,0.11680000000000232,-0.9730088299941374,0.9520520911605481,-0.3403020612056254
1169,0.11690000000000232,-0.9730094342424663,0.9521883007891981,-0.3403135340880289
1170,0.11700000000000232,-0.9730099767489632,0.9523088810832097,-0.3403250034163741
1171,0.11710000000000233,-0.9730104572349156,0.9524142386256315,-0.34033646920761923
1172,0.11720000000000233,-0.9730108754222407,0.9525047751443122,-0.3403479314789174
1173,0.11730000000000233,-0.9730112310334919,0.9525808874676107,-0.3403593902475737
1174,0.11740000000000234,-0.9730115237918645,0.9526429674825787,-0.3403708455310697
1175,0.11750000000000234,-0.9730117534212029,0.9526914020956325,-0.340382297347069
1176,0.11760000000000234,-0.9730119196460062,0.9527265731957244,-0.34039374571343933
1177,0.11770000000000234,-0.973012022191434,0.9527490855157061,-0.34040519064820773
1178,0.11780000000000235,-0.9730120607833143,0.9529024906950303,-0.34041663216960066
1179,0.11790000000000235,-0.9730120351481478,0.9530413258671304,-0.3404280702960305
1180,0.11800000000000235,-0.9730119450131162,0.9531659384221504,-0.340439505046108
1181,0.11810000000000236,-0.973011790106087,0.9532766719998337,-0.3404509364386093
1182,0.11820000000000236,-0.9730115701556205,0.9533738664498437,-0.3404623644925288
1183,0.11830000000000236,-0.9730112848909763,0.9534578577939362,-0.34047378922703014
1184,0.11840000000000236,-0.9730109340421195,0.953528978190015,-0.3404852106614615
1185,0.11850000000000237,-0.973010517339727,0.9535875558980988,-0.3404966288153804
1186,0.11860000000000237,-0.9730100345151944,0.9536339152482246,-0.3405080437084884
1187,0.11870000000000237,-0.973009485300642,0.9536683766103137,-0.34051945536069983
1188,0.11880000000000238,-0.9730088694289216,0.9536912563660184,-0.34053086379208103
1189,0.11890000000000238,-0.9730081866336229,0.9537028668825689,-0.34054226902288276
1190,0.11900000000000238,-0.97300743664908,0.9537035164886338,-0.3405536710735388
1191,0.11910000000000238,-0.9730877211487023,0.9536935094522088,-0.34056506996461466
1192,0.11920000000000239,-0.9732910682779286,0.9536731459605374,-0.3405764657168525
1193,0.11930000000000239,-0.9734804466717104,0.9536427221020737,-0.3405878583511495
1194,0.1194000000000024,-0.9736553390439834,0.9536025298504852,-0.3405992478885529
1195,0.1195000000000024,-0.9738152224460949,0.9535528570506973,-0.34061063435025857
1196,0.1196000000000024,-0.9739595684243308,0.9534939874069716,-0.3406220177575866
1197,0.1197000000000024,-0.974087843183617,0.9534262004730124,-0.34063339813199756
1198,0.1198000000000024,-0.9741995077573344,0.9533497716440886,-0.34064477549507866
1199,0.11990000000000241,-0.9742940181831746,0.9532649721511557,-0.3406561498685458
1200,0.12000000000000241,-0.9743708256849385,0.953172069056962,-0.3406675212742027
1201,0.12010000000000241,-0.9744293768601716,0.9530713252541145,-0.3406788897339925
1202,0.12020000000000242,-0.974469113873509,0.9529629994650846,-0.3406902552699366
1203,0.12030000000000242,-0.974489474655586,0.9528473462441225,-0.3407016179041715
1204,0.12040000000000242,-0.9744898931073579,0.9527246159810534,-0.3407129776588923
1205,0.12050000000000242,-0.9744697993096514,0.9525950549069201,-0.3407243345563993
1206,0.12060000000000243,-0.9744286197377597,0.9524589051014407,-0.3407356886190608
1207,0.12070000000000243,-0.9743657774808733,0.9523164045022393,-0.3407470398693065
1208,0.12080000000000243,-0.9742806924661293,0.952167786915814,-0.34075838832963423
1209,0.12090000000000244,-0.9741727816870432,0.9520132820301976,-0.340769734022605
1210,0.12100000000000244,-0.9740414594360799,0.9518531154292679,-0.340781076970797
1211,0.12110000000000244,-0.9738861375411021,0.9516875086086636,-0.34079241719686487
1212,0.12120000000000244,-0.973706225605431,0.9515166789932562,-0.340803754723475
1213,0.12130000000000245,-0.9735011312512382,0.9513408399561315,-0.34081508957333684
1214,0.12140000000000245,-0.9732702603659825,0.9511602008390286,-0.340826421769168
1215,0.12150000000000245,-0.9730130173515976,0.9509749669741896,-0.3408377513337205
1216,0.12160000000000246,-0.9729635019519278,0.9509497192210129,-0.3408490782897382
1217,0.12170000000000246,-0.9729608403430083,0.9511657598067113,-0.34086040265998196
1218,0.12180000000000246,-0.972958104436332,0.9513611777058038,-0.34087172446720254
1219,0.12190000000000246,-0.9729552939908492,0.9515365251008623,-0.34088304373415873
1220,0.12200000000000247,-0.9729524087664688,0.9516923478556306,-0.340894360483575
1221,0.12210000000000247,-0.9729494485240651,0.9518291854222841,-0.3409056747381776
1222,0.12220000000000247,-0.9729464130254858,0.9519475707526242,-0.3409169865206491
1223,0.12230000000000248,-0.972943302033559,0.9520480302132355,-0.34092829585366513
1224,0.12240000000000248,-0.9729401153121009,0.9521310835046336,-0.34093960275985735
1225,0.12250000000000248,-0.9729368526259233,0.9521972435844368,-0.3409509072618142
1226,0.12260000000000248,-0.9729335137408407,0.9522470165945925,-0.3409622093820953
1227,0.12270000000000249,-0.9729300984236776,0.9522809017926922,-0.34097350914318475
1228,0.12280000000000249,-0.9729266064422765,0.9524470248650261,-0.34098480656754376
1229,0.1229000000000025,-0.9729230375655044,0.9526601602271204,-0.34099610167756683
1230,0.1230000000000025,-0.9729193915632607,0.9528522190058386,-0.3410073944955668
1231,0.1231000000000025,-0.9729156682064839,0.9530237673209293,-0.3410186850438169
1232,0.1232000000000025,-0.9729118672671591,0.9531753648733255,-0.3410299733445086
1233,0.1233000000000025,-0.9729079885183246,0.9533075648342069,-0.3410412594197531
1234,0.12340000000000251,-0.9729040317340805,0.9534209137389076,-0.3410525432915911
1235,0.12350000000000251,-0.9728999966895931,0.9535159513857755,-0.3410638249819674
1236,0.12360000000000251,-0.9728958831611048,0.9535932107400731,-0.3410751045127516
1237,0.12370000000000252,-0.9728916909259383,0.9536532178430067,-0.3410863819057159
1238,0.12380000000000252,-0.9728874197625055,0.9536964917259642,-0.341097657182522
1239,0.12390000000000252,-0.9728830694503128,0.9537235443300258,-0.34110893036476453
1240,0.12400000000000252,-0.9728786397699687,0.9537348804308101,-0.34112020147389843
1241,0.12410000000000253,-0.9728741305031898,0.9537309975687025,-0.3411314705312951
1242,0.12420000000000253,-0.9728695414328083,0.9537123859845035,-0.3411427375581892
1243,0.12430000000000253,-0.9728648723427767,0.9536795285605258,-0.34115400257572004
1244,0.12440000000000254,-0.972860123018176,0.9536329007671543,-0.34116526560489563
1245,0.12450000000000254,-0.9728930011247751,0.9535729706148731,-0.341176526666605
1246,0.12460000000000254,-0.9729731945550693,0.9535001986117545,-0.34118778578159487
1247,0.12470000000000254,-0.9730644125375129,0.9534150377263891,-0.3411990429704846
1248,0.12480000000000255,-0.9731530078099793,0.9533179333562276,-0.34121029825376414
1249,0.12490000000000255,-0.9732322067537734,0.9532093233012933,-0.3412215516517733
1250,0.12500000000000255,-0.973301782833588,0.9530896377432123,-0.34123280318470633
1251,0.12510000000000254,-0.9733615080747873,0.9529592992294981,-0.3412440528726022
1252,0.12520000000000253,-0.9734111531053405,0.9528187226630169,-0.3412553007353624
1253,0.12530000000000252,-0.9734504871986954,0.952668315296549,-0.34126654679271606
1254,0.1254000000000025,-0.9734792783175733,0.9525084767323538,-0.34127779106422473
1255,0.1255000000000025,-0.9734972931586718,0.952339598926635,-0.3412890335692988
1256,0.1256000000000025,-0.9735042971982575,0.9521620661987958,-0.34130027432717996
1257,0.12570000000000248,-0.973500054738624,0.9519762552453634,-0.341311513356911
1258,0.12580000000000247,-0.9734843289554005,0.9517825351584577,-0.34132275067738077
1259,0.12590000000000245,-0.9734568819456801,0.9516874610033524,-0.341333986307288
1260,0.12600000000000244,-0.9734174747769513,0.9517285751096326,-0.3413452202651466
1261,0.12610000000000243,-0.9733658675367989,0.951768850067519,-0.3413564525692759
1262,0.12620000000000242,-0.973301819383352,0.9518082931203221,-0.34136768323779976
1263,0.1263000000000024,-0.9732250885964491,0.9518469114560256,-0.3413789122886643
1264,0.1264000000000024,-0.9731354326294881,0.9518847122076174,-0.34139013973960003
1265,0.1265000000000024,-0.9730326081619345,0.9519217024534208,-0.34140136560812745
1266,0.12660000000000238,-0.9729163711524512,0.9519578892174242,-0.3414125899115781
1267,0.12670000000000237,-0.97278647689262,0.9519932794696085,-0.3414238126670655
1268,0.12680000000000236,-0.9727215304482097,0.9520278801262744,-0.34143503389149954
1269,0.12690000000000234,-0.9727147088306265,0.9520616980503664,-0.3414462536015641
1270,0.12700000000000233,-0.9727078018054982,0.9520947400517982,-0.3414574718137325
1271,0.12710000000000232,-0.9727008091904984,0.952127012887773,-0.3414686885442623
1272,0.1272000000000023,-0.9726937308045791,0.952158523263107,-0.3414799038091833
1273,0.1273000000000023,-0.9726865664679761,0.9521892778305469,-0.34149111762431333
1274,0.1274000000000023,-0.9726793160022147,0.9522192831910897,-0.34150233000522795
1275,0.12750000000000228,-0.9726719792301125,0.9522485458942992,-0.34151354096731007
1276,0.12760000000000227,-0.9726645559757869,0.9522770724386216,-0.3415247505256849
1277,0.12770000000000226,-0.9726570460646579,0.9523048692717007,-0.34153595869527376
1278,0.12780000000000225,-0.9726494493234539,0.9523319427906903,-0.3415471654907546
1279,0.12790000000000223,-0.9726417655802166,0.9523582993425672,-0.3415583709265965
1280,0.12800000000000222,-0.9726339946643059,0.9523839452244408,-0.34156957501702717
1281,0.1281000000000022,-0.9726261364064053,0.9524088866838638,-0.3415807777760609
1282,0.1282000000000022,-0.9726181906385262,0.9524331299191402,-0.341591979217482
1283,0.1283000000000022,-0.9726876773183475,0.9524566810796329,-0.34160317935485385
1284,0.12840000000000218,-0.9728558221553484,0.9524795462660691,-0.3416143782015136
1285,0.12850000000000217,-0.9730109846439591,0.9525017315308469,-0.34162557577058933
1286,0.12860000000000216,-0.973152724753938,0.9525232428783384,-0.3416367720749804
1287,0.12870000000000215,-0.9732805978771284,0.9525993376747933,-0.3416479671273825
1288,0.12880000000000214,-0.973394154934668,0.9527407040979063,-0.3416591609402739
1289,0.12890000000000212,-0.9734929424884031,0.9528688174207586,-0.3416703535259301
1290,0.1290000000000021,-0.9735765028565102,0.9529839799551636,-0.34168154489641334
1291,0.1291000000000021,-0.9736443742333116,0.9530864908830546,-0.341692735063588
1292,0.1292000000000021,-0.9736960908132726,0.9531766462292076,-0.34170392403913197
1293,0.12930000000000208,-0.9737311829191468,0.9532547388353094,-0.3417151118345285
1294,0.12940000000000207,-0.9737491771342374,0.9533210583353756,-0.3417262984610642
1295,0.12950000000000206,-0.9737495964387222,0.9533758911325175,-0.3417374839298563
1296,0.12960000000000205,-0.9737319603499917,0.9534195203770595,-0.34174866825184325
1297,0.12970000000000204,-0.9736957850669276,0.9534576393534577,-0.34175985143780147
1298,0.12980000000000202,-0.9736405836180492,0.9535382716821786,-0.34177103349833055
1299,0.129900000000002,-0.9735658660134395,0.9536085492266274,-0.3417822144438793
1300,0.130000000000002,-0.9734711394003551,0.9536687034331405,-0.34179339428475153
1301,0.130100000000002,-0.973355908222415,0.9537189633220224,-0.34180457303111045
1302,0.13020000000000198,-0.9732196743822519,0.9537595554723534,-0.34181575069297265
1303,0.13030000000000197,-0.9730619374075044,0.9537907040077169,-0.3418269272802385
1304,0.13040000000000196,-0.9728821946200161,0.9538126305828499,-0.3418381028026828
1305,0.13050000000000195,-0.972679941308101,0.9538255543712183,-0.3418492772699772
1306,0.13060000000000194,-0.972454670901727,0.95382969205352,-0.34186045069167503
1307,0.13070000000000193,-0.9723906421654025,0.953825257807116,-0.34187162307725216
1308,0.13080000000000191,-0.9723803666543803,0.9538124632963895,-0.3418827944360797
1309,0.1309000000000019,-0.9723699996199558,0.9537915176640305,-0.3418939647774662
1310,0.1310000000000019,-0.972359540933643,0.9537626275232469,-0.34190513411064843
1311,0.13110000000000188,-0.9723489904684591,0.9537259969508957,-0.34191630244479787
1312,0.13120000000000187,-0.9723383480989317,0.9536818274815306,-0.3419274697890333
1313,0.13130000000000186,-0.9723276137011054,0.9536303181023645,-0.3419386361524393
1314,0.13140000000000185,-0.9723167871525498,0.9535716652491355,-0.34194980154406257
1315,0.13150000000000184,-0.9723058683323657,0.9535060628028723,-0.34196096597293024
1316,0.13160000000000183,-0.9722948571211927,0.9534337020875524,-0.34197212944804595
1317,0.13170000000000182,-0.9722837534012164,0.9533547718686394,-0.34198329197842325
1318,0.1318000000000018,-0.9722725570561758,0.9532694583524943,-0.34199445357305835
1319,0.1319000000000018,-0.97226126797137,0.9531779451866472,-0.34200561424098586
1320,0.13200000000000178,-0.9722498860336659,0.9530804134609189,-0.34201677399122976
1321,0.13210000000000177,-0.9722384111315056,0.9529770417093778,-0.34202793283287497
1322,0.13220000000000176,-0.972226843154913,0.9528957212220129,-0.34203909077503203
1323,0.13230000000000175,-0.9722151819955022,0.9528961069244943,-0.3420502478268512
1324,0.13240000000000174,-0.9722034275464834,0.9528960142061957,-0.3420614039975568
1325,0.13250000000000173,-0.9721915797026716,0.952895447426868,-0.34207255929641905
1326,0.13260000000000172,-0.9721796383604928,0.9528944109097559,-0.342083713732795
1327,0.1327000000000017,-0.972167603417992,0.9530152659684415,-0.34209486731611105
1328,0.1328000000000017,-0.9721554747748401,0.953126759766251,-0.342106020055893
1329,0.13290000000000168,-0.9721432523323409,0.9532217608870207,-0.34211717196174724
1330,0.13300000000000167,-0.972130935993439,0.9533007173113427,-0.3421283230433871
1331,0.13310000000000166,-0.9721185256627265,0.9533640717214816,-0.3421394733106514
1332,0.13320000000000165,-0.9721060212464505,0.9534122614370132,-0.34215062277346175
1333,0.13330000000000164,-0.9720934226525199,0.9534457183537154,-0.34216177144188475
1334,0.13340000000000163,-0.9720807297905122,0.9534648688857598,-0.34217291932610616
1335,0.13350000000000162,-0.9720679425716818,0.95347013391124,-0.342184066436451
1336,0.1336000000000016,-0.9720550609089659,0.9534619287210742,-0.34219521278337683
1337,0.1337000000000016,-0.9720420847169916,0.9534406629713098,-0.34220635837747304
1338,0.13380000000000158,-0.9720290139120837,0.9534067406388582,-0.34221750322949496
1339,0.13390000000000157,-0.9720158484122704,0.953360559980677,-0.3422286473503349
1340,0.13400000000000156,-0.972002588137291,0.9533025134964143,-0.34223979075104666
1341,0.13410000000000155,-0.9719892330086027,0.9532329878945249,-0.3422509334428356
1342,0.13420000000000154,-0.9719757829493869,0.953152364061859,-0.342262075437065
1343,0.13430000000000153,-0.9719622378845563,0.9530610170367203,-0.34227321674526895
1344,0.13440000000000152,-0.9719485977407613,0.9529593159853849,-0.3422843573791405
1345,0.1345000000000015,-0.9719348624463969,0.9528476241820641,-0.34229549735053777
1346,0.1346000000000015,-0.971921031931609,0.9527813816708892,-0.3423066366714784
1347,0.13470000000000149,-0.9719071061283012,0.9527714175445262,-0.34231777535416746
1348,0.13480000000000147,-0.9718930849701412,0.9527610700992409,-0.3423289134109535
1349,0.13490000000000146,-0.9718789683925668,0.9527503428921409,-0.34234005085436753
1350,0.13500000000000145,-0.9718647563327932,0.9527392394501045,-0.3423511876970945
1351,0.13510000000000144,-0.9718504487298183,0.9527277632700276,-0.3423623239519928
1352,0.13520000000000143,-0.9718360455244299,0.9527159178190665,-0.342373459632078
1353,0.13530000000000142,-0.971821546659211,0.952703706534881,-0.3423845947505461
1354,0.1354000000000014,-0.9718069520785473,0.9526911328258758,-0.3423957293207164
1355,0.1355000000000014,-0.9717922617286318,0.9526782000714391,-0.3424068633560921
1356,0.13560000000000139,-0.9717774755574722,0.9526649116221811,-0.342417996870316
1357,0.13570000000000138,-0.9717625935148965,0.9526512708001696,-0.34242912987719176
1358,0.13580000000000136,-0.9717476155525591,0.9526372808991646,-0.34244026239065345
1359,0.13590000000000135,-0.9717715021989285,0.9526229451848508,-0.3424513944247812
1360,0.13600000000000134,-0.9718941481317293,0.9526082668950692,-0.3424625259937995
1361,0.13610000000000133,-0.97201055550871,0.9525932492400454,-0.34247365711204647
1362,0.13620000000000132,-0.9721205719087083,0.9525778954026181,-0.34248478779400054
1363,0.1363000000000013,-0.9722240437299401,0.9525622085384635,-0.3424959180542558
1364,0.1364000000000013,-0.9723208162082523,0.9525461917763204,-0.3425070479075117
1365,0.1365000000000013,-0.972410733435942,0.9525298482182117,-0.3425181773685803
1366,0.13660000000000128,-0.972533070645328,0.9525131809396645,-0.34252930645238416
1367,0.13670000000000126,-0.9726647187568777,0.9524961929899284,-0.3425404351739171
1368,0.13680000000000125,-0.9727883056945125,0.9524788873921923,-0.34255156354827715
1369,0.13690000000000124,-0.9729036169236586,0.952461267143799,-0.34256269159063724
1370,0.13700000000000123,-0.9730104361877604,0.9524433352164574,-0.34257381931623637
1371,0.13710000000000122,-0.9731085455423306,0.9524250945564536,-0.3425849467403897
1372,0.1372000000000012,-0.9731977253898767,0.95240654808486,-0.3425960738784418
1373,0.1373000000000012,-0.9732777545156927,0.952387698697742,-0.3426072007458272
1374,0.1374000000000012,-0.9733484101245043,0.952368549266363,-0.3426183273579813
1375,0.13750000000000118,-0.9734094678779542,0.952349102637388,-0.34262945373038006
1376,0.13760000000000117,-0.9734607019329097,0.9523293616330841,-0.3426405798785424
1377,0.13770000000000115,-0.9735018849805798,0.9523093290515203,-0.34265170581798304
1378,0.13780000000000114,-0.9735327882864239,0.9522890076667646,-0.34266283156421445
1379,0.13790000000000113,-0.973553181730833,0.9522684002290795,-0.3426739571327812
1380,0.13800000000000112,-0.9735628338505657,0.9522475094651158,-0.34268508253917807
1381,0.1381000000000011,-0.9735615118809194,0.9522263380781034,-0.3426962077989006
1382,0.1382000000000011,-0.9735489817986145,0.9522048887480419,-0.3427073329274183
1383,0.1383000000000011,-0.9735250083653725,0.9521831641318876,-0.342718457940163
1384,0.13840000000000108,-0.973489355172164,0.9521611668637403,-0.3427295828525132
1385,0.13850000000000107,-0.973441784684104,0.9521388995550262,-0.3427407076798074
1386,0.13860000000000106,-0.9733820582859729,0.9521163647946812,-0.3427518324373132
1387,0.13870000000000104,-0.9733099363283353,0.9520935651493302,-0.34276295714023974
1388,0.13880000000000103,-0.9733853582221639,0.9520705031634662,-0.34277408180370833
1389,0.13890000000000102,-0.9735483062504385,0.9520471813596267,-0.3427852064427681
1390,0.139000000000001,-0.9736992011323186,0.9520236022385691,-0.34279633107236684
1391,0.139100000000001,-0.9738376471420613,0.9519997682794427,-0.34280745570737126
1392,0.139200000000001,-0.9739632444453237,0.9519756819399611,-0.3428185803625282
1393,0.13930000000000098,-0.9740755891923828,0.9519513456565711,-0.3428297050524682
1394,0.13940000000000097,-0.9741742736150373,0.9519267618446212,-0.34284082979172326
1395,0.13950000000000096,-0.974258886127157,0.9519019328985273,-0.34285195459468687
1396,0.13960000000000095,-0.9743290114288474,0.9518768611919377,-0.34286307947562794
1397,0.13970000000000093,-0.9743842306141788,0.9518515490778953,-0.3428742044486777
1398,0.13980000000000092,-0.9744241212824305,0.9518259988889997,-0.34288532952782824
1399,0.1399000000000009,-0.9744482576527869,0.951800212937567,-0.3428964547269252
1400,0.1400000000000009,-0.9744562106824144,0.9517741935157872,-0.3429075800596696
1401,0.1401000000000009,-0.974447548187844,0.9517479428958819,-0.3429187055395991
1402,0.14020000000000088,-0.9744218349695712,0.9517214633302589,-0.342929831180102
1403,0.14030000000000087,-0.9743786329397837,0.951694757051666,-0.3429409569944137
1404,0.14040000000000086,-0.974317501253111,0.9516695929132017,-0.34295208299557944
1405,0.14050000000000085,-0.9742379964402946,0.951651190537585,-0.3429632091964961
1406,0.14060000000000084,-0.9741396725446576,0.9516242241487811,-0.342974335609894
1407,0.14070000000000082,-0.9740220812612582,0.9515889248782567,-0.34298546224832294
1408,0.1408000000000008,-0.9738847720785961,0.9515579017532335,-0.3429965891241726
1409,0.1409000000000008,-0.9737272924227405,0.9515298810026105,-0.34300771624963955
1410,0.1410000000000008,-0.9735491878037408,0.9516897616771272,-0.34301884363676155
1411,0.14110000000000078,-0.9733500019641785,0.9519070698479426,-0.34302997129740526
1412,0.14120000000000077,-0.9731292770297119,0.9521116778873021,-0.34304109924325393
1413,0.14130000000000076,-0.9728865536614614,0.952303823108245,-0.3430522274858139
1414,0.14140000000000075,-0.9726213712100867,0.9524837410198792,-0.34306335603642985
1415,0.14150000000000074,-0.9723332678713943,0.9526516653005079,-0.3430744849062616
1416,0.14160000000000073,-0.9720217808433189,0.9528078277715594,-0.343085614106306
1417,0.14170000000000071,-0.9716864464841216,0.9529524583723329,-0.34309674364739495
1418,0.1418000000000007,-0.9713268004716424,0.9530857851355692,-0.3431078735401789
1419,0.1419000000000007,-0.9709423779634478,0.9532080341638567,-0.3431190037951644
1420,0.14200000000000068,-0.9706309257016473,0.953319429606879,-0.34313013442269047
1421,0.14210000000000067,-0.9706098913551866,0.9534201936395135,-0.34314126543292117
1422,0.14220000000000066,-0.9705887620616381,0.9535105464407878,-0.34315239683589743
1423,0.14230000000000065,-0.9705675379036597,0.9535907061736996,-0.3431635286414753
1424,0.14240000000000064,-0.9705462189660804,0.9536608889659045,-0.34317466085939347
1425,0.14250000000000063,-0.9705248053359028,0.9537213088912784,-0.3431857934992363
1426,0.14260000000000062,-0.9705032971023043,0.9537721779523555,-0.34319692657045364
1427,0.1427000000000006,-0.9704816943566394,0.953813706063645,-0.3432080600823582
1428,0.1428000000000006,-0.9704599971924412,0.9538461010358303,-0.34321919404413126
1429,0.14290000000000058,-0.9704382057054219,0.9538695685608473,-0.34323032846484225
1430,0.14300000000000057,-0.9704163199934752,0.9538843121978444,-0.3432414633534351
1431,0.14310000000000056,-0.970394340156676,0.9538905333600234,-0.34325259871875524
1432,0.14320000000000055,-0.9703722662972813,0.9538884313023551,-0.34326373456953113
1433,0.14330000000000054,-0.9703500985197315,0.9538782031101718,-0.3432748709143799
1434,0.14340000000000053,-0.9703278369306504,0.9538600436886272,-0.3432860077618455
1435,0.14350000000000052,-0.9703054816388443,0.9538341457530225,-0.34329714512037485
1436,0.1436000000000005,-0.9702830327553035,0.9538006998199912,-0.3433082829983233
1437,0.1437000000000005,-0.9702604903932011,0.9537770103180212,-0.3433194214039961
1438,0.14380000000000048,-0.9702378546678928,0.9538110974594265,-0.3433305603455978
1439,0.14390000000000047,-0.9702151256969167,0.95383177411234,-0.3433416998312751
1440,0.14400000000000046,-0.9701923035999919,0.9538394154142255,-0.34335283986913406
1441,0.14410000000000045,-0.9701693884990181,0.953834391915002,-0.3433639804672132
1442,0.14420000000000044,-0.970146380518075,0.9538170695264887,-0.34337512163350686
1443,0.14430000000000043,-0.9701232797834196,0.9537878094749118,-0.3433862633759672
1444,0.14440000000000042,-0.9701000864234867,0.9537469682564996,-0.34339740570252747
1445,0.1445000000000004,-0.9700768005688862,0.9536948975961828,-0.3434085486210667
1446,0.1446000000000004,-0.970053422352402,0.9536319444094108,-0.34341969213946505
1447,0.14470000000000038,-0.9700299519089904,0.9535584507670924,-0.34343083626556964
1448,0.14480000000000037,-0.9700063893757787,0.9534747538636579,-0.34344198100722184
1449,0.14490000000000036,-0.9699827348920617,0.9533811859882381,-0.3434531263722559
1450,0.14500000000000035,-0.9699589885993022,0.9532780744989503,-0.3434642723684979
1451,0.14510000000000034,-0.9699351506411271,0.9531657418002696,-0.3434754190037812
1452,0.14520000000000033,-0.9699112211633263,0.9530445053234649,-0.3434865662859573
1453,0.14530000000000032,-0.96988720031385,0.9529146775100711,-0.34349771422288355
1454,0.1454000000000003,-0.9698630882428072,0.9527765657983622,-0.34350886282242443
1455,0.1455000000000003,-0.9698388851024626,0.952630472612785,-0.34352001209247235
1456,0.14560000000000028,-0.9698145910472356,0.9524766953563116,-0.3435311620409524
1457,0.14570000000000027,-0.9697902062336969,0.9523155264056608,-0.3435423126757973
1458,0.14580000000000026,-0.9697657308205675,0.9521472531093316,-0.3435534640050133
1459,0.14590000000000025,-0.9697411649687149,0.9519721577883976,-0.3435646160365776
1460,0.14600000000000024,-0.9697165088411529,0.951790517739994,-0.3435757687785689
1461,0.14610000000000023,-0.969691762603038,0.9516026052434365,-0.3435869222390681
1462,0.14620000000000022,-0.9696669264216679,0.951408687568901,-0.3435980764262209
1463,0.1463000000000002,-0.9696420004664792,0.9512565936601083,-0.3436092313481957
1464,0.1464000000000002,-0.969616984909046,0.9511079949039348,-0.3436203870132412
1465,0.14650000000000019,-0.9695918799230775,0.9509564335012167,-0.3436315434296183
1466,0.14660000000000017,-0.9695666856844162,0.9508020114160955,-0.34364270060566726
1467,0.14670000000000016,-0.9695414023710368,0.9506448290936749,-0.3436538585497697
1468,0.14680000000000015,-0.969516030163044,0.9504849854673775,-0.3436650172703635
1469,0.14690000000000014,-0.9696102789679163,0.9503225779665664,-0.34367617677594153
1470,0.14700000000000013,-0.9697496062538737,0.9501577025244152,-0.3436873370750397
1471,0.14710000000000012,-0.9698815541261779,0.9499904535860181,-0.3436984981762631
1472,0.1472000000000001,-0.9700059091454485,0.9498581332989631,-0.34370966008827925
1473,0.1473000000000001,-0.9701224557631064,0.9498563874790971,-0.3437208228197867
1474,0.1474000000000001,-0.9702309763476182,0.9498545945792427,-0.343731986379554
1475,0.14750000000000008,-0.9703312512117125,0.9498527547912282,-0.34374315077640444
1476,0.14760000000000006,-0.9704230586405769,0.9498508683072673,-0.3437543160192163
1477,0.14770000000000005,-0.9706697530216563,0.949848935319951,-0.3437654821169155
1478,0.14780000000000004,-0.9709173069312476,0.9498469560222422,-0.34377664907848793
1479,0.14790000000000003,-0.9711571635030535,0.9498449306074687,-0.34378781691296134
1480,0.14800000000000002,-0.9713890106354267,0.9498428592693159,-0.34379898562942596
1481,0.1481,-0.9716125319395058,0.9498407422018209,-0.34381015523701103
1482,0.1482,-0.9718274067751183,0.9498385795993652,-0.3438213257448878
1483,0.1483,-0.972033310289161,0.9498363716566686,-0.34383249716228703
1484,0.14839999999999998,-0.9722299134565094,0.9498341185687829,-0.3438436694984884
1485,0.14849999999999997,-0.9724168831235008,0.9498318205310845,-0.3438548427627849
1486,0.14859999999999995,-0.9725938820540361,0.9498294777392693,-0.3438660169645378
1487,0.14869999999999994,-0.9727605689783434,0.949827090389345,-0.34387719211313333
1488,0.14879999999999993,-0.9729165986444416,0.9498246586776256,-0.34388836821799873
1489,0.14889999999999992,-0.9730616218723384,0.9498221828007252,-0.34389954528859396
1490,0.1489999999999999,-0.973195285610998,0.9498196629555512,-0.3439107233344132
1491,0.1490999999999999,-0.973317232998105,0.9498170993392993,-0.3439219023649772
1492,0.1491999999999999,-0.9734271034226502,0.9498144921494459,-0.3439330823898396
1493,0.14929999999999988,-0.9735245325903582,0.9498118415837438,-0.3439442634185725
1494,0.14939999999999987,-0.9736091525919748,0.9498091478402152,-0.34395544546077245
1495,0.14949999999999986,-0.9736805919744216,0.9498064111171464,-0.34396662852607474
1496,0.14959999999999984,-0.9737384758148305,0.9498036316130818,-0.34397781262410737
1497,0.14969999999999983,-0.9737824257974542,0.9498008095268187,-0.3439889977645309
1498,0.14979999999999982,-0.9738120602934522,0.9497979450574014,-0.344000183957025
1499,0.1498999999999998,-0.9738269944435441,0.9497950384041156,-0.34401137121127634
1500,0.1499999999999998,-0.9738268402435135,0.9497920897664838,-0.3440225595369767
1501,0.1500999999999998,-0.9738112066325464,0.9497890993442589,-0.344033748943839
1502,0.15019999999999978,-0.973779699584376,0.9497860673374199,-0.34404493944158326
1503,0.15029999999999977,-0.973731922201206,0.9497829939461666,-0.3440561310399241
1504,0.15039999999999976,-0.9736674748103733,0.9497798793709142,-0.3440673237485963
1505,0.15049999999999975,-0.9735859550637125,0.9498059491168256,-0.3440785175773243
1506,0.15059999999999973,-0.9734869580395707,0.9499489246868513,-0.3440897125358368
1507,0.15069999999999972,-0.9733700763474235,0.9500775177243038,-0.3441009086338743
1508,0.1507999999999997,-0.9733358448956736,0.9501920707507695,-0.34411210588115637
1509,0.1508999999999997,-0.973420036967272,0.9502929228897861,-0.3441233042874114
1510,0.1509999999999997,-0.9734966139175242,0.9503804098265558,-0.34413450386236805
1511,0.15109999999999968,-0.9735653994826081,0.9504548637693163,-0.34414570461572835
1512,0.15119999999999967,-0.9736262160577868,0.9505166134123361,-0.34415690655722414
1513,0.15129999999999966,-0.9736788847207586,0.9505659839005131,-0.34416810969654615
1514,0.15139999999999965,-0.9737232252556145,0.9506032967955489,-0.3441793140433895
1515,0.15149999999999963,-0.973759056177389,0.9506288700436771,-0.34419051960744257
1516,0.15159999999999962,-0.973786194757193,0.9506430179449251,-0.34420172639839763
1517,0.1516999999999996,-0.9738044570479143,0.9506460511238896,-0.3442129344259059
1518,0.1517999999999996,-0.9738136579104725,0.9506382765020084,-0.34422414369963134
1519,0.1518999999999996,-0.9738136110406125,0.9506199972713135,-0.34423535422922563
1520,0.15199999999999958,-0.9738041289962213,0.9505915128696507,-0.344246566024318
1521,0.15209999999999957,-0.9737850232251516,0.9505531189573521,-0.34425777909453226
1522,0.15219999999999956,-0.9737561040935357,0.9505051073953529,-0.34426899344948253
1523,0.15229999999999955,-0.9737171809145717,0.9506834925389072,-0.3442802090987681
1524,0.15239999999999954,-0.9736680619777649,0.9509753179347513,-0.34429142605197144
1525,0.15249999999999952,-0.9736085545786035,0.9512485761991413,-0.3443026443186756
1526,0.1525999999999995,-0.9735384650486539,0.9515036567408033,-0.34431386390842833
1527,0.1526999999999995,-0.9734575987860508,0.9517409461734396,-0.34432508483078406
1528,0.1527999999999995,-0.9733657602863673,0.9519608282435154,-0.34433630709527546
1529,0.15289999999999948,-0.9732627531738424,0.9521636837594781,-0.34434753071142127
1530,0.15299999999999947,-0.9731483802329454,0.9523498905224513,-0.34435875568873026
1531,0.15309999999999946,-0.9730224434402577,0.9525198232584453,-0.3443699820366922
1532,0.15319999999999945,-0.9728847439966519,0.9526738535521302,-0.34438120976478914
1533,0.15329999999999944,-0.972735082359746,0.9528123497822154,-0.3443924388824762
1534,0.15339999999999943,-0.9725732582766132,0.9529356770584797,-0.34440366939921946
1535,0.15349999999999941,-0.9723990708167256,0.9530441971604984,-0.3444149013244338
1536,0.1535999999999994,-0.9722123184051138,0.9531382684781108,-0.34442613466754524
1537,0.1536999999999994,-0.9720127988557187,0.953218245953673,-0.34443736943796727
1538,0.15379999999999938,-0.971800309404917,0.9532844810261377,-0.34444860564507546
1539,0.15389999999999937,-0.9715746467452028,0.953337321577004,-0.34445984329824564
1540,0.15399999999999936,-0.9713356070590019,0.9533771118781772,-0.34447108240682955
1541,0.15409999999999935,-0.9710829860526025,0.9534041925417762,-0.3444823229801595
1542,0.15419999999999934,-0.9708165789901834,0.9534189004719268,-0.34449356502756745
1543,0.15429999999999933,-0.9705361807279227,0.9534215688185733,-0.34450480855833887
1544,0.15439999999999932,-0.9704257570891649,0.9534125269333416,-0.3445160535817511
1545,0.1544999999999993,-0.9704648704571058,0.9533921003274825,-0.3445273001070758
1546,0.1545999999999993,-0.9705037624083341,0.9533606106319221,-0.34453854814353085
1547,0.15469999999999928,-0.9705424318692522,0.9533183755594424,-0.3445497977003415
1548,0.15479999999999927,-0.9705808777602091,0.9532657088690113,-0.3445610487866827
1549,0.15489999999999926,-0.9706190989954487,0.9532029203322817,-0.3445723014117339
1550,0.15499999999999925,-0.970657094483059,0.9531303157022722,-0.34458355558461184
1551,0.15509999999999924,-0.9706948631249187,0.9530481966842379,-0.3445948113144423
1552,0.15519999999999923,-0.9707324038166464,0.9529568609087412,-0.34460606861028525
1553,0.15529999999999922,-0.9707697154475475,0.9528566019069243,-0.3446173274811966
1554,0.1553999999999992,-0.9708067969005624,0.9527477090879836,-0.3446285879361842
1555,0.1554999999999992,-0.9708436470522125,0.9528447888241885,-0.34463984998422575
1556,0.15559999999999918,-0.9708802647725487,0.9529377091265822,-0.3446511136342645
1557,0.15569999999999917,-0.9709166489250977,0.9530654269026806,-0.3446623788951909
1558,0.15579999999999916,-0.9709527983668086,0.9531901513112179,-0.34467364577587867
1559,0.15589999999999915,-0.9709887119480002,0.9533053318949287,-0.34468491428513626
1560,0.15599999999999914,-0.9710243885123071,0.9534111415170946,-0.34469618443174105
1561,0.15609999999999913,-0.9710598268966267,0.9535077518250031,-0.3447074562244082
1562,0.15619999999999912,-0.9710950259310654,0.9535953332308329,-0.34471872967182754
1563,0.1562999999999991,-0.971129984438885,0.9536740548930596,-0.3447300047826178
1564,0.1563999999999991,-0.9711647012364488,0.9537440846983944,-0.34474128156534584
1565,0.15649999999999908,-0.971199175133169,0.953805589244266,-0.34475256002853344
1566,0.15659999999999907,-0.9712334049314515,0.9538587338218527,-0.3447638401806384
1567,0.15669999999999906,-0.9712673894266435,0.9539036823996794,-0.34477512203003724
1568,0.15679999999999905,-0.9713011274069793,0.9539405976077815,-0.3447864055850873
1569,0.15689999999999904,-0.9713346176535262,0.9539696407224464,-0.34479769085404555
1570,0.15699999999999903,-0.9713678589401318,0.9539909716515407,-0.34480897784511766
1571,0.15709999999999902,-0.9714008500333694,0.9540047489204246,-0.3448202665664329
1572,0.157199999999999,-0.971433589692485,0.9540111296584628,-0.34483155702606433
1573,0.157299999999999,-0.9714660766693431,0.9540102695861336,-0.3448428492319771
1574,0.15739999999999899,-0.9714983097083738,0.9540023230027408,-0.3448541431921104
1575,0.15749999999999897,-0.9715302875465183,0.9539874427747305,-0.3448654389142892
1576,0.15759999999999896,-0.9715620089131761,0.9539657803246141,-0.34487673640626165
1577,0.15769999999999895,-0.9715934725301509,0.9539374856204997,-0.3448880356757246
1578,0.15779999999999894,-0.9716246771115973,0.9539027071662306,-0.34489933673026296
1579,0.15789999999999893,-0.9716556213639662,0.9538615919921302,-0.3449106395773939
1580,0.15799999999999892,-0.9716863039859529,0.953814285646352,-0.34492194422453765
1581,0.1580999999999989,-0.9717167236684415,0.9537609321868333,-0.3449332506790518
1582,0.1581999999999989,-0.9717468790944516,0.9537016741738467,-0.34494455894817766
1583,0.15829999999999889,-0.9717767689390852,0.9536366526631475,-0.34495586903909675
1584,0.15839999999999888,-0.9718063918694712,0.9535660071997116,-0.3449671809588907
1585,0.15849999999999886,-0.9718357465447124,0.9534898758120581,-0.34497849471454656
1586,0.15859999999999885,-0.97186483161583,0.9534083950071504,-0.34498981031297166
1587,0.15869999999999884,-0.9718936457257101,0.9533216997658673,-0.3450011277609901
1588,0.15879999999999883,-0.9719221875090478,0.9532299235390415,-0.34501244706532036
1589,0.15889999999999882,-0.9719504555922927,0.9531331982440487,-0.3450237682326152
1590,0.1589999999999988,-0.971978448593593,0.9530316542619469,-0.3450350912694174
1591,0.1590999999999988,-0.9720061651227401,0.9529254204351507,-0.34504641618221077
1592,0.1591999999999988,-0.9721027989520201,0.952814624065632,-0.345057742977363
1593,0.15929999999999878,-0.9723278042910257,0.9526993909136384,-0.345069071661178
1594,0.15939999999999876,-0.972544489615977,0.9525798451969151,-0.3450804022398722
1595,0.15949999999999875,-0.9727525417751127,0.9524561095904212,-0.34509173471957677
1596,0.15959999999999874,-0.972951643483604,0.9523283052265266,-0.34510306910636157
1597,0.15969999999999873,-0.9731414733661797,0.9521965516956791,-0.34511440540619387
1598,0.15979999999999872,-0.973321706002539,0.9520609670475274,-0.3451257436249863
1599,0.1598999999999987,-0.9734920119755696,0.9519216677924878,-0.3451370837685632
1600,0.1599999999999987,-0.9736520579224008,0.9517787689037416,-0.3451484258427065
1601,0.1600999999999987,-0.9738015065882998,0.9516323838196499,-0.34515976985310665
1602,0.16019999999999868,-0.9739400168834267,0.9514826244465714,-0.3451711158054054
1603,0.16029999999999867,-0.9740672439424541,0.9513296011620703,-0.34518246370518113
1604,0.16039999999999865,-0.9741828391870535,0.9511734228185009,-0.3451938135579637
1605,0.16049999999999864,-0.9742864503912438,0.9510141967469541,-0.3452051653692276
1606,0.16059999999999863,-0.974377721749596,0.950852028761553,-0.3452165191443966
1607,0.16069999999999862,-0.9744562939482786,0.9508418252143882,-0.3452278748888651
1608,0.1607999999999986,-0.9745218042389242,0.950853606112467,-0.34523923260798256
1609,0.1608999999999986,-0.9745738865152952,0.9508653116814357,-0.34525059230706484
1610,0.1609999999999986,-0.9746121713927158,0.9508769421789887,-0.3452619539914014
1611,0.16109999999999858,-0.9746362862902368,0.95088849786299,-0.34527331766625785
1612,0.16119999999999857,-0.9746458555154905,0.9508999789914705,-0.34528468333689083
1613,0.16129999999999856,-0.9746405003521907,0.9509113858226234,-0.34529605100854127
1614,0.16139999999999854,-0.974619839150225,0.9509227186148009,-0.345307420686441
1615,0.16149999999999853,-0.9745834874182816,0.9509339776265109,-0.34531879237581764
1616,0.16159999999999852,-0.9745310579189501,0.9509451631164129,-0.34533016608192
1617,0.1616999999999985,-0.9744621607662268,0.9509562753433152,-0.34534154180999105
1618,0.1617999999999985,-0.974376403525353,0.9509673145661706,-0.3453529195653098
1619,0.1618999999999985,-0.9742733913149086,0.9509782810440743,-0.34536429935315677
1620,0.16199999999999848,-0.9741527269110807,0.9509891750362598,-0.34537568117886647
1621,0.16209999999999847,-0.9740140108540194,0.9509999968020953,-0.3453870650477884
1622,0.16219999999999846,-0.9738568415561942,0.9510107466010818,-0.34539845096533095
1623,0.16229999999999845,-0.9736808154126534,0.9510214246928482,-0.34540983893692767
1624,0.16239999999999843,-0.9734855269130929,0.95103203133715,-0.34542122896810307
1625,0.16249999999999842,-0.9732705687556351,0.9510425667938647,-0.3454326210644156
1626,0.1625999999999984,-0.9730355319622122,0.9510530313229895,-0.3454440152314955
1627,0.1626999999999984,-0.9728073751644508,0.951063425184638,-0.34545541147505077
1628,0.1627999999999984,-0.9728238029573714,0.9511936407127587,-0.34546680980086863
1629,0.16289999999999838,-0.9728398946363057,0.9513541859165685,-0.34547821021482
1630,0.16299999999999837,-0.9728556484333634,0.9514998457650714,-0.3454896127228653
1631,0.16309999999999836,-0.9728710625693338,0.9516309578435314,-0.34550101733106664
1632,0.16319999999999835,-0.9728861352535874,0.9517478569165594,-0.34551242404558746
1633,0.16329999999999834,-0.9729008646839737,0.9518508748708517,-0.3455238328727093
1634,0.16339999999999832,-0.9729152490467209,0.951940340659334,-0.3455352438188117
1635,0.1634999999999983,-0.9729292865163311,0.952016580246738,-0.34554665689040115
1636,0.1635999999999983,-0.9729429752554781,0.9520799165566431,-0.3455580720941095
1637,0.1636999999999983,-0.9729563134149003,0.9521306694200097,-0.3455694894367008
1638,0.16379999999999828,-0.9729692991332961,0.9521691555252366,-0.3455809089250675
1639,0.16389999999999827,-0.9729819305372166,0.9521956883697736,-0.3455923305662485
1640,0.16399999999999826,-0.9729942057409574,0.9523402229387852,-0.3456037543674213
1641,0.16409999999999825,-0.9730061228464503,0.9525282634850999,-0.34561518033590843
1642,0.16419999999999824,-0.973017679943154,0.9527003418740457,-0.3456266084791965
1643,0.16429999999999823,-0.973028875107944,0.9528568120853224,-0.3456380388049166
1644,0.16439999999999821,-0.9730397064050025,0.9529980253342897,-0.3456494713208468
1645,0.1644999999999982,-0.9730501718857066,0.9531243300014199,-0.345660906034952
1646,0.1645999999999982,-0.9730602695885179,0.9532360715635012,-0.34567234295535093
1647,0.16469999999999818,-0.9730699975388699,0.9533335925266566,-0.3456837820903239
1648,0.16479999999999817,-0.9731135324004095,0.9534172323612341,-0.3456952234483195
1649,0.16489999999999816,-0.9732250431030557,0.9534873274386259,-0.3457066670379658
1650,0.16499999999999815,-0.9733305422989176,0.9535442109700704,-0.3457181128680614
1651,0.16509999999999814,-0.973429882691247,0.9535882129474872,-0.34572956094757273
1652,0.16519999999999813,-0.973522915579383,0.9536196600863951,-0.3457410112856465
1653,0.16529999999999812,-0.9736094908711193,0.9536388757709553,-0.3457524638916036
1654,0.1653999999999981,-0.9736894570956522,0.9536461800011835,-0.3457639187749442
1655,0.1654999999999981,-0.97376266141711,0.9536418893423689,-0.34577537594533336
1656,0.16559999999999808,-0.9738289496486507,0.9536263168767316,-0.3457868354126111
1657,0.16569999999999807,-0.9738881662671284,0.9535997721573521,-0.3457982971868105
1658,0.16579999999999806,-0.9739401544283159,0.9535625611643965,-0.34580976127812163
1659,0.16589999999999805,-0.9739847559826776,0.9535149862636604,-0.34582122769691254
1660,0.16599999999999804,-0.9740218114916837,0.9534573461674484,-0.345832696453725
1661,0.16609999999999803,-0.9740511602446544,0.9533899358978056,-0.34584416755925007
1662,0.16619999999999802,-0.9740726402761261,0.9533130467521065,-0.3458556410243731
1663,0.166299999999998,-0.9740860883837258,0.9532269662710073,-0.34586711686011756
1664,0.166399999999998,-0.9740913401465437,0.953131978208765,-0.3458785950776882
1665,0.16649999999999798,-0.9740882299439917,0.9530283625059158,-0.3458900756884161
1666,0.16659999999999797,-0.9740765909751316,0.9529163952643073,-0.34590155870382383
1667,0.16669999999999796,-0.974056255278464,0.9527963487244708,-0.3459130441355565
1668,0.16679999999999795,-0.9740270537521597,0.9526684912453203,-0.3459245319953988
1669,0.16689999999999794,-0.9739888161747207,0.9525330872861537,-0.3459360222952939
1670,0.16699999999999793,-0.973941371226054,0.9523903973909372,-0.34594751504732046
1671,0.16709999999999792,-0.973884546508944,0.9522406781748421,-0.34595901026365733
1672,0.1671999999999979,-0.9738181685709062,0.9520841823130031,-0.3459705079566413
1673,0.1672999999999979,-0.9737420629264059,0.951921158531465,-0.34598200813870894
1674,0.16739999999999788,-0.9736560540794232,0.9517518516002789,-0.3459935108224042
1675,0.16749999999999787,-0.9735599655463512,0.9515765023287075,-0.34600501602039
1676,0.16759999999999786,-0.9734536198792042,0.9514915955661352,-0.34601652374543085
1677,0.16769999999999785,-0.9733368386891234,0.9514987892544818,-0.3460280340103574
1678,0.16779999999999784,-0.973209442670158,0.9515059256084187,-0.34603954682810256
1679,0.16789999999999783,-0.9731735227560193,0.9515130048883425,-0.34605106221169507
1680,0.16799999999999782,-0.973169849356783,0.9515200273544879,-0.34606258017419367
1681,0.1680999999999978,-0.9731657305361093,0.9515269932669199,-0.3460741007287504
1682,0.1681999999999978,-0.9731611637959352,0.9515339028855243,-0.3460856238885565
1683,0.16829999999999778,-0.9731561466215263,0.9516393074573556,-0.34609714966685295
1684,0.16839999999999777,-0.973150676481398,0.9517396801258303,-0.34610867807692225
1685,0.16849999999999776,-0.9731447508272386,0.9518305357425817,-0.34612020913207464
1686,0.16859999999999775,-0.9731383670938331,0.9519120556121916,-0.3461317428456428
1687,0.16869999999999774,-0.973131522698988,0.9519844197966846,-0.3461432792309694
1688,0.16879999999999773,-0.9731242150434589,0.9520478070932697,-0.34615481830140743
1689,0.16889999999999772,-0.9731164415108781,0.9521023950125576,-0.3461663600702977
1690,0.1689999999999977,-0.9731081994676833,0.9521483597572661,-0.34617790455097364
1691,0.1690999999999977,-0.9730994862630487,0.9521858762014288,-0.3461894517567544
1692,0.16919999999999769,-0.9730902992288156,0.9522151178701115,-0.34620100170090773
1693,0.16929999999999767,-0.9730806356794259,0.9522362569196539,-0.3462125543966852
1694,0.16939999999999766,-0.973070492911855,0.9522494641184436,-0.34622410985727836
1695,0.16949999999999765,-0.9730598682055456,0.952254908828232,-0.34623566809582124
1696,0.16959999999999764,-0.9730487588223449,0.9522527589860039,-0.34624722912539085
1697,0.16969999999999763,-0.9730371620064387,0.9523443949646416,-0.34625879295898043
1698,0.16979999999999762,-0.9730250749842897,0.9524331265081067,-0.3462703596095153
1699,0.1698999999999976,-0.9730124949645743,0.9525151428008882,-0.3462819290898105
1700,0.1699999999999976,-0.9729994191381212,0.9525905452349794,-0.3462935014126055
1701,0.1700999999999976,-0.972985844677849,0.9526594347544042,-0.3463050765905207
1702,0.17019999999999758,-0.972971768738707,0.9527219118438593,-0.34631665463604544
1703,0.17029999999999756,-0.9730419259288844,0.9528287873386586,-0.34632823556158154
1704,0.17039999999999755,-0.9731920405734716,0.9529559886883651,-0.34633981937937786
1705,0.17049999999999754,-0.973331783146145,0.953074325154632,-0.3463514061015407
1706,0.17059999999999753,-0.9734608236026717,0.9531839422955365,-0.34636299574005186
1707,0.17069999999999752,-0.9735788280519738,0.9532849849193676,-0.34637458830672546
1708,0.1707999999999975,-0.9736854588015651,0.9533775970652169,-0.3463861838132166
1709,0.1708999999999975,-0.973780374405638,0.9534619219839023,-0.3463977822710294
1710,0.1709999999999975,-0.9738632297158323,0.95353810211924,-0.3464093836914804
1711,0.17109999999999748,-0.9739336759347088,0.9536062790896747,-0.34642098808571853
1712,0.17119999999999747,-0.9739913606719536,0.9536665936702884,-0.34643259546471356
1713,0.17129999999999745,-0.974035928003331,0.9537191857751943,-0.346444205839234
1714,0.17139999999999744,-0.9740670185324002,0.9537641944403333,-0.34645581921986335
1715,0.17149999999999743,-0.9740842694550033,0.9538017578066826,-0.3464674356169912
1716,0.17159999999999742,-0.9740873146265352,0.9538320131038882,-0.3464790550408046
1717,0.1716999999999974,-0.974075784631992,0.9538550966343314,-0.34649067750127227
1718,0.1717999999999974,-0.974049306858797,0.9538711437576398,-0.3465023030081716
1719,0.1718999999999974,-0.9740075055723953,0.9538802888756512,-0.3465139315710562
1720,0.17199999999999738,-0.9739500019946038,0.9538826654178385,-0.3465255631992729
1721,0.17209999999999737,-0.9738764143846981,0.9538784058272032,-0.34653719790194976
1722,0.17219999999999736,-0.9737863581232137,0.9538676415466444,-0.34654883568798517
1723,0.17229999999999734,-0.9736794457984345,0.9538505030058088,-0.34656047656606803
1724,0.17239999999999733,-0.9735552872955323,0.953827119608426,-0.3465721205446621
1725,0.17249999999999732,-0.9734134898883243,0.9537976197201343,-0.3465837676320105
1726,0.1725999999999973,-0.9732536583336012,0.9537621306568,-0.3465954178361303
1727,0.1726999999999973,-0.9730753949679817,0.9537207786733316,-0.3466070711648227
1728,0.1727999999999973,-0.9728782998072395,0.9536736889529916,-0.346618727625659
1729,0.17289999999999728,-0.9726619706480473,0.953620985597207,-0.34663038722600165
1730,0.17299999999999727,-0.9724260031720753,0.9535627916158763,-0.34664204997297704
1731,0.17309999999999726,-0.9723319740681856,0.9534992289181751,-0.3466537158735149
1732,0.17319999999999725,-0.9723014391807737,0.9534304183038561,-0.34666538493430604
1733,0.17329999999999723,-0.972270305366897,0.9533564794550423,-0.34667705716185127
1734,0.17339999999999722,-0.9722385691728472,0.9532775309285096,-0.3466887325624412
1735,0.1734999999999972,-0.9722062271246922,0.9531936901484555,-0.34670041114214406
1736,0.1735999999999972,-0.9721732757281883,0.9531050733997483,-0.34671209290683747
1737,0.1736999999999972,-0.9721397114686932,0.9530117958216526,-0.3467237778622085
1738,0.17379999999999718,-0.9721055308110741,0.9529139714020236,-0.3467354660137469
1739,0.17389999999999717,-0.9720707301996185,0.9528117129719637,-0.34674715736675976
1740,0.17399999999999716,-0.9720353060579399,0.952705132200936,-0.3467588519263684
1741,0.17409999999999715,-0.9719992547888852,0.9525943395923239,-0.34677054969751797
1742,0.17419999999999713,-0.9719625727744379,0.9524794444794304,-0.3467822506849894
1743,0.17429999999999712,-0.9719252563756223,0.9523605550219076,-0.34679395489340764
1744,0.1743999999999971,-0.9718873019324046,0.9522377782026058,-0.34680566232723997
1745,0.1744999999999971,-0.9718487057635936,0.9521112198248349,-0.34681737299080473
1746,0.1745999999999971,-0.97180946416674,0.9519809845100248,-0.3468290868882793
1747,0.17469999999999708,-0.9717695734180339,0.9519900622148986,-0.3468408040237133
1748,0.17479999999999707,-0.9717290297722021,0.9521569362419883,-0.3468525244010435
1749,0.17489999999999706,-0.9716878294624027,0.9523086364622906,-0.34686424802406973
1750,0.17499999999999705,-0.97164596870012,0.952445497027497,-0.34687597489650196
1751,0.17509999999999704,-0.9716034436750571,0.9525678495963273,-0.3468877050219635
1752,0.17519999999999702,-0.9715602505550283,0.952676023272538,-0.34689943840396875
1753,0.175299999999997,-0.9715163854858494,0.9527703445441636,-0.34691117504597374
1754,0.175399999999997,-0.9714718445912278,0.95285113722404,-0.3469229149513494
1755,0.175499999999997,-0.9714266239726519,0.9529187223916579,-0.3469346581234354
1756,0.17559999999999698,-0.9713807197092778,0.9529734183363945,-0.34694640456548864
1757,0.17569999999999697,-0.9713341278578166,0.9530155405021713,-0.3469581542807545
1758,0.17579999999999696,-0.9712868444524209,0.9530454014335822,-0.3469699072724516
1759,0.17589999999999695,-0.9712388655045692,0.9530633107235394,-0.3469816635437625
1760,0.17599999999999694,-0.9711901870029505,0.9530695749624779,-0.3469934230978745
1761,0.17609999999999693,-0.9711408049133472,0.9530644976891615,-0.34700518593798324
1762,0.17619999999999691,-0.9710907151785184,0.9530483793431299,-0.3470169520672847
1763,0.1762999999999969,-0.9710399137180816,0.9530215172188239,-0.3470287214890168
1764,0.1763999999999969,-0.970988396428393,0.9529842054214251,-0.34704049420643246
1765,0.17649999999999688,-0.970936159182429,0.9529367348244406,-0.34705227022283996
1766,0.17659999999999687,-0.9708831978296654,0.9528793930290664,-0.3470640495416064
1767,0.17669999999999686,-0.9708295081959559,0.9528124643253532,-0.347075832166153
1768,0.17679999999999685,-0.9707750860834115,0.9527362296552015,-0.3470876180999894
1769,0.17689999999999684,-0.9708920964327602,0.9526509665772088,-0.34709940734669625
1770,0.17699999999999683,-0.9710283306875821,0.9525569492333832,-0.34711119990995903
1771,0.17709999999999682,-0.9711582899453034,0.9524544483177436,-0.34712299579356176
1772,0.1771999999999968,-0.971281793724259,0.9523437310468168,-0.3471347950014061
1773,0.1772999999999968,-0.9713986594093784,0.9522250611320401,-0.34714659753751526
1774,0.17739999999999678,-0.9715087022614265,0.9520986987540773,-0.3471584034060422
1775,0.17749999999999677,-0.9716117354271239,0.9519653099937576,-0.34717021261128517
1776,0.17759999999999676,-0.971707569950157,0.951968037044187,-0.3471820251576838
1777,0.17769999999999675,-0.9717960147830831,0.9519707306704646,-0.34719384104984274
1778,0.17779999999999674,-0.9718768768001416,0.9519733910885476,-0.3472056602925252
1779,0.17789999999999673,-0.9719499608109752,0.9519760185138371,-0.3472174828906722
1780,0.17799999999999672,-0.97201506957527,0.9519786131611765,-0.3472293088494081
1781,0.1780999999999967,-0.9720720038183167,0.951981175244851,-0.3472411381740307
1782,0.1781999999999967,-0.9721205622474993,0.9519837049785862,-0.34725297087004536
1783,0.17829999999999668,-0.9721605415697152,0.9519862025755467,-0.34726480694314793
1784,0.17839999999999667,-0.9721917365097277,0.9519886682483348,-0.3472766463992485
1785,0.17849999999999666,-0.9722139398294528,0.9519911022089895,-0.34728848924444894
1786,0.17859999999999665,-0.9722269423481863,0.9519935046689844,-0.347300335485099
1787,0.17869999999999664,-0.9722485162991803,0.9519958758392263,-0.34731218512774753
1788,0.17879999999999663,-0.9724036567943536,0.951998215930054,-0.3473240381791679
1789,0.17889999999999662,-0.9725542623216794,0.9520005251512362,-0.3473358946463797
1790,0.1789999999999966,-0.9727002028112922,0.9520028037119699,-0.3473477545366173
1791,0.1790999999999966,-0.9728413465979951,0.9520050518208782,-0.34735961785736547
1792,0.17919999999999658,-0.9729775604237484,0.952007269686009,-0.34737148461634443
1793,0.17929999999999657,-0.9731087094407339,0.9520094575148326,-0.3473833548215023
1794,0.17939999999999656,-0.9732346572150032,0.9520116155142396,-0.34739522848105736
1795,0.17949999999999655,-0.9733552657307115,0.9520137438905396,-0.34740710560344806
1796,0.17959999999999654,-0.9734703953949383,0.9520158428494576,-0.3474189861973789
1797,0.17969999999999653,-0.9735799050430978,0.9520179125961334,-0.3474308702717841
1798,0.17979999999999652,-0.9736836519449424,0.9520199533351184,-0.34744275783585177
1799,0.1798999999999965,-0.9737814918111548,0.9520219652703732,-0.3474546488990292
1800,0.1799999999999965,-0.973873278800532,0.952023948605266,-0.34746654347098915
1801,0.18009999999999649,-0.9739588655277592,0.9520259035425697,-0.34747844156167446
1802,0.18019999999999647,-0.9740381030717709,0.9520278302844596,-0.34749034318124195
1803,0.18029999999999646,-0.9741108409846969,0.9520297290325112,-0.3475022483401179
1804,0.18039999999999645,-0.9741769273013916,0.9520315999876969,-0.3475141570489604
1805,0.18049999999999644,-0.9742362085495389,0.9520334433503849,-0.34752606931866675
1806,0.18059999999999643,-0.9742885297603313,0.952035259320335,-0.34753798516037676
1807,0.18069999999999642,-0.9743337344797169,0.9520370480966976,-0.34754990458544327
1808,0.1807999999999964,-0.9743716647802063,0.9520388098780103,-0.347561827605472
1809,0.1808999999999964,-0.9744021612732342,0.9520405448621955,-0.3475737542322811
1810,0.18099999999999639,-0.974425063122069,0.9520422532465576,-0.3475856844779104
1811,0.18109999999999637,-0.9744402080552594,0.9520439352277809,-0.34759761835462233
1812,0.18119999999999636,-0.974447432380611,0.9520455910019265,-0.3476095558748921
1813,0.18129999999999635,-0.9744465709996838,0.9520472207644303,-0.34762149705139667
1814,0.18139999999999634,-0.9744374574227985,0.9520488247100997,-0.34763344189702294
1815,0.18149999999999633,-0.9744199237845429,0.9520504030331112,-0.347645390424855
1816,0.18159999999999632,-0.9743938008597657,0.9520519559270086,-0.34765734264815557
1817,0.1816999999999963,-0.9743589180800464,0.9520534835846995,-0.3476692985803867
1818,0.1817999999999963,-0.9743151035506292,0.9520549861984526,-0.34768125823518803
1819,0.1818999999999963,-0.9742621840678068,0.9520564639598963,-0.34769322162637006
1820,0.18199999999999628,-0.9743164038276271,0.952057917060015,-0.34770518876790557
1821,0.18209999999999626,-0.9744457536619479,0.952059345689147,-0.34771715967393274
1822,0.18219999999999625,-0.9745636522281729,0.9520607500369823,-0.3477291343587497
1823,0.18229999999999624,-0.9746697464723169,0.9520621302925596,-0.3477411128367838
1824,0.18239999999999623,-0.9747636794466,0.9520634866442641,-0.34775309512261776
1825,0.18249999999999622,-0.9748450903706576,0.952064819279825,-0.3477650812309572
1826,0.1825999999999962,-0.9749136146955365,0.9520661283863131,-0.3477770711766405
1827,0.1826999999999962,-0.9749688841704589,0.9520674141501382,-0.3477890649746073
1828,0.1827999999999962,-0.9750105269123422,0.9520686767570469,-0.34780106263993077
1829,0.18289999999999618,-0.9750381674780422,0.95206991639212,-0.3478130641877653
1830,0.18299999999999617,-0.9750514269392949,0.9520711332397704,-0.34782506963338256
1831,0.18309999999999615,-0.9750499229603214,0.9520723274837406,-0.34783707899212135
1832,0.18319999999999614,-0.9750332698780554,0.9520734993071003,-0.3478490922794109
1833,0.18329999999999613,-0.9750010787849491,0.9520746488922438,-0.3478611095107506
1834,0.18339999999999612,-0.9749529576143094,0.9520757764208886,-0.34787313070170156
1835,0.1834999999999961,-0.9748885112281077,0.9520768820740716,-0.34788515586789254
1836,0.1835999999999961,-0.9748073415072079,0.9520779660321483,-0.34789718502499656
1837,0.1836999999999961,-0.9747090474439468,0.9520790284747898,-0.34790921818873033
1838,0.18379999999999608,-0.9745932252370016,0.9520800695809797,-0.3479212553748392
1839,0.18389999999999607,-0.9744594683884719,0.9520810895290133,-0.34793329659911354
1840,0.18399999999999606,-0.9743073678031023,0.9520820884964943,-0.34794534187734605
1841,0.18409999999999604,-0.9741365118895677,0.9520830666603327,-0.34795739122536096
1842,0.18419999999999603,-0.9739464866637368,0.9520840241967422,-0.34796944465897167
1843,0.18429999999999602,-0.9737368758538341,0.952084961281238,-0.3479815021940027
1844,0.184399999999996,-0.9735072610074086,0.9520939703341357,-0.34799356384627433
1845,0.184499999999996,-0.9732572216000253,0.9521133441812187,-0.3480056296315884
1846,0.184599999999996,-0.9729863351455832,0.952124847885192,-0.348017699565717
1847,0.18469999999999598,-0.9726941773081713,0.9521286434767311,-0.3480297736644316
1848,0.18479999999999597,-0.9723803220153697,0.9521248918282714,-0.3480418519434441
1849,0.18489999999999596,-0.9720443415728977,0.9521552709065659,-0.34805393441844573
1850,0.18499999999999595,-0.9716858067805193,0.9523019801393315,-0.34806602110507395
1851,0.18509999999999593,-0.9713042870491113,0.9524396155613865,-0.3480781120189124
1852,0.18519999999999592,-0.9708993505187984,0.9525683149383372,-0.3480902071755102
1853,0.1852999999999959,-0.9704705641780645,0.9526882155928632,-0.34810230659031444
1854,0.1853999999999959,-0.9700174939837519,0.9527994543826422,-0.3481144102787521
1855,0.1854999999999959,-0.9695397049818554,0.9529021676784826,-0.34812651825614715
1856,0.18559999999999588,-0.9690367614290271,0.9529964913426787,-0.3481386305377391
1857,0.18569999999999587,-0.9685082269147081,0.9530825607076092,-0.3481507471387124
1858,0.18579999999999586,-0.9679536644838065,0.9531605105545938,-0.34816286807415625
1859,0.18589999999999585,-0.9673726367598415,0.9532304750930265,-0.3481749933590527
1860,0.18599999999999584,-0.9667647060684846,0.953292587939801,-0.34818712300830207
1861,0.18609999999999582,-0.9663011503787349,0.9533469820990466,-0.3481992570367068
1862,0.1861999999999958,-0.9664291000438412,0.9533937899421854,-0.3482113954589484
1863,0.1862999999999958,-0.9665502137957854,0.9534331431883313,-0.34822353828962305
1864,0.1863999999999958,-0.9666642732846089,0.953465172885041,-0.3482356855432038
1865,0.18649999999999578,-0.9667710572390426,0.9534900093894322,-0.3482478372340443
1866,0.18659999999999577,-0.9668703414741263,0.9535077823496823,-0.34825999337638297
1867,0.18669999999999576,-0.9669618988998747,0.9535186206869186,-0.3482721539843624
1868,0.18679999999999575,-0.9670454995310102,0.9535226525775142,-0.3482843190719566
1869,0.18689999999999574,-0.9671209104977907,0.9535200054357968,-0.34829648865304275
1870,0.18699999999999573,-0.9671878960579551,0.9535108058971836,-0.3483086627413724
1871,0.18709999999999571,-0.9672462176098118,0.9534951798017501,-0.3483208413505435
1872,0.1871999999999957,-0.967295633706496,0.9534732521782416,-0.34833302449405035
1873,0.1872999999999957,-0.9673359000714209,0.9534451472285359,-0.34834521218522535
1874,0.18739999999999568,-0.967366769614948,0.953410988312562,-0.3483574044372793
1875,0.18749999999999567,-0.9674547900500076,0.9533708979336832,-0.34836960126329425
1876,0.18759999999999566,-0.9675754813440913,0.9533249977245485,-0.34838180267619917
1877,0.18769999999999565,-0.9676868556886778,0.9532734084334165,-0.34839400868877457
1878,0.18779999999999564,-0.9677886098307177,0.9532162499109562,-0.3484062193136821
1879,0.18789999999999563,-0.9678804366971107,0.9531536410975269,-0.34841843456344107
1880,0.18799999999999562,-0.9679620254267035,0.9530857000109374,-0.34843065445041177
1881,0.1880999999999956,-0.9680330614039248,0.9530125437346891,-0.3484428789868292
1882,0.1881999999999956,-0.9680932262940648,0.9529342884066992,-0.3484551081847878
1883,0.18829999999999558,-0.9681421980802168,0.9528510492085056,-0.34846734205623153
1884,0.18839999999999557,-0.9681796511018876,0.9527629403549506,-0.3484795806129692
1885,0.18849999999999556,-0.9682637158033732,0.9526700750843433,-0.3484918238666798
1886,0.18859999999999555,-0.9683803280889643,0.9525725656490943,-0.34850407182888826
1887,0.18869999999999554,-0.9684938380994514,0.952470523306821,-0.3485163245109907
1888,0.18879999999999553,-0.9686041645390402,0.9523640583119196,-0.34852858192425
1889,0.18889999999999552,-0.9687112250882854,0.9522532799075947,-0.34854084407979075
1890,0.1889999999999955,-0.9688149363972234,0.952138296318346,-0.3485531109886163
1891,0.1890999999999955,-0.9689152140784804,0.952109148230104,-0.34856538266157916
1892,0.18919999999999548,-0.9690119727003631,0.9521092828490864,-0.3485776591094263
1893,0.18929999999999547,-0.969105125779941,0.9521094048334583,-0.348589940342763
1894,0.18939999999999546,-0.9691945857761288,0.9521095143186223,-0.3486022263720959
1895,0.18949999999999545,-0.9692802640827805,0.9521096114390756,-0.34861451720778364
1896,0.18959999999999544,-0.9693620710218026,0.9521096963284039,-0.34862681286009084
1897,0.18969999999999543,-0.9694399158363022,0.9521097691192767,-0.3486391133391632
1898,0.18979999999999542,-0.9695137066837765,0.9521098299434421,-0.3486514186550277
1899,0.1898999999999954,-0.9695833506293599,0.9521098789317212,-0.34866372881761537
1900,0.1899999999999954,-0.9696487536391398,0.9521099162140033,-0.34867604383675993
1901,0.19009999999999538,-0.9697098205735537,0.9521099419192408,-0.34868836372219075
1902,0.19019999999999537,-0.969766455180884,0.9521099561754438,-0.34870068848354047
1903,0.19029999999999536,-0.9698185600908622,0.9521099591096757,-0.3487130181303564
1904,0.19039999999999535,-0.9698660368083977,0.9521099508480476,-0.34872535267211074
1905,0.19049999999999534,-0.969966001476135,0.9521099315157142,-0.3487376921181716
1906,0.19059999999999533,-0.9702432243188732,0.9521099012368684,-0.34875003647785985
1907,0.19069999999999532,-0.9705146274700598,0.9521098601347373,-0.3487623857604083
1908,0.1907999999999953,-0.9707799306938605,0.9521098083315767,-0.3487747399749844
1909,0.1908999999999953,-0.9710388489066315,0.9521097459486676,-0.34878709913070644
1910,0.19099999999999528,-0.9712910921782757,0.9521096731063113,-0.34879946323662425
1911,0.19109999999999527,-0.9715363657358171,0.9521095899238253,-0.34881183230174573
1912,0.19119999999999526,-0.9717743699692735,0.952109496519539,-0.3488242063350289
1913,0.19129999999999525,-0.9720048004399016,0.9521093930107898,-0.3488365853453918
1914,0.19139999999999524,-0.9722273478908975,0.9521092795139188,-0.34884896934173043
1915,0.19149999999999523,-0.9724416982606258,0.952109156144268,-0.3488613583328893
1916,0.19159999999999522,-0.9726475326984536,0.9521090230161754,-0.34887375232770995
1917,0.1916999999999952,-0.9728445275832691,0.9521088802429721,-0.3488861513350044
1918,0.1917999999999952,-0.9730323545447537,0.9521087279369789,-0.34889855536357056
1919,0.19189999999999519,-0.9732106804874834,0.9521085662095028,-0.34891096442221126
1920,0.19199999999999517,-0.9733791676179296,0.9521083951708341,-0.348923378519718
1921,0.19209999999999516,-0.9735374734744254,0.9521082149302429,-0.3489357976648703
1922,0.19219999999999515,-0.9736852509601654,0.952108025595977,-0.3489482218664829
1923,0.19229999999999514,-0.9738221483793006,0.9521078272752581,-0.34896065113338004
1924,0.19239999999999513,-0.9739478094761869,0.9521076200742806,-0.34897308547439365
1925,0.19249999999999512,-0.9740618734778446,0.9521074040982075,-0.3489855248983779
1926,0.1925999999999951,-0.9741639751396793,0.9521071794511694,-0.3489979694142271
1927,0.1926999999999951,-0.974253744794514,0.9521069462362616,-0.3490104190308716
1928,0.1927999999999951,-0.9743308084049717,0.9521067045555421,-0.3490228737572635
1929,0.19289999999999508,-0.9743947876192531,0.9521064545100302,-0.3490353336024187
1930,0.19299999999999506,-0.9744452998303372,0.9521061961997038,-0.34904779857538115
1931,0.19309999999999505,-0.9744819582386354,0.9521059297234984,-0.3490602686852724
1932,0.19319999999999504,-0.9745043719181248,0.9521056551793052,-0.34907274394126214
1933,0.19329999999999503,-0.9745121458859719,0.9521053726639701,-0.3490852243525694
1934,0.19339999999999502,-0.974504881175664,0.9521050822732915,-0.3490977099284936
1935,0.193499999999995,-0.974482174913649,0.9521047841020205,-0.3491102006784065
1936,0.193599999999995,-0.9744436203994861,0.9521044782438579,-0.3491226966117558
1937,0.193699999999995,-0.974388807189497,0.952104164791455,-0.34913519773806384
1938,0.19379999999999498,-0.9743173211839073,0.9521038438364118,-0.3491477040669338
1939,0.19389999999999497,-0.9742287447174541,0.9521035154692762,-0.34916021560806915
1940,0.19399999999999495,-0.9741226566534359,0.9521031797795436,-0.34917273237124774
1941,0.19409999999999494,-0.9739986324811697,0.9521028368556557,-0.34918525436636777
1942,0.19419999999999493,-0.9740153033447084,0.9521024867850006,-0.349197781603402
1943,0.19429999999999492,-0.9741184075273233,0.9521021296539122,-0.34921031409244035
1944,0.1943999999999949,-0.9742152925237993,0.9521017655476689,-0.3492228518436771
1945,0.1944999999999949,-0.9743057968968635,0.9521013945504947,-0.34923539486741795
1946,0.1945999999999949,-0.9743897572713036,0.9521010167455572,-0.3492479431740836
1947,0.19469999999999488,-0.9744670083393219,0.9521006322149689,-0.34926049677420934
1948,0.19479999999999487,-0.9745373828666404,0.9521002410397853,-0.3492730556784485
1949,0.19489999999999486,-0.9746007116993602,0.9520998433000064,-0.3492856198975952
1950,0.19499999999999484,-0.9746568237715691,0.952099439074575,-0.34929818944256286
1951,0.19509999999999483,-0.974705546113697,0.9520990284413771,-0.34931076432438396
1952,0.19519999999999482,-0.9747467038616117,0.9520986114772416,-0.3493233445542423
1953,0.1952999999999948,-0.9747801202664514,0.9520981882579405,-0.34933593014346354
1954,0.1953999999999948,-0.9748056167051865,0.9520977588581876,-0.3493485211035043
1955,0.1954999999999948,-0.9748230126919003,0.9520973233516391,-0.34936111744597353
1956,0.19559999999999478,-0.9748321258897846,0.9520968818108932,-0.3493737191826236
1957,0.19569999999999477,-0.9748327721238343,0.9520964343074894,-0.34938632632537125
1958,0.19579999999999476,-0.9748247653942343,0.9520959809119078,-0.34939893888627566
1959,0.19589999999999475,-0.9748079178904232,0.9520955216935699,-0.3494115568775689
1960,0.19599999999999473,-0.9747820400058231,0.9520950567208364,-0.3494241803116432
1961,0.19609999999999472,-0.9747469403532208,0.952094586061008,-0.34943680920104603
1962,0.1961999999999947,-0.9747024257807837,0.9520941097803237,-0.34944944355851193
1963,0.1962999999999947,-0.9746483013886974,0.9520936279439606,-0.349462083396944
1964,0.1963999999999947,-0.9745843705464052,0.9520931406160323,-0.34947472872941854
1965,0.19649999999999468,-0.9745104349104371,0.9520926478595892,-0.3494873795692077
1966,0.19659999999999467,-0.9744262944428027,0.9520921497366157,-0.3495000359297438
1967,0.19669999999999466,-0.974331747429938,0.95209164630803,-0.34951269782467165
1968,0.19679999999999465,-0.9742265905021802,0.9520911376336827,-0.3495253652678189
1969,0.19689999999999463,-0.9741106186537539,0.9520906237723546,-0.3495380382732176
1970,0.19699999999999462,-0.973983625263249,0.9521619812334817,-0.34955071685507727
1971,0.1970999999999946,-0.9738454021145669,0.9522418555038247,-0.3495634010278334
1972,0.1971999999999946,-0.9736957394183191,0.9523080349551676,-0.34957609080611796
1973,0.1972999999999946,-0.9735344258336511,0.9523608524867442,-0.3495887862047721
1974,0.19739999999999458,-0.9733612484904771,0.9524006382472902,-0.34960148723885837
1975,0.19749999999999457,-0.9731759930120999,0.952427719565626,-0.3496141939236344
1976,0.19759999999999456,-0.972978443538196,0.9524424208829022,-0.34962690627460197
1977,0.19769999999999455,-0.9727683827481465,0.9524450636865687,-0.3496396243074703
1978,0.19779999999999454,-0.972545591884692,0.9524359664461366,-0.34965234803817763
1979,0.19789999999999452,-0.972309850777892,0.9524154445507904,-0.34966507748287656
1980,0.1979999999999945,-0.9720609378693672,0.9523838102489108,-0.3496778126579697
1981,0.1980999999999945,-0.9717986302368086,0.9523413725895631,-0.3496905535800815
1982,0.1981999999999945,-0.9715227036187312,0.9522884373660037,-0.3497033002660561
1983,0.19829999999999448,-0.9712329324394584,0.9522253070612517,-0.34971605273299744
1984,0.19839999999999447,-0.9709290898343151,0.9521522807957739,-0.3497288109982345
1985,0.19849999999999446,-0.9706109476750185,0.9520817403499362,-0.3497415750793228
1986,0.19859999999999445,-0.9702782765952477,0.9520811462565435,-0.34975434499406244
1987,0.19869999999999444,-0.9699308460163788,0.952080547848641,-0.34976712076050126
1988,0.19879999999999443,-0.9695684241733754,0.9520799451641765,-0.34977990239692075
1989,0.19889999999999441,-0.9691907781408193,0.9520793382399602,-0.3497926899218293
1990,0.1989999999999944,-0.9687976738590722,0.9520787271116607,-0.3498054833539819
1991,0.1990999999999944,-0.9683888761605635,0.952078111813798,-0.3498182827123746
1992,0.19919999999999438,-0.9679641487961899,0.9520774923797387,-0.34983108801622687
1993,0.19929999999999437,-0.9676057117945931,0.952076868841689,-0.34984389928500587
1994,0.19939999999999436,-0.9678772793609648,0.9520762412306891,-0.3498567165383977
1995,0.19949999999999435,-0.9681434838943429,0.9520756095766066,-0.34986953979631225
1996,0.19959999999999434,-0.9684040492762958,0.9520749739081301,-0.34988236907890574
1997,0.19969999999999433,-0.9686586944277471,0.9521899095557963,-0.3498952044065247
1998,0.19979999999999432,-0.9689071333124721,0.9522962578242623,-0.34990804579976537
1999,0.1998999999999943,-0.9691490749423565,0.9523936370966428,-0.34992089327941
2000,0.1999999999999943,-0.9693842233844454,0.9524821911968867,-0.34993374686646267
2001,0.20009999999999428,-0.9696122777698185,0.9525620635458745,-0.3499466065821312
2002,0.20019999999999427,-0.9698329323043192,0.9526333971342507,-0.3499594724478156
2003,0.20029999999999426,-0.9700458762811822,0.9526963344955378,-0.349972344485103
2004,0.20039999999999425,-0.97025079409559,0.9527510176795558,-0.3499852227157586
2005,0.20049999999999424,-0.970447365261205,0.9527975882261729,-0.34999810716173607
2006,0.20059999999999423,-0.9706352644287174,0.9528361871394079,-0.35001099784516504
2007,0.20069999999999422,-0.9708141614064529,0.9528669548619094,-0.35002389478831153
2008,0.2007999999999942,-0.9709837211830885,0.9528900312498308,-0.35003679801360565
2009,0.2008999999999942,-0.9711436039525237,0.952905555548123,-0.3500497075436121
2010,0.20099999999999418,-0.9712934651409568,0.9529136663662623,-0.3500626234010512
2011,0.20109999999999417,-0.9714329554362199,0.9529145016544344,-0.3500755456087382
2012,0.20119999999999416,-0.9715617208194216,0.9529081986801896,-0.3500884741896269
2013,0.20129999999999415,-0.9716794025989559,0.9528948940055871,-0.3501014091667528
2014,0.20139999999999414,-0.9717856374469284,0.9528747234648405,-0.3501143505632633
2015,0.20149999999999413,-0.9718800574380583,0.9528478221424816,-0.35012729840238
2016,0.20159999999999412,-0.9719622900911097,0.952814324352055,-0.3501402527073907
2017,0.2016999999999941,-0.9720319584129117,0.9527743636153503,-0.35015321350165135
2018,0.2017999999999941,-0.9720886809450201,0.952728072642188,-0.3501661808085566
2019,0.20189999999999408,-0.9721320718130799,0.9526755833107639,-0.3501791546515516
2020,0.20199999999999407,-0.9721617407789412,0.9526170266485625,-0.35019213505409535
2021,0.20209999999999406,-0.9721772932955852,0.952552532813842,-0.3502051220396646
2022,0.20219999999999405,-0.9722366213216468,0.9524822310776994,-0.35021811563173355
2023,0.20229999999999404,-0.9724972680614276,0.9524062498067183,-0.3502311158537651
2024,0.20239999999999403,-0.9727502798150198,0.9523247164462013,-0.3502441227292145
2025,0.20249999999999402,-0.9729953238721823,0.9522377575039885,-0.35025713628147415
2026,0.202599999999994,-0.9732320621301792,0.9521454985348637,-0.3502701565339213
2027,0.202699999999994,-0.9734601511127245,0.952053376412543,-0.3502831835098538
2028,0.20279999999999399,-0.9736792419918948,0.9520526199676738,-0.35029621723250326
2029,0.20289999999999397,-0.9738889806130695,0.9520518597412647,-0.3503092577250358
2030,0.20299999999999396,-0.9740890075229531,0.9520510957169558,-0.35032230501049766
2031,0.20309999999999395,-0.9742789580007387,0.9520503278768978,-0.35033535911185804
2032,0.20319999999999394,-0.974458462092458,0.9520495562017417,-0.3503484200519684
2033,0.20329999999999393,-0.9746271446485698,0.9520487806706284,-0.35036148785354626
2034,0.20339999999999392,-0.9747846253648261,0.9520480012611792,-0.3503745625391811
2035,0.2034999999999939,-0.9749305188264586,0.9520472179494857,-0.3503876441313177
2036,0.2035999999999939,-0.9750644345557171,0.9520464307100996,-0.3504007326522533
2037,0.20369999999999389,-0.9751859770627923,0.9520456395160232,-0.35041382812412397
2038,0.20379999999999387,-0.9752947459001465,0.9520448443386983,-0.3504269305688747
2039,0.20389999999999386,-0.9753903357202734,0.9520440451479971,-0.35044004000832274
2040,0.20399999999999385,-0.9754723363369017,0.9520432419122116,-0.35045315646404007
2041,0.20409999999999384,-0.9755403327896515,0.9520424345980437,-0.3504662799574546
2042,0.20419999999999383,-0.975593905412149,0.9520416231705947,-0.3504794105097723
2043,0.20429999999999382,-0.9756326299035973,0.9520408075933561,-0.3504925481420147
2044,0.2043999999999938,-0.9756560774037955,0.9520399878281978,-0.35050569287496847
2045,0.2044999999999938,-0.9756638145715948,0.9520391638353596,-0.35051884472922734
2046,0.2045999999999938,-0.9756554036667735,0.9520383355734398,-0.3505320037251708
2047,0.20469999999999378,-0.9756304026353046,0.9520375029993853,-0.3505451698829518
2048,0.20479999999999376,-0.975588365197989,0.9520366660684815,-0.3505583432224941
2049,0.20489999999999375,-0.9755288409424182,0.9520358247343413,-0.35057152376349976
2050,0.20499999999999374,-0.9754513754182251,0.9520349789488954,-0.35058471152546533
2051,0.20509999999999373,-0.9753555102355802,0.9520341286623815,-0.35059790652763023
2052,0.20519999999999372,-0.9752407831668772,0.9520332738233337,-0.35061110878903873
2053,0.2052999999999937,-0.97510672825156,0.9520324143785719,-0.35062431832847246
2054,0.2053999999999937,-0.9749528759040218,0.9520315502731914,-0.3506375351645272
2055,0.2054999999999937,-0.9747787530245213,0.9520306814505521,-0.350650759315553
2056,0.20559999999999368,-0.9745838831130401,0.9520298078522674,-0.35066399079968685
2057,0.20569999999999367,-0.9743677863860131,0.952028929418194,-0.35067722963485287
2058,0.20579999999999365,-0.9741299798958549,0.9520280460864198,-0.3506904758387504
2059,0.20589999999999364,-0.9738699776532065,0.9520271577932544,-0.3507037294288862
2060,0.20599999999999363,-0.9735872907518156,0.9520262644732163,-0.3507169904225613
2061,0.20609999999999362,-0.973281427495975,0.9520253660590229,-0.3507302588368714
2062,0.2061999999999936,-0.972951893530429,0.9520244624815788,-0.35074353468873415
2063,0.2062999999999936,-0.9725981919726621,0.9520235536699636,-0.3507568179948732
2064,0.2063999999999936,-0.9727268031082156,0.9520226395514219,-0.35077010877184445
2065,0.20649999999999358,-0.9728864998481943,0.9520217200513499,-0.35078340703602334
2066,0.20659999999999357,-0.9730391857985922,0.9520207950932844,-0.35079671280365393
2067,0.20669999999999356,-0.9731846287581323,0.9520198645988913,-0.3508100260908009
2068,0.20679999999999354,-0.9733225930424364,0.9520189284879524,-0.3508233469134065
2069,0.20689999999999353,-0.973452839483865,0.9520179866783545,-0.3508366752872835
2070,0.20699999999999352,-0.9735751254328112,0.9520170390860756,-0.35085001122811
2071,0.2070999999999935,-0.9736892047604709,0.9520160856251735,-0.3508633547514764
2072,0.2071999999999935,-0.9737948278631094,0.9520151262077732,-0.3508767058728675
2073,0.2072999999999935,-0.9738917416678462,0.9520141607440532,-0.35089006460768135
2074,0.20739999999999348,-0.9739801700659451,0.9520131891422333,-0.35090343097125
2075,0.20749999999999347,-0.974101310735906,0.9520122113085614,-0.3509168049788379
2076,0.20759999999999346,-0.9742159095689047,0.9520112271473004,-0.3509301866456707
2077,0.20769999999999345,-0.9743237765049587,0.9520102365607143,-0.35094357598693143
2078,0.20779999999999343,-0.9744247187762443,0.9520821888831873,-0.3509569730177946
2079,0.20789999999999342,-0.9745185409047474,0.9521787115585215,-0.35097037775341333
2080,0.2079999999999934,-0.9746050447009975,0.9522604111392493,-0.3509837902089499
2081,0.2080999999999934,-0.9746840292638904,0.952327648818749,-0.3509972103996001
2082,0.2081999999999934,-0.9747552909816195,0.9523807827978233,-0.3510106383405845
2083,0.20829999999999338,-0.9748186235337228,0.9524201682075794,-0.3510240740471646
2084,0.20839999999999337,-0.9748738178942554,0.9524461570345285,-0.3510375175346693
2085,0.20849999999999336,-0.9749206623360969,0.9524590980479604,-0.3510509688185126
2086,0.20859999999999335,-0.9749589424363994,0.9524593367296448,-0.3510644279141908
2087,0.20869999999999334,-0.9749884410831805,0.9524472152059068,-0.3510778948373003
2088,0.20879999999999332,-0.9750089384830666,0.9524230721821176,-0.3510913696035663
2089,0.2088999999999933,-0.9750202121701859,0.9523872428796435,-0.3511048522288164
2090,0.2089999999999933,-0.9750220370162145,0.9523400589752842,-0.35111834272907383
2091,0.2090999999999933,-0.9750141852415717,0.9522818485432304,-0.35113184112047513
2092,0.20919999999999328,-0.9749964264277646,0.9522129359995669,-0.35114534741934966
2093,0.20929999999999327,-0.9749685275308767,0.9521336420493411,-0.35115886164220556
2094,0.20939999999999326,-0.9749302528961943,0.9520442836362102,-0.35117238380574134
2095,0.20949999999999325,-0.9748813642739647,0.9519911835238528,-0.3511859139268773
2096,0.20959999999999324,-0.9748216208362792,0.9519900495252872,-0.3511994520227452
2097,0.20969999999999323,-0.9747507791950684,0.9519889067050612,-0.35121299811071566
2098,0.20979999999999321,-0.9746685934211996,0.9519877549201192,-0.35122655220838844
2099,0.2098999999999932,-0.9745748150646653,0.951986594025077,-0.35124011433363517
2100,0.2099999999999932,-0.9744691931758471,0.9519854238722054,-0.351253684504582
2101,0.21009999999999318,-0.9743514743278406,0.951984244311414,-0.3512672627396311
2102,0.21019999999999317,-0.9742214026398238,0.9519830551902346,-0.3512808490574584
2103,0.21029999999999316,-0.9740787198014546,0.9519818563538043,-0.35129444347704947
2104,0.21039999999999315,-0.973923165098273,0.9519806476448497,-0.3513080460176666
2105,0.21049999999999314,-0.9737544754380948,0.9519794289036696,-0.3513216566988998
2106,0.21059999999999313,-0.9735723853783682,0.9519781999681186,-0.3513352755406374
2107,0.21069999999999312,-0.9733766271544784,0.9519769606735907,-0.3513489025630974
2108,0.2107999999999931,-0.9731669307089721,0.9519757108530019,-0.35136253778680765
2109,0.2108999999999931,-0.97294302372168,0.951974450336774,-0.3513761812326439
2110,0.21099999999999308,-0.9727046316407114,0.9519731789528173,-0.35138983292180015
2111,0.21109999999999307,-0.9724514777142971,0.9519718965265143,-0.3514034928758275
2112,0.21119999999999306,-0.972183283023452,0.9519706028807026,-0.35141716111658655
2113,0.21129999999999305,-0.9721652572900868,0.9519692978356582,-0.3514308376663073
2114,0.21139999999999304,-0.9722330923153634,0.9519679812090787,-0.35144452254755504
2115,0.21149999999999303,-0.9723005074982322,0.951966652816066,-0.35145821578322944
2116,0.21159999999999302,-0.9723674951625711,0.9519653124691102,-0.35147191739658507
2117,0.211699999999993,-0.972434047551433,0.9519639599780725,-0.3514856274112125
2118,0.211799999999993,-0.9725001568263596,0.951962595150168,-0.3514993458510602
2119,0.21189999999999298,-0.9725658150666892,0.9519612177899497,-0.3515130727403812
2120,0.21199999999999297,-0.9726310142688566,0.951959827699291,-0.3515268081037902
2121,0.21209999999999296,-0.9726957463456837,0.951958424677369,-0.3515405519662443
2122,0.21219999999999295,-0.9727600031256639,0.9519570085206486,-0.3515543043530056
2123,0.21229999999999294,-0.9728237763522358,0.9519555790228648,-0.3515680652896631
2124,0.21239999999999293,-0.9728870576830485,0.9519541359750064,-0.35158183480213345
2125,0.21249999999999292,-0.9729498386892177,0.9519526791652994,-0.3515956129166404
2126,0.2125999999999929,-0.9731243831838968,0.9519512083791901,-0.35160939965971066
2127,0.2126999999999929,-0.9733369264124088,0.951949723399329,-0.3516231950581645
2128,0.21279999999999288,-0.9735394129256524,0.9519482240055531,-0.35163699913912116
2129,0.21289999999999287,-0.9737314475013483,0.9519467099748707,-0.35165081192996567
2130,0.21299999999999286,-0.9739126287691321,0.9519451810814435,-0.3516646334583743
2131,0.21309999999999285,-0.9740825492471016,0.951943637096571,-0.3516784637522677
2132,0.21319999999999284,-0.9742407953827245,0.9519420777886732,-0.35169230283983005
2133,0.21329999999999283,-0.9743869475981892,0.9519405029232746,-0.35170615074947537
2134,0.21339999999999282,-0.97452058034028,0.951938912262987,-0.3517200075098669
2135,0.2134999999999928,-0.9746412621348491,0.9519373055674936,-0.35173387314986665
2136,0.2135999999999928,-0.9747485556459534,0.9519356825935316,-0.3517477476985625
2137,0.21369999999999278,-0.9748420177397175,0.9519340430948763,-0.35176163118522286
2138,0.21379999999999277,-0.9749211995529762,0.9519323868223242,-0.3517755236393254
2139,0.21389999999999276,-0.9749856465667451,0.9519507053991422,-0.35178942509049577
2140,0.21399999999999275,-0.9750348986845551,0.9519677527851765,-0.3518033355685407
2141,0.21409999999999274,-0.9750684903156841,0.9519763003991036,-0.3518172551034027
2142,0.21419999999999273,-0.9750859504633083,0.9519765133596828,-0.3518311837251625
2143,0.21429999999999272,-0.9750868028175848,0.951968556126388,-0.3518451214640294
2144,0.2143999999999927,-0.9750705658536711,0.9519525924637168,-0.3518590683503339
2145,0.2144999999999927,-0.9750367529346773,0.9519287854060287,-0.35187302441448465
2146,0.21459999999999269,-0.9749848724195338,0.9519185018808782,-0.3518869896869931
2147,0.21469999999999267,-0.9749144277757539,0.9519166829292681,-0.35190096419845024
2148,0.21479999999999266,-0.9748249176970543,0.9519148445441855,-0.35191494797951006
2149,0.21489999999999265,-0.9747158362257904,0.9519129864425436,-0.35192894106086287
2150,0.21499999999999264,-0.9745866728801533,0.9519111083380718,-0.35194294347326294
2151,0.21509999999999263,-0.9744369127860625,0.9519092099412974,-0.3519569552474869
2152,0.21519999999999262,-0.9744224961454299,0.9519072909595283,-0.35197097641432784
2153,0.2152999999999926,-0.9744674689391833,0.9519053510968346,-0.3519850070046041
2154,0.2153999999999926,-0.9745116555717576,0.9519033900540299,-0.35199904704912033
2155,0.2154999999999926,-0.9745550446138086,0.9519014075286534,-0.35201309657868246
2156,0.21559999999999258,-0.9745976245203548,0.9518994032149504,-0.3520271556240757
2157,0.21569999999999256,-0.974639383629634,0.9518973768038542,-0.3520412242160721
2158,0.21579999999999255,-0.9746803101619506,0.9518953279829665,-0.352055302385391
2159,0.21589999999999254,-0.9747203922185133,0.9518932564365378,-0.35206939016272504
2160,0.21599999999999253,-0.9747596177802617,0.9518911618454478,-0.352083487578729
2161,0.21609999999999252,-0.9747979747066854,0.951889043887186,-0.35209759466400514
2162,0.2161999999999925,-0.9748354507346337,0.9518869022358304,-0.3521117114490779
2163,0.2162999999999925,-0.9748720334771178,0.9518847365620281,-0.35212583796444646
2164,0.2163999999999925,-0.9749077104221057,0.9518825465329736,-0.3521399742405199
2165,0.21649999999999248,-0.9749424689313099,0.9518803318123878,-0.3521541203076495
2166,0.21659999999999247,-0.97497629623897,0.9518780920604969,-0.35216827619612423
2167,0.21669999999999245,-0.9750091794506289,0.9518758269340104,-0.3521824419361476
2168,0.21679999999999244,-0.975041105541905,0.9518735360860986,-0.3521966175578738
2169,0.21689999999999243,-0.9750720613572599,0.9518712191663704,-0.35221080309135944
2170,0.21699999999999242,-0.9751020336087624,0.9518688758208502,-0.3522249985666161
2171,0.2170999999999924,-0.9751310088748514,0.9518665056919547,-0.3522392040135705
2172,0.2171999999999924,-0.975158973599095,0.9518641084184691,-0.35225341946208255
2173,0.2172999999999924,-0.9751859140889493,0.9518616836355231,-0.352267644941951
2174,0.21739999999999238,-0.9752118165145165,0.9518592309745664,-0.35228188048291775
2175,0.21749999999999237,-0.975236666907303,0.9518567500633432,-0.3522961261146557
2176,0.21759999999999236,-0.975260451158979,0.9518542405258681,-0.352310381866802
2177,0.21769999999999234,-0.975283155020138,0.9518517019823985,-0.35232464776893074
2178,0.21779999999999233,-0.9753047640990613,0.9518491340494102,-0.35233892385058024
2179,0.21789999999999232,-0.9753252638604826,0.9518465363395693,-0.3523532101412615
2180,0.2179999999999923,-0.9753446396243575,0.9518439084617056,-0.3523675066704479
2181,0.2180999999999923,-0.9753628765646375,0.9518412500207852,-0.3523818134676044
2182,0.2181999999999923,-0.9753799597080479,0.9518385606178819,-0.3523961305621625
2183,0.21829999999999228,-0.9753958739328721,0.9518358398501487,-0.35241045798357273
2184,0.21839999999999227,-0.9754106039677403,0.9518330873107892,-0.3524247957612849
2185,0.21849999999999226,-0.9754241343904267,0.9518303025890277,-0.3524391439247502
2186,0.21859999999999224,-0.9754364496266521,0.9518274852700792,-0.3524535025034711
2187,0.21869999999999223,-0.9754475339488944,0.9518246349351188,-0.35246787152696174
2188,0.21879999999999222,-0.9754573714752075,0.9518217511612516,-0.3524822510247889
2189,0.2188999999999922,-0.9754659461680477,0.9518188335214797,-0.35249664102657857
2190,0.2189999999999922,-0.9754732418331095,0.9518158815846718,-0.3525110415620148
2191,0.2190999999999922,-0.9754792421181692,0.9518128949155297,-0.35252545266086416
2192,0.21919999999999218,-0.975483930511939,0.951809873074556,-0.35253987435298983
2193,0.21929999999999217,-0.9754872903429301,0.9518068156180206,-0.3525543066683229
2194,0.21939999999999216,-0.9754893047783244,0.951803722097927,-0.3525687496369544
2195,0.21949999999999215,-0.9754899568228574,0.9518005920619771,-0.3525832032890526
2196,0.21959999999999213,-0.9754892293177108,0.9517974250535379,-0.3525976676549342
2197,0.21969999999999212,-0.9754871049394126,0.9517942206116051,-0.35261214276506114
2198,0.2197999999999921,-0.9754835661987509,0.9517909782707678,-0.3526266286500528
2199,0.2198999999999921,-0.9754785954396942,0.9517876975611725,-0.3526411253406749
2200,0.2199999999999921,-0.9754721748383227,0.9517843780084864,-0.3526556328678834
2201,0.22009999999999208,-0.975464286401769,0.9517810191338599,-0.3526701512628221
2202,0.22019999999999207,-0.9754549119671673,0.9517776204538905,-0.3526846805568219
2203,0.22029999999999206,-0.9754440332006133,0.9517741814805835,-0.3526992207814057
2204,0.22039999999999205,-0.9754316315961308,0.9517707017213143,-0.35271377196834225
2205,0.22049999999999204,-0.9754176884746472,0.95176718067879,-0.352728334149589
2206,0.22059999999999202,-0.9754737758093119,0.9517636178510104,-0.35274290735734315
2207,0.220699999999992,-0.9755575730045686,0.9517600127312277,-0.3527574916240501
2208,0.220799999999992,-0.9756298509019388,0.9517563648079078,-0.35277208698238777
2209,0.220899999999992,-0.9756902539911303,0.9517526735646898,-0.3527866934652985
2210,0.22099999999999198,-0.9757384215938946,0.9517489384803454,-0.35280131110596985
2211,0.22109999999999197,-0.9757739878831634,0.9517451590287375,-0.35281593993786614
2212,0.22119999999999196,-0.9757965819052132,0.9517413346787806,-0.35283057999470885
2213,0.22129999999999195,-0.9758058276048726,0.9517374648943981,-0.35284523131050854
2214,0.22139999999999194,-0.975801343853794,0.9517335491344807,-0.35285989391954364
2215,0.22149999999999193,-0.9757827444818015,0.9517295868528448,-0.3528745678563765
2216,0.22159999999999191,-0.9757496383113193,0.9517255774981898,-0.3528892531558599
2217,0.2216999999999919,-0.9757016291948885,0.9517215205140557,-0.35290394985312457
2218,0.2217999999999919,-0.975638316055764,0.9517174153387805,-0.35291865798361083
2219,0.22189999999999188,-0.9755592929315905,0.9517132614054566,-0.35293337758302534
2220,0.22199999999999187,-0.9754641490211414,0.9517090581418879,-0.35294810868739684
2221,0.22209999999999186,-0.975352468734106,0.9517048049705462,-0.35296285133302
2222,0.22219999999999185,-0.9752238317439026,0.9517005013085273,-0.3529776055564992
2223,0.22229999999999184,-0.9750778130434944,0.9516961465675071,-0.35299237139472395
2224,0.22239999999999183,-0.9749139830041745,0.9516917401536983,-0.35300714888487766
2225,0.22249999999999182,-0.974784766539324,0.9516872814678042,-0.3530219380644407
2226,0.2225999999999918,-0.974733819578919,0.9516827699049765,-0.353036738971169
2227,0.2226999999999918,-0.974680874364834,0.9516782048547687,-0.35305155164311786
2228,0.22279999999999178,-0.9746259079646873,0.951673585701093,-0.35306637611861236
2229,0.22289999999999177,-0.9745688972493441,0.9516689118221736,-0.3530812124362667
2230,0.22299999999999176,-0.9745098188918909,0.9516641825905033,-0.35309606063496946
2231,0.22309999999999175,-0.9744486493665983,0.9516593973727974,-0.3531109207538849
2232,0.22319999999999174,-0.9743853649478754,0.9516545555299479,-0.35312579283244255
2233,0.22329999999999173,-0.97461240482248,0.9516496564169794,-0.3531406769103426
2234,0.22339999999999172,-0.9748325003933495,0.951644699383002,-0.35315557302754197
2235,0.2234999999999917,-0.9750411664323053,0.951639683771167,-0.3531704812242491
2236,0.2235999999999917,-0.9752379435374231,0.9516346089186203,-0.35318540154094274
2237,0.22369999999999168,-0.9754223649125733,0.9516294741564559,-0.35320033401833134
2238,0.22379999999999167,-0.9755939564064401,0.9516242788096714,-0.3532152786973703
2239,0.22389999999999166,-0.9757522365568447,0.9516190221971206,-0.3532302356192536
2240,0.22399999999999165,-0.9758967166404837,0.9516137036314679,-0.3532452048254139
2241,0.22409999999999164,-0.9760269007281877,0.9516083224191417,-0.3532601863575017
2242,0.22419999999999163,-0.9761422857457969,0.9516028778602881,-0.3532751802574091
2243,0.22429999999999162,-0.9762423615407467,0.9515973692487238,-0.35329018656721944
2244,0.2243999999999916,-0.9763266109544415,0.951591795871891,-0.3533052053292507
2245,0.2244999999999916,-0.9763945099004904,0.9515861570108087,-0.35332023658603195
2246,0.22459999999999158,-0.9764455274488714,0.951580451940027,-0.3533352803802866
2247,0.22469999999999157,-0.9764791259160751,0.9515746799275797,-0.3533503367549456
2248,0.22479999999999156,-0.9764947609612745,0.9515688402349376,-0.35336540575314535
2249,0.22489999999999155,-0.976491881688555,0.9515629321169609,-0.3533804874181998
2250,0.22499999999999154,-0.9764699307552263,0.9515569548218517,-0.3533955817936306
2251,0.22509999999999153,-0.9764283444862325,0.951550907591107,-0.35341068892312916
2252,0.22519999999999152,-0.9763665529946627,0.9515447896594711,-0.35342580885058456
2253,0.2252999999999915,-0.9762839803083498,0.951538600254887,-0.35344094162007306
2254,0.2253999999999915,-0.9761800445025438,0.9515323385984494,-0.35345608727582717
2255,0.22549999999999149,-0.9760541578386246,0.9515260039043562,-0.35347124586227485
2256,0.22559999999999147,-0.9759057269088179,0.9515195953798601,-0.3534864174240166
2257,0.22569999999999146,-0.9757341527868582,0.9515131122252207,-0.35350160200580905
2258,0.22579999999999145,-0.9755388311845421,0.9515065536336552,-0.3535167996526023
2259,0.22589999999999144,-0.9753191526140955,0.9514999187912898,-0.3535320104094968
2260,0.22599999999999143,-0.9750745025562759,0.9514932068771115,-0.35354723432177354
2261,0.22609999999999142,-0.9748042616341193,0.9514864170629173,-0.35356247143487635
2262,0.2261999999999914,-0.9745078057922284,0.951479548513266,-0.3535777217943997
2263,0.2262999999999914,-0.9741845064814993,0.9514726003854282,-0.35359298544610834
2264,0.22639999999999139,-0.9738337308491665,0.9514655718293363,-0.35360826243595084
2265,0.22649999999999137,-0.9734548419340431,0.9514584619875341,-0.3536235528100114
2266,0.22659999999999136,-0.9730471988668323,0.9514512699951269,-0.35363885661454436
2267,0.22669999999999135,-0.9726101570753651,0.9514439949797299,-0.35365417389596904
2268,0.22679999999999134,-0.9721430684946324,0.9514366360614185,-0.353669504700848
2269,0.22689999999999133,-0.9716452817814614,0.9514291923526759,-0.3536848490759229
2270,0.22699999999999132,-0.9711161425336882,0.951421662958342,-0.353700207068078
2271,0.2270999999999913,-0.970554993513676,0.9514140469755614,-0.35371557872436976
2272,0.2271999999999913,-0.9699611748760243,0.9514063434937317,-0.35373096409197624
2273,0.2272999999999913,-0.9696484559752144,0.9513985515944499,-0.3537463632182737
2274,0.22739999999999128,-0.9694721017214314,0.9513906703514604,-0.3537617761507562
2275,0.22749999999999126,-0.9692924064129377,0.9513826988306019,-0.35377720293708304
2276,0.22759999999999125,-0.9693300419013534,0.951374636089753,-0.35379264362507273
2277,0.22769999999999124,-0.969540564149552,0.9513664811787791,-0.35380809826266546
2278,0.22779999999999123,-0.969745729315513,0.9513582331394778,-0.3538235668979639
2279,0.22789999999999122,-0.9699452963846111,0.9513498910055239,-0.353839049579221
2280,0.2279999999999912,-0.9701390193223461,0.9513414538024152,-0.3538545463548005
2281,0.2280999999999912,-0.9703266470228725,0.9513329205474161,-0.3538700572732419
2282,0.2281999999999912,-0.9705281882462264,0.9513242902495023,-0.3538855823831779
2283,0.22829999999999118,-0.9707338266080231,0.9513803062019752,-0.3539011217334087
2284,0.22839999999999117,-0.9709299004680491,0.9514222671876924,-0.35391667537283583
2285,0.22849999999999115,-0.9711159910377615,0.951448848885602,-0.3539322433504919
2286,0.22859999999999114,-0.9712916711713763,0.9514604761276272,-0.3539478257155378
2287,0.22869999999999113,-0.9714565053296558,0.9514575698282997,-0.35396342251722884
2288,0.22879999999999112,-0.9716100495473041,0.9514405468787748,-0.35397903380494905
2289,0.2288999999999911,-0.9717518514041469,0.9514098200439184,-0.3539946596281736
2290,0.2289999999999911,-0.9718814500002857,0.9513657978625579,-0.354010300036486
2291,0.2290999999999911,-0.9719983759354138,0.9513088845509918,-0.3540259550795641
2292,0.22919999999999108,-0.9721021512924883,0.9512394799098395,-0.3540416248071669
2293,0.22929999999999107,-0.9721922896259491,0.9512226602390241,-0.35405730926914375
2294,0.22939999999999106,-0.9722682959546837,0.9512127850310653,-0.3540730085154237
2295,0.22949999999999104,-0.9723296667599342,0.9512027991164199,-0.35408872259600216
2296,0.22959999999999103,-0.9723758899883408,0.9511927013819185,-0.354104451560946
2297,0.22969999999999102,-0.9724064450603215,0.9511824907052124,-0.35412019546038187
2298,0.229799999999991,-0.9724208028839815,0.9511721659547121,-0.3541359543444905
2299,0.229899999999991,-0.9724184258747475,0.9511617259895224,-0.3541517282635037
2300,0.229999999999991,-0.972429173997201,0.9511511696593792,-0.3541675172677104
2301,0.23009999999999098,-0.972723988807454,0.9511404958045843,-0.3541833214074136
2302,0.23019999999999097,-0.9730128830000156,0.9511297032559407,-0.3541991407329706
2303,0.23029999999999096,-0.9732955277478909,0.951118790834687,-0.3542149752947638
2304,0.23039999999999095,-0.9735715865054638,0.9511077573524309,-0.3542308251432021
2305,0.23049999999999093,-0.9738407149323047,0.9510966016110828,-0.35424669032870737
2306,0.23059999999999092,-0.9741025608194589,0.9510853224027882,-0.3542625709017382
2307,0.2306999999999909,-0.9743567640183997,0.9510739185098602,-0.35427846691275017
2308,0.2307999999999909,-0.974602956372831,0.951062388704711,-0.35429437841220923
2309,0.2308999999999909,-0.9748407616535258,0.9510507317497825,-0.3543103054506125
2310,0.23099999999999088,-0.9750697954963873,0.951038946397477,-0.3543262480784446
2311,0.23109999999999087,-0.9752896653439203,0.951027031390087,-0.35434220634619923
2312,0.23119999999999086,-0.9754999703902992,0.9510149854597241,-0.354358180304385
2313,0.23129999999999085,-0.97570030153022,0.9510028073282474,-0.35437417000351157
2314,0.23139999999999084,-0.9758902413117172,0.9509904957071914,-0.3543901754940911
2315,0.23149999999999082,-0.976069363893131,0.950978049297693,-0.35440619682665586
2316,0.2315999999999908,-0.9762372350043995,0.9509654667904182,-0.3544222340517401
2317,0.2316999999999908,-0.9763934119128539,0.9509527468654868,-0.3544382872199014
2318,0.2317999999999908,-0.9765374433936842,0.9509398881923986,-0.35445435638171097
2319,0.23189999999999078,-0.9766688697052435,0.9509268894299561,-0.3544704415877487
2320,0.23199999999999077,-0.9767872225693477,0.9509137492261891,-0.3544865428886513
2321,0.23209999999999076,-0.9768920251567262,0.9509004662182761,-0.3545026603350719
2322,0.23219999999999075,-0.9769827920777684,0.9508870390324664,-0.35451879397770386
2323,0.23229999999999074,-0.9770590293787054,0.9508734662840008,-0.35453494386730233
2324,0.23239999999999073,-0.9771202345433576,0.9508597465770312,-0.35455111005467577
2325,0.23249999999999071,-0.9771658965005725,0.9508458785045399,-0.35456729259070163
2326,0.2325999999999907,-0.9771954956374621,0.9508318606482566,-0.35458349152634805
2327,0.2326999999999907,-0.9772085038185482,0.9508176915785762,-0.35459970691265486
2328,0.23279999999999068,-0.9772043844109075,0.9508033698544738,-0.35461593880078446
2329,0.23289999999999067,-0.9771825923154026,0.9507888940234203,-0.3546321872420104
2330,0.23299999999999066,-0.9771425740040707,0.9507742626212948,-0.35464845228775244
2331,0.23309999999999065,-0.9770837675637364,0.9507594741722984,-0.35466473398955256
2332,0.23319999999999064,-0.9770056027458999,0.9507445271888642,-0.3546810323991336
2333,0.23329999999999063,-0.9769075010229443,0.9507294201715679,-0.35469734756839366
2334,0.23339999999999061,-0.9767888756506924,0.9507141516090366,-0.35471367954944105
2335,0.2334999999999906,-0.9766491317373361,0.9506987199778558,-0.35473002839458473
2336,0.2335999999999906,-0.9764876663187471,0.9506831237424755,-0.354746394156379
2337,0.23369999999999058,-0.9763038684401707,0.950667361355115,-0.3547627768876363
2338,0.23379999999999057,-0.9760971192442937,0.9506514312556656,-0.3547791766414387
2339,0.23389999999999056,-0.9758667920656652,0.9506353318715928,-0.354795593471167
2340,0.23399999999999055,-0.9757866525386415,0.9506190616178358,-0.35481202743053525
2341,0.23409999999999054,-0.9757348318277116,0.9506026188967062,-0.35482847857357824
2342,0.23419999999999053,-0.9756610474078617,0.9505860020977845,-0.3548449469547078
2343,0.23429999999999052,-0.9755646455515924,0.9505692095978162,-0.3548614326287338
2344,0.2343999999999905,-0.9754449655269369,0.9505522397606038,-0.35487793565085224
2345,0.2344999999999905,-0.9753013397692716,0.9505350909368994,-0.35489445607672604
2346,0.23459999999999048,-0.9751330940603585,0.9505177614642937,-0.3549109939624553
2347,0.23469999999999047,-0.9749395477145306,0.9505002496671044,-0.35492754936464327
2348,0.23479999999999046,-0.9747200137719099,0.9504825538562625,-0.35494412234039735
2349,0.23489999999999045,-0.9744737991985422,0.9504646723291944,-0.3549607129473614
2350,0.23499999999999044,-0.9742002050933085,0.9504466033697064,-0.3549773212437461
2351,0.23509999999999043,-0.9738985269014626,0.9504283452478623,-0.3549939472883375
2352,0.23519999999999042,-0.9735680546346307,0.9504098962198625,-0.35501059114055594
2353,0.2352999999999904,-0.9732080730970932,0.9503912545279188,-0.35502725286044573
2354,0.2353999999999904,-0.9728178621181592,0.9503724184001283,-0.3550439325087123
2355,0.23549999999999038,-0.9723966967904282,0.950353386050344,-0.3550606301467665
2356,0.23559999999999037,-0.9719438477137277,0.9503341556780439,-0.3550773458367111
2357,0.23569999999999036,-0.9714585812445015,0.950314725468198,-0.35509407964139866
2358,0.23579999999999035,-0.9709401597504185,0.9502950935911312,-0.3551108316244493
2359,0.23589999999999034,-0.9703878418699605,0.9502752582023866,-0.3551276018502634
2360,0.23599999999999033,-0.9698008827767457,0.9502552174425832,-0.3551443903840394
2361,0.23609999999999032,-0.9691785344483372,0.9502349694372748,-0.3551611972918268
2362,0.2361999999999903,-0.9685200459392832,0.9502145122968025,-0.3551780226404949
2363,0.2362999999999903,-0.9678246636581355,0.9501938441161482,-0.35519486649781795
2364,0.23639999999999028,-0.9670916316481902,0.9501729629747828,-0.35521172893244085
2365,0.23649999999999027,-0.9671459317757652,0.9501518669365138,-0.3552286100139316
2366,0.23659999999999026,-0.9672224852620407,0.9501305540493297,-0.35524550981276265
2367,0.23669999999999025,-0.967288193278128,0.9501277997144164,-0.3552624284003706
2368,0.23679999999999024,-0.9673426540553773,0.9501115542040482,-0.3552793658491508
2369,0.23689999999999023,-0.96738545789181,0.9500819081138626,-0.3552963222324467
2370,0.23699999999999022,-0.9674161871082342,0.9500430944086111,-0.3553132976246048
2371,0.2370999999999902,-0.9675380185850168,0.9500206674317914,-0.3553302921009637
2372,0.2371999999999902,-0.9676745929835818,0.9501062594210914,-0.3553473057378517
2373,0.23729999999999019,-0.9678109247375688,0.9501825088403852,-0.35536433861261163
2374,0.23739999999999017,-0.9679469963780479,0.9502413071534412,-0.35538139080361103
2375,0.23749999999999016,-0.9680827901250653,0.9502831421789234,-0.3553984623902158
2376,0.23759999999999015,-0.9682182878839126,0.9503084972469259,-0.35541555345282444
2377,0.23769999999999014,-0.9683534712413859,0.9503178510577429,-0.3554326640728548
2378,0.23779999999999013,-0.9684883214620306,0.9503116775451065,-0.35544979433273255
2379,0.23789999999999012,-0.9686228194843745,0.9502904457440193,-0.3554669443158971
2380,0.2379999999999901,-0.9687569459171487,0.9502546196633062,-0.35548411410680447
2381,0.2380999999999901,-0.9688906810354971,0.9502046581629933,-0.3555013037908943
2382,0.2381999999999901,-0.9690240047771722,0.9501410148366177,-0.3555185134545944
2383,0.23829999999999008,-0.9692963888519415,0.9500641378985577,-0.35553574318531334
2384,0.23839999999999006,-0.9696592460956948,0.9499744700764609,-0.35555299307140686
2385,0.23849999999999005,-0.9700164638873472,0.9498724485088399,-0.3555702632021815
2386,0.23859999999999004,-0.9703675908233528,0.9497585046478886,-0.35558755366786254
2387,0.23869999999999003,-0.9707121624899334,0.949633064167563,-0.3556048645595653
2388,0.23879999999999002,-0.9710497013080378,0.9496026457824324,-0.35562219596929245
2389,0.23889999999999,-0.9713797163815063,0.9495757676999527,-0.35563954798990344
2390,0.23899999999999,-0.9717017033486973,0.9495486207258006,-0.3556569207150615
2391,0.23909999999999,-0.972015144237861,0.9495212024546623,-0.3556743142392324
2392,0.23919999999998998,-0.9723195073265475,0.9494935104605164,-0.355691728657659
2393,0.23929999999998997,-0.972614247005364,0.9494655422964204,-0.35570916406628733
2394,0.23939999999998995,-0.972898803646399,0.9494372954942937,-0.35572662056178084
2395,0.23949999999998994,-0.9731726034766586,0.9494087675647014,-0.3557440982414505
2396,0.23959999999998993,-0.9734350584568666,0.9493799559966357,-0.3557615972032256
2397,0.23969999999998992,-0.9736855661660003,0.9493508582572975,-0.3557791175456274
2398,0.2397999999999899,-0.9739235096919485,0.9493214717918755,-0.3557966593677154
2399,0.2398999999999899,-0.9741482575286912,0.9492917940233254,-0.3558142227690574
2400,0.2399999999999899,-0.9743591634804184,0.9492618223521495,-0.3558318078496461
2401,0.24009999999998988,-0.9745555665730162,0.949231554156173,-0.3558494147099537
2402,0.24019999999998987,-0.9747367909733627,0.9492009867903227,-0.3558670434507688
2403,0.24029999999998986,-0.9749021459168916,0.9491701175864035,-0.3558846941732481
2404,0.24039999999998984,-0.9750509256438861,0.9491389438528748,-0.35590236697881117
2405,0.24049999999998983,-0.975297493471784,0.9491074628746274,-0.35592006196914305
2406,0.24059999999998982,-0.9755505409850274,0.94907567191276,-0.3559377792461179
2407,0.2406999999999898,-0.975791933988113,0.9490590845116534,-0.3559555189117833
2408,0.2407999999999898,-0.9760210987962298,0.9490642416172331,-0.3559732810682967
2409,0.2408999999999898,-0.9762374481928836,0.9490693134599519,-0.35599106581788137
2410,0.24099999999998978,-0.9764403813167457,0.9490742986370675,-0.3560088732628257
2411,0.24109999999998977,-0.9766292835542885,0.9490791957319098,-0.3560267035054031
2412,0.24119999999998976,-0.9768035264385923,0.949084003313737,-0.35604455664785767
2413,0.24129999999998974,-0.9769624675547172,0.9490887199375923,-0.3560624327923653
2414,0.24139999999998973,-0.9771054504520393,0.9490933441441568,-0.35608033204097855
2415,0.24149999999998972,-0.9772318045639593,0.9490978744596033,-0.35609825449564586
2416,0.2415999999999897,-0.977340845135391,0.9491023093954469,-0.3561162002581433
2417,0.2416999999999897,-0.9774318731584488,0.949106647448396,-0.3561341694300616
2418,0.2417999999999897,-0.9775041753167494,0.9491108871002,-0.35615216211277034
2419,0.24189999999998968,-0.9775570239387436,0.9491150268174975,-0.3561701784074262
2420,0.24199999999998967,-0.9775896769604977,0.9491190650516621,-0.35618821841493453
2421,0.24209999999998966,-0.9776013778983382,0.9491230002386465,-0.35620628223594203
2422,0.24219999999998965,-0.9775913558317693,0.9491268307988268,-0.3562243699708235
2423,0.24229999999998963,-0.9775588253970678,0.9491305551368434,-0.35624248171968204
2424,0.24239999999998962,-0.9775029867919528,0.9491341716414423,-0.35626061758233757
2425,0.2424999999999896,-0.9774230257917174,0.9491376786853142,-0.35627877765833205
2426,0.2425999999999896,-0.9773181137771979,0.9491410746249314,-0.35629696204693767
2427,0.2426999999999896,-0.9771874077749433,0.9491443578003859,-0.35631517084715736
2428,0.24279999999998958,-0.9770530480621632,0.9491475265352228,-0.3563334041577409
2429,0.24289999999998957,-0.9771917782566246,0.9491505791362754,-0.35635166207718677
2430,0.24299999999998956,-0.9773119088651432,0.9491535138934963,-0.35636994470380995
2431,0.24309999999998955,-0.9774127231344759,0.9491563290797891,-0.3563882521356821
2432,0.24319999999998954,-0.9774934929479049,0.9491590229508371,-0.35640658447075524
2433,0.24329999999998952,-0.9775534789624933,0.9491615937449327,-0.3564249418068002
2434,0.2433999999999895,-0.9775919307588763,0.949164039682802,-0.3564433242415233
2435,0.2434999999999895,-0.9776080870036692,0.9491663589674322,-0.35646173187254304
2436,0.2435999999999895,-0.9776011756245532,0.9491685497838935,-0.35648016479746786
2437,0.24369999999998948,-0.9775704139980622,0.9491706102991627,-0.35649862311392116
2438,0.24379999999998947,-0.9775150091500697,0.9491725386619431,-0.3565171069196258
2439,0.24389999999998946,-0.9774341579689385,0.9491743330024844,-0.3565356163123878
2440,0.24399999999998945,-0.9773270474312692,0.9491759914324004,-0.35655415139022906
2441,0.24409999999998944,-0.9771928548401516,0.9491775120444849,-0.3565727122513952
2442,0.24419999999998943,-0.977030748075791,0.9491788929125272,-0.3565912989944255
2443,0.24429999999998941,-0.9768398858583527,0.9491801320911252,-0.3566099117182385
2444,0.2443999999999894,-0.9766194180228396,0.9491812276154966,-0.3566285505221653
2445,0.2444999999999894,-0.976368485805787,0.9491821775012897,-0.3566472155060262
2446,0.24459999999998938,-0.9760862221435324,0.9491829797443917,-0.3566659067702129
2447,0.24469999999998937,-0.9757717519817933,0.9491836323207355,-0.3566846244157583
2448,0.24479999999998936,-0.9755670807117007,0.9491841331861058,-0.3567033685443805
2449,0.24489999999998935,-0.9756056021071922,0.949184480275942,-0.35672213925859053
2450,0.24499999999998934,-0.9756413151754991,0.949184671505141,-0.3567409366617452
2451,0.24509999999998933,-0.9756741650032114,0.9491847047678569,-0.356759760858127
2452,0.24519999999998932,-0.9757040959412339,0.949184577937301,-0.3567786119530175
2453,0.2452999999999893,-0.9757310515962686,0.949184288865538,-0.3567974900527699
2454,0.2453999999999893,-0.975754974822265,0.9491838353832813,-0.3568163952649012
2455,0.24549999999998928,-0.9757758077118399,0.949183215299688,-0.35683532769812387
2456,0.24559999999998927,-0.9757934915876756,0.9491824264021494,-0.3568542874624529
2457,0.24569999999998926,-0.9758079669939005,0.9491814664560825,-0.35687327466928986
2458,0.24579999999998925,-0.9758191736874586,0.9491803332047173,-0.35689228943143464
2459,0.24589999999998924,-0.9758270506294713,0.9491790243688851,-0.35691133186323154
2460,0.24599999999998923,-0.9758315359765999,0.9491775376468022,-0.3569304020805549
2461,0.24609999999998922,-0.975832567072412,0.949342180532096,-0.3569495002009542
2462,0.2461999999999892,-0.975830080438757,0.9495067320454289,-0.35696862634364585
2463,0.2462999999999892,-0.9758240117671588,0.9496491797466197,-0.3569877806296154
2464,0.24639999999998918,-0.9758142959102262,0.9497701207748538,-0.35700696318167113
2465,0.24649999999998917,-0.9758008668730901,0.9498701480941936,-0.35702617412447263
2466,0.24659999999998916,-0.9757836578048705,0.9499498502627552,-0.3570454135846107
2467,0.24669999999998915,-0.9757626009901769,0.9500098112061541,-0.35706468169064665
2468,0.24679999999998914,-0.9757376278406497,0.9500506099955698,-0.3570839785731532
2469,0.24689999999998913,-0.975708668886543,0.9500728206307671,-0.35710330436472704
2470,0.24699999999998912,-0.9756756537683564,0.9500770118284052,-0.35712265920007963
2471,0.2470999999999891,-0.9756385112285173,0.9500637468159395,-0.3571420432160589
2472,0.2471999999999891,-0.9755971691031181,0.950033583131421,-0.3571614565516155
2473,0.24729999999998908,-0.9755515543137121,0.949987072429464,-0.3571808993479103
2474,0.24739999999998907,-0.9755015928591712,0.9499247602936495,-0.35720037174827374
2475,0.24749999999998906,-0.9754472098076075,0.9498471860555964,-0.3572198738982588
2476,0.24759999999998905,-0.9753883292883629,0.949754882620927,-0.35723940594563697
2477,0.24769999999998904,-0.975324874484068,0.949648376302316,-0.3572589680403989
2478,0.24779999999998903,-0.9752567676227737,0.9495281866598044,-0.3572785603347604
2479,0.24789999999998902,-0.9751839299701559,0.949394826348522,-0.35729818298318167
2480,0.247999999999989,-0.9751062818217979,0.9492488009739521,-0.3573178361423149
2481,0.248099999999989,-0.9750237424955487,0.949100896159453,-0.3573375199710323
2482,0.24819999999998898,-0.9749362303239616,0.9490948649776676,-0.3573572346303949
2483,0.24829999999998897,-0.9748436626468117,0.9490885962052164,-0.35737698028363957
2484,0.24839999999998896,-0.9747459558036969,0.9490820869282859,-0.35739675709613794
2485,0.24849999999998895,-0.9746430251267189,0.9490753342044677,-0.3574165652353829
2486,0.24859999999998894,-0.9747719659609918,0.949068335062494,-0.35743640487093736
2487,0.24869999999998893,-0.9751530113666061,0.9490610865019712,-0.35745627617442605
2488,0.24879999999998892,-0.9755214497247001,0.9490535854931107,-0.3574761793194632
2489,0.2488999999999889,-0.975876401785341,0.949045828976458,-0.3574961144816249
2490,0.2489999999999889,-0.9762169614558325,0.9490378138626199,-0.35751608183838707
2491,0.24909999999998889,-0.9765421954778198,0.9490295370319886,-0.35753608156909894
2492,0.24919999999998887,-0.9768511431174337,0.9490209953344646,-0.3575561138548989
2493,0.24929999999998886,-0.9771428158695851,0.9490121855891772,-0.35757617887866494
2494,0.24939999999998885,-0.9774161971775576,0.9490031045842022,-0.35759627682496037
2495,0.24949999999998884,-0.9776702421690854,0.9489937490762772,-0.3576164078799632
2496,0.24959999999998883,-0.9779038774101412,0.9489841157905158,-0.357636572231411
2497,0.24969999999998882,-0.9781160006776805,0.9489742014201181,-0.3576567700685131
2498,0.2497999999999888,-0.9783054807526321,0.9489640026260793,-0.35767700158191773
2499,0.2498999999999888,-0.9784711572344365,0.9489535160368957,-0.3576972669635767
2500,0.2499999999999888,-0.97861184037846,0.9489427382482688,-0.3577175664067768
2501,0.2500999999999888,-0.9787263109576324,0.948931665822806,-0.3577379001059535
2502,0.25019999999998876,-0.9788133201496584,0.9489202952897193,-0.3577582682567224
2503,0.25029999999998875,-0.9788715894511687,0.9489086231445208,-0.3577786710557407
2504,0.25039999999998874,-0.9788998106201703,0.9488966458487165,-0.3577991087006495
2505,0.25049999999998873,-0.9788966456481556,0.948884359829496,-0.35781958139004943
2506,0.2505999999999887,-0.978860726763213,0.9488717614794213,-0.3578400893233721
2507,0.2506999999999887,-0.9787906564654688,0.9488588471561101,-0.35786063270086993
2508,0.2507999999999887,-0.9786850075961618,0.948845613181919,-0.35788121172352005
2509,0.2508999999999887,-0.9785423234416234,0.948832055843622,-0.35790182659297953
2510,0.2509999999999887,-0.9783611178733922,0.9488181713920861,-0.3579224775115311
2511,0.25109999999998867,-0.9781398755256536,0.9488039560419453,-0.3579431646820301
2512,0.25119999999998865,-0.9778770520111343,0.9487894059712696,-0.35796388830786996
2513,0.25129999999998864,-0.9775710741765269,0.9487745173212314,-0.35798464859291035
2514,0.25139999999998863,-0.9772203403984503,0.9487592861957697,-0.35800544574147986
2515,0.2514999999999886,-0.9768232209208803,0.9487437086612498,-0.358026279958326
2516,0.2515999999999886,-0.9767444322657366,0.9487277807461203,-0.35804715144859667
2517,0.2516999999999886,-0.9766981946758586,0.9487114984405663,-0.3580680604178145
2518,0.2517999999999886,-0.976624377976098,0.9486948576961598,-0.35808900707186564
2519,0.2518999999999886,-0.976522032559224,0.9486778544255057,-0.35810999161702173
2520,0.25199999999998857,-0.976390195808771,0.948660484501885,-0.35813101425992117
2521,0.25209999999998856,-0.9762278923453048,0.9486427437588947,-0.35815207520756537
2522,0.25219999999998854,-0.9760341342889861,0.9486246279900828,-0.358173174667384
2523,0.25229999999998853,-0.9758079215385346,0.9486061329485813,-0.35819431284721825
2524,0.2523999999999885,-0.9755482420666681,0.9485872543467337,-0.3582154899553842
2525,0.2524999999999885,-0.9752540722320506,0.9485679878557204,-0.3582367062007025
2526,0.2525999999999885,-0.9749243771077514,0.9485483291051797,-0.35825796179255204
2527,0.2526999999999885,-0.9745581108261807,0.9485282736828244,-0.3582792569409388
2528,0.2527999999999885,-0.974154216940431,0.9485078171340559,-0.35830059185656
2529,0.25289999999998847,-0.9737116288019181,0.9484869549615732,-0.3583219667508555
2530,0.25299999999998846,-0.9732292699541795,0.9484656826249791,-0.35834338183615533
2531,0.25309999999998845,-0.9727060545426548,0.9484439955403818,-0.35836483732569546
2532,0.25319999999998843,-0.9722458796220647,0.9484218890799928,-0.3583863334337696
2533,0.2532999999999884,-0.9722664351351245,0.9483993585717213,-0.358407870375814
2534,0.2533999999999884,-0.9722866042757617,0.9483763992987649,-0.3584294483685308
2535,0.2534999999999884,-0.972306384704467,0.9483530064991953,-0.3584510676299942
2536,0.2535999999999884,-0.9723257740864025,0.9483291753655414,-0.3584727283797904
2537,0.2536999999999884,-0.9723447700915784,0.9483049010443685,-0.3584944308391344
2538,0.25379999999998837,-0.9723633703950273,0.9482801786358527,-0.35851617523101675
2539,0.25389999999998836,-0.9723815726769804,0.948255003193353,-0.35853796178033587
2540,0.25399999999998835,-0.972399374623042,0.9482293697229783,-0.3585597907140493
2541,0.25409999999998834,-0.9724167739243638,0.9482032731831518,-0.35858166226130556
2542,0.2541999999999883,-0.9724337682778194,0.9481767084841707,-0.35860357665360537
2543,0.2542999999999883,-0.9724503553861769,0.9481496704877636,-0.3586255341249501
2544,0.2543999999999883,-0.9724665329582731,0.9481303568920635,-0.3586475349119871
2545,0.2544999999999883,-0.9724822987091849,0.9482565774696069,-0.3586695792541756
2546,0.2545999999999883,-0.9724976503604026,0.9483597153022026,-0.35869166739390407
2547,0.25469999999998827,-0.9725125856399998,0.9484404572674359,-0.35871379957667865
2548,0.25479999999998826,-0.972527102282806,0.9484994843379859,-0.35873597605126095
2549,0.25489999999998825,-0.9727506251061647,0.9485374713246552,-0.3587581970697881
2550,0.25499999999998824,-0.9730377514789887,0.9485550866256955,-0.358780462887937
2551,0.2550999999999882,-0.9733015890904932,0.9485529919827101,-0.3588027737650799
2552,0.2551999999999882,-0.9735406079018203,0.9485318422433937,-0.3588251299643683
2553,0.2552999999999882,-0.9737532299470164,0.9484922851313706,-0.3588475317529032
2554,0.2553999999999882,-0.9739378289047566,0.9484349610233724,-0.35886997940184284
2555,0.2554999999999882,-0.9740927297035146,0.9483605027339853,-0.35889247318652245
2556,0.25559999999998817,-0.9742162081624153,0.948269535308181,-0.3589150133865458
2557,0.25569999999998816,-0.9746949265441969,0.9481626758218279,-0.35893760028593047
2558,0.25579999999998815,-0.9751982639429521,0.94804053319036,-0.3589602341731396
2559,0.25589999999998814,-0.9756888139180194,0.9479037079857637,-0.3589829153412321
2560,0.2559999999999881,-0.9761653135910876,0.9477527922620194,-0.35900564408789676
2561,0.2560999999999881,-0.9766264498576144,0.9475883693891148,-0.3590284207155352
2562,0.2561999999999881,-0.9770708584547518,0.9475388174808246,-0.35905124553134016
2563,0.2562999999999881,-0.9774971230509509,0.9475011556317072,-0.35907411884732615
2564,0.2563999999999881,-0.9779037743600267,0.9474629005409384,-0.35909704098036377
2565,0.25649999999998807,-0.9782892892825862,0.9474240458828102,-0.35912001225226714
2566,0.25659999999998806,-0.9786520900778336,0.9473845852719432,-0.35914303298975014
2567,0.25669999999998805,-0.9789905435688843,0.9473445122627664,-0.35916610352449196
2568,0.25679999999998804,-0.9793029603848096,0.9473038203489911,-0.3591892241931391
2569,0.256899999999988,-0.979587594242739,0.9472625029630827,-0.35921239533729926
2570,0.256999999999988,-0.9798426412734177,0.9472205534757285,-0.359235617303513
2571,0.257099999999988,-0.9800662393936915,0.9471779651953007,-0.35925889044329984
2572,0.257199999999988,-0.9802564677294505,0.9471347313673151,-0.35928221511307135
2573,0.257299999999988,-0.9804113460925981,0.9470908451738858,-0.35930559167414317
2574,0.25739999999998797,-0.9805288345156475,0.9470462997331741,-0.3593290204926932
2575,0.25749999999998796,-0.980606832847554,0.9470010880988342,-0.35935250193972024
2576,0.25759999999998795,-0.9806431804143906,0.9469552032594505,-0.3593760363909921
2577,0.25769999999998794,-0.9806356557484536,0.946908638137972,-0.3593996242270148
2578,0.2577999999999879,-0.9805819763893436,0.9468613855911395,-0.35942326583297135
2579,0.2578999999999879,-0.9804797987605275,0.9468134384089067,-0.3594469615986624
2580,0.2579999999999879,-0.9803267181247995,0.9467647893138537,-0.35947071191847274
2581,0.2580999999999879,-0.9801202686219974,0.9467154309605947,-0.359494517191292
2582,0.2581999999999879,-0.9798579233922171,0.9466653559351774,-0.3595183778204547
2583,0.2582999999999879,-0.9795370947876727,0.9466145567544749,-0.3595422942136881
2584,0.25839999999998786,-0.9791551346762257,0.9465630258655685,-0.35956626678309705
2585,0.25849999999998785,-0.9787093348394821,0.9465107556451223,-0.35959029594503145
2586,0.25859999999998784,-0.978196927468221,0.9464577383987486,-0.35961438212010577
2587,0.25869999999998783,-0.9776150857577884,0.9464039663603626,-0.3596385257331212
2588,0.2587999999999878,-0.9769609246059436,0.9463494316915284,-0.359662727213026
2589,0.2588999999999878,-0.977203909667263,0.9462941264807923,-0.35968698699287543
2590,0.2589999999999878,-0.9774876545396918,0.9462380427430063,-0.35971130550981656
2591,0.2590999999999878,-0.9777523429921147,0.9461811724186395,-0.35973568320505744
2592,0.2591999999999878,-0.977996974953947,0.9461235073730766,-0.3597601205238502
2593,0.25929999999998776,-0.9782205283549913,0.946065039395904,-0.3597846179154745
2594,0.25939999999998775,-0.9784219592283618,0.9460057602001823,-0.3598091758332703
2595,0.25949999999998774,-0.9786002018374811,0.9459456614217057,-0.3598337947346101
2596,0.25959999999998773,-0.9787541688275754,0.945884734618245,-0.35985847508095625
2597,0.2596999999999877,-0.9788827514020414,0.9458229712687782,-0.3598832173378713
2598,0.2597999999999877,-0.9789848195240032,0.9457603627727035,-0.35990802197507815
2599,0.2598999999999877,-0.9790592221433101,0.9456969004490373,-0.35993288946651036
2600,0.2599999999999877,-0.9791047874491702,0.9456325755355955,-0.3599578202903747
2601,0.2600999999999877,-0.9791203231485437,0.945567379188158,-0.35998281492923045
2602,0.26019999999998766,-0.9791046167703567,0.9455013024796151,-0.36000787387012223
2603,0.26029999999998765,-0.9790564359955262,0.9454343363990965,-0.36003299760462976
2604,0.26039999999998764,-0.9789745290127247,0.9453664718510819,-0.3600581866290172
2605,0.26049999999998763,-0.9788576248997353,0.9452976996544928,-0.360083441444382
2606,0.2605999999999876,-0.9787044340301932,0.9452280105417644,-0.36010876255677104
2607,0.2606999999999876,-0.9785136485054367,0.9451573951578988,-0.36013415047735026
2608,0.2607999999999876,-0.9782839426111295,0.9450858440594975,-0.36015960572259464
2609,0.2608999999999876,-0.9780139732982602,0.9450133477137742,-0.36018512881444953
2610,0.2609999999999876,-0.9777023806880626,0.9449398964975464,-0.36021072028054085
2611,0.26109999999998756,-0.9773477886003512,0.9448654806962064,-0.36023638065440305
2612,0.26119999999998755,-0.9769488051047212,0.9448254319058594,-0.3602621104756785
2613,0.26129999999998754,-0.9765040230940136,0.9449816310052842,-0.36028791029037205
2614,0.26139999999998753,-0.9760120208794167,0.9451121524459816,-0.3603137806510883
2615,0.2614999999999875,-0.975471362806538,0.9452177979567219,-0.36033972211730614
2616,0.2615999999999875,-0.9750569473101857,0.9452993623735978,-0.3603657352556548
2617,0.2616999999999875,-0.9754298294980952,0.945357633278644,-0.36039182064018793
2618,0.2617999999999875,-0.9758992357743758,0.9456382896167465,-0.3604179788526808
2619,0.2618999999999875,-0.9764658014753776,0.946009861655051,-0.3604442104829774
2620,0.26199999999998747,-0.9770099875645872,0.9463473487240647,-0.36047051612923664
2621,0.26209999999998745,-0.97752937215441,0.9466516674123104,-0.3604968963983639
2622,0.26219999999998744,-0.9780214193376604,0.9469237302985972,-0.360523351906263
2623,0.26229999999998743,-0.9784834767064892,0.9471644454361733,-0.36054988327825555
2624,0.2623999999999874,-0.9789127729555314,0.9473747158442045,-0.36057649114940715
2625,0.2624999999999874,-0.9793064155814223,0.9475554390074763,-0.3606031761649512
2626,0.2625999999999874,-0.9796613886913421,0.9477075063851969,-0.3606299389806224
2627,0.2626999999999874,-0.9799745509337184,0.9478318029297683,-0.36065678026310655
2628,0.2627999999999874,-0.9802426335645965,0.9479292066163649,-0.36068370069043104
2629,0.26289999999998737,-0.9804622386635115,0.9480005879841257,-0.3607107009523809
2630,0.26299999999998736,-0.9806298375129028,0.9480468096897351,-0.36073778175095844
2631,0.26309999999998734,-0.9807417691552323,0.9480687260741254,-0.3607649438008111
2632,0.26319999999998733,-0.980794239141963,0.9480671827429844,-0.3607921878297042
2633,0.2632999999999873,-0.9807833184884296,0.9480430161617039,-0.3608195145789735
2634,0.2633999999999873,-0.980704942848376,0.9479970532653524,-0.3608469248040106
2635,0.2634999999999873,-0.9805549119215502,0.9479301110841927,-0.3608744192747753
2636,0.2635999999999873,-0.9803288891072095,0.9478429963852052,-0.360901998776263
2637,0.2636999999999873,-0.9800224014157329,0.9477365053300201,-0.3609296641090398
2638,0.26379999999998727,-0.9796308396497491,0.947611423149587,-0.3609574160897556
2639,0.26389999999998726,-0.9791494588652758,0.9474685238358536,-0.3609852555516716
2640,0.26399999999998724,-0.978573379122351,0.9473085698506496,-0.3610131833452086
2641,0.26409999999998723,-0.9783300514294517,0.9471323118519143,-0.3610412003384635
2642,0.2641999999999872,-0.9784365955052216,0.94694048843733,-0.36106930741778226
2643,0.2642999999999872,-0.9785372518824709,0.9467338259053674,-0.3610975054883054
2644,0.2643999999999872,-0.9786318354564222,0.9465130380336788,-0.36112579547450735
2645,0.2644999999999872,-0.9787201575785721,0.9462788258747173,-0.3611541783207668
2646,0.2645999999999872,-0.9788020260143574,0.9460318775684011,-0.36118265499191265
2647,0.26469999999998717,-0.9788772449004359,0.9457728681715845,-0.3612112264737517
2648,0.26479999999998716,-0.9789456147015527,0.9455024595040493,-0.3612398937736301
2649,0.26489999999998715,-0.979006932166954,0.9452213000106783,-0.36126865792095436
2650,0.26499999999998713,-0.9790609902863202,0.9449300246394313,-0.3612975199677001
2651,0.2650999999999871,-0.9791075782451791,0.9446292547347065,-0.3613264809889075
2652,0.2651999999999871,-0.9791464813797699,0.9443195979456309,-0.3613555420831924
2653,0.2652999999999871,-0.9791774811313261,0.9442603308823421,-0.36138470437316084
2654,0.2653999999999871,-0.9792003549997434,0.9443183727287393,-0.36141396900589734
2655,0.2654999999999871,-0.979214876496606,0.9443765131446782,-0.3614433371533227
2656,0.26559999999998707,-0.9792208150975404,0.9444347503673769,-0.36147281001261516
2657,0.26569999999998706,-0.9792179361938748,0.9444930825977362,-0.36150238880652563
2658,0.26579999999998705,-0.9792060010435747,0.9445515079996848,-0.3615320747837342
2659,0.26589999999998704,-0.9791847667214396,0.9446100246995057,-0.3615618692190883
2660,0.265999999999987,-0.9791539860685379,0.9446686307851495,-0.3615917734138702
2661,0.266099999999987,-0.9791134076408677,0.9447273243055262,-0.36162178869602973
2662,0.266199999999987,-0.9790627756572329,0.9447861032697809,-0.36165191642031624
2663,0.266299999999987,-0.9790018299463236,0.9448449656465508,-0.3616821579684463
2664,0.266399999999987,-0.9789303058930011,0.9449039093632046,-0.36171251474923666
2665,0.26649999999998697,-0.9788479343837871,0.9449629323050635,-0.36174298819864015
2666,0.26659999999998696,-0.9787544417515615,0.9450220323146028,-0.3617735797798531
2667,0.26669999999998695,-0.978649549719481,0.9450812071906373,-0.3618042909833327
2668,0.26679999999998694,-0.9785329753441344,0.9451404546874841,-0.3618351233268219
2669,0.2668999999999869,-0.9784044309579516,0.9451997725141114,-0.36186607835539397
2670,0.2669999999999869,-0.9782636241108971,0.9452591583332643,-0.36189715764146485
2671,0.2670999999999869,-0.9786407050352447,0.9453186097605752,-0.361928362784833
2672,0.2671999999999869,-0.9793994404478068,0.9453781243636519,-0.36195969541277506
2673,0.2672999999999869,-0.9801253446480058,0.9454376996611495,-0.3619911571800755
2674,0.26739999999998687,-0.980813660201214,0.945497333121823,-0.36202274976925913
2675,0.26749999999998686,-0.9814593268053718,0.9455570221635584,-0.3620544748907489
2676,0.26759999999998685,-0.9820569704499331,0.9456167641523885,-0.3620863342831631
2677,0.26769999999998684,-0.98260089268878,0.9456765564014863,-0.3621183297137251
2678,0.2677999999999868,-0.9830850600891092,0.9457363961701425,-0.3621504629787385
2679,0.2678999999999868,-0.9835030939234565,0.9457962806627211,-0.36218273590422523
2680,0.2679999999999868,-0.983848260176952,0.9458562070275986,-0.3622151503466865
2681,0.2680999999999868,-0.9841134599464298,0.9459161723560824,-0.3622477081940891
2682,0.2681999999999868,-0.9842912203120577,0.9459761736813108,-0.3622804113669319
2683,0.26829999999998677,-0.9843736857655855,0.9460362079771352,-0.36231326181968204
2684,0.26839999999998676,-0.9843526102820223,0.946096272156982,-0.3623462615422528
2685,0.26849999999998675,-0.9842193501234473,0.9461563630726959,-0.3623794125618714
2686,0.26859999999998674,-0.9839648574646656,0.9462164775133655,-0.3624127169451809
2687,0.2686999999999867,-0.9835796749304268,0.9462766122041283,-0.362446176800561
2688,0.2687999999999867,-0.9830539311329747,0.9463367638049589,-0.36247979428086247
2689,0.2688999999999867,-0.9823773372967071,0.9463969289094366,-0.36251357158634345
2690,0.2689999999999867,-0.981539185053773,0.9464571040434956,-0.3625475109680455
2691,0.2690999999999867,-0.980528345490586,0.9465172856641556,-0.362581614731396
2692,0.26919999999998667,-0.9793332695205764,0.9465774701582338,-0.3626158852402619
2693,0.26929999999998666,-0.9779419896532288,0.946637653841039,-0.3626503249212958
2694,0.26939999999998665,-0.9763421232237327,0.9466978329550452,-0.3626849362686126
2695,0.26949999999998664,-0.9745208771416284,0.9467580036685477,-0.36271972184886325
2696,0.26959999999998663,-0.9724650542109523,0.9468181620742999,-0.3627546843065998
2697,0.2696999999999866,-0.9701610610688157,0.9468783041881317,-0.36278982636997714
2698,0.2697999999999866,-0.9689203061028108,0.9469384259475474,-0.36282515085670985
2699,0.2698999999999866,-0.9696937338681743,0.9469985232103065,-0.36286066068036926
2700,0.2699999999999866,-0.9704707148945357,0.9470585917529841,-0.3628963588568254
2701,0.2700999999999866,-0.9712189256679203,0.9471186272695128,-0.3629322485109608
2702,0.27019999999998656,-0.971931949889215,0.9471786253697043,-0.36296833288351343
2703,0.27029999999998655,-0.972602797016328,0.9472385815777534,-0.36300461533802164
2704,0.27039999999998654,-0.9735131644136417,0.9472984913307204,-0.36304109936785306
2705,0.27049999999998653,-0.9745173910282985,0.9473583499769953,-0.36307778860323314
2706,0.2705999999999865,-0.975500962480082,0.9474181527747422,-0.3631146868182678
2707,0.2706999999999865,-0.9764572394738869,0.9474778948903225,-0.36315179793783786
2708,0.2707999999999865,-0.9773789447222907,0.9475375713967,-0.3631891260444109
2709,0.2708999999999865,-0.978258124179703,0.9475971772718241,-0.3632266753846808
2710,0.2709999999999865,-0.9790861069079276,0.9476567073969937,-0.3632644503759764
2711,0.27109999999998646,-0.9798534636311197,0.9477161565551999,-0.36330245561247765
2712,0.27119999999998645,-0.9805499640683427,0.9477755194294484,-0.36334069587120266
2713,0.27129999999998644,-0.9811645331669856,0.9478347906010606,-0.3633791761177483
2714,0.27139999999998643,-0.9816852063998859,0.9478939645479547,-0.36341790151182596
2715,0.2714999999999864,-0.9820990843327208,0.9479530356429033,-0.36345687741261373
2716,0.2715999999999864,-0.9823922867152891,0.9480119981517721,-0.3634961093840161
2717,0.2716999999999864,-0.9825499063997608,0.9480708462317343,-0.36353560319986944
2718,0.2717999999999864,-0.9825559634395425,0.9481295739294654,-0.3635753648492102
2719,0.2718999999999864,-0.9823933597726189,0.948188175179314,-0.3636154005417369
2720,0.27199999999998636,-0.9820438349413733,0.9482466438014503,-0.3636557167136444
2721,0.27209999999998635,-0.9814879233452521,0.9483049734999932,-0.3636963200339593
2722,0.27219999999998634,-0.9807049135612415,0.9483631578611127,-0.36373721741161646
2723,0.27229999999998633,-0.9796728102984744,0.9484211903511098,-0.36377841600350763
2724,0.2723999999999863,-0.97836829957576,0.948479064314472,-0.36381992322377044
2725,0.2724999999999863,-0.9767667177234602,0.9485367729719063,-0.3638617467545481
2726,0.2725999999999863,-0.976929001344542,0.9485943094183457,-0.36390389455856476
2727,0.2726999999999863,-0.9774058278368875,0.9486516666209323,-0.3639463748938527
2728,0.2727999999999863,-0.977863169417585,0.9487088374169751,-0.36398919633090165
2729,0.27289999999998626,-0.9782994488084331,0.9487658145118817,-0.3640323677726186
2730,0.27299999999998625,-0.9787130363892008,0.9488225904770636,-0.36407589847747523
2731,0.27309999999998624,-0.9791022497744961,0.9488791577478161,-0.36411979808611583
2732,0.27319999999998623,-0.9794653534377907,0.9489355086211689,-0.36416407665190115
2733,0.2732999999999862,-0.9798005583854844,0.9489916352537116,-0.36420874467563114
2734,0.2733999999999862,-0.9801060218839329,0.9490475296593878,-0.364253813144871
2735,0.2734999999999862,-0.9803798472423855,0.9491031837072625,-0.36429929357823426
2736,0.2735999999999862,-0.9806200836547972,0.9491585891192583,-0.364345198074906
2737,0.2736999999999862,-0.9808247261034794,0.9492137374678609,-0.3643915393698233
2738,0.27379999999998617,-0.9809917153275414,0.9492686201737935,-0.36443833089483935
2739,0.27389999999998615,-0.9811189378590599,0.9493232285036596,-0.3644855868462335
2740,0.27399999999998614,-0.9812042261298681,0.9493775535675499,-0.36453332225888546
2741,0.27409999999998613,-0.9818589324399379,0.949431586316618,-0.36458155308772056
2742,0.2741999999999861,-0.9831830847108853,0.9494853175406174,-0.36463029629669697
2743,0.2742999999999861,-0.9843998125322567,0.9495387378654048,-0.36467956995603323
2744,0.2743999999999861,-0.9854789247946213,0.9495918377504031,-0.36472939334834065
2745,0.2744999999999861,-0.9863860587308619,0.9496446074860267,-0.36477978708444503
2746,0.2745999999999861,-0.9870822524395928,0.9496970371910659,-0.36483077323004187
2747,0.27469999999998607,-0.9875234854598206,0.949749116810028,-0.36488237544449836
2748,0.27479999999998606,-0.9876601870671274,0.9498008361104382,-0.36493461913357694
2749,0.27489999999998604,-0.9874367125017246,0.9498521846800907,-0.3649875316182415
2750,0.27499999999998603,-0.9867907879709552,0.9499031519242572,-0.3650411423225141
2751,0.275099999999986,-0.9856529259722405,0.9499537270628448,-0.3650954829840027
2752,0.275199999999986,-0.9839458132218649,0.9500038991275036,-0.36515058789178656
2753,0.275299999999986,-0.981583674201434,0.9500536569586834,-0.3652064941575145
2754,0.275399999999986,-0.9784716139845137,0.9501029892026336,-0.36526324202726473
2755,0.275499999999986,-0.9775558794282048,0.9501518843083508,-0.3653208752433766
2756,0.27559999999998597,-0.9777003205010953,0.9502003305244641,-0.3653794414680467
2757,0.27569999999998596,-0.977833146431848,0.9502483158960624,-0.36543899278322
2758,0.27579999999998595,-0.9779538403544434,0.950295828261458,-0.3654995862853831
2759,0.27589999999998593,-0.9780618712211118,0.9503428552488854,-0.36556128479856537
2760,0.2759999999999859,-0.9781566935449428,0.9503893842731328,-0.3656241577356431
2761,0.2760999999999859,-0.9782377471405121,0.9504354025321026,-0.36568828214716237
2762,0.2761999999999859,-0.9783044568625097,0.9504808970033011,-0.3657537440091598
2763,0.2762999999999859,-0.9783562323423732,0.9505258544402518,-0.3658206398194283
2764,0.2763999999999859,-0.9783924677229283,0.9505702613688316,-0.3658890785971056
2765,0.27649999999998587,-0.9784125413910503,0.9506141040835258,-0.3659591844178057
2766,0.27659999999998586,-0.9784158157083749,0.9506573686436004,-0.36603109967278935
2767,0.27669999999998585,-0.9784016367400983,0.9507000408691886,-0.36610498932651175
2768,0.27679999999998584,-0.978369333981929,0.9507421063372864,-0.3661810465820232
2769,0.2768999999999858,-0.9783182200852641,0.9507835503776573,-0.3662595005815679
2770,0.2769999999999858,-0.9805885809558303,0.950824358068642,-0.3663406271314365
2771,0.2770999999999858,-0.9828982933509571,0.950864514232867,-0.36642476405849544
2772,0.2771999999999858,-0.9843584598193512,0.9509040034328542,-0.36651233389313903
2773,0.2772999999999858,-0.9842213385962284,0.9509428099665224,-0.366603878532525
2774,0.27739999999998577,-0.9813153055407323,0.9509809178625811,-0.36670011413668696
2775,0.27749999999998576,-0.9775758189127324,0.9510183108758097,-0.36680202120772987
2776,0.27759999999998575,-0.9773723079486382,0.9510549724822214,-0.3669109973468288
2777,0.27769999999998574,-0.9771438472054159,0.9510908858741027,-0.36702912360416085
2778,0.2777999999999857,-0.9768895851494951,0.9511260339549287,-0.36715963799817497
2779,0.2778999999999857,-0.9766086505943553,0.9511603993341432,-0.3673077808338314
2780,0.2779999999999857,-0.9763001524196862,0.9511939643218017,-0.3674822579945031
2781,0.2780999999999857,-0.9759631792921228,0.9512267109230668,-0.36769745751189514
2782,0.2781999999999857,-0.975969924386351,0.9512586208325444,-0.3679751682884879
2783,0.27829999999998567,-0.9764311044200551,0.9512896754284514,-0.3683379441640432
2784,0.27839999999998566,-0.9768655147959894,0.9513198557665896,-0.36877096690163674
2785,0.27849999999998565,-0.977262991773462,0.9513489503508109,-0.36915542686928104
2786,0.27859999999998564,-0.977635680025872,0.9513773441495524,-0.36942725761326795
2787,0.2786999999999856,-0.9779840583969327,0.9514049452177927,-0.36960480770039766
2788,0.2787999999999856,-0.9782877147390558,0.9514313825346966,-0.36971915612950024
2789,0.2788999999999856,-0.9785519617895996,0.9514569184810308,-0.3697960761565225
2790,0.2789999999999856,-0.9787741055721605,0.951481451322547,-0.36985020702865845
2791,0.2790999999999856,-0.9789513914702644,0.9515049612573251,-0.36989033398414245
2792,0.27919999999998557,-0.9790808788514138,0.9515274295793377,-0.3699218196591257
2793,0.27929999999998556,-0.9791595302766908,0.9515488357349234,-0.3699479338526685
2794,0.27939999999998555,-0.9791842136480473,0.9515691578949537,-0.36997066698869213
2795,0.27949999999998554,-0.9791517044948056,0.9515883734716548,-0.36999123678551027
2796,0.2795999999999855,-0.9790586865595408,0.9516064593393593,-0.3700103979183752
2797,0.2796999999999855,-0.9789017519588372,0.951623391930361,-0.3700286270289286
2798,0.2797999999999855,-0.9786774012303355,0.9516391472749903,-0.3700462317705617
2799,0.2798999999999855,-0.9783820435566595,0.9516537010093947,-0.3700634150239873
2800,0.2799999999999855,-0.9780119973639273,0.9516670283603734,-0.37008031314508605
2801,0.28009999999998547,-0.977563491382964,0.9516791041153143,-0.3700970192259958
2802,0.28019999999998546,-0.9770326661706273,0.9516899025861498,-0.37011359761728324
2803,0.28029999999998545,-0.9764155760369225,0.9516993975754274,-0.3701300932437783
2804,0.28039999999998544,-0.9757081913068306,0.951707562349899,-0.3701465377293653
2805,0.2804999999999854,-0.9749064008509436,0.9517143696237416,-0.3701629535056342
2806,0.2805999999999854,-0.9740060148338373,0.9517197915507852,-0.3701793566101182
2807,0.2806999999999854,-0.9730027676455816,0.9517237997234644,-0.37019575861283716
2808,0.2807999999999854,-0.9718923209958327,0.9517263651756361,-0.370212167952429
2809,0.2808999999999854,-0.9706702671602128,0.9517274583865948,-0.37022859086735255
2810,0.2809999999999854,-0.9693321323752464,0.9517270492842157,-0.370245032047071
2811,0.28109999999998536,-0.9678733803817001,0.951725107245887,-0.3702614950884102
2812,0.28119999999998535,-0.9677311965606642,0.9517216010965485,-0.37027798281603524
2813,0.28129999999998534,-0.9678168271063242,0.9517164991036774,-0.37029449750783205
2814,0.28139999999998533,-0.9678845941243004,0.9517097689694072,-0.37031104105375834
2815,0.2814999999999853,-0.9679335143983553,0.9517013778201638,-0.3703276150679508
2816,0.2815999999999853,-0.9679625694234971,0.9516912921942883,-0.3703442209681167
2817,0.2816999999999853,-0.9679707044971889,0.9516794780281148,-0.3703608600318232
2818,0.2817999999999853,-0.9679568277978101,0.9516659006409314,-0.370377533436674
2819,0.2818999999999853,-0.9679198094506902,0.9516505247191758,-0.37039424228895584
2820,0.28199999999998526,-0.9683012029571029,0.9516333143001471,-0.3704109876442784
2821,0.28209999999998525,-0.9688189823454173,0.9516142327554387,-0.3704277705224666
2822,0.28219999999998524,-0.9693393443854988,0.9515932427742311,-0.3704445919183632
2823,0.28229999999998523,-0.9698619183156447,0.9515703063465347,-0.3704614528097617
2824,0.2823999999999852,-0.970386307871228,0.9515453847464292,-0.3704783541632402
2825,0.2824999999999852,-0.970912090152414,0.9515184385153135,-0.3704952969384748
2826,0.2825999999999852,-0.9714388144504359,0.9514894274451641,-0.37051228209148157
2827,0.2826999999999852,-0.9719660010310504,0.951458310561779,-0.3705293105770604
2828,0.2827999999999852,-0.972493139873792,0.9514250461079815,-0.3705463833506248
2829,0.28289999999998516,-0.9730196893656564,0.9513895915267493,-0.3705635013696164
2830,0.28299999999998515,-0.9735450749478449,0.9513519034442356,-0.3705806655946062
2831,0.28309999999998514,-0.9740686877142315,0.9513119376526484,-0.3705978769900649
2832,0.28319999999998513,-0.9745898829602375,0.9512696490929549,-0.37061513652504235
2833,0.2832999999999851,-0.9751079786808409,0.9512249918373786,-0.3706324451736545
2834,0.2833999999999851,-0.975622254016498,0.951177919071666,-0.3706498039154341
2835,0.2834999999999851,-0.976153414602091,0.9511283830770895,-0.3706672137356196
2836,0.2835999999999851,-0.9769255365218558,0.9510763352121665,-0.37068467562538293
2837,0.2836999999999851,-0.9776795585003432,0.9510217258940699,-0.370702190581972
2838,0.28379999999998506,-0.9784124372028591,0.9509645045797068,-0.370719759608836
2839,0.28389999999998505,-0.9791209521441062,0.9509046197464437,-0.37073738371575415
2840,0.28399999999998504,-0.979801700473491,0.9508420188724555,-0.37075506391887525
2841,0.28409999999998503,-0.9804510918594634,0.9507766484166756,-0.370772801240827
2842,0.284199999999985,-0.9810653435027505,0.9507084537983244,-0.3707905967107493
2843,0.284299999999985,-0.9816404753106849,0.9506373793759861,-0.37080845136442425
2844,0.284399999999985,-0.9821723052670364,0.950563368426215,-0.37082636624434295
2845,0.284499999999985,-0.9826564450337982,0.9504863631216333,-0.37084434239987624
2846,0.284599999999985,-0.9830882958231864,0.9504217763185179,-0.37086238088738266
2847,0.28469999999998497,-0.9834630445796488,0.9504114136369023,-0.3708804827704379
2848,0.28479999999998495,-0.9837756605128739,0.9503989548492363,-0.3708986491200767
2849,0.28489999999998494,-0.9840208920235901,0.9503843526598722,-0.3709168810150713
2850,0.28499999999998493,-0.9841932640643191,0.9503675587724779,-0.37093517954233673
2851,0.2850999999999849,-0.9842870759771143,0.9503485238673163,-0.37095354579726547
2852,0.2851999999999849,-0.9842963998496747,0.9503271975778821,-0.37097198088431776
2853,0.2852999999999849,-0.9842150794300091,0.9503035284668578,-0.3709904859174912
2854,0.2853999999999849,-0.9840367296380559,0.9502774640013503,-0.3710090620210438
2855,0.2854999999999849,-0.9837547367102965,0.9502489505273665,-0.37102771033017684
2856,0.28559999999998487,-0.9839005388816634,0.9502179332434824,-0.37104643199187226
2857,0.28569999999998485,-0.9840108804396278,0.9501843561736554,-0.37106522816579807
2858,0.28579999999998484,-0.9840834207774519,0.9501481621391286,-0.371084100025323
2859,0.28589999999998483,-0.9841157990519863,0.9501092927293686,-0.3711030487585954
2860,0.2859999999999848,-0.9841055559301916,0.9500676882719788,-0.3711220755697651
2861,0.2860999999999848,-0.9840501306986997,0.9500232878015193,-0.37114118168022747
2862,0.2861999999999848,-0.9839468583558574,0.949976029027168,-0.37116036833009
2863,0.2862999999999848,-0.9837929666908866,0.949925848299146,-0.37117963677956756
2864,0.2863999999999848,-0.9835855733550432,0.9498726805738303,-0.3711989883105994
2865,0.28649999999998477,-0.9833216829298713,0.9498164593774703,-0.37121842422850204
2866,0.28659999999998476,-0.982998183997898,0.9497571167684158,-0.37123794586369174
2867,0.28669999999998474,-0.9826118462213417,0.9496945832977679,-0.3712575545735072
2868,0.28679999999998473,-0.982159317434666,0.9496287879683473,-0.3712772517441228
2869,0.2868999999999847,-0.9816371207570601,0.9495596581918766,-0.37129703879244524
2870,0.2869999999999847,-0.9810416517312063,0.9494871197442648,-0.371316917168159
2871,0.2870999999999847,-0.9803691754949774,0.9494110967188755,-0.3713368883557781
2872,0.2871999999999847,-0.9796158239930056,0.9493315114776508,-0.37135695387672274
2873,0.2872999999999847,-0.978777593235378,0.9492482845999664,-0.3713771152914601
2874,0.28739999999998467,-0.977850340611024,0.9491613348290706,-0.37139737420164093
2875,0.28749999999998466,-0.9768297822636777,0.9490705790159718,-0.37141773225226354
2876,0.28759999999998465,-0.9757114905385936,0.9489759320606134,-0.37143819113385995
2877,0.28769999999998463,-0.975381828314956,0.9488773068501869,-0.37145875258461475
2878,0.2877999999999846,-0.9760578354296553,0.948774614194413,-0.3714794183925564
2879,0.2878999999999846,-0.9766912258998349,0.9486677627576224,-0.37150019039768406
2880,0.2879999999999846,-0.977275999430965,0.9485566589874632,-0.37152107049405464
2881,0.2880999999999846,-0.9778057664031735,0.948441207040053,-0.3715420606318714
2882,0.2881999999999846,-0.9782737340433028,0.9483213087013965,-0.37156316281956325
2883,0.28829999999998457,-0.9786726926659188,0.9481968633048814,-0.3715843791257312
2884,0.28839999999998456,-0.9789950020610974,0.9480677676446694,-0.3716057116811772
2885,0.28849999999998455,-0.9792325781198025,0.9479339158847994,-0.371627162680789
2886,0.28859999999998454,-0.9793768798012452,0.9477951994638205,-0.3716487343854766
2887,0.2886999999999845,-0.9794188965604299,0.9476515069947817,-0.3716704291239975
2888,0.2887999999999845,-0.9793491363678497,0.9475027241604058,-0.371692249294824
2889,0.2888999999999845,-0.9791576144666,0.9473487336032944,-0.3717141973679408
2890,0.2889999999999845,-0.9788338430246304,0.9471894148110104,-0.37173627588667557
2891,0.2890999999999845,-0.978366821851042,0.9470246439959071,-0.37175848746946794
2892,0.28919999999998447,-0.9777450303548013,0.946854293969585,-0.3717808348117413
2893,0.28929999999998446,-0.9769564209316043,0.946678234011874,-0.3718033206877156
2894,0.28939999999998445,-0.9759884139694776,0.9464963297342593,-0.37182594795236834
2895,0.28949999999998444,-0.9761417289429677,0.9463084429376848,-0.3718487195433672
2896,0.2895999999999844,-0.9765821180997576,0.9461195373950905,-0.37187163848319005
2897,0.2896999999999844,-0.9769874030984727,0.9461682315422459,-0.37189470788129786
2898,0.2897999999999844,-0.9773535437233911,0.9462152200890231,-0.3719179309365013
2899,0.2898999999999844,-0.9776762218640309,0.9462604403777499,-0.37194131093947996
2900,0.2899999999999844,-0.9779508261292161,0.9463038277088278,-0.3719648512755279
2901,0.29009999999998437,-0.978172435700963,0.9463453152607465,-0.3719885554275722
2902,0.29019999999998436,-0.9783358033959026,0.9463848340063578,-0.37201242697941056
2903,0.29029999999998435,-0.9784353379032885,0.9464223126252178,-0.3720364696193366
2904,0.29039999999998434,-0.9784650851709199,0.9464576774117792,-0.37206068714408846
2905,0.2904999999999843,-0.9784187089137223,0.9464908521791934,-0.372085083463232
2906,0.2905999999999843,-0.9782894702244471,0.9465217581584555,-0.3721096626039764
2907,0.2906999999999843,-0.9780702062721248,0.9465503138925909,-0.3721344287164867
2908,0.2907999999999843,-0.9777533080816867,0.9465764351255452,-0.37215938607972654
2909,0.2908999999999843,-0.9773306973976535,0.946600034685395,-0.3721845391079164
2910,0.29099999999998427,-0.9767938026460325,0.9466210223614506,-0.3722098923576036
2911,0.29109999999998426,-0.9761335340215873,0.9466393047747641,-0.3722354505354019
2912,0.29119999999998425,-0.9753402577423451,0.9466547852414907,-0.3722612185064941
2913,0.29129999999998424,-0.9751388378165323,0.9466673636284872,-0.3722872013039157
2914,0.2913999999999842,-0.9764301847570033,0.9466769362004422,-0.37231340413863206
2915,0.2914999999999842,-0.9777125482591091,0.9466833954577525,-0.37233983241054996
2916,0.2915999999999842,-0.9789773133801266,0.9466866299642549,-0.37236649172047287
2917,0.2916999999999842,-0.9802148085230139,0.9466865241638165,-0.3723933878830277
2918,0.2917999999999842,-0.981414225911107,0.9466829581846679,-0.37242052694071126
2919,0.29189999999998417,-0.9825635386216152,0.9466758076302265,-0.37244791517905634
2920,0.29199999999998416,-0.9836494141997456,0.9466649433550218,-0.3724755591431086
2921,0.29209999999998415,-0.9846571249038223,0.9466502312241708,-0.3725034656551572
2922,0.29219999999998414,-0.9855704546688174,0.9466315318546927,-0.3725316418340017
2923,0.29229999999998413,-0.9863716029228832,0.9466087003367634,-0.3725600951157687
2924,0.2923999999999841,-0.987041085450293,0.946581585932822,-0.37258883327650155
2925,0.2924999999999841,-0.9875576325659675,0.9465500317522341,-0.3726178644566837
2926,0.2925999999999841,-0.9878980849524653,0.9465138743989927,-0.37264719718786704
2927,0.2926999999999841,-0.9880372876104092,0.9464729435897064,-0.3726768404216961
2928,0.2927999999999841,-0.9879479824877598,0.9464270617388683,-0.3727068035615074
2929,0.29289999999998406,-0.9876007004813486,0.9463760435081354,-0.37273709649688175
2930,0.29299999999998405,-0.98696365364434,0.9463196953160491,-0.37276772964137916
2931,0.29309999999998404,-0.9860026285837378,0.9462578148043193,-0.3727987139738373
2932,0.29319999999998403,-0.9846808821902427,0.9461901902564448,-0.37283006108362376
2933,0.293299999999984,-0.98295904100576,0.946116599964056,-0.37286178322019775
2934,0.293399999999984,-0.9807950056983401,0.9460368115359283,-0.3728938933474216
2935,0.293499999999984,-0.9781438622767757,0.9459505811441262,-0.3729264052031829
2936,0.293599999999984,-0.978589875509162,0.9458576527011427,-0.3729593333646927
2937,0.293699999999984,-0.9798382765032739,0.9457577569612324,-0.37299269332015494
2938,0.29379999999998396,-0.9810654596026226,0.9456506105383166,-0.3730265015474802
2939,0.29389999999998395,-0.9822595065910794,0.9455359148318698,-0.373060775600712
2940,0.29399999999998394,-0.9834066087623926,0.9454133548510198,-0.37309553420524694
2941,0.29409999999998393,-0.9844908207244117,0.9452825979256648,-0.3731307973628621
2942,0.2941999999999839,-0.9854937817391762,0.9451432922916676,-0.37316658646812956
2943,0.2942999999999839,-0.9863943996965897,0.9449950655350489,-0.3732029244378602
2944,0.2943999999999839,-0.9871684920197434,0.9448375228774714,-0.37323983585602205
2945,0.2944999999999839,-0.9877883768872189,0.9446702452820627,-0.37327734713700217
2946,0.2945999999999839,-0.9882224071227175,0.9444927873545859,-0.373315486710898
2947,0.29469999999998386,-0.9884344379361136,0.9443046750099598,-0.3733542852356205
2948,0.29479999999998385,-0.9883832183928806,0.9441054028678258,-0.3733937758416113
2949,0.29489999999998384,-0.9880216950283492,0.9438944313329654,-0.3734339944167768
2950,0.29499999999998383,-0.9872962143901124,0.943852000479538,-0.37347497994078893
2951,0.2950999999999838,-0.986145609452034,0.944021922963324,-0.3735167748805544
2952,0.2951999999999838,-0.9845001527352589,0.9441918214280731,-0.3735594256612373
2953,0.2952999999999838,-0.9822803564847798,0.944361582352628,-0.3736029832312705
2954,0.2953999999999838,-0.9793955971905678,0.9445310800256,-0.37364750374434136
2955,0.2954999999999838,-0.9757425377775787,0.9447001746553423,-0.3736930493879535
2956,0.29559999999998376,-0.971672420837566,0.9448687100734353,-0.37373968939681973
2957,0.29569999999998375,-0.9738510363023575,0.9450365109287759,-0.3737875013014661
2958,0.29579999999998374,-0.976124492711708,0.9452033792366387,-0.3738365724797861
2959,0.29589999999998373,-0.9784566501748241,0.9453690901009069,-0.37388700210435355
2960,0.2959999999999837,-0.9807921186083529,0.9455333863613323,-0.37393890361573406
2961,0.2960999999999837,-0.9830489853562673,0.9456959718207453,-0.37399240790887733
2962,0.2961999999999837,-0.9851087543061169,0.9458565025630165,-0.3740476675077887
2963,0.2962999999999837,-0.9868023086461386,0.9460145756544639,-0.37410486214422606
2964,0.2963999999999837,-0.9878901610643813,0.9461697141853618,-0.37416420638376957
2965,0.29649999999998367,-0.9880344463905443,0.9463213470813567,-0.37422596032097766
2966,0.29659999999998365,-0.9867589128651363,0.9464687812761672,-0.37429044500392156
2967,0.29669999999998364,-0.9833913750125606,0.9466111624891594,-0.3743580653468307
2968,0.29679999999998363,-0.9769803772533645,0.9467474186793355,-0.3744293452048754
2969,0.2968999999999836,-0.96673485215272,0.9468761767729504,-0.3745049826726735
2970,0.2969999999999836,-0.9664639696596635,0.9469956378179496,-0.3745859397300487
2971,0.2970999999999836,-0.9661764049346394,0.9471033875186955,-0.37467359129531813
2972,0.2971999999999836,-0.96587021139124,0.9471961076333131,-0.3747699784106148
2973,0.2972999999999836,-0.9655427965887984,0.9472691400466439,-0.37487824435978107
2974,0.29739999999998357,-0.9651906359983463,0.9473158460480134,-0.37500338371946246
2975,0.29749999999998356,-0.9648088682075299,0.9473267213938897,-0.37515347022770806
2976,0.29759999999998354,-0.9643907665556876,0.9472883398973754,-0.375341328255809
2977,0.29769999999998353,-0.9639271727984939,0.9471825735038543,-0.37558518169214256
2978,0.2977999999999835,-0.9634062366158284,0.9469875266878269,-0.3759011920950801
2979,0.2978999999999835,-0.9628144013203973,0.9466837477631904,-0.3762714235385541
2980,0.2979999999999835,-0.9621427323610693,0.9462596101423574,-0.3766003920902027
2981,0.2980999999999835,-0.9613894771815421,0.9458356678811061,-0.37684676257266075
2982,0.2981999999999835,-0.9605997663896544,0.9455285916453136,-0.3770141376719121
2983,0.29829999999998347,-0.9603773687024584,0.9455065684354514,-0.37713288289147723
2984,0.29839999999998346,-0.9607977442907408,0.9458265435402659,-0.377219442819497
2985,0.29849999999998345,-0.9612394261626394,0.9463864017004722,-0.37728312311664125
2986,0.29859999999998343,-0.9616721166214097,0.9470607256591753,-0.37733007816045033
2987,0.2986999999999834,-0.9620765608458496,0.9477674030819323,-0.37736473484091865
2988,0.2987999999999834,-0.9624445642652284,0.9484603599495112,-0.3773903794070546
2989,0.2988999999999834,-0.9627744855783722,0.9491157488115948,-0.3774094669539848
2990,0.2989999999999834,-0.9630678892441009,0.9497221449611561,-0.37742382380302486
2991,0.2990999999999834,-0.9633276600879247,0.9502750653735644,-0.3774347966746932
2992,0.29919999999998337,-0.9635570657560352,0.9507739727656546,-0.37744336830039577
2993,0.29929999999998336,-0.9637593255239125,0.9512206006096716,-0.3774502481567164
2994,0.29939999999998335,-0.9639374307465013,0.951617966081783,-0.3774559432518383
2995,0.29949999999998334,-0.9640940841062696,0.9519697586056107,-0.3774608125683157
2996,0.2995999999999833,-0.9642316922856987,0.9522799477241267,-0.3774651082246066
2997,0.2996999999999833,-0.9643523810659346,0.9525525289548467,-0.3774690060643046
2998,0.2997999999999833,-0.9644580187096295,0.9527913618240539,-0.37747262802864334
2999,0.2998999999999833,-0.9645502414403205,0.9530000717031286,-0.3774760582895326
3000,0.2999999999999833,-0.964630478438778,0.9531819962614798,-0.3774793547423136
3001,0.30009999999998327,-0.9646999753443749,0.9533401627976525,-0.37748255710872125
3002,0.30019999999998326,-0.964759815903122,0.9534772863641647,-0.37748569260103393
3003,0.30029999999998325,-0.9648109416698395,0.953595781280154,-0.37748877985331475
3004,0.30039999999998324,-0.9648541697826587,0.9536977806712469,-0.37749183163428757
3005,0.3004999999999832,-0.9648902088798276,0.9537851602474166,-0.3774948567106386
3006,0.3005999999999832,-0.9649196732578527,0.9538595637218992,-0.3774978611220721
3007,0.3006999999999832,-0.9649430953885749,0.9539224281604668,-0.37750084905133713
3008,0.3007999999999832,-0.9649609369244083,0.9539750081934126,-0.37750382341661565
3009,0.3008999999999832,-0.964973598326804,0.9540183984772134,-0.3775067862741977
3010,0.30099999999998317,-0.9649814272538342,0.9540535541051796,-0.37750973909192337
3011,0.30109999999998316,-0.9649847258394976,0.9540813088739715,-0.37751268293487145
3012,0.30119999999998315,-0.9649837569909667,0.954102391445072,-0.3775156185913164
3013,0.30129999999998314,-0.9649787498215174,0.9541174395195885,-0.3775185466583821
3014,0.3013999999999831,-0.9649699043271578,0.9541270121877078,-0.3775214676001853
3015,0.3014999999999831,-0.9649573954047371,0.9541316006328608,-0.37752438178752684
3016,0.3015999999999831,-0.9649413762990624,0.9541316373737412,-0.3775272895249391
3017,0.3016999999999831,-0.9649219815566709,0.95412750422078,-0.37753019106924024
3018,0.3017999999999831,-0.9648993295546255,0.954119539111613,-0.3775330866423244
3019,0.30189999999998307,-0.9648735246641554,0.9541080419752374,-0.37753597643996756
3020,0.30199999999998306,-0.9648446591012149,0.954093279758739,-0.3775388606380148
3021,0.30209999999998305,-0.9648128145090973,0.954075490734799,-0.37754173939672714
3022,0.30219999999998304,-0.9647780633120808,0.9540548881933358,-0.37754461286384283
3023,0.302299999999983,-0.9647404698736598,0.9540316636069651,-0.3775474811768552
3024,0.302399999999983,-0.9647000914881733,0.9540059893476367,-0.3775503444645896
3025,0.302499999999983,-0.9646569792305122,0.9539780210208547,-0.3775532028484914
3026,0.302599999999983,-0.9646111786850062,0.9539478994742828,-0.3775560564435204
3027,0.302699999999983,-0.9645627305715027,0.953915752529169,-0.37755890535889125
3028,0.30279999999998297,-0.9645116712839873,0.9538816964757986,-0.3775617496986826
3029,0.30289999999998296,-0.9644580333548147,0.9538458373679723,-0.3775645895622669
3030,0.30299999999998295,-0.9644018458556584,0.9538082721461962,-0.3775674250447579
3031,0.30309999999998294,-0.9643431347446176,0.9537690896147356,-0.3775702562372942
3032,0.3031999999999829,-0.9642819231674934,0.9537283712938356,-0.3775730832274055
3033,0.3032999999999829,-0.9642182317200276,0.9536861921651496,-0.3775759060991941
3034,0.3033999999999829,-0.9641520786768663,0.9536426213256459,-0.37757872493360584
3035,0.3034999999999829,-0.9640834801921301,0.9535977225629283,-0.3775815398086339
3036,0.3035999999999829,-0.9640124504757284,0.9535515548629357,-0.3775843507994873
3037,0.3036999999999829,-0.963966666922067,0.9535041728593182,-0.3775871579787601
3038,0.30379999999998286,-0.9640872297883194,0.9534556272323805,-0.3775899614166014
3039,0.30389999999998285,-0.9642065313360308,0.9534059650643072,-0.37759276118084156
3040,0.30399999999998284,-0.9643246012035588,0.953355230156378,-0.37759555733710926
3041,0.30409999999998283,-0.9644414676398079,0.9533034633130454,-0.37759834994898606
3042,0.3041999999999828,-0.9645571575314373,0.953250702597034,-0.3776011390780961
3043,0.3042999999999828,-0.9646716964330072,0.9531969835590235,-0.3776039247842047
3044,0.3043999999999828,-0.9647851085992722,0.9531423394449695,-0.3776067071253034
3045,0.3044999999999828,-0.9648974170189845,0.9530868013836892,-0.3776094861577488
3046,0.3045999999999828,-0.9650086434496865,0.9530303985569762,-0.37761226193627745
3047,0.30469999999998276,-0.9651188084530751,0.9529731583542026,-0.3776150345141258
3048,0.30479999999998275,-0.9652279314305994,0.9529151065131026,-0.3776178039430856
3049,0.30489999999998274,-0.9653360306590255,0.9528562672482148,-0.37762057027358464
3050,0.30499999999998273,-0.9654431233257516,0.9527966633682665,-0.3776233335547258
3051,0.3050999999999827,-0.9655492255637022,0.9527363163836255,-0.3776260938343733
3052,0.3051999999999827,-0.9656543524856719,0.9526752466048054,-0.37762885115917183
3053,0.3052999999999827,-0.9657585182180136,0.9526134732328905,-0.3776316055746441
3054,0.3053999999999827,-0.9658617359335911,0.9525510144426483,-0.3776343571251949
3055,0.3054999999999827,-0.9659640178839414,0.9524878874590069,-0.37763710585416876
3056,0.30559999999998266,-0.9660653754306001,0.9524241086274979,-0.3776398518039143
3057,0.30569999999998265,-0.9661658190755655,0.9523596934792028,-0.3776425950158098
3058,0.30579999999998264,-0.9662653584908801,0.9522946567906823,-0.377645335530274
3059,0.30589999999998263,-0.9663640025473187,0.9522290126393154,-0.3776480733868456
3060,0.3059999999999826,-0.9664617593421878,0.9521627744544376,-0.37765080862418127
3061,0.3060999999999826,-0.9665586362262306,0.9520959550646212,-0.37765354128011497
3062,0.3061999999999826,-0.9666546398296519,0.9520285667414148,-0.3776562713916675
3063,0.3062999999999826,-0.9667497760872721,0.9519606212398243,-0.3776589989950836
3064,0.3063999999999826,-0.9668440502628247,0.9518921298357934,-0.3776617241258531
3065,0.30649999999998256,-0.966937466972414,0.9518231033609178,-0.3776644468187371
3066,0.30659999999998255,-0.9670300302071516,0.9517535522346053,-0.37766716710780424
3067,0.30669999999998254,-0.9671217433549902,0.9516834864938784,-0.3776698850264295
3068,0.30679999999998253,-0.9672126092217767,0.9516129158209965,-0.3776726006073395
3069,0.3068999999999825,-0.9673026300515439,0.9515418495690598,-0.3776753138826025
3070,0.3069999999999825,-0.9673918075460646,0.9514702967857476,-0.3776780248836872
3071,0.3070999999999825,-0.9674801428836856,0.9513982662353229,-0.3776807336414625
3072,0.3071999999999825,-0.9675676367374688,0.9513257664190365,-0.377683440186198
3073,0.3072999999999825,-0.9676542892926573,0.9512528055940419,-0.37768614454760707
3074,0.30739999999998247,-0.9677401002634874,0.9511793917909295,-0.3776888467548449
3075,0.30749999999998245,-0.9678250689093717,0.9511055328299812,-0.3776915468365351
3076,0.30759999999998244,-0.9679091940504693,0.9510312363362348,-0.37769424482078345
3077,0.30769999999998243,-0.9679924740826673,0.9509565097534424,-0.37769694073518856
3078,0.3077999999999824,-0.9680749069919921,0.9508813603570044,-0.3776996346068449
3079,0.3078999999999824,-0.96815649036847,0.9508057952659481,-0.377702326462385
3080,0.3079999999999824,-0.9682372214194563,0.9507298214540191,-0.37770501632795045
3081,0.3080999999999824,-0.9683170969824532,0.9506534457599498,-0.3777077042292481
3082,0.3081999999999824,-0.9683961135374309,0.9505766748969602,-0.3777103901915237
3083,0.30829999999998237,-0.9684742672186747,0.9504995154615468,-0.3777130742395968
3084,0.30839999999998235,-0.9685515538261709,0.9504219739416079,-0.3777157563978586
3085,0.30849999999998234,-0.9686279688365493,0.9503440567239535,-0.37771843669030053
3086,0.30859999999998233,-0.9687035074136013,0.9502657701012407,-0.37772111514047996
3087,0.3086999999999823,-0.9687781644183843,0.9501871202783777,-0.37772379177159504
3088,0.3087999999999823,-0.9688519344189311,0.9501081133784297,-0.3777264666064496
3089,0.3088999999999823,-0.9689248116995793,0.9500287554480663,-0.37772913966744115
3090,0.3089999999999823,-0.9689967902699314,0.9499490524625788,-0.377731810976643
3091,0.3090999999999823,-0.9690678638734629,0.9498690103304989,-0.37773448055574443
3092,0.30919999999998227,-0.9691380259957906,0.9497886348978478,-0.3777371484260866
3093,0.30929999999998226,-0.9692072698726124,0.9497079319520406,-0.3777398146086674
3094,0.30939999999998224,-0.969275588497334,0.9496269072254707,-0.3777424791241561
3095,0.30949999999998223,-0.9693429746283905,0.9495455663987968,-0.3777451419928721
3096,0.3095999999999822,-0.9694094207962789,0.9494639151039552,-0.3777478032348482
3097,0.3096999999999822,-0.969474919310309,0.9493819589269138,-0.3777504628697568
3098,0.3097999999999822,-0.9695394622650857,0.9492997034101897,-0.37775312091700297
3099,0.3098999999999822,-0.9696030415467309,0.9492171540551456,-0.3777557773956639
3100,0.3099999999999822,-0.9696656488388591,0.949134316324082,-0.3777584323245329
3101,0.31009999999998217,-0.9697272756283102,0.949051195642138,-0.3777610857221036
3102,0.31019999999998216,-0.9697879132106555,0.9489677973990189,-0.3777637376065951
3103,0.31029999999998215,-0.9698475526954805,0.9488841269505578,-0.377766387995944
3104,0.31039999999998213,-0.9699061850114558,0.9488001896201288,-0.377769036907813
3105,0.3104999999999821,-0.969963800911205,0.9487159906999193,-0.37777168435959657
3106,0.3105999999999821,-0.9700203909759758,0.9486315354520739,-0.3777743303684336
3107,0.3106999999999821,-0.970075945620122,0.9485468291097184,-0.37777697495119855
3108,0.3107999999999821,-0.9701304550954066,0.9484618768778744,-0.3777796181245204
3109,0.3108999999999821,-0.9701839094951302,0.9483766839342719,-0.37778225990477926
3110,0.31099999999998207,-0.9702362987580931,0.948291255430068,-0.3777849003081059
3111,0.31109999999998206,-0.9702876126723969,0.9482055964904799,-0.3777875393503993
3112,0.31119999999998205,-0.9703378408790938,0.9481197122153379,-0.3777901770473318
3113,0.31129999999998204,-0.9703869728756871,0.9480336076795653,-0.3777928134143357
3114,0.311399999999982,-0.9704349980194918,0.9479472879335924,-0.3777954484666367
3115,0.311499999999982,-0.970481905530858,0.9478607580037075,-0.3777980822192089
3116,0.311599999999982,-0.9705276844962667,0.9477740228923524,-0.3778007146868427
3117,0.311699999999982,-0.9705723238712974,0.9476870875783663,-0.37780334588409353
3118,0.311799999999982,-0.9706158124834794,0.9475999570171828,-0.3778059758253318
3119,0.31189999999998197,-0.9706581390350263,0.9475126361409834,-0.37780860452470266
3120,0.31199999999998196,-0.9706992921054616,0.9474251298588126,-0.37781123199615896
3121,0.31209999999998195,-0.9707392601541383,0.9473374430566577,-0.37781385825345704
3122,0.31219999999998194,-0.9707780315226582,0.9473132721855982,-0.37781648331016704
3123,0.3122999999999819,-0.9708155944371939,0.9474073616338579,-0.3778191071796481
3124,0.3123999999999819,-0.9708519370107187,0.9474995385521818,-0.3778217298750981
3125,0.3124999999999819,-0.9708870472451467,0.9475898168728424,-0.37782435140952564
3126,0.3125999999999819,-0.97092091303339,0.94767821039367,-0.37782697179573727
3127,0.3126999999999819,-0.970953522161332,0.9477647327836948,-0.37782959104640534
3128,0.31279999999998187,-0.970984862309725,0.9478493975884991,-0.3778322091739909
3129,0.31289999999998186,-0.9710149210560124,0.9479322182352975,-0.3778348261907972
3130,0.31299999999998185,-0.971043685876079,0.9480132080377586,-0.3778374421089697
3131,0.31309999999998184,-0.9710711441459358,0.9480923802005788,-0.37784005694047657
3132,0.3131999999999818,-0.9710972831433354,0.9481697478238216,-0.37784267069713534
3133,0.3132999999999818,-0.9711220900493299,0.9482453239070325,-0.37784528339059387
3134,0.3133999999999818,-0.9711455519497652,0.9483191213531438,-0.37784789503236094
3135,0.3134999999999818,-0.9711676558367216,0.9483911529721741,-0.37785050563377065
3136,0.3135999999999818,-0.971188388609898,0.9484614314847383,-0.37785311520602793
3137,0.31369999999998177,-0.9712077370779455,0.9485299695253723,-0.3778557237601715
3138,0.31379999999998176,-0.9712256879597508,0.9485967796456851,-0.37785833130710816
3139,0.31389999999998175,-0.9712422278856737,0.948661874317346,-0.3778609378575934
3140,0.31399999999998174,-0.9712573433987376,0.9487252659349125,-0.3778635434222534
3141,0.3140999999999817,-0.9712710209557791,0.9487869668185099,-0.37786614801156404
3142,0.3141999999999817,-0.9712832469285554,0.948846989216369,-0.3778687516358723
3143,0.3142999999999817,-0.9712940076048141,0.9489053453072278,-0.37787135430538676
3144,0.3143999999999817,-0.9713032891893242,0.9489620472026037,-0.3778739560302
3145,0.3144999999999817,-0.9713110778048737,0.9490171069489459,-0.3778765568202577
3146,0.31459999999998167,-0.9713173594932324,0.9490705365296692,-0.3778791566853817
3147,0.31469999999998166,-0.9713221202160831,0.9491223478670784,-0.37788175563527915
3148,0.31479999999998165,-0.9713253458559233,0.9491725528241873,-0.3778843536795326
3149,0.31489999999998164,-0.9713270222169372,0.9492211632064382,-0.3778869508275993
3150,0.31499999999998163,-0.971352949960502,0.9492681907633264,-0.377889547088811
3151,0.3150999999999816,-0.9714207134930313,0.9493136471899337,-0.37789214247240227
3152,0.3151999999999816,-0.9714875316388728,0.9493575441283781,-0.3778947369874836
3153,0.3152999999999816,-0.9715533926494442,0.9493998931691798,-0.3778973306430406
3154,0.3153999999999816,-0.9716182846898603,0.9494407058525516,-0.37789992344797935
3155,0.3154999999999816,-0.9716821958396032,0.9494799936696148,-0.37790251541105807
3156,0.31559999999998156,-0.9717451140931676,0.9495177680635456,-0.377905106540961
3157,0.31569999999998155,-0.9718070273606813,0.9495540404306554,-0.3779076968462459
3158,0.31579999999998154,-0.9718679234685069,0.9495888221214073,-0.3779102863353759
3159,0.31589999999998153,-0.9719277901598222,0.9496221244413735,-0.3779128750167086
3160,0.3159999999999815,-0.971986615095179,0.9496539586521361,-0.37791546289851047
3161,0.3160999999999815,-0.9720443858530461,0.9496843359721324,-0.377918049988935
3162,0.3161999999999815,-0.9721010899303332,0.9497132675774508,-0.37792063629605493
3163,0.3162999999999815,-0.9721567147428991,0.949740764602577,-0.3779232218278291
3164,0.3163999999999815,-0.972211247626044,0.9497668381410935,-0.3779258065921345
3165,0.31649999999998146,-0.9722646758349871,0.949791499246337,-0.37792839059675193
3166,0.31659999999998145,-0.97231698654533,0.9498147589320122,-0.3779309738493766
3167,0.31669999999998144,-0.9723681668535084,0.9498366281727676,-0.3779335563576011
3168,0.31679999999998143,-0.9724182037772294,0.949857117904732,-0.377936138128944
3169,0.3168999999999814,-0.9724670842558998,0.949876239026018,-0.37793871917083227
3170,0.3169999999999814,-0.9725147951510414,0.9498940023971889,-0.3779412994906046
3171,0.3170999999999814,-0.9725613232466981,0.9499104188416959,-0.3779438790955169
3172,0.3171999999999814,-0.9726066552498319,0.949925499146283,-0.3779464579927474
3173,0.3172999999999814,-0.9726507777907121,0.9499392540613646,-0.3779490361893802
3174,0.31739999999998136,-0.9726936774232947,0.9499516943013745,-0.3779516136924329
3175,0.31749999999998135,-0.9727353406255952,0.9499628305450902,-0.377954190508838
3176,0.31759999999998134,-0.972775753800054,0.9499726734359315,-0.37795676664545713
3177,0.31769999999998133,-0.9728149032738964,0.9499812335822359,-0.37795934210905413
3178,0.3177999999999813,-0.9728527752994851,0.9499885215575127,-0.3779619169063465
3179,0.3178999999999813,-0.9728893560546691,0.9499945479006758,-0.3779644910439649
3180,0.3179999999999813,-0.9729246316431261,0.9499993231162557,-0.37796706452845436
3181,0.3180999999999813,-0.9729585880947024,0.9500028576745939,-0.3779696373663081
3182,0.3181999999999813,-0.9729912113657471,0.9500051620120188,-0.37797220956394345
3183,0.31829999999998126,-0.9730224873394427,0.9500062465310056,-0.3779747811276979
3184,0.31839999999998125,-0.973052401826136,0.9500061216003185,-0.3779773520638476
3185,0.31849999999998124,-0.9730809405636606,0.9500047975551392,-0.37797992237860323
3186,0.31859999999998123,-0.9731080892176622,0.9500022846971802,-0.3779824920781024
3187,0.3186999999999812,-0.9731338333819191,0.949998593294786,-0.37798506116842895
3188,0.3187999999999812,-0.9731581585786618,0.949993733583019,-0.377987629655584
3189,0.3188999999999812,-0.973181050258892,0.9499877157637352,-0.3779901975455219
3190,0.3189999999999812,-0.9732024938026991,0.9499805500056481,-0.37799276484413097
3191,0.3190999999999812,-0.9732224745195774,0.9499722464443803,-0.3779953315572222
3192,0.31919999999998117,-0.9732409776487426,0.9499628151825075,-0.3779978976905723
3193,0.31929999999998115,-0.9732579883594473,0.9499522662895894,-0.3780004632498789
3194,0.31939999999998114,-0.9732734917512981,0.9499406098021943,-0.37800302824077725
3195,0.31949999999998113,-0.9732874728545718,0.9499278557239136,-0.37800559266886646
3196,0.3195999999999811,-0.973299916630533,0.949914014025368,-0.37800815653966746
3197,0.3196999999999811,-0.973310807971752,0.9498990946442072,-0.37801071985865203
3198,0.3197999999999811,-0.9733201317024246,0.9498831074851,-0.3780132826312425
3199,0.3198999999999811,-0.9733278725786925,0.94986606241972,-0.378015844862789
3200,0.3199999999999811,-0.9733340152889648,0.9498479692867239,-0.3780184065586074
3201,0.32009999999998107,-0.9733385444542422,0.949828837891722,-0.37802096772395527
3202,0.32019999999998106,-0.9733414446284426,0.9498086780072459,-0.3780235283640263
3203,0.32029999999998104,-0.9733427002987284,0.9497874993727083,-0.3780260884839685
3204,0.32039999999998103,-0.9733422958858359,0.9497653116943594,-0.3780286480888899
3205,0.320499999999981,-0.9733402157444079,0.9497421246452369,-0.378031207183837
3206,0.320599999999981,-0.9733364441633272,0.9497179478651125,-0.37803376577380365
3207,0.320699999999981,-0.9733309653660546,0.9496927909604346,-0.3780363238637464
3208,0.320799999999981,-0.9733237635109676,0.9496666635042651,-0.37803888145856995
3209,0.320899999999981,-0.9733148226917033,0.949639575036215,-0.3780414385631193
3210,0.32099999999998097,-0.9733041269375039,0.9496115350623741,-0.37804399518221404
3211,0.32109999999998096,-0.9732916602135646,0.9495825530552395,-0.3780465513206085
3212,0.32119999999998095,-0.9732774064213854,0.9495526384536395,-0.37804910698302885
3213,0.32129999999998093,-0.9732613493991257,0.9495218006626547,-0.3780516621741412
3214,0.3213999999999809,-0.9732434729219619,0.9494900490535383,-0.3780542168985701
3215,0.3214999999999809,-0.9732237607024495,0.9494573929636313,-0.37805677116090647
3216,0.3215999999999809,-0.9732021963908867,0.9494238416962772,-0.3780593249656958
3217,0.3216999999999809,-0.9731787635756834,0.9493894045207343,-0.37806187831742927
3218,0.3217999999999809,-0.9731534457837325,0.949354090672085,-0.37806443122056593
3219,0.32189999999998087,-0.9731262264807854,0.9493179093511445,-0.3780669836795227
3220,0.32199999999998086,-0.9730970890718301,0.9492808697243673,-0.3780695356986855
3221,0.32209999999998085,-0.9730660169014754,0.9493988486228669,-0.37807208728237995
3222,0.32219999999998084,-0.9730329932543355,0.9495182634851759,-0.37807463843490424
3223,0.3222999999999808,-0.9729980013554207,0.9496354977915957,-0.37807718916051064
3224,0.3223999999999808,-0.9729610243705313,0.9497505641574152,-0.3780797394634282
3225,0.3224999999999808,-0.9729220454066552,0.9498634751911836,-0.3780822893478405
3226,0.3225999999999808,-0.9728810475123685,0.9499742434945277,-0.3780848388178809
3227,0.3226999999999808,-0.9728380136782416,0.9500828816619606,-0.37808738787766105
3228,0.32279999999998077,-0.9727929268372478,0.9501894022806847,-0.3780899365312566
3229,0.32289999999998076,-0.9727457698651758,0.9502938179303853,-0.37809248478270263
3230,0.32299999999998075,-0.9726965255810466,0.9503961411830194,-0.37809503263598787
3231,0.32309999999998074,-0.9726451767475343,0.9504963846025973,-0.378097580095085
3232,0.3231999999999807,-0.9725917060713901,0.950594560744957,-0.37810012716392705
3233,0.3232999999999807,-0.9725360962038702,0.9506906821575346,-0.37810267384640184
3234,0.3233999999999807,-0.9724783297411678,0.9507847613791264,-0.37810522014638454
3235,0.3234999999999807,-0.9724183892248492,0.9508768109396475,-0.3781077660676954
3236,0.3235999999999807,-0.9723562571422933,0.9509668433598842,-0.37811031161413716
3237,0.32369999999998067,-0.9722919159271339,0.9510548711512421,-0.3781128567894736
3238,0.32379999999998066,-0.9722253479597077,0.9511409068154875,-0.37811540159743107
3239,0.32389999999998065,-0.9721565355675045,0.9512249628444861,-0.3781179460417196
3240,0.32399999999998064,-0.9720854610256219,0.9513070517199365,-0.37812049012600835
3241,0.3240999999999806,-0.9720121065572225,0.9513871859130988,-0.37812303385394475
3242,0.3241999999999806,-0.9719364543339963,0.9514653778845206,-0.3781255772291196
3243,0.3242999999999806,-0.9718584864766261,0.9515416400837565,-0.3781281202551306
3244,0.3243999999999806,-0.9717781850552547,0.9516159849490873,-0.37813066293551995
3245,0.3244999999999806,-0.9716955320899595,0.9516884249072322,-0.3781332052738214
3246,0.32459999999998057,-0.9716105095512257,0.9517589723730593,-0.37813574727351995
3247,0.32469999999998056,-0.9715230993604274,0.9518276397492934,-0.3781382889380751
3248,0.32479999999998055,-0.9714332833903087,0.9518944394262188,-0.3781408302709324
3249,0.32489999999998054,-0.9713410434654707,0.9519593837813802,-0.37814337127549985
3250,0.3249999999999805,-0.97124636136286,0.9520224851792812,-0.378145911955163
3251,0.3250999999999805,-0.9711492188122609,0.9520837559710786,-0.3781484523132734
3252,0.3251999999999805,-0.971049597496791,0.9521432084942754,-0.3781509923531629
3253,0.3252999999999805,-0.9709474790534007,0.9522008550724106,-0.3781535320781304
3254,0.3253999999999805,-0.9708428450733737,0.9522567080147474,-0.3781560714914611
3255,0.32549999999998047,-0.9707356771028328,0.9523107796159579,-0.3781586105964036
3256,0.32559999999998046,-0.9706259566432472,0.9523630821558065,-0.37816114939617723
3257,0.32569999999998045,-0.9705136651519436,0.9524136278988319,-0.3781636878939934
3258,0.32579999999998044,-0.9703987840426191,0.9524624290940257,-0.3781662260930221
3259,0.3258999999999804,-0.9702812946858586,0.9525094979745106,-0.3781687639964251
3260,0.3259999999999804,-0.9701611784096528,0.9525548467572158,-0.37817130160731344
3261,0.3260999999999804,-0.9700384164999215,0.952598487642552,-0.37817383892881845
3262,0.3261999999999804,-0.9699129902010365,0.9526404328140835,-0.3781763759640003
3263,0.3262999999999804,-0.9697848807163499,0.9526806944382007,-0.378178912715927
3264,0.3263999999999804,-0.9696540692087235,0.9527192846637894,-0.3781814491876373
3265,0.32649999999998036,-0.9695205368010608,0.9527562156219008,-0.37818398538213543
3266,0.32659999999998035,-0.9693842645768407,0.9527914994254186,-0.3781865213024127
3267,0.32669999999998034,-0.9692452335806562,0.9528251481687271,-0.37818905695144805
3268,0.32679999999998033,-0.9691034248187517,0.9528571739273761,-0.37819159233217853
3269,0.3268999999999803,-0.9689588192595658,0.9528875887577473,-0.3781941274475357
3270,0.3269999999999803,-0.9688113978342742,0.9529164046967186,-0.3781966623004236
3271,0.3270999999999803,-0.9686611414373354,0.952943633761328,-0.3781991968937236
3272,0.3271999999999803,-0.9685080309270389,0.9529692879484374,-0.3782017312303013
3273,0.3272999999999803,-0.9683520471260542,0.9529933792343953,-0.37820426531299534
3274,0.32739999999998026,-0.9681931708219835,0.9530159195746996,-0.3782067991446305
3275,0.32749999999998025,-0.9680313827679149,0.9530369209036604,-0.37820933272801655
3276,0.32759999999998024,-0.9678666636829775,0.953056395134062,-0.37821186606591256
3277,0.32769999999998023,-0.9676989942528993,0.9530743541568247,-0.3782143991611033
3278,0.3277999999999802,-0.9675283551305659,0.9530908098406675,-0.37821693201632456
3279,0.3278999999999802,-0.9673547269365808,0.9531057740317699,-0.37821946463429884
3280,0.3279999999999802,-0.9671780902598279,0.9531192585534342,-0.37822199701773784
3281,0.3280999999999802,-0.9669984256580362,0.9531312752057481,-0.37822452916932225
3282,0.3281999999999802,-0.9668157136583433,0.9531418357652478,-0.37822706109171894
3283,0.32829999999998016,-0.9666299347578637,0.9531509519845804,-0.3782295927875897
3284,0.32839999999998015,-0.9664410694242571,0.9531586355921685,-0.3782321242595511
3285,0.32849999999998014,-0.9662490980962963,0.953164898291873,-0.3782346555102278
3286,0.32859999999998013,-0.9660540011844401,0.9531697517626594,-0.3782371865422169
3287,0.3286999999999801,-0.9658557590714042,0.9532218097640488,-0.37823971735808676
3288,0.3287999999999801,-0.9656543521127349,0.9532820289023516,-0.3782422479604079
3289,0.3288999999999801,-0.9654497606373839,0.9533403778835545,-0.3782447783517315
3290,0.3289999999999801,-0.9652419649482836,0.9533968695192729,-0.3782473085345663
3291,0.3290999999999801,-0.9650309453229242,0.9534515166076715,-0.37824983851144367
3292,0.32919999999998006,-0.964816682013931,0.9535043319330349,-0.3782523682848468
3293,0.32929999999998005,-0.964599155249644,0.953555328265339,-0.3782548978572579
3294,0.32939999999998004,-0.9643783452346971,0.9536045183598212,-0.37825742723113304
3295,0.32949999999998003,-0.9641542321505987,0.9536519149565518,-0.3782599564089323
3296,0.32959999999998,-0.9639267961563137,0.9536975307800049,-0.37826248539308255
3297,0.32969999999998,-0.963696017388846,0.9537413785386295,-0.37826501418598596
3298,0.32979999999998,-0.9634618759638216,0.9537834709244212,-0.37826754279004854
3299,0.32989999999998,-0.9634512699365548,0.9538238206124944,-0.37827007120766487
3300,0.32999999999998,-0.9635454232805781,0.9538624402606544,-0.3782725994411836
3301,0.33009999999997997,-0.9636391386473315,0.9538993425089712,-0.3782751274929799
3302,0.33019999999997995,-0.9637324062843367,0.9539345399793533,-0.37827765536538416
3303,0.33029999999997994,-0.96382521636314,0.9539680452751218,-0.3782801830607251
3304,0.33039999999997993,-0.9639175589791544,0.9539998709805865,-0.37828271058130375
3305,0.3304999999999799,-0.9640094241515037,0.9540300296606222,-0.37828523792942353
3306,0.3305999999999799,-0.9641008018228686,0.954058533860247,-0.3782877651073623
3307,0.3306999999999799,-0.964191681859335,0.9540853961041997,-0.3782902921173916
3308,0.3307999999999799,-0.9642820540502449,0.9541106288965211,-0.3782928189617549
3309,0.3308999999999799,-0.9643719081080487,0.9541342447201346,-0.378295345642713
3310,0.33099999999997987,-0.9644612336681616,0.9541562560364292,-0.37829787216246963
3311,0.33109999999997985,-0.9645500202888193,0.9541766752848433,-0.3783003985232504
3312,0.33119999999997984,-0.9646382574509387,0.9541955148824511,-0.3783029247272501
3313,0.33129999999997983,-0.9647259345579795,0.9542127872235492,-0.37830545077665706
3314,0.3313999999999798,-0.9648130409358083,0.9542285046792462,-0.378307976673644
3315,0.3314999999999798,-0.964899565832565,0.954242679597054,-0.378310502420369
3316,0.3315999999999798,-0.9649854984185312,0.9542553243004791,-0.3783130280189848
3317,0.3316999999999798,-0.9650708277860011,0.9542664510886194,-0.37831555347160734
3318,0.3317999999999798,-0.9651555429491554,0.9542760722357594,-0.37831807878038826
3319,0.33189999999997977,-0.9652396328439359,0.9542841999909695,-0.37832060394741107
3320,0.33199999999997976,-0.9653230863279239,0.9542908465777074,-0.37832312897478926
3321,0.33209999999997974,-0.9654058921802194,0.954296024193421,-0.3783256538646022
3322,0.33219999999997973,-0.9654880391013249,0.954299745009154,-0.3783281786189129
3323,0.3322999999999797,-0.9655695157130287,0.9543020211691546,-0.3783307032398034
3324,0.3323999999999797,-0.9656503105582928,0.9543028647904847,-0.3783332277293037
3325,0.3324999999999797,-0.9657304121011416,0.9543022879626338,-0.3783357520894618
3326,0.3325999999999797,-0.9658098087265542,0.9543003027471343,-0.37833827632229455
3327,0.3326999999999797,-0.965888488740358,0.9542969211771798,-0.37834080042982265
3328,0.33279999999997967,-0.9659664403691256,0.9542921552572454,-0.3783433244140462
3329,0.33289999999997966,-0.9660436517600722,0.9542860169627125,-0.37834584827694884
3330,0.33299999999997965,-0.9661201109809591,0.9542785182394943,-0.3783483720205291
3331,0.33309999999997963,-0.9661958060199941,0.9542696710036656,-0.3783508956467361
3332,0.3331999999999796,-0.9662707247857405,0.9542594871410948,-0.37835341915754034
3333,0.3332999999999796,-0.9663448551070232,0.95424797850708,-0.3783559425548765
3334,0.3333999999999796,-0.9664181847328402,0.9542351569259868,-0.3783584658406926
3335,0.3334999999999796,-0.966490701332276,0.9542210341908901,-0.37836098901690496
3336,0.3335999999999796,-0.9665623924944166,0.9542056220632179,-0.3783635120854383
3337,0.33369999999997957,-0.9666332457282675,0.9541889322724005,-0.37836603504818567
3338,0.33379999999997956,-0.9667032484626747,0.9541709765155212,-0.378368557907044
3339,0.33389999999997955,-0.9667723880462475,0.9541517664569696,-0.37837108066388964
3340,0.33399999999997954,-0.9668406517472834,0.9541313137281017,-0.3783736033206054
3341,0.3340999999999795,-0.9669080267536966,0.9541096299268984,-0.37837612587906394
3342,0.3341999999999795,-0.9669745001729477,0.9540867266176323,-0.378378648341094
3343,0.3342999999999795,-0.9670400590319781,0.9540626153305348,-0.378381170708548
3344,0.3343999999999795,-0.9671046902771435,0.9540373075614678,-0.3783836929832616
3345,0.3344999999999795,-0.9671683807741539,0.9540108147715988,-0.37838621516705895
3346,0.33459999999997947,-0.9672311173080127,0.9539831483870804,-0.378388737261741
3347,0.33469999999997946,-0.967292886582961,0.9539543197987318,-0.3783912592691284
3348,0.33479999999997945,-0.9673536752224228,0.9539243403617251,-0.3783937811910011
3349,0.33489999999997944,-0.9674134697689533,0.9538932213952757,-0.37839630302914995
3350,0.3349999999999794,-0.9674722566841909,0.9538609741823351,-0.3783988247853409
3351,0.3350999999999794,-0.9675300223488101,0.9538276099692882,-0.37840134646135587
3352,0.3351999999999794,-0.9675867530624784,0.9537931399656547,-0.37840386805893705
3353,0.3352999999999794,-0.9676424350438148,0.9537575753437938,-0.378406389579834
3354,0.3353999999999794,-0.9676970544303526,0.953720927238613,-0.3784089110257901
3355,0.33549999999997937,-0.9677505972785032,0.9536832067472804,-0.3784114323985258
3356,0.33559999999997936,-0.967803049563524,0.9536444249289409,-0.37841395369976843
3357,0.33569999999997935,-0.9678543971794882,0.9536045928044375,-0.3784164749312217
3358,0.33579999999997934,-0.9679046259392574,0.9535637213560346,-0.3784189960945957
3359,0.3358999999999793,-0.967953721574459,0.9535218215271468,-0.378421517191577
3360,0.3359999999999793,-0.9680016697354625,0.9534789042220704,-0.3784240382238536
3361,0.3360999999999793,-0.968048455991363,0.9534349803057204,-0.37842655919310575
3362,0.3361999999999793,-0.9680940658299644,0.95339006060337,-0.3784290801009891
3363,0.3362999999999793,-0.9681384846577674,0.9533441559003946,-0.3784316009491767
3364,0.33639999999997927,-0.9681816977999596,0.9532972769420205,-0.3784341217393092
3365,0.33649999999997926,-0.9682236905004086,0.9532494344330766,-0.3784366424730312
3366,0.33659999999997925,-0.968264447921659,0.9532006390377509,-0.37843916315197385
3367,0.33669999999997924,-0.9683039551449305,0.95315090137935,-0.37844168377776977
3368,0.3367999999999792,-0.9683421971701219,0.9531002320400642,-0.3784442043520355
3369,0.3368999999999792,-0.9683791589158155,0.9530486415607352,-0.3784467248763714
3370,0.3369999999999792,-0.9684148252192856,0.9529961404406287,-0.37844924535239244
3371,0.3370999999999792,-0.9684491808365113,0.9529427391372106,-0.37845176578168616
3372,0.3371999999999792,-0.968482210442191,0.9528884480659274,-0.378454286165833
3373,0.33729999999997917,-0.9685138986297597,0.9528332775999909,-0.3784568065064212
3374,0.33739999999997916,-0.9685442299114121,0.9527772380701662,-0.378459326805007
3375,0.33749999999997915,-0.9685731887181265,0.9527203397645649,-0.3784618470631705
3376,0.33759999999997914,-0.9686007593996926,0.9526625929284412,-0.3784643672824564
3377,0.33769999999997913,-0.9686269262247434,0.9526040077639923,-0.3784668874644095
3378,0.3377999999999791,-0.9686516733807898,0.9525445944301638,-0.3784694076105759
3379,0.3378999999999791,-0.9686749849742592,0.9524843630424578,-0.3784719277224836
3380,0.3379999999999791,-0.9686968450305362,0.9524233236727452,-0.378474447801658
3381,0.3380999999999791,-0.9687172374940094,0.9523614863490834,-0.3784769678496198
3382,0.3381999999999791,-0.9687361462281185,0.9522988610555354,-0.37847948786787755
3383,0.33829999999997906,-0.9687535550154079,0.9522354577319961,-0.3784820078579284
3384,0.33839999999997905,-0.9687694475575815,0.9521712862740196,-0.3784845278212793
3385,0.33849999999997904,-0.9687838074755635,0.9521063565326519,-0.3784870477594135
3386,0.33859999999997903,-0.9687966183095603,0.9520406783142678,-0.3784895676738135
3387,0.338699999999979,-0.9688078635191287,0.9519742613804106,-0.3784920875659493
3388,0.338799999999979,-0.9688175264832458,0.9519071154476372,-0.37849460743729296
3389,0.338899999999979,-0.9688255905003842,0.9518392501873646,-0.378497127289304
3390,0.338999999999979,-0.9688320387885897,0.9517706752257239,-0.3784996471234355
3391,0.339099999999979,-0.9688368544855644,0.9517014001434142,-0.37850216694114136
3392,0.33919999999997896,-0.9688400206487523,0.9516314344755639,-0.3785046867438521
3393,0.33929999999997895,-0.9688415202554301,0.9515607877115924,-0.3785072065330118
3394,0.33939999999997894,-0.968841336202801,0.9514894692950782,-0.3785097263100364
3395,0.33949999999997893,-0.9688394513080929,0.9514174886236304,-0.3785122460763521
3396,0.3395999999999789,-0.9688358483086617,0.9513448550487617,-0.3785147658333768
3397,0.3396999999999789,-0.9688305098620968,0.9512715778757682,-0.37851728558251047
3398,0.3397999999999789,-0.9688234185463327,0.951197666363611,-0.3785198053251606
3399,0.3398999999999789,-0.9688145568597636,0.9511231297248012,-0.37852232506271904
3400,0.3399999999999789,-0.9688039072213629,0.95104797712529,-0.3785248447965688
3401,0.34009999999997886,-0.9687914519708068,0.9509722176843615,-0.37852736452810637
3402,0.34019999999997885,-0.9687771733686028,0.9508958604745283,-0.37852988425869655
3403,0.34029999999997884,-0.9687610535962213,0.9508189145214327,-0.37853240398970744
3404,0.34039999999997883,-0.9687430747562336,0.9507413888037494,-0.37853492372250946
3405,0.3404999999999788,-0.9687232188724523,0.9506632922530925,-0.37853744345846396
3406,0.3405999999999788,-0.9687014678900786,0.9505846337539263,-0.37853996319890343
3407,0.3406999999999788,-0.9686778036758525,0.9505054221434787,-0.37854248294519877
3408,0.3407999999999788,-0.9686522080182077,0.9504256662116587,-0.37854500269866953
3409,0.3408999999999788,-0.9686246626274326,0.9503453747009772,-0.37854752246065926
3410,0.34099999999997876,-0.9685951491358346,0.9502645563064703,-0.37855004223249306
3411,0.34109999999997875,-0.96856364909791,0.9501832196756272,-0.3785525620154967
3412,0.34119999999997874,-0.968530143990519,0.95010137340832,-0.37855508181097935
3413,0.34129999999997873,-0.9684946152130642,0.9500190260567382,-0.37855760162025365
3414,0.3413999999999787,-0.9684570440876765,0.9499361861253249,-0.3785601214446297
3415,0.3414999999999787,-0.9684174118594038,0.9498528620707171,-0.37856264128540235
3416,0.3415999999999787,-0.9683756996964052,0.9497690623016892,-0.37856516114386674
3417,0.3416999999999787,-0.9683318886901522,0.9496847951790989,-0.3785676810213055
3418,0.3417999999999787,-0.9683496096419365,0.9496000690158368,-0.37857020091901383
3419,0.34189999999997867,-0.9684506815177362,0.9495148920767789,-0.37857272083826293
3420,0.34199999999997865,-0.9685511298383487,0.9494292725787415,-0.3785752407803168
3421,0.34209999999997864,-0.9686509424411147,0.9493432186904404,-0.37857776074645483
3422,0.34219999999997863,-0.9687501070718637,0.9492567385324513,-0.3785802807379352
3423,0.3422999999999786,-0.9688486113846717,0.9491698401771748,-0.3785828007560013
3424,0.3423999999999786,-0.9689464429416219,0.9490825316488026,-0.3785853208019187
3425,0.3424999999999786,-0.9690435892125682,0.9489948209232886,-0.3785878408769294
3426,0.3425999999999786,-0.9691400375749011,0.9489067159283201,-0.37859036098227017
3427,0.3426999999999786,-0.9692357753133175,0.9488182245432946,-0.378592881119184
3428,0.34279999999997857,-0.9693307896195923,0.948729354599297,-0.3785954012888956
3429,0.34289999999997856,-0.9694250675923533,0.9486401138790811,-0.37859792149261984
3430,0.34299999999997854,-0.9695185962368594,0.9485505101170525,-0.3786004417316032
3431,0.34309999999997853,-0.9696113624647826,0.9484605509992554,-0.3786029620070324
3432,0.3431999999999785,-0.9697033530939916,0.948370244163361,-0.37860548232013674
3433,0.3432999999999785,-0.9697945548483393,0.9482795971986585,-0.3786080026721096
3434,0.3433999999999785,-0.9698849543574554,0.9481886176460496,-0.37861052306417026
3435,0.3434999999999785,-0.9699745381565386,0.948097312998044,-0.37861304349749375
3436,0.3435999999999785,-0.9700632926861562,0.9480056906987593,-0.37861556397328083
3437,0.34369999999997847,-0.9701512042920449,0.9479137581439205,-0.3786180844927171
3438,0.34379999999997846,-0.9702382592249156,0.9478215226808653,-0.3786206050569896
3439,0.34389999999997845,-0.970324443640262,0.9477289916085487,-0.37862312566726825
3440,0.34399999999997843,-0.9704097435981732,0.9476361721775524,-0.37862564632472434
3441,0.3440999999999784,-0.9704941450631492,0.9475430715900941,-0.37862816703052826
3442,0.3441999999999784,-0.9705776339039216,0.9474496970000414,-0.3786306877858501
3443,0.3442999999999784,-0.9706601958932766,0.9473560555129265,-0.37863320859184085
3444,0.3443999999999784,-0.9707418167078831,0.9472621541859629,-0.3786357294496519
3445,0.3444999999999784,-0.9708224819281245,0.9471680000280658,-0.37863825036044313
3446,0.34459999999997837,-0.9709021770379348,0.9470735999998727,-0.37864077132536056
3447,0.34469999999997836,-0.970980887424638,0.9469789610137679,-0.3786432923455356
3448,0.34479999999997835,-0.9710585983787928,0.9468840899339072,-0.3786458134221096
3449,0.34489999999997834,-0.9711352950940416,0.946788993576247,-0.37864833455622465
3450,0.3449999999999783,-0.9712109626669625,0.9466936787085731,-0.37865085574899127
3451,0.3450999999999783,-0.9712855860969273,0.9465981520505327,-0.37865337700154295
3452,0.3451999999999783,-0.9713591502859632,0.9465024202736686,-0.3786558983150034
3453,0.3452999999999783,-0.9714316400386189,0.9464064900014544,-0.37865841969048514
3454,0.3453999999999783,-0.9715030400618364,0.9463103678093322,-0.378660941129102
3455,0.34549999999997827,-0.9715733349648259,0.9462140602247524,-0.3786634626319552
3456,0.34559999999997826,-0.9716425092589467,0.9461175737272147,-0.3786659842001541
3457,0.34569999999997825,-0.9717105473575923,0.9460209147483115,-0.37866850583479245
3458,0.34579999999997824,-0.971777433576081,0.9459240896717728,-0.37867102753697335
3459,0.3458999999999782,-0.9718431521315505,0.9458271048335127,-0.3786735493077881
3460,0.3459999999999782,-0.9719076871428584,0.9457299665216785,-0.3786760711483112
3461,0.3460999999999782,-0.9719710226304871,0.9456326809767004,-0.3786785930596435
3462,0.3461999999999782,-0.9720331425164549,0.9455352543913438,-0.3786811150428552
3463,0.3462999999999782,-0.9720940306242308,0.9454376929107623,-0.37868363709902225
3464,0.34639999999997817,-0.9721536706786561,0.9453400026325539,-0.3786861592292219
3465,0.34649999999997816,-0.9722120463058697,0.9452421896068175,-0.37868868143451084
3466,0.34659999999997815,-0.9722691410332405,0.9451442598362109,-0.3786912037159673
3467,0.34669999999997814,-0.9723249382893046,0.9450462192760121,-0.37869372607463864
3468,0.3467999999999781,-0.9723794214037074,0.9449480738341797,-0.3786962485115958
3469,0.3468999999999781,-0.9724325736071516,0.9448498293714173,-0.3786987710278895
3470,0.3469999999999781,-0.9724843780313523,0.9448759990362096,-0.3787012936245566
3471,0.3470999999999781,-0.9725348177089951,0.9450394925334222,-0.3787038163026502
3472,0.3471999999999781,-0.9725838755737024,0.9452003306271533,-0.37870633906321605
3473,0.34729999999997807,-0.9726315344600046,0.9453585284512269,-0.3787088619072862
3474,0.34739999999997806,-0.9726777771033166,0.9455141011384228,-0.3787113848359022
3475,0.34749999999997805,-0.9727225861399216,0.9456670638199676,-0.37871390785008807
3476,0.34759999999997804,-0.9727659441069596,0.9458174316250293,-0.37871643095087315
3477,0.347699999999978,-0.9728078334424234,0.9459652196802125,-0.37871895413929385
3478,0.347799999999978,-0.9728482364851586,0.946110443109058,-0.37872147741635376
3479,0.347899999999978,-0.9728871354748726,0.9462531170315419,-0.3787240007830752
3480,0.347999999999978,-0.9729245125521472,0.9463932565635781,-0.37872652424047837
3481,0.348099999999978,-0.9729603497584592,0.9465308768165234,-0.3787290477895698
3482,0.34819999999997797,-0.9729946290362071,0.9466659928966834,-0.3787315714313518
3483,0.34829999999997796,-0.9730273322287435,0.9467986199048216,-0.37873409516683004
3484,0.34839999999997795,-0.9730584410804146,0.9469287729356699,-0.37873661899701
3485,0.34849999999997794,-0.9730879372366062,0.9470564670774414,-0.3787391429228805
3486,0.3485999999999779,-0.9731158022437959,0.9471817174113453,-0.3787416669454425
3487,0.3486999999999779,-0.9731420175496124,0.9473045390111033,-0.3787441910656775
3488,0.3487999999999779,-0.9731665645029017,0.9474249469424695,-0.3787467152845782
3489,0.3488999999999779,-0.9731894243537992,0.94754295626275,-0.37874923960313245
3490,0.3489999999999779,-0.9732105782538083,0.9476585820203269,-0.37875176402230654
3491,0.3490999999999779,-0.9732300072558888,0.9477718392541827,-0.37875428854309073
3492,0.34919999999997786,-0.9732476923145472,0.9478827429934271,-0.37875681316645254
3493,0.34929999999997785,-0.9732636142859391,0.9479913082568265,-0.3787593378933569
3494,0.34939999999997784,-0.9732777539279749,0.948097550052334,-0.3787618627247794
3495,0.34949999999997783,-0.973290091900434,0.9482014833766228,-0.378764387661689
3496,0.3495999999999778,-0.9733006087650867,0.948303123214621,-0.37876691270503526
3497,0.3496999999999778,-0.9733092849858216,0.9484024845390479,-0.3787694378557785
3498,0.3497999999999778,-0.9733161009287812,0.9484995823099531,-0.3787719631148737
3499,0.3498999999999778,-0.9733210368625055,0.948594431474257,-0.3787744884832719
3500,0.3499999999999778,-0.9733240729580803,0.9486870469652933,-0.37877701396192864
3501,0.35009999999997776,-0.9733251892892963,0.9487774437023532,-0.37877953955177535
3502,0.35019999999997775,-0.9733243658328123,0.9488656365902317,-0.3787820652537678
3503,0.35029999999997774,-0.9733215824683276,0.9489516405187767,-0.37878459106883816
3504,0.35039999999997773,-0.9733168189787617,0.9490354703624378,-0.37878711699792234
3505,0.3504999999999777,-0.9733100550504409,0.9491171409798193,-0.3787896430419525
3506,0.3505999999999777,-0.9733012702732926,0.9491966672132337,-0.3787921692018627
3507,0.3506999999999777,-0.9732904441410476,0.9492740638882573,-0.3787946954785757
3508,0.3507999999999777,-0.9732775560514494,0.9493493458132881,-0.3787972218730161
3509,0.3508999999999777,-0.9732625853064711,0.9494225277791054,-0.37879974838611147
3510,0.35099999999997766,-0.9732455111125407,0.9494936245584303,-0.378802275018767
3511,0.35109999999997765,-0.973226312580773,0.9495626509054897,-0.37880480177190745
3512,0.35119999999997764,-0.97320496872721,0.9496296215555814,-0.37880732864644723
3513,0.35129999999997763,-0.973181458473069,0.9496945512246396,-0.3788098556432864
3514,0.3513999999999776,-0.9731557606449981,0.9497574546088053,-0.378812382763333
3515,0.3514999999999776,-0.9731278539753397,0.9498183463839955,-0.37881491000749207
3516,0.3515999999999776,-0.9730977171024019,0.9498772412054763,-0.37881743737667034
3517,0.3516999999999776,-0.9730653285707378,0.9499341537074362,-0.37881996487175945
3518,0.3517999999999776,-0.9730306668314322,0.9499890985025627,-0.3788224924936506
3519,0.35189999999997756,-0.9729937102423974,0.9500420901816201,-0.37882502024324305
3520,0.35199999999997755,-0.9729544370686752,0.9500931433130285,-0.37882754812142283
3521,0.35209999999997754,-0.9729128254827488,0.9501422724424454,-0.3788300761290707
3522,0.35219999999997753,-0.9728688535648611,0.9501894920923492,-0.37883260426708004
3523,0.3522999999999775,-0.9728224993033414,0.9502348167616231,-0.37883513253632484
3524,0.3523999999999775,-0.9727737405949416,0.9502782609251437,-0.37883766093768817
3525,0.3524999999999775,-0.972722555245178,0.9503198390333676,-0.378840189472041
3526,0.3525999999999775,-0.9726689209686833,0.950359565511923,-0.3788427181402556
3527,0.3526999999999775,-0.9726128153895647,0.9503974547612014,-0.3788452469432029
3528,0.35279999999997746,-0.9725542160417732,0.9504335211559518,-0.3788477758817515
3529,0.35289999999997745,-0.9724931003694764,0.9504677790448761,-0.37885030495676314
3530,0.35299999999997744,-0.9724294457274455,0.9505002427502274,-0.3788528341690974
3531,0.35309999999997743,-0.9723632293814438,0.9505309265674082,-0.3788553635196222
3532,0.3531999999999774,-0.9722944285086288,0.9505598447645727,-0.3788578930091811
3533,0.3532999999999774,-0.9722230201979595,0.9505870115822297,-0.37886042263863196
3534,0.3533999999999774,-0.9721489814506138,0.9506124412328464,-0.3788629524088354
3535,0.3534999999999774,-0.9720722891804118,0.9506361479004564,-0.3788654823206285
3536,0.3535999999999774,-0.9719929202142499,0.950658145740267,-0.37886801237486134
3537,0.35369999999997737,-0.971910851292541,0.9506784488782704,-0.3788705425723804
3538,0.35379999999997735,-0.9718260590696647,0.950697071410855,-0.37887307291402006
3539,0.35389999999997734,-0.9717385201144242,0.9507140274044205,-0.37887560340061627
3540,0.35399999999997733,-0.9716482109105132,0.9507293308949922,-0.37887813403301457
3541,0.3540999999999773,-0.9715551078569894,0.9507429958878398,-0.3788806648120392
3542,0.3541999999999773,-0.9714591872687572,0.9507550363570966,-0.37888319573852347
3543,0.3542999999999773,-0.9713604253770587,0.9507654662453807,-0.37888572681329746
3544,0.3543999999999773,-0.9712587983299729,0.9507742994634183,-0.3788882580371789
3545,0.3544999999999773,-0.971154282192923,0.9507815498896689,-0.37889078941099813
3546,0.35459999999997727,-0.9710468529491927,0.9507872313699524,-0.3788933209355801
3547,0.35469999999997726,-0.9709364865004491,0.9507913577170777,-0.37889585261173425
3548,0.35479999999997724,-0.970823158667277,0.9507939427104741,-0.3788983844402759
3549,0.35489999999997723,-0.9707068451897182,0.9507950000958231,-0.3789009164220255
3550,0.3549999999999772,-0.9705875217278211,0.9507945435846938,-0.3789034485577834
3551,0.3550999999999772,-0.9704651638621987,0.9507925868541793,-0.37890598084837285
3552,0.3551999999999772,-0.9703397470945937,0.9507891435465352,-0.37890851329459
3553,0.3552999999999772,-0.970211246848453,0.95078422726882,-0.37891104589723396
3554,0.3553999999999772,-0.9700796384695102,0.9507778515925375,-0.3789135786571222
3555,0.35549999999997717,-0.9699448972263764,0.9507700300532816,-0.3789161115750353
3556,0.35559999999997716,-0.9698069983111398,0.9507607761503822,-0.378918644651792
3557,0.35569999999997715,-0.9696659168399724,0.9507501033465543,-0.37892117788817153
3558,0.35579999999997713,-0.969521627853747,0.9507380250675475,-0.3789237112849689
3559,0.3558999999999771,-0.96937410631866,0.9507245547017993,-0.3789262448429693
3560,0.3559999999999771,-0.9692233271268658,0.9507097056000896,-0.37892877856297197
3561,0.3560999999999771,-0.9690692650971161,0.9506934910751966,-0.3789313124457651
3562,0.3561999999999771,-0.96891189497541,0.9506759244015562,-0.37893384649211714
3563,0.3562999999999771,-0.9687511914356515,0.9506570188149222,-0.3789363807028263
3564,0.35639999999997707,-0.9685871290803152,0.9506367875120292,-0.37893891507866406
3565,0.35649999999997706,-0.9684196824411208,0.9506152436502581,-0.3789414496203996
3566,0.35659999999997705,-0.968248825979715,0.9507141986028549,-0.3789439843288297
3567,0.35669999999997704,-0.9680745340883635,0.9508187144737741,-0.3789465192047129
3568,0.356799999999977,-0.9678967810906494,0.9509207737419583,-0.378949054248826
3569,0.356899999999977,-0.9677155412421807,0.9510203924915044,-0.3789515894619283
3570,0.356999999999977,-0.9675307887313068,0.9511175867992806,-0.3789541248448076
3571,0.357099999999977,-0.9673424976798416,0.9512123727343678,-0.37895666039821413
3572,0.357199999999977,-0.9671506421437966,0.9513047663575018,-0.3789591961229115
3573,0.35729999999997697,-0.9669551961141218,0.9513947837205168,-0.37896173201967087
3574,0.35739999999997696,-0.966756133517454,0.9514824408657868,-0.3789642680892449
3575,0.35749999999997695,-0.9665534282168743,0.9515677538256702,-0.37896680433239793
3576,0.35759999999997694,-0.9663470540126741,0.9516507386219517,-0.3789693407498761
3577,0.3576999999999769,-0.9661369846431284,0.9517314112652879,-0.37897187734244814
3578,0.3577999999999769,-0.9659231937852778,0.9518097877546503,-0.37897441411085697
3579,0.3578999999999769,-0.9657056550557196,0.951885884076771,-0.37897695105585916
3580,0.3579999999999769,-0.9654843420114052,0.9519597162055878,-0.37897948817819715
3581,0.3580999999999769,-0.9652592281504483,0.9520313001016908,-0.37898202547862375
3582,0.35819999999997687,-0.9650302869129386,0.9521006517117684,-0.37898456295788396
3583,0.35829999999997686,-0.9647974916817661,0.9521677869680554,-0.3789871006167297
3584,0.35839999999997685,-0.9645876681794031,0.952232721787781,-0.37898963845589656
3585,0.35849999999997684,-0.9645862204985838,0.9522954720726174,-0.37899217647611694
3586,0.3585999999999768,-0.964582995699354,0.9523560537081311,-0.3789947146781547
3587,0.3586999999999768,-0.9645779736422919,0.9524144825632326,-0.3789972530627259
3588,0.3587999999999768,-0.9645711340774399,0.9524707744896276,-0.3789997916305704
3589,0.3588999999999768,-0.9645624566444434,0.9525249453212721,-0.3790023303824396
3590,0.3589999999999768,-0.9645519208726975,0.952577010873824,-0.379004869319053
3591,0.35909999999997677,-0.9645395061815026,0.9526269869440998,-0.37900740844114644
3592,0.35919999999997676,-0.9645251918802286,0.95267488930953,-0.3790099477494541
3593,0.35929999999997675,-0.9645089571684877,0.9527207337276171,-0.3790124872447024
3594,0.35939999999997674,-0.9644907811363163,0.9527645359353941,-0.3790150269276249
3595,0.3594999999999767,-0.9644706427643644,0.9528063116488846,-0.3790175667989499
3596,0.3595999999999767,-0.9644485209240966,0.952846076562565,-0.3790201068593926
3597,0.3596999999999767,-0.9644243943779982,0.9528838463488268,-0.37902264710968714
3598,0.3597999999999767,-0.9643982417797938,0.9529196366574413,-0.3790251875505606
3599,0.3598999999999767,-0.9643700416746727,0.9529534631150263,-0.37902772818272473
3600,0.35999999999997667,-0.9643397724995233,0.9529853413245131,-0.37903026900691317
3601,0.36009999999997666,-0.9643074125831788,0.9530152868646163,-0.379032810023837
3602,0.36019999999997665,-0.964272940146669,0.9530433152893053,-0.37903535123422305
3603,0.36029999999997664,-0.9642363333034829,0.9530694421272763,-0.37903789263878235
3604,0.36039999999997663,-0.9641975700598407,0.9530936828814279,-0.37904043423824235
3605,0.3604999999999766,-0.9641566283149745,0.9531160530283375,-0.3790429760333133
3606,0.3605999999999766,-0.9641134858614173,0.9531365680177399,-0.3790455180247118
3607,0.3606999999999766,-0.9640681203853035,0.9531552432720083,-0.3790480602131517
3608,0.3607999999999766,-0.9640205094666768,0.9531720941856361,-0.3790506025993508
3609,0.3608999999999766,-0.9639706305798086,0.9531871361247226,-0.3790531451840158
3610,0.36099999999997656,-0.9639184610935246,0.9532003844264596,-0.3790556879678716
3611,0.36109999999997655,-0.9638639782715428,0.9532118543986207,-0.3790582309516153
3612,0.36119999999997654,-0.9638071592728185,0.9532215613190521,-0.3790607741359713
3613,0.36129999999997653,-0.9637479811519002,0.9532295204351673,-0.3790633175216407
3614,0.3613999999999765,-0.9636864208592958,0.9532357469634427,-0.3790658611093387
3615,0.3614999999999765,-0.963622455241846,0.9532402560889158,-0.3790684048997689
3616,0.3615999999999765,-0.9635560610431096,0.953243062964687,-0.3790709488936484
3617,0.3616999999999765,-0.9634872149037569,0.9532441827114224,-0.3790734930916766
3618,0.3617999999999765,-0.9634158933619733,0.9532436304168603,-0.3790760374945723
3619,0.36189999999997646,-0.9633420728538724,0.9532414211353197,-0.37907858210302525
3620,0.36199999999997645,-0.9632657297139188,0.9532375698872113,-0.37908112691776513
3621,0.36209999999997644,-0.9631868401753602,0.9532320916585524,-0.3790836719394746
3622,0.36219999999997643,-0.9631053803706702,0.953225001400483,-0.3790862171688737
3623,0.3622999999999764,-0.9630213263319998,0.9532163140287858,-0.3790887626066696
3624,0.3623999999999764,-0.9629346539916382,0.9532060444234084,-0.3790913082535698
3625,0.3624999999999764,-0.9628453391824856,0.9531942074279887,-0.37909385411026514
3626,0.3625999999999764,-0.9627533576385325,0.9531808178493836,-0.37909640017746776
3627,0.3626999999999764,-0.9626586849953519,0.9531658904571995,-0.3790989464558936
3628,0.36279999999997636,-0.9625612967905989,0.9531494399833274,-0.37910149294623474
3629,0.36289999999997635,-0.9624611684645215,0.9531314811214797,-0.3791040396491984
3630,0.36299999999997634,-0.9625430055740193,0.9531120285267314,-0.3791065865654882
3631,0.36309999999997633,-0.9626658501324385,0.9530910968150624,-0.37910913369581606
3632,0.3631999999999763,-0.9627884947631983,0.9530687005629058,-0.3791116810408772
3633,0.3632999999999763,-0.9629109287380013,0.9530448543066968,-0.3791142286013807
3634,0.3633999999999763,-0.963033141211851,0.953019572542427,-0.37911677637803265
3635,0.3634999999999763,-0.963155121222506,0.9529928697251998,-0.37911932437153184
3636,0.3635999999999763,-0.9632768576899372,0.9529647602687916,-0.3791218725825937
3637,0.36369999999997626,-0.9633983394157875,0.9529352585452144,-0.37912442101191235
3638,0.36379999999997625,-0.9635195550828346,0.9529043788842825,-0.379126969660199
3639,0.36389999999997624,-0.9636404932544567,0.9528721355731828,-0.3791295185281598
3640,0.36399999999997623,-0.9637611423741,0.9528385428560491,-0.37913206761649526
3641,0.3640999999999762,-0.9638814907647507,0.9528036149335378,-0.3791346169259134
3642,0.3641999999999762,-0.9640015266284089,0.9527673659624103,-0.379137166457121
3643,0.3642999999999762,-0.964121238045566,0.9527298100551159,-0.37913971621082926
3644,0.3643999999999762,-0.9642406129746857,0.9526909612793806,-0.37914226618774066
3645,0.3644999999999762,-0.9643596392516869,0.9526508336577979,-0.37914481638855624
3646,0.36459999999997617,-0.9644783045894313,0.9526094411674247,-0.37914736681399946
3647,0.36469999999997615,-0.964596596577214,0.9525667977393797,-0.3791499174647667
3648,0.36479999999997614,-0.9647145026802572,0.9525229172584457,-0.37915246834156946
3649,0.36489999999997613,-0.9648320102392073,0.9524778135626768,-0.3791550194451181
3650,0.3649999999999761,-0.9649491064696365,0.9524315004430074,-0.3791575707761262
3651,0.3650999999999761,-0.9650657784615472,0.9523839916428674,-0.37916012233529994
3652,0.3651999999999761,-0.9651820131788803,0.9523353008577979,-0.3791626741233491
3653,0.3652999999999761,-0.9652977974590277,0.9522854417350748,-0.37916522614099585
3654,0.3653999999999761,-0.9654131180123483,0.9522344278733327,-0.3791677783889344
3655,0.36549999999997607,-0.9655279614216886,0.9521822728221946,-0.37917033086789254
3656,0.36559999999997606,-0.965642314141906,0.9521289900819051,-0.37917288357857826
3657,0.36569999999997604,-0.9657561624993982,0.9520745931029674,-0.3791754365217149
3658,0.36579999999997603,-0.9658694926916349,0.9520190952857837,-0.3791779896980052
3659,0.365899999999976,-0.9659822907866953,0.9519625099803006,-0.3791805431081807
3660,0.365999999999976,-0.9660945427228093,0.951904850485658,-0.3791830967529463
3661,0.366099999999976,-0.966206234307903,0.9518461300498411,-0.37918565063302384
3662,0.366199999999976,-0.966317351219149,0.9517863618693382,-0.3791882047491268
3663,0.366299999999976,-0.9664278790025217,0.9517255590888007,-0.3791907591019883
3664,0.36639999999997597,-0.9665378030723567,0.9516637348007081,-0.37919331369232334
3665,0.36649999999997596,-0.9666471087109154,0.951600902045037,-0.37919586852085047
3666,0.36659999999997595,-0.9667557810679543,0.9515370738089332,-0.3791984235882917
3667,0.36669999999997593,-0.9668638051602999,0.9514722630263892,-0.37920097889537807
3668,0.3667999999999759,-0.9669711658714271,0.951406482577925,-0.3792035344428267
3669,0.3668999999999759,-0.9670778479510451,0.9513397452902727,-0.3792060902313702
3670,0.3669999999999759,-0.9671838360146868,0.9512720639360656,-0.3792086462617323
3671,0.3670999999999759,-0.9672891145433037,0.9512034512335314,-0.37921120253464047
3672,0.3671999999999759,-0.9673936678828672,0.9511339198461891,-0.37921375905082705
3673,0.36729999999997587,-0.9674974802439746,0.9510634823825502,-0.3792163158110167
3674,0.36739999999997586,-0.9676005357014618,0.950992151395824,-0.37921887281594485
3675,0.36749999999997585,-0.967702818194019,0.9509199393836268,-0.37922143006635456
3676,0.36759999999997583,-0.967804311523817,0.9508468587876956,-0.37922398756295767
3677,0.3676999999999758,-0.9679049993561342,0.9507729219936051,-0.37922654530651323
3678,0.3677999999999758,-0.9680048652189929,0.9506981413304894,-0.3792291032977375
3679,0.3678999999999758,-0.9681038925028019,0.9506225290707678,-0.37923166153737753
3680,0.3679999999999758,-0.9682020644600027,0.9505460974298748,-0.37923422002617696
3681,0.3680999999999758,-0.9682993642047246,0.9504688585659928,-0.37923677876486805
3682,0.36819999999997577,-0.9683957747124451,0.9503908245797911,-0.37923933775419566
3683,0.36829999999997576,-0.9684912788196568,0.9503120075141669,-0.37924189699490224
3684,0.36839999999997575,-0.9685858592235416,0.950232419353992,-0.37924445648773086
3685,0.36849999999997574,-0.9686794984816509,0.9501520720258625,-0.37924701623342977
3686,0.3685999999999757,-0.9687721790115927,0.9500709773978526,-0.3792495762327404
3687,0.3686999999999757,-0.9688638830907265,0.9499891472792735,-0.37925213648642225
3688,0.3687999999999757,-0.9689545928558638,0.9499065934204347,-0.3792546969952106
3689,0.3688999999999757,-0.9690442903029776,0.9498233275124108,-0.3792572577598677
3690,0.3689999999999757,-0.9691329572869173,0.9497393611868119,-0.37925981878114096
3691,0.36909999999997567,-0.969220575521132,0.9496547060155568,-0.37926238005978274
3692,0.36919999999997566,-0.9693071265774019,0.9495693735106528,-0.3792649415965545
3693,0.36929999999997565,-0.969392591885575,0.9494833751239767,-0.37926750339220544
3694,0.36939999999997564,-0.9694769527333145,0.9493967222470618,-0.3792700654475016
3695,0.3694999999999756,-0.9695601902658513,0.9493094262108882,-0.37927262776319426
3696,0.3695999999999756,-0.9696422854857468,0.949221498285676,-0.379275190340055
3697,0.3696999999999756,-0.9697232192526616,0.9491329496806854,-0.3792777531788304
3698,0.3697999999999756,-0.9698029722831334,0.9490437915440169,-0.3792803162803008
3699,0.3698999999999756,-0.9698815251503634,0.9489540349624185,-0.37928287964522556
3700,0.36999999999997557,-0.9699588582840105,0.9488636909610959,-0.37928544327436853
3701,0.37009999999997556,-0.970034951969994,0.9487727705035256,-0.3792880071684991
3702,0.37019999999997555,-0.9701097863503056,0.9486812844912735,-0.37929057132839017
3703,0.37029999999997554,-0.9701833414228285,0.9485892437638166,-0.37929313575481255
3704,0.3703999999999755,-0.9702555970411673,0.9484966590983679,-0.37929570044853744
3705,0.3704999999999755,-0.9703265329144849,0.9484035412097072,-0.37929826541033873
3706,0.3705999999999755,-0.9703961286073509,0.9483099007500132,-0.3793008306409941
3707,0.3706999999999755,-0.970464363539596,0.9482157483087019,-0.37930339614127634
3708,0.3707999999999755,-0.9705312169861775,0.9481210944122668,-0.37930596191197347
3709,0.37089999999997547,-0.970596668077055,0.9480259495241241,-0.37930852795385867
3710,0.37099999999997546,-0.9706606957970735,0.9479303240444615,-0.3793110942677098
3711,0.37109999999997545,-0.9707232789858571,0.9478342283100907,-0.3793136608543175
3712,0.37119999999997544,-0.9707843963377127,0.9477376725943032,-0.37931622771446527
3713,0.3712999999999754,-0.9708440264015433,0.9476406671067312,-0.3793187948489435
3714,0.3713999999999754,-0.9709021475807706,0.9475432219932107,-0.37932136225853264
3715,0.3714999999999754,-0.9709587381332683,0.9474453473356492,-0.3793239299440192
3716,0.3715999999999754,-0.9710137761713056,0.9473470531518973,-0.37932649790620787
3717,0.3716999999999754,-0.9710672396615002,0.9472483493956229,-0.3793290661458734
3718,0.3717999999999754,-0.9711191064247828,0.947149245956191,-0.3793316346638239
3719,0.37189999999997536,-0.9711693541363704,0.9470497526585453,-0.3793342034608413
3720,0.37199999999997535,-0.9712179603257526,0.9469498792630943,-0.3793367725377329
3721,0.37209999999997534,-0.9712649023766854,0.9468496354656012,-0.37933934189529256
3722,0.37219999999997533,-0.9713101575271993,0.9467490308970771,-0.37934191153432
3723,0.3722999999999753,-0.9713537028696149,0.9466480751236781,-0.379344481455615
3724,0.3723999999999753,-0.9713955153505722,0.9465467776466062,-0.37934705165998467
3725,0.3724999999999753,-0.9714355717710694,0.946445147902013,-0.3793496221482292
3726,0.3725999999999753,-0.9714738487865135,0.9463431952609075,-0.3793521929211506
3727,0.3726999999999753,-0.971510322906782,0.9462409290290682,-0.37935476397955026
3728,0.37279999999997526,-0.9715449704962958,0.9461383584469573,-0.37935733532425975
3729,0.37289999999997525,-0.9715777677741044,0.9460354926896399,-0.3793599069560583
3730,0.37299999999997524,-0.9716086908139817,0.9459883008155616,-0.379362478875781
3731,0.37309999999997523,-0.9716377155445338,0.946063164183316,-0.3793650510842272
3732,0.3731999999999752,-0.9716648177493191,0.9461357198671038,-0.37936762358220444
3733,0.3732999999999752,-0.9716899730669796,0.9462059857608156,-0.37937019637054276
3734,0.3733999999999752,-0.9717131569913843,0.9462739797365022,-0.3793727694500487
3735,0.3734999999999752,-0.9717343448717847,0.9463397196436455,-0.3793753428215423
3736,0.3735999999999752,-0.9717535119129829,0.9464032233084347,-0.3793779164858446
3737,0.37369999999997516,-0.9717706331755107,0.9464645085330446,-0.37938049044376637
3738,0.37379999999997515,-0.9717856835758228,0.9465235930949166,-0.3793830646961305
3739,0.37389999999997514,-0.9717986378865007,0.9465804947460443,-0.3793856392437701
3740,0.37399999999997513,-0.9718094707364694,0.9466352312122608,-0.37938821408750656
3741,0.3740999999999751,-0.971818156611228,0.9466878201925307,-0.37939078922815006
3742,0.3741999999999751,-0.9718246698530909,0.9467382793582448,-0.37939336466653906
3743,0.3742999999999751,-0.9718289846614434,0.9467866263525183,-0.3793959404035052
3744,0.3743999999999751,-0.9718310750930087,0.9468328787894918,-0.3793985164398638
3745,0.3744999999999751,-0.9718508473961308,0.9468770542536369,-0.37940109277645057
3746,0.37459999999997506,-0.9719438622942813,0.9469191702990647,-0.3794036694141012
3747,0.37469999999997505,-0.9720356775027829,0.9469592444488377,-0.37940624635363657
3748,0.37479999999997504,-0.9721262722473776,0.9469972941942859,-0.3794088235958981
3749,0.37489999999997503,-0.9722156255965501,0.9470333369943251,-0.3794114011417169
3750,0.374999999999975,-0.9723037164613615,0.947067390274781,-0.37941397899192747
3751,0.375099999999975,-0.9723905235952971,0.9470994714277148,-0.37941655714737077
3752,0.375199999999975,-0.9724760255941224,0.9471295978107545,-0.3794191356088785
3753,0.375299999999975,-0.972560200895752,0.9471577867464278,-0.37942171437728556
3754,0.375399999999975,-0.9726430277801305,0.9471840555215009,-0.3794242934534378
3755,0.37549999999997496,-0.9727244843691217,0.9472084213863196,-0.3794268728381783
3756,0.37559999999997495,-0.9728045486264139,0.9472309015541551,-0.37942945253233834
3757,0.37569999999997494,-0.9728831983574318,0.9472515132005528,-0.37943203253677293
3758,0.37579999999997493,-0.9729604112092646,0.9472702734626864,-0.37943461285231017
3759,0.3758999999999749,-0.9730361646706022,0.9472871994387145,-0.3794371934798036
3760,0.3759999999999749,-0.9731104360716847,0.9473023081871417,-0.37943977442009336
3761,0.3760999999999749,-0.9731832025842642,0.9473156167261839,-0.3794423556740358
3762,0.3761999999999749,-0.9732544412215773,0.9473271420331378,-0.3794449372424598
3763,0.3762999999999749,-0.9733241288383296,0.9473369010437538,-0.37944751912623303
3764,0.37639999999997487,-0.9733922421306934,0.9473449106516127,-0.3794501013261802
3765,0.37649999999997485,-0.9734587576363154,0.9473511877075087,-0.3794526838431698
3766,0.37659999999997484,-0.9735236517343381,0.947355749018833,-0.3794552666780468
3767,0.37669999999997483,-0.9735869006454323,0.9473586113489652,-0.37945784983165376
3768,0.3767999999999748,-0.9736484804318423,0.9473597914166662,-0.37946043330485535
3769,0.3768999999999748,-0.973708366997442,0.9473593058954767,-0.37946301709849717
3770,0.3769999999999748,-0.9737665360878053,0.9473571714131195,-0.37946560121342815
3771,0.3770999999999748,-0.973822963290286,0.947353404550906,-0.3794681856505018
3772,0.3771999999999748,-0.9738776240341117,0.9473480218431475,-0.3794707704105803
3773,0.37729999999997477,-0.9739304935904894,0.94734103977657,-0.37947335549451355
3774,0.37739999999997476,-0.9739815470727233,0.9473324747897347,-0.379475940903151
3775,0.37749999999997474,-0.9740307594363442,0.9473223432724607,-0.3794785266373564
3776,0.37759999999997473,-0.9740781054792516,0.9473106615652546,-0.3794811126979852
3777,0.3776999999999747,-0.9741235598418684,0.9472974459587425,-0.37948369908589114
3778,0.3777999999999747,-0.9741670970073067,0.9472827126931084,-0.37948628580193333
3779,0.3778999999999747,-0.9742086913015473,0.9472664779575345,-0.3794888728469688
3780,0.3779999999999747,-0.9742483168936287,0.9472487578896488,-0.379491460221866
3781,0.3780999999999747,-0.9742859477958514,0.9472295685749752,-0.3794940479274701
3782,0.37819999999997467,-0.9743215578639923,0.9472089260463895,-0.37949663596464983
3783,0.37829999999997466,-0.9743551207975316,0.9471868462835785,-0.3794992243342569
3784,0.37839999999997465,-0.9743866101398917,0.9471633452125056,-0.3795018130371562
3785,0.37849999999997463,-0.9744159992786886,0.9471384387048793,-0.3795044020742101
3786,0.3785999999999746,-0.9744432614459942,0.9471121425776277,-0.37950699144628136
3787,0.3786999999999746,-0.9744683697186123,0.9470844725923764,-0.3795095811542257
3788,0.3787999999999746,-0.9744912970183641,0.9470554444549324,-0.3795121711989111
3789,0.3788999999999746,-0.974512016112388,0.9470250738147717,-0.37951476158118985
3790,0.3789999999999746,-0.9745304996134494,0.9469933762645327,-0.3795173523019364
3791,0.37909999999997457,-0.974546719980263,0.9469603673395129,-0.3795199433620067
3792,0.37919999999997456,-0.9745606495178264,0.9469260625171724,-0.3795225347622694
3793,0.37929999999997455,-0.974572260377766,0.94689047721664,-0.3795251265035828
3794,0.37939999999997454,-0.974581524558694,0.9468536267982263,-0.3795277185868088
3795,0.3794999999999745,-0.974588413906576,0.9468155265629403,-0.379530311012814
3796,0.3795999999999745,-0.974592900115112,0.9467761917520112,-0.37953290378246995
3797,0.3796999999999745,-0.9745949547261269,0.9467356375464154,-0.37953549689662397
3798,0.3797999999999745,-0.9745945491299733,0.9466938790664085,-0.3795380903561603
3799,0.3798999999999745,-0.9745916545659451,0.9466509313710615,-0.3795406841619208
3800,0.37999999999997447,-0.9745862421227017,0.9466068094578037,-0.37954327831478907
3801,0.38009999999997446,-0.9745782827387047,0.9465615282619686,-0.3795458728156301
3802,0.38019999999997445,-0.9745677472026639,0.9465151026563465,-0.37954846766529
3803,0.38029999999997444,-0.9745546061539949,0.9466268633646558,-0.37955106286465723
3804,0.3803999999999744,-0.9745388300832873,0.9467881865288275,-0.37955365841457883
3805,0.3804999999999744,-0.9745203893327841,0.9469462639760058,-0.3795562543159277
3806,0.3805999999999744,-0.9744992540968703,0.9471011167810308,-0.37955885056957006
3807,0.3806999999999744,-0.9744753944225737,0.9472527660293704,-0.3795614471763695
3808,0.3807999999999744,-0.9744487802100743,0.9474012328160476,-0.37956404413718925
3809,0.38089999999997437,-0.9744193812132252,0.9475465382445657,-0.37956664145289587
3810,0.38099999999997436,-0.9743871670400838,0.9476887034258341,-0.37956923912435836
3811,0.38109999999997435,-0.9743521071534513,0.9478277494770921,-0.3795718371524346
3812,0.38119999999997434,-0.9743141708714244,0.9479636975208342,-0.379574435537995
3813,0.3812999999999743,-0.9742733273679549,0.9480965686837323,-0.379577034281906
3814,0.3813999999999743,-0.9742295456734212,0.9482263840955616,-0.3795796333850321
3815,0.3814999999999743,-0.9741827946752069,0.9483531648881223,-0.37958223284823017
3816,0.3815999999999743,-0.9741330431182905,0.9484769321941647,-0.37958483267237303
3817,0.3816999999999743,-0.9740802596058448,0.9485977071463119,-0.3795874328583238
3818,0.38179999999997427,-0.9740244125998438,0.9487155108759847,-0.37959003340694786
3819,0.38189999999997426,-0.9739654704216816,0.9488303645123264,-0.37959263431911433
3820,0.38199999999997425,-0.9739034012527972,0.9489422891811273,-0.37959523559567115
3821,0.38209999999997424,-0.9738381731353107,0.9490513060037516,-0.37959783723750407
3822,0.3821999999999742,-0.9737697539726677,0.9491574360960636,-0.37960043924545867
3823,0.3822999999999742,-0.9736981115302918,0.9492607005673552,-0.37960304162041114
3824,0.3823999999999742,-0.9736232134362467,0.9493611205192759,-0.3796056443632176
3825,0.3824999999999742,-0.9735450271819064,0.9494587170447621,-0.3796082474747525
3826,0.3825999999999742,-0.9734635201226337,0.9495535112269693,-0.3796108509558718
3827,0.38269999999997417,-0.9733786594784681,0.949645524138205,-0.37961345480743164
3828,0.38279999999997416,-0.9732904123348204,0.9497347768388635,-0.3796160590303068
3829,0.38289999999997415,-0.9731987456431767,0.9498212903763633,-0.3796186636253597
3830,0.38299999999997414,-0.9731036262218102,0.9499050857840853,-0.3796212685934434
3831,0.38309999999997413,-0.9730050207565011,0.9499861840803139,-0.379623873935432
3832,0.3831999999999741,-0.9729028958012635,0.9500646062671804,-0.37962647965217355
3833,0.3832999999999741,-0.9727972177790823,0.9501403733296087,-0.3796290857445413
3834,0.3833999999999741,-0.972687952982655,0.9502135062342635,-0.37963169221339627
3835,0.3834999999999741,-0.9725750675751436,0.9502840259285013,-0.37963429905958873
3836,0.3835999999999741,-0.972458527590933,0.9503519533393248,-0.37963690628399444
3837,0.38369999999997406,-0.9723382989363973,0.9504173093723394,-0.3796395138874684
3838,0.38379999999997405,-0.9722143473906733,0.9504801149107144,-0.3796421218708677
3839,0.38389999999997404,-0.9720866386064415,0.9505403908141453,-0.37964473023506085
3840,0.38399999999997403,-0.9719551381107152,0.9505981579178223,-0.3796473389808942
3841,0.384099999999974,-0.9718198113056352,0.9506534370314011,-0.37964994810924263
3842,0.384199999999974,-0.9716806234692742,0.9507062489379765,-0.37965255762095024
3843,0.384299999999974,-0.9715375397564462,0.9507566143930625,-0.3796551675168932
3844,0.384399999999974,-0.9713905251995247,0.9508045541235743,-0.3796577777979172
3845,0.384499999999974,-0.971239544709267,0.9508500888268164,-0.3796603884648888
3846,0.38459999999997396,-0.9710845630756468,0.9508932391694734,-0.37966299951865773
3847,0.38469999999997395,-0.9709255449686923,0.950934025786607,-0.37966561096008516
3848,0.38479999999997394,-0.970762454939334,0.9509724692806566,-0.37966822279003776
3849,0.38489999999997393,-0.9705952574202562,0.9510085902204457,-0.37967083500935755
3850,0.3849999999999739,-0.9704239167267592,0.9510424091401931,-0.37967344761891203
3851,0.3850999999999739,-0.9702483970576263,0.951073946538529,-0.37967606061955883
3852,0.3851999999999739,-0.970068662495999,0.9511032228775165,-0.37967867401214134
3853,0.3852999999999739,-0.9698846770102585,0.9511302585816797,-0.3796812877975342
3854,0.3853999999999739,-0.969696404454916,0.9511550740370361,-0.3796839019765815
3855,0.38549999999997386,-0.9695038085715088,0.9511776895901355,-0.37968651655013436
3856,0.38559999999997385,-0.9693068529895043,0.9511981255471049,-0.37968913151905564
3857,0.38569999999997384,-0.9691055012272112,0.9512164021726994,-0.3796917468841992
3858,0.38579999999997383,-0.968899716692699,0.9512325396893595,-0.3796943626464205
3859,0.3858999999999738,-0.9686894626847239,0.9512465582762744,-0.3796969788065667
3860,0.3859999999999738,-0.9684747023936625,0.9512584780684528,-0.37969959536550185
3861,0.3860999999999738,-0.968255398902454,0.9512683191557993,-0.37970221232407264
3862,0.3861999999999738,-0.9680315151875496,0.9512761015821984,-0.37970482968313196
3863,0.3862999999999738,-0.9678030141198688,0.9513154603643887,-0.379707447443539
3864,0.38639999999997376,-0.9675698584657667,0.9513989514302754,-0.3797100656061371
3865,0.38649999999997375,-0.9673320108880058,0.9514796307561427,-0.37971268417178294
3866,0.38659999999997374,-0.9670894339467384,0.9515575204737262,-0.37971530314132945
3867,0.38669999999997373,-0.9668420901004967,0.9516326426953954,-0.3797179225156293
3868,0.3867999999999737,-0.966589941707192,0.9517050195129722,-0.37972054229552515
3869,0.3868999999999737,-0.9663329510251212,0.9517746729965562,-0.37972316248187743
3870,0.3869999999999737,-0.966071080213984,0.9518416251933545,-0.3797257830755305
3871,0.3870999999999737,-0.9658042913359076,0.9519058981265195,-0.3797284040773387
3872,0.3871999999999737,-0.9655325463564822,0.9519675137939926,-0.3797310254881534
3873,0.38729999999997367,-0.9652558071458044,0.9520264941673541,-0.3797336473088229
3874,0.38739999999997365,-0.9649986775599636,0.9520828611906813,-0.3797362695401949
3875,0.38749999999997364,-0.9650953149834294,0.9521366367794118,-0.3797388921831172
3876,0.38759999999997363,-0.9651909877831247,0.9521878428192164,-0.3797415152384412
3877,0.3876999999999736,-0.9652856752272841,0.9522365011648778,-0.37974413870701756
3878,0.3877999999999736,-0.9653793563932673,0.9522826336391775,-0.379746762589691
3879,0.3878999999999736,-0.9654720101669124,0.9523262620317914,-0.3797493868873113
3880,0.3879999999999736,-0.9655636152418947,0.9523674080981915,-0.3797520116007249
3881,0.3880999999999736,-0.9656541501190944,0.952406093558559,-0.37975463673078114
3882,0.38819999999997357,-0.9657435931059689,0.9524423400967021,-0.3797572622783308
3883,0.38829999999997356,-0.9658319223159342,0.9524761693589857,-0.37975988824421303
3884,0.38839999999997354,-0.9659191156677518,0.9525076029532675,-0.3797625146292812
3885,0.38849999999997353,-0.9660051508849252,0.9525366624478449,-0.379765141434381
3886,0.3885999999999735,-0.966090005495102,0.9525633693704089,-0.37976776866035145
3887,0.3886999999999735,-0.9661736568294843,0.9525877452070101,-0.37977039630804865
3888,0.3887999999999735,-0.9662560820222478,0.9526098114010303,-0.3797730243783164
3889,0.3888999999999735,-0.9663372580099678,0.952629589352168,-0.37977565287199505
3890,0.3889999999999735,-0.9664171615310541,0.9526471004154292,-0.3797782817899353
3891,0.38909999999997347,-0.966495769125194,0.9526623659001318,-0.3797809111329867
3892,0.38919999999997346,-0.9665730571328041,0.9526754070689172,-0.3797835409019773
3893,0.38929999999997345,-0.9666490016944901,0.9526862451367729,-0.379786171097772
3894,0.38939999999997343,-0.9667235787505166,0.9526949012700665,-0.3797888017212063
3895,0.3894999999999734,-0.9667967640402847,0.9527013965855873,-0.3797914327731237
3896,0.3895999999999734,-0.9668685331018197,0.9527057521496007,-0.379794064254372
3897,0.3896999999999734,-0.9669388612712686,0.952707988976912,-0.3797966961657976
3898,0.3897999999999734,-0.9670077236824051,0.9527081280299404,-0.37979932850824055
3899,0.3898999999999734,-0.967075095266147,0.9527061902178051,-0.3798019612825419
3900,0.38999999999997337,-0.9671409507500824,0.9527021963954201,-0.3798045944895533
3901,0.39009999999997336,-0.9672052646580059,0.9526961673626019,-0.37980722813011464
3902,0.39019999999997335,-0.9672680113094654,0.9526881238631862,-0.3798098622050728
3903,0.39029999999997333,-0.9673291648193193,0.9526780865841578,-0.379812496715264
3904,0.3903999999999733,-0.9673886990973054,0.952666076154788,-0.37981513166154407
3905,0.3904999999999733,-0.9674465878476199,0.9526521131457876,-0.37981776704473946
3906,0.3905999999999733,-0.9675028045685075,0.9526362180684669,-0.37982040286571594
3907,0.3906999999999733,-0.9675573225518636,0.9526184113739097,-0.37982303912529464
3908,0.3907999999999733,-0.9676101148828483,0.9525987134521565,-0.3798256758243253
3909,0.39089999999997327,-0.9676611544395116,0.9525771446314005,-0.3798283129636622
3910,0.39099999999997326,-0.967710413892431,0.9525537251771936,-0.37983095054413873
3911,0.39109999999997325,-0.9677578657043613,0.9525284752916647,-0.3798335885666019
3912,0.39119999999997324,-0.9678034821298984,0.9525014151127483,-0.3798362270318877
3913,0.3912999999999732,-0.9678472352151534,0.9524725647134257,-0.37983886594084626
3914,0.3913999999999732,-0.9678890967974414,0.9524419441009753,-0.37984150529431543
3915,0.3914999999999732,-0.9679290385049847,0.952409573216237,-0.37984414509314207
3916,0.3915999999999732,-0.9679670317566266,0.9523754719328856,-0.3798467853381705
3917,0.3916999999999732,-0.9680030477615622,0.9523396600567166,-0.37984942603024185
3918,0.39179999999997317,-0.9680370575190803,0.9523021573249424,-0.37985206717020004
3919,0.39189999999997316,-0.9680690318183228,0.9522629834055015,-0.3798547087588878
3920,0.39199999999997315,-0.9680989412380561,0.9522221578963761,-0.37985735079714716
3921,0.39209999999997314,-0.9681267561464583,0.9521797003249236,-0.3798599932858235
3922,0.3921999999999731,-0.9681524467009225,0.9521356301472172,-0.37986263622575495
3923,0.3922999999999731,-0.9681759828478739,0.9520899667473993,-0.3798652796177938
3924,0.3923999999999731,-0.9681973343226036,0.9520427294370438,-0.37986792346277515
3925,0.3924999999999731,-0.9682164706491183,0.9519939374545316,-0.37987056776154343
3926,0.3925999999999731,-0.9682333611400059,0.9519436099644355,-0.3798732125149533
3927,0.39269999999997307,-0.9682479748963178,0.9518917660569164,-0.37987585772383686
3928,0.39279999999997306,-0.9682602808074681,0.9518384247471307,-0.37987850338904555
3929,0.39289999999997305,-0.9682702475511501,0.9517836049746469,-0.3798811495114103
3930,0.39299999999997304,-0.9682778435932696,0.9517273256028753,-0.37988379609179485
3931,0.393099999999973,-0.968283037187896,0.9516696054185056,-0.3798864431310312
3932,0.393199999999973,-0.9682857963772328,0.9516104631309573,-0.3798890906299666
3933,0.393299999999973,-0.9682860889916033,0.951549917371838,-0.3798917385894447
3934,0.393399999999973,-0.9682838826494586,0.9514879866944145,-0.37989438701030903
3935,0.393499999999973,-0.9682791447574015,0.9514246895730921,-0.3798970358934092
3936,0.39359999999997297,-0.9682718425102308,0.9513600444029052,-0.3798996852395936
3937,0.39369999999997296,-0.9682619428910053,0.9512940694990172,-0.3799023350496986
3938,0.39379999999997295,-0.9682494126711271,0.9512267830962302,-0.379904985324576
3939,0.39389999999997294,-0.9682342184104447,0.9511582033485052,-0.3799076360650771
3940,0.3939999999999729,-0.9682163264573774,0.951088348328491,-0.3799102872720336
3941,0.3940999999999729,-0.9681957029490598,0.9510172360270633,-0.3799129389463058
3942,0.3941999999999729,-0.9681723138115067,0.950944884352873,-0.37991559108873535
3943,0.3942999999999729,-0.9681461247598007,0.9508713111319033,-0.37991824370017085
3944,0.3943999999999729,-0.9681171012983,0.9507965341070366,-0.3799208967814523
3945,0.3944999999999729,-0.9680852087208691,0.9507205709376305,-0.37992355033344016
3946,0.39459999999997286,-0.9680504121111313,0.950643439199102,-0.3799262043569769
3947,0.39469999999997285,-0.9680126763427436,0.9505651563825208,-0.3799288588529098
3948,0.39479999999997284,-0.9679719660796944,0.9504857398942118,-0.3799315138220897
3949,0.39489999999997283,-0.9679282457766251,0.9504052070553647,-0.37993416926537277
3950,0.3949999999999728,-0.9678814796791739,0.9503235751016539,-0.3799368251835929
3951,0.3950999999999728,-0.9678316318243444,0.9502408611828648,-0.37993948157761637
3952,0.3951999999999728,-0.9677786660408972,0.9501570823625292,-0.37994213844828606
3953,0.3952999999999728,-0.9677225459497676,0.9500722556175686,-0.37994479579645135
3954,0.3953999999999728,-0.9676632349645056,0.9499863978379453,-0.3799474536229638
3955,0.39549999999997276,-0.9676006962917424,0.9498995258263201,-0.37995011192868366
3956,0.39559999999997275,-0.9675348929316822,0.9498116562977198,-0.37995277071445477
3957,0.39569999999997274,-0.9676615408063974,0.9497228058792095,-0.37995542998113374
3958,0.39579999999997273,-0.9677989227886565,0.9496329911095746,-0.3799580897295732
3959,0.3958999999999727,-0.9679356598729905,0.9495422284390078,-0.3799607499606274
3960,0.3959999999999727,-0.9680717313024093,0.9494505342288041,-0.3799634106751538
3961,0.3960999999999727,-0.9682071160880271,0.9493579247510635,-0.37996607187399745
3962,0.3961999999999727,-0.9683417930078365,0.9492644161883983,-0.3799687335580252
3963,0.3962999999999727,-0.9684757406054939,0.9491700246336485,-0.3799713957280848
3964,0.39639999999997266,-0.9686089371891144,0.9490747660896037,-0.37997405838503867
3965,0.39649999999997265,-0.9687413608300771,0.94897865646873,-0.3799767215297434
3966,0.39659999999997264,-0.9688729893618416,0.9488817115929047,-0.3799793851630497
3967,0.39669999999997263,-0.9690038003787754,0.9487839471931554,-0.37998204928583296
3968,0.3967999999999726,-0.9691337712349938,0.9486853789094064,-0.37998471389893324
3969,0.3968999999999726,-0.9692628790432106,0.94858602229023,-0.3799873790032233
3970,0.3969999999999726,-0.9693911006736038,0.9484858927926035,-0.37999004459955527
3971,0.3970999999999726,-0.9695184127526915,0.9483850057816723,-0.379992710688797
3972,0.3971999999999726,-0.9696447916622236,0.9482833765305171,-0.37999537727180516
3973,0.39729999999997256,-0.9697702135380868,0.9481810202199279,-0.37999804434944834
3974,0.39739999999997255,-0.9698946542692235,0.9480779519381822,-0.38000071192258017
3975,0.39749999999997254,-0.9700180894965666,0.9479741866808284,-0.3800033799920717
3976,0.39759999999997253,-0.970140494611989,0.947869739350474,-0.3800060485587893
3977,0.3976999999999725,-0.9702618447572687,0.9477646247565784,-0.38000871762359134
3978,0.3977999999999725,-0.9703821148230715,0.947658857615251,-0.3800113871873585
3979,0.3978999999999725,-0.9705012794479487,0.9475524525490538,-0.3800140572509357
3980,0.3979999999999725,-0.9706193130173535,0.9474454240868074,-0.3800167278152114
3981,0.3980999999999725,-0.9707361896626744,0.9473377866634023,-0.38001939888104436
3982,0.39819999999997246,-0.9708518832602869,0.9472295546196146,-0.3800220704493025
3983,0.39829999999997245,-0.9709663674306238,0.947120742201925,-0.3800247425208677
3984,0.39839999999997244,-0.9710796155372646,0.947011363562343,-0.3800274150965979
3985,0.39849999999997243,-0.9711916006860446,0.9469014327582332,-0.3800300881773722
3986,0.3985999999999724,-0.9713022957241839,0.9467909637521487,-0.3800327617640642
3987,0.3986999999999724,-0.9714116732394373,0.9466799704116641,-0.38003543585754657
3988,0.3987999999999724,-0.9715197055592645,0.9465684665092159,-0.3800381104586922
3989,0.3988999999999724,-0.9716263647500218,0.946456465721945,-0.38004078556838294
3990,0.3989999999999724,-0.971731622616177,0.946343981631542,-0.3800434611874946
3991,0.39909999999997237,-0.9718354506995442,0.9462310277240977,-0.38004613731690057
3992,0.39919999999997235,-0.9719378202785444,0.9461176173899565,-0.380048813957487
3993,0.39929999999997234,-0.9720387023674865,0.9460037639235717,-0.38005149111012476
3994,0.39939999999997233,-0.972138067715874,0.9458894805233664,-0.3800541687756999
3995,0.3994999999999723,-0.9722358868077354,0.9457747802915968,-0.38005684695510344
3996,0.3995999999999723,-0.9723321298609788,0.9456596762342179,-0.38005952564920464
3997,0.3996999999999723,-0.9724267668267712,0.9455441812607532,-0.3800622048588973
3998,0.3997999999999723,-0.9725197673889449,0.9454283081841685,-0.380064884585063
3999,0.3998999999999723,-0.9726111009634281,0.9453120697207461,-0.380067564828588
4000,0.39999999999997227,-0.9727007366977029,0.9451954784899654,-0.3800702455903664
4001,0.40009999999997226,-0.9727886434702895,0.9450785470143839,-0.3800729268712807
4002,0.40019999999997224,-0.9728747898902581,0.9449612877195229,-0.3800756086722258
4003,0.40029999999997223,-0.9729591442967679,0.9448437129337552,-0.38007829099409346
4004,0.4003999999999722,-0.9730416747586345,0.944725834888197,-0.3800809738377719
4005,0.4004999999999722,-0.9731223490739254,0.9446076657166007,-0.38008365720415577
4006,0.4005999999999722,-0.9732011347695843,0.9444892174552539,-0.38008634109414974
4007,0.4006999999999722,-0.9732779991010853,0.9443705020428781,-0.3800890255086421
4008,0.4007999999999722,-0.9733529090521155,0.9442515313205324,-0.38009171044852863
4009,0.40089999999997217,-0.9734258313342884,0.9441323170315201,-0.3800943959147236
4010,0.40099999999997216,-0.9734967323868873,0.9440128708212974,-0.3800970819081071
4011,0.40109999999997215,-0.973565578376639,0.9438932042373859,-0.38009976842959586
4012,0.40119999999997213,-0.9736323351975197,0.9437733287292878,-0.38010245548009364
4013,0.4012999999999721,-0.9736969684705903,0.9436532556484047,-0.38010514306050597
4014,0.4013999999999721,-0.9737594435438652,0.9435850516258961,-0.3801078311717356
4015,0.4014999999999721,-0.973819725492212,0.9437571046330403,-0.38011051981468086
4016,0.4015999999999721,-0.9738777791172836,0.9439253852099926,-0.38011320899026646
4017,0.4016999999999721,-0.9739335689474833,0.9440899200641506,-0.3801158986994079
4018,0.40179999999997207,-0.9739870592379629,0.9442507359177192,-0.38011858894300316
4019,0.40189999999997206,-0.9740382139706527,0.9444078595063746,-0.3801212797219745
4020,0.40199999999997205,-0.9740869968543261,0.9445613175779218,-0.38012397103724443
4021,0.40209999999997204,-0.9741333713246979,0.9447111368909533,-0.380126662889719
4022,0.402199999999972,-0.9741773005445554,0.9448573442135013,-0.3801293552803186
4023,0.402299999999972,-0.9742187474039253,0.9449999663216904,-0.3801320482099726
4024,0.402399999999972,-0.9742576745202731,0.9451390299983844,-0.3801347416795992
4025,0.402499999999972,-0.9742940442387386,0.9452745620318322,-0.3801374356901211
4026,0.402599999999972,-0.9743278186324054,0.9454065892143106,-0.38014013024247356
4027,0.40269999999997197,-0.974358959502605,0.9455351383407631,-0.38014282533758276
4028,0.40279999999997196,-0.9743874283792577,0.9456602362074366,-0.3801455209763692
4029,0.40289999999997195,-0.9744131865212464,0.9457819096105157,-0.3801482171597723
4030,0.40299999999997194,-0.9744361949168278,0.9459001853447541,-0.3801509138887323
4031,0.4030999999999719,-0.9744564142840777,0.9460150902021016,-0.38015361116416935
4032,0.4031999999999719,-0.9744738050713736,0.9461266509703308,-0.38015630898703723
4033,0.4032999999999719,-0.9744883274579116,0.946234894431659,-0.3801590073582638
4034,0.4033999999999719,-0.9744999413542597,0.9463398473613689,-0.3801617062787974
4035,0.4034999999999719,-0.9745086064029467,0.9464415365264258,-0.3801644057495881
4036,0.40359999999997187,-0.9745142819790891,0.9465399886840923,-0.38016710577157137
4037,0.40369999999997186,-0.9745169271910505,0.9466352305805411,-0.38016980634570036
4038,0.40379999999997185,-0.9745165008811408,0.9467272889494649,-0.3801725074729257
4039,0.40389999999997184,-0.9745129616263485,0.9468161905106837,-0.38017520915420017
4040,0.4039999999999718,-0.9745062677391114,0.9469019619687503,-0.38017791139047563
4041,0.4040999999999718,-0.9744963772681225,0.9469846300115535,-0.3801806141827111
4042,0.4041999999999718,-0.9744832479991716,0.9470642213089191,-0.3801833175318733
4043,0.4042999999999718,-0.974466837456024,0.9471407625112086,-0.3801860214389152
4044,0.4043999999999718,-0.9744471029013345,0.9472142802479167,-0.38018872590480857
4045,0.40449999999997177,-0.9744240013375975,0.9472848011262663,-0.38019143093051033
4046,0.40459999999997176,-0.974397489508134,0.9473523517298024,-0.3801941365169955
4047,0.40469999999997175,-0.974367523898112,0.9474169586169836,-0.3801968426652379
4048,0.40479999999997174,-0.9743340607356062,0.9474786483197735,-0.3801995493762164
4049,0.4048999999999717,-0.9742970559926898,0.9475374473422293,-0.38020225665089113
4050,0.4049999999999717,-0.9742564653865636,0.9475933821590903,-0.3802049644902604
4051,0.4050999999999717,-0.9742122443807213,0.9476464792143651,-0.38020767289529567
4052,0.4051999999999717,-0.9741643481861475,0.9476967649199171,-0.380210381866982
4053,0.4052999999999717,-0.974112731762553,0.9477442656540511,-0.38021309140631027
4054,0.40539999999997167,-0.9740573498196432,0.9477890077600977,-0.38021580151428
4055,0.40549999999997166,-0.9739981568184229,0.9478310175449975,-0.38021851219186065
4056,0.40559999999997165,-0.9739351069725345,0.9478703212778865,-0.38022122344007697
4057,0.40569999999997164,-0.9738681542496296,0.947906945188679,-0.3802239352599083
4058,0.40579999999997163,-0.9737972523727766,0.9479409154666534,-0.3802266476523572
4059,0.4058999999999716,-0.9737223548219004,0.9479722582590356,-0.380229360618443
4060,0.4059999999999716,-0.9736434148352565,0.9480009996695856,-0.38023207415916976
4061,0.4060999999999716,-0.9735603854109375,0.9480271657571824,-0.3802347882755363
4062,0.4061999999999716,-0.9734732193084132,0.9480507825344118,-0.3802375029685719
4063,0.4062999999999716,-0.9733818690501034,0.948071875966153,-0.38024021823928994
4064,0.40639999999997156,-0.9732862869229824,0.9480904719681698,-0.3802429340887062
4065,0.40649999999997155,-0.9731864249802157,0.9481065964056997,-0.3802456505178501
4066,0.40659999999997154,-0.9730822350428292,0.948120275092048,-0.3802483675277531
4067,0.40669999999997153,-0.9729736687014086,0.9481315337871808,-0.3802510851194473
4068,0.4067999999999715,-0.9728606773178308,0.9481403981963236,-0.380253803293959
4069,0.4068999999999715,-0.972743212027025,0.948146893968559,-0.3802565220523291
4070,0.4069999999999715,-0.9726212237387653,0.9481510466954294,-0.38025924139560646
4071,0.4070999999999715,-0.972494663139492,0.9481528819095422,-0.3802619613248309
4072,0.4071999999999715,-0.9723634806941635,0.9481524250831764,-0.3802646818410547
4073,0.40729999999997146,-0.9722276266481368,0.9481497016268958,-0.38026740294532885
4074,0.40739999999997145,-0.972087051029077,0.9481447368881628,-0.38027012463871285
4075,0.40749999999997144,-0.971941703648895,0.9481375561499576,-0.3802728469222652
4076,0.40759999999997143,-0.9717915341057135,0.948128184629402,-0.38027556979705285
4077,0.4076999999999714,-0.9716364917858603,0.9481166474763856,-0.38027829326414864
4078,0.4077999999999714,-0.9714765258658892,0.9481029697721992,-0.3802810173246171
4079,0.4078999999999714,-0.9713115853146265,0.9480871765281716,-0.38028374197953574
4080,0.4079999999999714,-0.9711416188952458,0.9480692926843116,-0.380286467229998
4081,0.4080999999999714,-0.9709665751673665,0.9480493431079563,-0.3802891930770747
4082,0.40819999999997136,-0.9707864024891799,0.9480273525924242,-0.38029191952186053
4083,0.40829999999997135,-0.9706010490195982,0.9480033458556747,-0.3802946465654631
4084,0.40839999999997134,-0.9704104627204297,0.9479773475389744,-0.3802973742089623
4085,0.40849999999997133,-0.9702145913585777,0.947949382205569,-0.380300102453473
4086,0.4085999999999713,-0.9700133825082629,0.9480423849732129,-0.3803028313000906
4087,0.4086999999999713,-0.9698067835532687,0.9481922727620735,-0.38030556074994476
4088,0.4087999999999713,-0.9695947416892108,0.9483381799581809,-0.38030829080413875
4089,0.4088999999999713,-0.9693772039258282,0.9484801370582656,-0.380311021463808
4090,0.4089999999999713,-0.9691541170892952,0.948618174584192,-0.3803137527300583
4091,0.40909999999997126,-0.968925427824557,0.9487523230807753,-0.3803164846040484
4092,0.40919999999997125,-0.9686910825976857,0.9488826131135897,-0.3803192170868951
4093,0.40929999999997124,-0.9684510276982549,0.9490090752667684,-0.3803219501797423
4094,0.40939999999997123,-0.9682052092417387,0.9491317401407964,-0.38032468388374585
4095,0.4094999999999712,-0.9679535731719262,0.9492506383502961,-0.380327418200048
4096,0.4095999999999712,-0.9676960652633584,0.9493658005218074,-0.3803301531298122
4097,0.4096999999999712,-0.9674326311237829,0.9494772572915603,-0.38033288867419746
4098,0.4097999999999712,-0.9671632161966268,0.9495850393032441,-0.38033562483437566
4099,0.4098999999999712,-0.9668877657634897,0.9496891772057714,-0.3803383616115136
4100,0.40999999999997117,-0.9666062249466512,0.9497897016510386,-0.38034109900679464
4101,0.41009999999997115,-0.9663185387115996,0.9498866432916825,-0.3803438370214012
4102,0.41019999999997114,-0.9660246518695743,0.9499800327788342,-0.3803465756565268
4103,0.41029999999997113,-0.9657245090801277,0.9500699007598722,-0.3803493149133594
4104,0.4103999999999711,-0.9654180548537007,0.9501562778761721,-0.3803520547931088
4105,0.4104999999999711,-0.9651052335542165,0.9502391947608576,-0.38035479529697647
4106,0.4105999999999711,-0.9647859894016887,0.9503186820365498,-0.38035753642617603
4107,0.4106999999999711,-0.9644602664748445,0.9503947703131176,-0.3803602781819302
4108,0.4107999999999711,-0.9641280087137644,0.9504674901854294,-0.3803630205654621
4109,0.41089999999997107,-0.9637891599225342,0.9505368722311062,-0.3803657635779942
4110,0.41099999999997106,-0.9634436637719138,0.9506029470082769,-0.3803685072207804
4111,0.41109999999997104,-0.9630914638020182,0.9506657450533369,-0.3803712514950474
4112,0.41119999999997103,-0.9627325034250133,0.9507252968787111,-0.3803739964020551
4113,0.411299999999971,-0.9623667259278247,0.9507816329706194,-0.3803767419430615
4114,0.411399999999971,-0.9619940744748604,0.9508347837868484,-0.38037948811931255
4115,0.411499999999971,-0.9616144921107461,0.9508847797545287,-0.38038223493209106
4116,0.411599999999971,-0.9612279217630739,0.9509316512679173,-0.38038498238267643
4117,0.411699999999971,-0.9608343062451618,0.9509754286861882,-0.3803877304723389
4118,0.41179999999997097,-0.9608712364768547,0.9510161423312286,-0.3803904792023714
4119,0.41189999999997096,-0.9610272432919555,0.9510538224854448,-0.38039322857406727
4120,0.41199999999997095,-0.9611832137220016,0.9510884993895757,-0.38039597858873614
4121,0.41209999999997093,-0.961339130070631,0.9511202032405157,-0.3803987292476768
4122,0.4121999999999709,-0.9614949743640872,0.9511489641891473,-0.38040148055220646
4123,0.4122999999999709,-0.961650728349235,0.9511748123381842,-0.38040423250365013
4124,0.4123999999999709,-0.9618063734915775,0.9511977777400257,-0.3804069851033353
4125,0.4124999999999709,-0.961961890973273,0.9512178903946209,-0.38040973835259795
4126,0.4125999999999709,-0.9621172616911547,0.9512351802473479,-0.38041249225278656
4127,0.41269999999997087,-0.9622724662547508,0.9512496771869029,-0.38041524680524935
4128,0.41279999999997086,-0.9624274849843057,0.9512614110432038,-0.3804180020113291
4129,0.41289999999997085,-0.9625822979088037,0.9512704115853073,-0.38042075787241275
4130,0.41299999999997083,-0.9627368847639919,0.9512767085193401,-0.3804235143898561
4131,0.4130999999999708,-0.9628912249904075,0.9512803314864452,-0.38042627156504666
4132,0.4131999999999708,-0.9630452977314039,0.9512813100607427,-0.3804290293993676
4133,0.4132999999999708,-0.9631990818311811,0.9512796737473075,-0.3804317878942131
4134,0.4133999999999708,-0.9633525558328145,0.9512754519801621,-0.38043454705098684
4135,0.4134999999999708,-0.9635056979762893,0.9512686741202869,-0.3804373068710886
4136,0.41359999999997077,-0.9636584861965334,0.9512593694536476,-0.38044006735595315
4137,0.41369999999997076,-0.9638108981214543,0.9512475671892401,-0.38044282850697075
4138,0.41379999999997075,-0.9639629110699777,0.9512332964571528,-0.3804455903256006
4139,0.41389999999997074,-0.964114502050087,0.9512165863066493,-0.3804483528132714
4140,0.4139999999999707,-0.9642656477568672,0.951197465704268,-0.3804511159714335
4141,0.4140999999999707,-0.964416324570549,0.9511759635319426,-0.38045387980153283
4142,0.4141999999999707,-0.964566508554557,0.9511521085851408,-0.3804566443050351
4143,0.4142999999999707,-0.9647161754535588,0.9511259295710249,-0.3804594094833954
4144,0.4143999999999707,-0.964865300691519,0.9510974551066317,-0.380462175338115
4145,0.41449999999997067,-0.9650138593697537,0.9510667137170735,-0.3804649418706564
4146,0.41459999999997066,-0.9651618262649898,0.9510337338337602,-0.3804677090825167
4147,0.41469999999997065,-0.9653091758274259,0.9509985437926435,-0.380470476975195
4148,0.41479999999997064,-0.9654558821787984,0.9509611718324819,-0.3804732455502029
4149,0.4148999999999706,-0.9656019191104482,0.9509216460931293,-0.3804760148090368
4150,0.4149999999999706,-0.9657472600813941,0.9508799946138445,-0.38047878475324476
4151,0.4150999999999706,-0.9658918782164073,0.9508362453316243,-0.38048155538433137
4152,0.4151999999999706,-0.9660357463040922,0.9507904260795589,-0.3804843267038431
4153,0.4152999999999706,-0.9661788367949687,0.9507425645852118,-0.3804870987133195
4154,0.41539999999997057,-0.9663211217995619,0.9506926884690213,-0.38048987141432267
4155,0.41549999999997056,-0.9664625730864931,0.9506408252427273,-0.3804926448084057
4156,0.41559999999997055,-0.9666031620805788,0.9505870023078206,-0.38049541889712757
4157,0.41569999999997054,-0.9667428598609321,0.9505312469540171,-0.3804981936820701
4158,0.4157999999999705,-0.9668816371590708,0.9504735863577567,-0.38050096916481213
4159,0.4158999999999705,-0.9670194643570309,0.9504140475807245,-0.3805037453469421
4160,0.4159999999999705,-0.9671563114854848,0.9503526575683985,-0.38050652223005577
4161,0.4160999999999705,-0.9672921482218674,0.9502894431486214,-0.3805092998157622
4162,0.4161999999999705,-0.9674269438885074,0.9502244310301968,-0.3805120781056677
4163,0.41629999999997047,-0.9675606674507645,0.9501576478015109,-0.38051485710139255
4164,0.41639999999997046,-0.9676932875151759,0.9500891199291781,-0.38051763680454836
4165,0.41649999999997045,-0.9678247723276081,0.9500188737567125,-0.3805204172167826
4166,0.41659999999997044,-0.9679550897714168,0.9499469355032244,-0.38052319833972925
4167,0.4166999999999704,-0.9680842073656156,0.949873331262142,-0.3805259801750353
4168,0.4167999999999704,-0.9682120922630522,0.9497980869999575,-0.38052876272435643
4169,0.4168999999999704,-0.9683387112485938,0.9497212285549994,-0.3805315459893441
4170,0.4169999999999704,-0.9684640307373222,0.9496427816362293,-0.38053432997167336
4171,0.4170999999999704,-0.9685880167727371,0.9495627718220642,-0.3805371146730132
4172,0.4171999999999704,-0.9687106350249706,0.949481224559224,-0.3805399000950423
4173,0.41729999999997036,-0.9688318507890122,0.9493981651616042,-0.3805426862394548
4174,0.41739999999997035,-0.9689516289829442,0.9493136188091733,-0.3805454731079347
4175,0.41749999999997034,-0.9690699341461887,0.9492276105468958,-0.3805482607021812
4176,0.41759999999997033,-0.9691867304377665,0.9491401652836793,-0.3805510490239048
4177,0.4176999999999703,-0.9693019816345688,0.9490513077913484,-0.38055383807482185
4178,0.4177999999999703,-0.9694156511296415,0.948961062703641,-0.38055662785663674
4179,0.4178999999999703,-0.9695277019304828,0.948869454515231,-0.3805594183710846
4180,0.4179999999999703,-0.9696380966573555,0.9487765075807748,-0.3805622096198854
4181,0.4180999999999703,-0.9697467975416131,0.9486822461139832,-0.38056500160479007
4182,0.41819999999997026,-0.9698537664240423,0.9485866941867162,-0.38056779432752136
4183,0.41829999999997025,-0.9699589647532202,0.9484898757281033,-0.38057058778983766
4184,0.41839999999997024,-0.9700623535838885,0.9483918145236877,-0.38057338199348484
4185,0.41849999999997023,-0.9701638935753449,0.9482925342145938,-0.3805761769402163
4186,0.4185999999999702,-0.9702635449898521,0.9481920582967186,-0.3805789726318086
4187,0.4186999999999702,-0.9703612676910649,0.9480904101199471,-0.3805817690700189
4188,0.4187999999999702,-0.970457021142478,0.9479876128873906,-0.38058456625661125
4189,0.4188999999999702,-0.9705507644058915,0.9478836896546486,-0.38058736419337585
4190,0.4189999999999702,-0.9706424561398983,0.9477786633290932,-0.3805901628820922
4191,0.41909999999997016,-0.9707320545983931,0.9476725566691765,-0.38059296232453876
4192,0.41919999999997015,-0.9708195176291026,0.9475653922837602,-0.38059576252250604
4193,0.41929999999997014,-0.9709048026721396,0.9474571926314687,-0.3805985634777945
4194,0.41939999999997013,-0.9709878667585801,0.9473479800200619,-0.38060136519219795
4195,0.4194999999999701,-0.9710686665090646,0.9472377766058333,-0.3806041676675195
4196,0.4195999999999701,-0.9711471581324269,0.9471266043930257,-0.3806069709055636
4197,0.4196999999999701,-0.9712232974243462,0.9470144852332711,-0.38060977490813863
4198,0.4197999999999701,-0.9712970397660282,0.9469014408250517,-0.3806125796770569
4199,0.4198999999999701,-0.9713683401229137,0.9467874927131791,-0.38061538521413163
4200,0.41999999999997006,-0.9714371530434168,0.9466726622882969,-0.38061819152118215
4201,0.42009999999997005,-0.9715034326576912,0.9465569707864028,-0.3806209986000262
4202,0.42019999999997004,-0.9715671326764291,0.9464404392883891,-0.38062380645249505
4203,0.42029999999997003,-0.9716282063896907,0.9463230887196055,-0.3806266150804019
4204,0.42039999999997,-0.9716866066657671,0.9462049398494395,-0.3806294244855863
4205,0.42049999999997,-0.9717422859500764,0.946086013290917,-0.3806322346698741
4206,0.42059999999997,-0.9717951962640942,0.9459663295003206,-0.3806350456350887
4207,0.42069999999997,-0.9718452892043211,0.9458459087768278,-0.38063785738307754
4208,0.42079999999997,-0.9718925159412853,0.9457247712621671,-0.3806406699156624
4209,0.42089999999996996,-0.9719368272185837,0.9456029369402918,-0.38064348323469216
4210,0.42099999999996995,-0.9719781733519619,0.9454804256370718,-0.380646297341991
4211,0.42109999999996994,-0.9720165042284348,0.9453572570200023,-0.38064911223940706
4212,0.42119999999996993,-0.9720517693054455,0.9452334505979311,-0.3806519279287683
4213,0.4212999999999699,-0.9720839176100698,0.9451090257208006,-0.38065474441191643
4214,0.4213999999999699,-0.9721128977382617,0.9449840015794088,-0.38065756169069775
4215,0.4214999999999699,-0.9721386578541424,0.9448583972051842,-0.3806603797669431
4216,0.4215999999999699,-0.972161145689338,0.9447322314699783,-0.3806631986424962
4217,0.4216999999999699,-0.9721803085423596,0.9446055230858735,-0.38066601831919333
4218,0.42179999999996987,-0.9721960932780348,0.9444782906050054,-0.3806688387988699
4219,0.42189999999996985,-0.9722084463269847,0.9443505524194021,-0.3806716600833681
4220,0.42199999999996984,-0.9722173136851535,0.9442223267608361,-0.38067448217451494
4221,0.42209999999996983,-0.9722226409133878,0.9440936317006925,-0.3806773050741615
4222,0.4221999999999698,-0.9722243731370694,0.9439644851498512,-0.380680128784123
4223,0.4222999999999698,-0.9722677164475656,0.943834904858582,-0.3806829533062359
4224,0.4223999999999698,-0.9724050612467837,0.9437049084164548,-0.3806857786423337
4225,0.4224999999999698,-0.9725408043545478,0.9435745132522619,-0.3806886047942484
4226,0.4225999999999698,-0.9726749049280347,0.9434756586220715,-0.38069143176379633
4227,0.42269999999996977,-0.9728073216641787,0.9435062876282766,-0.38069425955279823
4228,0.42279999999996976,-0.9729380127974337,0.9435340486255416,-0.38069708816308356
4229,0.42289999999996974,-0.9730669360975671,0.9435589743172942,-0.38069991759647015
4230,0.42299999999996973,-0.973194048867485,0.9435810973188525,-0.38070274785475805
4231,0.4230999999999697,-0.973319307941094,0.9436004501556066,-0.3807055789397722
4232,0.4231999999999697,-0.9734426696811969,0.9436170652612148,-0.38070841085330975
4233,0.4232999999999697,-0.9735640899774247,0.9436309749758159,-0.38071124359718217
4234,0.4233999999999697,-0.9736835242442072,0.9436422115442551,-0.38071407717318423
4235,0.4234999999999697,-0.9738009274187829,0.9436508071143255,-0.38071691158311266
4236,0.42359999999996967,-0.9739162539592467,0.9436567937350252,-0.3807197468287591
4237,0.42369999999996966,-0.9740294578426435,0.9436602033548271,-0.3807225829119097
4238,0.42379999999996965,-0.9741404925630991,0.9436610678199654,-0.38072541983434977
4239,0.42389999999996963,-0.9742493111299992,0.9436594188727355,-0.38072825759784196
4240,0.4239999999999696,-0.9743558660662115,0.943655288149809,-0.38073109620417683
4241,0.4240999999999696,-0.9744601094063547,0.9436487071805634,-0.3807339356551196
4242,0.4241999999999696,-0.9745619926951156,0.943639707385425,-0.38073677595241073
4243,0.4242999999999696,-0.9746614669856133,0.9436283200742285,-0.3807396170978246
4244,0.4243999999999696,-0.9747584828378161,0.9436145764445878,-0.3807424590931075
4245,0.42449999999996957,-0.974852990317008,0.9435985075802839,-0.3807453019400044
4246,0.42459999999996956,-0.9749449389923074,0.9435801444496658,-0.3807481456402498
4247,0.42469999999996955,-0.975034277935242,0.9435595179040646,-0.38075099019557374
4248,0.42479999999996954,-0.9751209557183756,0.9435366586762237,-0.3807538356077074
4249,0.4248999999999695,-0.975204920413994,0.9435115973787408,-0.38075668187835915
4250,0.4249999999999695,-0.9752861195928465,0.9434843645025262,-0.3807595290092478
4251,0.4250999999999695,-0.9753645003229472,0.943454990415272,-0.3807623770020731
4252,0.4251999999999695,-0.9754400091684358,0.943423505359939,-0.38076522585853984
4253,0.4252999999999695,-0.9755125921884997,0.9433899394532537,-0.38076807558033626
4254,0.42539999999996947,-0.9755821949363587,0.9433543226842208,-0.38077092616913816
4255,0.42549999999996946,-0.9756487624583123,0.9433166849126502,-0.3807737776266339
4256,0.42559999999996945,-0.9757122392928533,0.9432770558676961,-0.38077662995448547
4257,0.42569999999996944,-0.9757725694698453,0.9432354651464101,-0.38077948315434773
4258,0.4257999999999694,-0.9758296965097689,0.9431919422123088,-0.3807823372278831
4259,0.4258999999999694,-0.975883563423036,0.9431465163939544,-0.3807851921767297
4260,0.4259999999999694,-0.9759341127093712,0.9430992168835483,-0.38078804800252924
4261,0.4260999999999694,-0.9759812863572671,0.9430500727355394,-0.3807909047069044
4262,0.4261999999999694,-0.9760250258435076,0.9429991128652453,-0.38079376229148687
4263,0.42629999999996937,-0.9760652721327662,0.942946366047487,-0.38079662075788145
4264,0.42639999999996936,-0.9761019656772768,0.9428918609152375,-0.3807994801076944
4265,0.42649999999996935,-0.9761350464165797,0.9428356259582831,-0.3808023403425226
4266,0.42659999999996934,-0.9761644537773425,0.9427776895218997,-0.3808052014639539
4267,0.4266999999999693,-0.9761901266732584,0.9427180798055413,-0.38080806347356116
4268,0.4267999999999693,-0.976212003505022,0.9426568248615428,-0.38081092637292313
4269,0.4268999999999693,-0.9762300221603831,0.9428016435829485,-0.3808137901636113
4270,0.4269999999999693,-0.9762441200142811,0.9430334812660497,-0.3808166548471579
4271,0.4270999999999693,-0.9762542339290585,0.9432599146495861,-0.3808195204251227
4272,0.42719999999996927,-0.9762603002547576,0.9434809847386207,-0.38082238689904535
4273,0.42729999999996926,-0.976262254829497,0.9436967325972365,-0.38082525427044495
4274,0.42739999999996925,-0.9762600329799334,0.9439071993458454,-0.38082812254084414
4275,0.42749999999996924,-0.9762535695218052,0.9441124261584882,-0.38083099171176077
4276,0.4275999999999692,-0.9762427987605631,0.9443124542601267,-0.3808338617846891
4277,0.4276999999999692,-0.976227654492083,0.9445073249239236,-0.3808367327611299
4278,0.4277999999999692,-0.9762080700034689,0.9446970794685181,-0.38083960464256
4279,0.4278999999999692,-0.9761839780739378,0.9448817592552876,-0.38084247743046756
4280,0.4279999999999692,-0.9761553109757974,0.945061405685603,-0.3808453511263225
4281,0.42809999999996917,-0.9761220004755078,0.9452360601980723,-0.3808482257315878
4282,0.42819999999996916,-0.9760839778348331,0.9454057642657756,-0.3808511012477099
4283,0.42829999999996915,-0.9760411738120838,0.9455705593934903,-0.3808539776761245
4284,0.42839999999996914,-0.9759935186634474,0.9457304871149051,-0.38085685501829203
4285,0.42849999999996913,-0.9759409421444102,0.9458855889898248,-0.38085973327562067
4286,0.4285999999999691,-0.9758833735112693,0.9460359066013652,-0.38086261244954783
4287,0.4286999999999691,-0.9758207415227375,0.946181481553137,-0.38086549254148194
4288,0.4287999999999691,-0.9757529744416382,0.9463223554664205,-0.38086837355283065
4289,0.4288999999999691,-0.9756800000366944,0.9464585699773291,-0.38087125548497736
4290,0.4289999999999691,-0.9756017455844083,0.9465901667339635,-0.3808741383393427
4291,0.42909999999996906,-0.975518137871036,0.9467171873935548,-0.38087702211729335
4292,0.42919999999996905,-0.9754291031946538,0.9468396736195993,-0.3808799068202141
4293,0.42929999999996904,-0.9753345673673194,0.9469576670789818,-0.3808827924494659
4294,0.42939999999996903,-0.9752344557173255,0.9470712094390888,-0.380885679006422
4295,0.429499999999969,-0.9751286930915491,0.947180342364914,-0.3808885664924444
4296,0.429599999999969,-0.9750172038578943,0.9472851075161521,-0.38089145490887455
4297,0.429699999999969,-0.9748999119078291,0.9473855465442849,-0.38089434425706575
4298,0.429799999999969,-0.9747767406590175,0.9474817010896565,-0.3808972345383633
4299,0.429899999999969,-0.9746476130580466,0.9475736127785417,-0.38090012575409166
4300,0.42999999999996896,-0.974512451583247,0.9476613232202038,-0.3809030179055821
4301,0.43009999999996895,-0.9743711782476099,0.9477448740039449,-0.380905910994166
4302,0.43019999999996894,-0.9742237146017982,0.9478243066961481,-0.3809088050211641
4303,0.43029999999996893,-0.9740699817372527,0.9478996628373115,-0.380911699987884
4304,0.4303999999999689,-0.973909900289392,0.947970983939075,-0.38091459589564514
4305,0.4304999999999689,-0.9737433904409101,0.9480383114812397,-0.3809174927457527
4306,0.4305999999999689,-0.9735703719251653,0.948101686908781,-0.3809203905395026
4307,0.4306999999999689,-0.9733907640296668,0.9481611516288548,-0.3809232892782072
4308,0.4307999999999689,-0.9732044855996537,0.9482167470077977,-0.38092618896315705
4309,0.43089999999996886,-0.9730114550417693,0.9482685143681225,-0.38092908959564864
4310,0.43099999999996885,-0.9728115903278302,0.948316494985508,-0.38093199117697035
4311,0.43109999999996884,-0.9726048089986881,0.948360730085784,-0.38093489370841516
4312,0.43119999999996883,-0.9723910281681869,0.9484012608419132,-0.3809377971912799
4313,0.4312999999999688,-0.9721701645272122,0.9484381283709684,-0.3809407016268372
4314,0.4313999999999688,-0.9719421343478354,0.9484713737311073,-0.38094360701638363
4315,0.4314999999999688,-0.97170685348755,0.9485010379185451,-0.38094651336120544
4316,0.4315999999999688,-0.971464237393601,0.9485271618645245,-0.3809494206625728
4317,0.4316999999999688,-0.9712142011074074,0.9485497864322848,-0.3809523289217845
4318,0.43179999999996876,-0.9709566592690761,0.9485689524140307,-0.3809552381401167
4319,0.43189999999996875,-0.9706915261220087,0.9485847005279002,-0.3809581483188633
4320,0.43199999999996874,-0.9704187155175987,0.9485970714149332,-0.38096105945931313
4321,0.43209999999996873,-0.9701381409200218,0.9486603671710997,-0.38096397156273953
4322,0.4321999999999687,-0.9698497154111148,0.9487841441907136,-0.38096688463045153
4323,0.4322999999999687,-0.9695533516953473,0.9489031299424138,-0.3809697986637304
4324,0.4323999999999687,-0.9692489621048814,0.9490173693389459,-0.3809727136638785
4325,0.4324999999999687,-0.9689364586047234,0.9491269073096983,-0.38097562963219506
4326,0.4325999999999687,-0.9686157527979632,0.9492317887969587,-0.3809785465699757
4327,0.43269999999996867,-0.968286755931103,0.9493320587521547,-0.38098146447852677
4328,0.43279999999996865,-0.9679493788994754,0.9494277621320807,-0.3809843833591704
4329,0.43289999999996864,-0.9676035322527483,0.94951894389511,-0.38098730321321284
4330,0.43299999999996863,-0.9672491262005192,0.9496056489973957,-0.38099022404197763
4331,0.4330999999999686,-0.9668860706179955,0.9496879223890584,-0.3809931458467935
4332,0.4331999999999686,-0.9665142750517617,0.9497658090103648,-0.3809960686289898
4333,0.4332999999999686,-0.9661359277766588,0.9498393537878965,-0.3809989923899178
4334,0.4333999999999686,-0.9662012787680132,0.9499086016307097,-0.3810019171309142
4335,0.4334999999999686,-0.9662638804187748,0.9499735974264886,-0.38100484285332953
4336,0.43359999999996857,-0.9663236749322665,0.950034386037692,-0.381007769558533
4337,0.43369999999996856,-0.9663806039023822,0.9500910122976949,-0.3810106972479014
4338,0.43379999999996854,-0.9664346083119947,0.9501435210069265,-0.38101362592280763
4339,0.43389999999996853,-0.9664856285314223,0.9501919569290048,-0.38101655558463776
4340,0.4339999999999685,-0.9665336043169566,0.9502363647868702,-0.3810194862348046
4341,0.4340999999999685,-0.9665784748094514,0.9502767892589183,-0.3810224178747039
4342,0.4341999999999685,-0.9666201785329741,0.9503132749751328,-0.3810253505057652
4343,0.4342999999999685,-0.966658653393519,0.9503458665132215,-0.3810282841294186
4344,0.4343999999999685,-0.9666938366777859,0.9503746083947537,-0.3810312187471015
4345,0.43449999999996847,-0.9667256650520223,0.9503995450813039,-0.3810341543602752
4346,0.43459999999996846,-0.9667540745609313,0.9504207209705974,-0.3810370909704151
4347,0.43469999999996844,-0.9667790006266469,0.9504381803926665,-0.381040028578991
4348,0.43479999999996843,-0.9668003780477741,0.9504519676060116,-0.38104296718750447
4349,0.4348999999999684,-0.9668181409985,0.9504621267937712,-0.3810459067974616
4350,0.4349999999999684,-0.9668322230277723,0.9504687020599039,-0.3810488474103892
4351,0.4350999999999684,-0.9668425570585467,0.9504717374253784,-0.38105178902782755
4352,0.4351999999999684,-0.9668490753871073,0.9504712768243794,-0.381054731651324
4353,0.4352999999999684,-0.9668517096824562,0.9504673641005238,-0.3810576752824573
4354,0.43539999999996837,-0.9668503909857771,0.9504600430030933,-0.38106061992280965
4355,0.43549999999996836,-0.966845049709971,0.9504493571832815,-0.3810635655739859
4356,0.43559999999996835,-0.966835615639267,0.9504353501904593,-0.38106651223760074
4357,0.43569999999996833,-0.9668220179289073,0.9504180654684563,-0.3810694599153046
4358,0.4357999999999683,-0.9668041851049086,0.9503975463518626,-0.3810724086087475
4359,0.4358999999999683,-0.9667820450638998,0.9503738360623504,-0.3810753583195989
4360,0.4359999999999683,-0.9667555250730379,0.9503469777050153,-0.38107830904956347
4361,0.4360999999999683,-0.9667245517700018,0.9503170142647425,-0.38108126080034666
4362,0.4361999999999683,-0.9666890511630667,0.9502839886025929,-0.3810842135736812
4363,0.43629999999996827,-0.966648948631257,0.9502479434522159,-0.38108716737133386
4364,0.43639999999996826,-0.9666041689245819,0.9502089214162859,-0.38109012219506117
4365,0.43649999999996825,-0.966554636164353,0.9501669649629656,-0.3810930780466694
4366,0.43659999999996824,-0.9665002738435841,0.950122116422396,-0.3810960349279646
4367,0.4366999999999682,-0.966441004827476,0.950074417983214,-0.38109899284080034
4368,0.4367999999999682,-0.9663767513539853,0.9500239116891004,-0.3811019517870271
4369,0.4368999999999682,-0.96630743503448,0.9499706394353548,-0.38110491176853356
4370,0.4369999999999682,-0.966232976854481,0.9499146429655045,-0.38110787278722547
4371,0.4370999999999682,-0.9661532971744913,0.9498559638679421,-0.38111083484502734
4372,0.43719999999996817,-0.9660683157309141,0.9497946435725965,-0.38111379794389316
4373,0.43729999999996816,-0.9659779516370613,0.9497307233476372,-0.3811167620858045
4374,0.43739999999996815,-0.9658821233842505,0.9496642442962113,-0.3811197272727664
4375,0.43749999999996814,-0.965780748842995,0.9495952473532162,-0.38112269350679173
4376,0.4375999999999681,-0.9658673858899781,0.9495237732821064,-0.3811256607899424
4377,0.4376999999999681,-0.9660624233150547,0.949449862671737,-0.3811286291242945
4378,0.4377999999999681,-0.966257047959531,0.9493735559332437,-0.3811315985119482
4379,0.4378999999999681,-0.9664512224179527,0.949294893296959,-0.38113456895503406
4380,0.4379999999999681,-0.9666449086466029,0.9492139148093679,-0.3811375404557037
4381,0.43809999999996807,-0.9668380679582488,0.9491306603300996,-0.38114051301613716
4382,0.43819999999996806,-0.9670306610168966,0.9490451695289615,-0.3811434866385432
4383,0.43829999999996805,-0.9672226478325584,0.9489574818830081,-0.3811464613251535
4384,0.43839999999996804,-0.9674139877560297,0.9488676366736545,-0.3811494370782419
4385,0.438499999999968,-0.967604639473681,0.9487756729838267,-0.38115241390007887
4386,0.438599999999968,-0.9677945610022631,0.9486816296951549,-0.38115539179299407
4387,0.438699999999968,-0.9679837096837264,0.948585545485207,-0.3811583707593277
4388,0.438799999999968,-0.9681720421800566,0.9484874588247643,-0.3811613508014515
4389,0.438899999999968,-0.9683595144681291,0.9483874079751383,-0.3811643319217714
4390,0.43899999999996797,-0.9685460818345781,0.9482854309855316,-0.3811673141227074
4391,0.43909999999996796,-0.9687316988706888,0.9481815656904397,-0.3811702974067251
4392,0.43919999999996795,-0.9689163194673063,0.9480758497070968,-0.38117328177630766
4393,0.43929999999996794,-0.9690998968097699,0.9479683204329642,-0.3811762672339701
4394,0.4393999999999679,-0.9692823833728664,0.9478590150432633,-0.3811792537822593
4395,0.4394999999999679,-0.9694637309158104,0.9477479704885508,-0.381182241423739
4396,0.4395999999999679,-0.9696438904772482,0.9476352234923388,-0.38118523016102385
4397,0.4396999999999679,-0.9698228123702889,0.9475208105487593,-0.3811882199967365
4398,0.4397999999999679,-0.9700004461775626,0.9474047679202715,-0.3811912109335373
4399,0.4398999999999679,-0.9701767407463092,0.9472871316354156,-0.38119420297412376
4400,0.43999999999996786,-0.9703516441834957,0.9471679374866083,-0.38119719612120745
4401,0.44009999999996785,-0.9705251038509667,0.9470472210279864,-0.38120019037754344
4402,0.44019999999996784,-0.9706970663606279,0.9469250175732918,-0.3812031857459065
4403,0.44029999999996783,-0.9708674775696642,0.9468013621938032,-0.3812061822291064
4404,0.4403999999999678,-0.9710362825757937,0.9466762897163118,-0.38120917982997454
4405,0.4404999999999678,-0.9712034257125589,0.9465498347211422,-0.3812121785513852
4406,0.4405999999999678,-0.9713688505446586,0.9464220315402175,-0.3812151783962242
4407,0.4406999999999678,-0.9715324998633177,0.9462929142551704,-0.38121817936742247
4408,0.4407999999999678,-0.9716943156817016,0.9461625166954969,-0.3812211814679406
4409,0.44089999999996776,-0.9718542392303727,0.9460308724367575,-0.38122418470075425
4410,0.44099999999996775,-0.9720122109527928,0.9458980147988205,-0.38122718906887143
4411,0.44109999999996774,-0.9721681705008719,0.9457639768441518,-0.3812301945753394
4412,0.44119999999996773,-0.9723220567305653,0.945628791376148,-0.38123320122323034
4413,0.4412999999999677,-0.9724738076975218,0.9454924909375144,-0.3812362090156369
4414,0.4413999999999677,-0.9726233606527821,0.9453551078086881,-0.3812392179556976
4415,0.4414999999999677,-0.9727706520385319,0.9452166740063032,-0.381242228046557
4416,0.4415999999999677,-0.9729156174839089,0.9450772212817027,-0.3812452392914067
4417,0.4416999999999677,-0.9730581918008682,0.9449367811194928,-0.3812482516934456
4418,0.44179999999996766,-0.9731983089801041,0.9447953847361409,-0.3812512652559314
4419,0.44189999999996765,-0.9733359021870344,0.9446530630786186,-0.38125427998212025
4420,0.44199999999996764,-0.9734709037578448,0.9445098468230869,-0.38125729587530854
4421,0.44209999999996763,-0.9736032451955989,0.9443657663736255,-0.38126031293882207
4422,0.4421999999999676,-0.9737328571664122,0.944220851861005,-0.3812633311760073
4423,0.4422999999999676,-0.9738596694956949,0.9440751331415029,-0.3812663505902397
4424,0.4423999999999676,-0.9739836111644626,0.9439286397957615,-0.3812693711849162
4425,0.4424999999999676,-0.9741046103057199,0.943781401127689,-0.3812723929634645
4426,0.4425999999999676,-0.974222594200915,0.9436334461634033,-0.38127541592934816
4427,0.44269999999996756,-0.9743374892764702,0.943484803650218,-0.38127844008603984
4428,0.44279999999996755,-0.9744492211003895,0.9433355020556706,-0.3812814654370437
4429,0.44289999999996754,-0.9745577143789436,0.9431855695665927,-0.3812844919858864
4430,0.44299999999996753,-0.974662892953436,0.9430350340882223,-0.3812875197361187
4431,0.4430999999999675,-0.974764679797052,0.9428839232433572,-0.38129054869132645
4432,0.4431999999999675,-0.9748629970117907,0.9427322643715507,-0.3812935788551003
4433,0.4432999999999675,-0.9749577658254843,0.9425800845283476,-0.38129661023105915
4434,0.4433999999999675,-0.9750489065889058,0.9424274104845626,-0.38129964282286904
4435,0.4434999999999675,-0.9751363387729647,0.9422742687255978,-0.38130267663417794
4436,0.44359999999996746,-0.9752199809659977,0.9421206854508037,-0.3813057116686979
4437,0.44369999999996745,-0.975299750871151,0.9419666865728777,-0.38130874793011815
4438,0.44379999999996744,-0.9753755653038594,0.9418122977173052,-0.38131178542217953
4439,0.44389999999996743,-0.9754473401894237,0.9416575442218406,-0.38131482414864915
4440,0.4439999999999674,-0.975514990560687,0.941565901862582,-0.38131786411328455
4441,0.4440999999999674,-0.9755784305558135,0.9417329950601775,-0.38132090531988333
4442,0.4441999999999674,-0.9756375734161705,0.9418943603193018,-0.38132394777226136
4443,0.4442999999999674,-0.9756923314843174,0.9420500551880691,-0.3813269914742444
4444,0.4443999999999674,-0.9757426162020999,0.9422001372165849,-0.3813300364296892
4445,0.44449999999996737,-0.9757883381088568,0.9423446639512588,-0.3813330826424602
4446,0.44459999999996735,-0.9758294068397363,0.9424836929291378,-0.381336130116431
4447,0.44469999999996734,-0.9758657311241274,0.9426172816722641,-0.3813391788555239
4448,0.44479999999996733,-0.9758972187842054,0.9427454876820559,-0.38134222886363933
4449,0.4448999999999673,-0.9759237767335966,0.9428683684337134,-0.3813452801447126
4450,0.4449999999999673,-0.975945310976161,0.9429859813706475,-0.38134833270269153
4451,0.4450999999999673,-0.9759617266048977,0.9430983838989359,-0.38135138654154244
4452,0.4451999999999673,-0.9759729278009739,0.9432056333818024,-0.38135444166523275
4453,0.4452999999999673,-0.9759788178328778,0.9433077871341244,-0.38135749807775915
4454,0.44539999999996727,-0.9759792990557012,0.9434049024169652,-0.3813605557831176
4455,0.44549999999996726,-0.9759742729105503,0.9434970364321342,-0.38136361478532205
4456,0.44559999999996724,-0.9759636399240874,0.9435842463167735,-0.38136667508840283
4457,0.44569999999996723,-0.9759472997082077,0.9436665891379732,-0.3813697366963942
4458,0.4457999999999672,-0.97592515095985,0.9437441218874141,-0.3813727996133418
4459,0.4458999999999672,-0.975897091460946,0.9438169014760389,-0.3813758638432958
4460,0.4459999999999672,-0.9758630180785087,0.943884984728753,-0.3813789293903329
4461,0.4460999999999672,-0.9758228267648607,0.9439484283791539,-0.38138199625852337
4462,0.4461999999999672,-0.9757764125580085,0.9440072890642903,-0.3813850644519457
4463,0.44629999999996717,-0.9757236695821603,0.9440616233194515,-0.38138813397469457
4464,0.44639999999996716,-0.9756644910483923,0.9441114875729877,-0.3813912048308638
4465,0.44649999999996715,-0.9755987692554633,0.9441569381411594,-0.3813942770245529
4466,0.44659999999996713,-0.9755263955907818,0.9441980312230205,-0.3813973505598795
4467,0.4466999999999671,-0.9754472605315264,0.9442348228953307,-0.38140042544094865
4468,0.4467999999999671,-0.9753612536459213,0.9442673691075006,-0.3814035016718815
4469,0.4468999999999671,-0.9752682635946692,0.9442957256765694,-0.38140657925680155
4470,0.4469999999999671,-0.9751681781325449,0.9443199482822149,-0.38140965819982864
4471,0.4470999999999671,-0.9750608841101488,0.9443400924617962,-0.381412738505093
4472,0.44719999999996707,-0.9749462674758265,0.9443562136054303,-0.38141582017672593
4473,0.44729999999996706,-0.9748242132777515,0.9443683669511018,-0.3814189032188627
4474,0.44739999999996705,-0.9746946056661779,0.9443766075798076,-0.38142198763563123
4475,0.44749999999996704,-0.974557327895862,0.9443809904107343,-0.3814250734311604
4476,0.447599999999967,-0.9744122623286569,0.9443815701964728,-0.38142816060959445
4477,0.447699999999967,-0.9742592904362801,0.9443784015182658,-0.3814312491750533
4478,0.447799999999967,-0.9740982928032588,0.9443715387812923,-0.38143433913167335
4479,0.447899999999967,-0.9739291491300531,0.9443610362099873,-0.38143743048358636
4480,0.447999999999967,-0.9737517382363602,0.944346947843398,-0.3814405232349101
4481,0.44809999999996697,-0.9735659380646012,0.9443293275305769,-0.3814436173897801
4482,0.44819999999996696,-0.9733716256835939,0.9443082289260113,-0.38144671295230925
4483,0.44829999999996695,-0.9731686772924124,0.944283705485091,-0.38144980992662114
4484,0.44839999999996694,-0.9729569682244364,0.9442558104596134,-0.3814529083168252
4485,0.4484999999999669,-0.9727363729515932,0.9442245968933269,-0.3814560081270242
4486,0.4485999999999669,-0.9725067650887932,0.9441901176175126,-0.381459109361323
4487,0.4486999999999669,-0.9722680173985626,0.9441524252466056,-0.381462212023828
4488,0.4487999999999669,-0.9720200017958753,0.9441873451532488,-0.38146531611862095
4489,0.4488999999999669,-0.9717625893531856,0.9444167049499791,-0.38146842164979383
4490,0.44899999999996687,-0.971495650305665,0.9446389097038682,-0.3814715286214044
4491,0.44909999999996686,-0.971219054056646,0.9448540264738451,-0.38147463703755224
4492,0.44919999999996685,-0.9709326691832738,0.9450621224209287,-0.3814777469022747
4493,0.44929999999996684,-0.9706363634423691,0.945263264800797,-0.38148085821963773
4494,0.4493999999999668,-0.9703300037765059,0.9454575209563545,-0.38148397099368325
4495,0.4494999999999668,-0.9700134563203042,0.945644958310296,-0.3814870852284502
4496,0.4495999999999668,-0.9696865864069425,0.9458256443576722,-0.3814902009279711
4497,0.4496999999999668,-0.9693492585748917,0.9459996466584545,-0.3814933180962535
4498,0.4497999999999668,-0.9690013365748724,0.9461670328301043,-0.3814964367373138
4499,0.44989999999996677,-0.9686426833770403,0.9463278705401454,-0.3814995568551509
4500,0.44999999999996676,-0.9682731611784001,0.9464822274987437,-0.38150267845375124
4501,0.45009999999996675,-0.967892631410451,0.946630171451293,-0.38150580153708824
4502,0.45019999999996674,-0.9675009547470691,0.9467717701710109,-0.3815089261091307
4503,0.4502999999999667,-0.9670979911126252,0.9469070914515453,-0.38151205217383566
4504,0.4503999999999667,-0.966683599690344,0.9470362030995931,-0.38151517973515603
4505,0.4504999999999667,-0.9662576389309071,0.9471591729275319,-0.38151830879701726
4506,0.4505999999999667,-0.9658199665613006,0.9472760687460692,-0.3815214393633377
4507,0.4506999999999667,-0.9653704395939123,0.947386958356906,-0.38152457143803936
4508,0.45079999999996667,-0.9649089143358807,0.9474919095454213,-0.3815277050250206
4509,0.45089999999996666,-0.9644352463986972,0.9475909900733752,-0.3815308401281555
4510,0.45099999999996665,-0.9639492907080673,0.9476842676716348,-0.3815339767513385
4511,0.45109999999996664,-0.9634509015140312,0.9477718100329218,-0.3815371148984259
4512,0.45119999999996663,-0.9629399324013463,0.9478536848045863,-0.38154025457326607
4513,0.4512999999999666,-0.9627431802811731,0.9479299595814061,-0.3815433957797041
4514,0.4513999999999666,-0.9629438490598881,0.9480007018984137,-0.3815465385215716
4515,0.4514999999999666,-0.963144141243644,0.9480659792237522,-0.3815496828026852
4516,0.4515999999999666,-0.9633440081140544,0.9481258589515625,-0.3815528286268436
4517,0.4516999999999666,-0.9635433999345562,0.9481804083949015,-0.3815559759978493
4518,0.45179999999996656,-0.9637422659392142,0.9482296947786942,-0.381559124919484
4519,0.45189999999996655,-0.963940554321518,0.9482737852327205,-0.3815622753955214
4520,0.45199999999996654,-0.9641382122231762,0.9483127467846376,-0.381565427429717
4521,0.45209999999996653,-0.9643351857229077,0.9483466463530407,-0.38156858102582986
4522,0.4521999999999665,-0.9645314198252365,0.9483755507405601,-0.3815717361875862
4523,0.4522999999999665,-0.9647268584492886,0.9483995266270011,-0.38157489291872926
4524,0.4523999999999665,-0.9649214444175956,0.9484186405625223,-0.3815780512229687
4525,0.4524999999999665,-0.9651151194449091,0.9484329589608576,-0.38158121110401705
4526,0.4525999999999665,-0.9653078241270263,0.9484425480925804,-0.3815843725655739
4527,0.45269999999996646,-0.9654994979296302,0.9484474740784137,-0.38158753561132386
4528,0.45279999999996645,-0.9656900791771494,0.9484478028825831,-0.3815907002449571
4529,0.45289999999996644,-0.965879505041639,0.9484436003062193,-0.38159386647014454
4530,0.45299999999996643,-0.9660677115316839,0.948434931980806,-0.3815970342905498
4531,0.4530999999999664,-0.9662546334813332,0.9484218633616756,-0.38160020370983083
4532,0.4531999999999664,-0.9664402045390618,0.9484044597215566,-0.38160337473163575
4533,0.4532999999999664,-0.9666243571567694,0.9483827861441693,-0.3816065473596085
4534,0.4533999999999664,-0.9668070225788165,0.9483569075178723,-0.3816097215973882
4535,0.4534999999999664,-0.9669881308310999,0.9483268885293616,-0.38161289744860005
4536,0.45359999999996636,-0.9671676107101762,0.9482927936574219,-0.38161607491688154
4537,0.45369999999996635,-0.9673453897724321,0.9482546871667304,-0.381619254005833
4538,0.45379999999996634,-0.9675213943233075,0.9482126331017156,-0.38162243471909424
4539,0.45389999999996633,-0.9676955494065759,0.9481666952804692,-0.3816256170602613
4540,0.4539999999999663,-0.9678677787936845,0.9481169372887138,-0.3816288010329571
4541,0.4540999999999663,-0.9680380049731586,0.9480634224738266,-0.38163198664077413
4542,0.4541999999999663,-0.9682061491400757,0.9480062139389179,-0.381635173887328
4543,0.4542999999999663,-0.968372131185612,0.9479453745369673,-0.3816383627762176
4544,0.4543999999999663,-0.9685358696866652,0.9478809668650158,-0.38164155331105604
4545,0.45449999999996626,-0.968697281895561,0.947813053258417,-0.38164474549543703
4546,0.45459999999996625,-0.968856283729844,0.9477416957851442,-0.38164793933297453
4547,0.45469999999996624,-0.9690127897621605,0.9476669562401563,-0.38165113482725904
4548,0.45479999999996623,-0.9691667132102371,0.9475888961398228,-0.3816543319819115
4549,0.4548999999999662,-0.9693179659269576,0.9475075767164066,-0.38165753080053705
4550,0.4549999999999662,-0.9694664583905489,0.9474230589126059,-0.3816607312867643
4551,0.4550999999999662,-0.9696120996948726,0.9473354033761561,-0.3816639334441927
4552,0.4551999999999662,-0.9697547975398357,0.9472446704544888,-0.38166713727645907
4553,0.4552999999999662,-0.96989445822192,0.9471509201894541,-0.3816703427871942
4554,0.45539999999996617,-0.9700309866248371,0.9470542123120986,-0.3816735499800348
4555,0.45549999999996615,-0.970164286210315,0.9469546062375062,-0.3816767588586161
4556,0.45559999999996614,-0.9702942590090212,0.9468521610596964,-0.38167996942660365
4557,0.45569999999996613,-0.9704208056116276,0.9467469355465856,-0.3816831816876559
4558,0.4557999999999661,-0.9705438251600227,0.9466389881350055,-0.3816863956454458
4559,0.4558999999999661,-0.9706632153386779,0.9465283769257835,-0.38168961130365725
4560,0.4559999999999661,-0.9707788723661722,0.9464151596788828,-0.38169282866598414
4561,0.4560999999999661,-0.9708906909868821,0.946299393808603,-0.3816960477361263
4562,0.4561999999999661,-0.9709985644628419,0.9461811363788408,-0.38169926851782154
4563,0.45629999999996607,-0.9711023845657818,0.9460604440984115,-0.381702491014802
4564,0.45639999999996606,-0.9712020415693482,0.9459373733164299,-0.3817057152308071
4565,0.45649999999996604,-0.971297424241513,0.9458119800177534,-0.3817089411696128
4566,0.45659999999996603,-0.971388419837179,0.9456843198184833,-0.38171216883499764
4567,0.456699999999966,-0.9714749140909862,0.9455544479615292,-0.38171539823076234
4568,0.456799999999966,-0.9715567912103262,0.9454224193122318,-0.38171862936073003
4569,0.456899999999966,-0.9716339338685714,0.9452882883540469,-0.3817218622287427
4570,0.456999999999966,-0.9717062231985247,0.9451521091842912,-0.3817250968386515
4571,0.457099999999966,-0.9717735387860972,0.9450139355099474,-0.38172833319434046
4572,0.45719999999996597,-0.9718357586642185,0.9448738206435305,-0.38173157129971563
4573,0.45729999999996596,-0.9718927593069894,0.9447318174990156,-0.381734811158696
4574,0.45739999999996594,-0.971944415624081,0.9445879785878258,-0.3817380527752302
4575,0.45749999999996593,-0.9719906009553876,0.9444423560148822,-0.38174129615330393
4576,0.4575999999999659,-0.9720311870659408,0.9442950014747141,-0.38174454129689944
4577,0.4576999999999659,-0.972066044141091,0.944145966247632,-0.3817477882100579
4578,0.4577999999999659,-0.9720950407819632,0.9439953011959606,-0.38175103689682127
4579,0.4578999999999659,-0.9721180440011938,0.9438430567603356,-0.3817542873612777
4580,0.4579999999999659,-0.9721349192189553,0.9436892829560602,-0.3817575396075199
4581,0.45809999999996587,-0.9721455302592761,0.9435340293695269,-0.38176079363971294
4582,0.45819999999996586,-0.9721497393466617,0.943377345154699,-0.3817640494620048
4583,0.45829999999996585,-0.972147407103024,0.943219279029657,-0.3817673070786037
4584,0.45839999999996583,-0.9722968295776543,0.9430598792732074,-0.3817705664937439
4585,0.4584999999999658,-0.9725147527093136,0.9428991937215565,-0.3817738277116862
4586,0.4585999999999658,-0.9727306414140682,0.9427372697650462,-0.3817770907367308
4587,0.4586999999999658,-0.9729444024632419,0.9425741543449556,-0.3817803555732114
4588,0.4587999999999658,-0.9731559409749401,0.9424098939503687,-0.3817836222254972
4589,0.4588999999999658,-0.973365160400577,0.9422445346151048,-0.3817868906979901
4590,0.45899999999996577,-0.9735719625115696,0.9420781219147182,-0.381790160995133
4591,0.45909999999996576,-0.9737762473862073,0.9419107009635621,-0.3817934331214041
4592,0.45919999999996575,-0.9739779133967009,0.9417423164119211,-0.38179670708131885
4593,0.45929999999996574,-0.9741768571964218,0.9415730124432109,-0.3817999828794305
4594,0.4593999999999657,-0.9743729737073347,0.9414028327712477,-0.381803260520327
4595,0.4594999999999657,-0.9745661561076351,0.9412318206375851,-0.381806540008657
4596,0.4595999999999657,-0.9747562958195938,0.9410600188089235,-0.38180982134909386
4597,0.4596999999999657,-0.9749432824976192,0.9408874695745877,-0.3818131045463372
4598,0.4597999999999657,-0.9751270040165421,0.9407142147440782,-0.3818163896051627
4599,0.45989999999996567,-0.9753073464601308,0.9405402956446943,-0.381819676530364
4600,0.45999999999996566,-0.9754841941098426,0.9403657531192307,-0.38182296532678983
4601,0.46009999999996565,-0.9756574294338173,0.9401906275237474,-0.3818262559993252
4602,0.46019999999996564,-0.9758269330761234,0.9400149587254173,-0.3818295485529067
4603,0.4602999999999656,-0.9759925838462573,0.939838786100447,-0.38183284299251424
4604,0.4603999999999656,-0.9761542587089063,0.9396621485320772,-0.38183613932316407
4605,0.4604999999999656,-0.9763118327739804,0.9394850844086602,-0.381839437549935
4606,0.4605999999999656,-0.9764651792869186,0.9393076316218166,-0.3818427376779356
4607,0.4606999999999656,-0.9766141696192757,0.9391298275646728,-0.38184603971233594
4608,0.46079999999996557,-0.9767586732595956,0.9389517091301797,-0.3818493436583494
4609,0.46089999999996556,-0.9768985578045773,0.938773312709514,-0.3818526495212325
4610,0.46099999999996555,-0.9770336889505379,0.9385946741905629,-0.38185595730629956
4611,0.46109999999996554,-0.9771639304851791,0.9384158289564943,-0.3818592670189022
4612,0.4611999999999655,-0.9772891442796626,0.9382368118844118,-0.38186257866446494
4613,0.4612999999999655,-0.9774091902809976,0.9380576573440975,-0.38186589224841955
4614,0.4613999999999655,-0.9775239265047485,0.9378783991968436,-0.38186920777630046
4615,0.4614999999999655,-0.9776332090280644,0.9376990707943718,-0.3818725252536589
4616,0.4615999999999655,-0.9777368919830368,0.9375197049778454,-0.381875844686106
4617,0.46169999999996547,-0.97783482755039,0.937367734234221,-0.3818791660793164
4618,0.46179999999996546,-0.9779268659535066,0.9372903514204893,-0.38188248943899733
4619,0.46189999999996545,-0.9780128554527963,0.937210411896641,-0.38188581477091404
4620,0.46199999999996544,-0.9780926423404055,0.9371279764156799,-0.38188914208090424
4621,0.4620999999999654,-0.9781660709352783,0.9374704839363597,-0.3818924713748333
4622,0.4621999999999654,-0.978232983578568,0.9378226565357086,-0.3818958026586356
4623,0.4622999999999654,-0.9782932206294034,0.9381646725119936,-0.3818991359383015
4624,0.4623999999999654,-0.9783466204610143,0.9384966280854794,-0.38190247121986615
4625,0.4624999999999654,-0.9783930194572182,0.9388186198643872,-0.3819058085094161
4626,0.46259999999996537,-0.9784322520092722,0.9391307448301786,-0.3819091478131111
4627,0.46269999999996536,-0.9784641505130894,0.9394331003227167,-0.3819124891371608
4628,0.46279999999996535,-0.9784885453668292,0.9397257840253108,-0.3819158324878172
4629,0.46289999999996534,-0.9785052649688553,0.9400088939496453,-0.38191917787139806
4630,0.46299999999996533,-0.9785141357160712,0.9402825284205996,-0.3819225252942896
4631,0.4630999999999653,-0.9785149820026315,0.940546786060963,-0.38192587476290496
4632,0.4631999999999653,-0.9785076262190305,0.9408017657760475,-0.381929226283755
4633,0.4632999999999653,-0.9784918887515728,0.9410475667382049,-0.38193257986335866
4634,0.4633999999999653,-0.9784675879822248,0.9412842883712526,-0.381935935508343
4635,0.4634999999999653,-0.9784345402888514,0.9415120303348116,-0.38193929322535436
4636,0.46359999999996526,-0.978392560045837,0.9417308925085638,-0.38194265302112845
4637,0.46369999999996525,-0.9783414596250934,0.9419409749764325,-0.3819460149024226
4638,0.46379999999996524,-0.9782810493974569,0.9421423780106919,-0.38194937887609004
4639,0.46389999999996523,-0.9782111377344739,0.9423352020560104,-0.38195274494901793
4640,0.4639999999999652,-0.9781315310105784,0.9425195477134335,-0.3819561131281611
4641,0.4640999999999652,-0.9780420336056608,0.9426955157243132,-0.38195948342053715
4642,0.4641999999999652,-0.9779424479080312,0.9428632069541871,-0.3819628558332128
4643,0.4642999999999652,-0.9778325743177767,0.9430227223766157,-0.381966230373326
4644,0.4643999999999652,-0.9777122112505149,0.9431741630569814,-0.3819696070480695
4645,0.46449999999996516,-0.9775811551415446,0.943317630136258,-0.38197298586469275
4646,0.46459999999996515,-0.977439200450396,0.9434532248147544,-0.38197636683050984
4647,0.46469999999996514,-0.9772861396657798,0.9435810483358387,-0.381979749952892
4648,0.46479999999996513,-0.9771217633109387,0.9437012019696527,-0.38198313523927385
4649,0.4648999999999651,-0.9769458599494023,0.943813786996817,-0.38198652269714795
4650,0.4649999999999651,-0.9767582161911472,0.9439189046921389,-0.381989912334074
4651,0.4650999999999651,-0.9765586166991634,0.9440166563083261,-0.3819933041576627
4652,0.4651999999999651,-0.9763468441964305,0.9441071430597138,-0.38199669817559295
4653,0.4652999999999651,-0.9761226794733046,0.9441904661060112,-0.38200009439560056
4654,0.46539999999996506,-0.9758859013953202,0.944266726536076,-0.3820034928254926
4655,0.46549999999996505,-0.9756362869114079,0.9443360253517195,-0.38200689347310834
4656,0.46559999999996504,-0.9753736110625323,0.9443984634515531,-0.38201029634639294
4657,0.46569999999996503,-0.9750976469907514,0.9444541416148804,-0.38201370145331576
4658,0.465799999999965,-0.9748081659487051,0.9445031604856423,-0.3820171088019213
4659,0.465899999999965,-0.9745049373095319,0.9445456205564201,-0.3820205184003229
4660,0.465999999999965,-0.9741877285772209,0.944581622152507,-0.3820239302566771
4661,0.466099999999965,-0.9738563053974042,0.9446112654160497,-0.38202734437921637
4662,0.466199999999965,-0.9735104315685917,0.9446346502902702,-0.38203076077623915
4663,0.46629999999996496,-0.9731498690538579,0.9446949279217087,-0.3820341794560782
4664,0.46639999999996495,-0.9727743779929819,0.9448952893878203,-0.3820376004271643
4665,0.46649999999996494,-0.972383716715052,0.9450863334407712,-0.38204102369796855
4666,0.46659999999996493,-0.9719776417515367,0.94526817235417,-0.3820444492770181
4667,0.4666999999999649,-0.971555907849833,0.9454409185759848,-0.3820478771729114
4668,0.4667999999999649,-0.9711182679872986,0.9456046847080386,-0.38205130739430937
4669,0.4668999999999649,-0.9706644733857753,0.9457595834855123,-0.3820547399499342
4670,0.4669999999999649,-0.970194273526614,0.9459057277564606,-0.3820581748485524
4671,0.4670999999999649,-0.96970741616621,0.9460432304613573,-0.38206161209901923
4672,0.46719999999996487,-0.9692036473520586,0.9461722046126757,-0.38206505171022853
4673,0.46729999999996485,-0.9686827114393407,0.9462927632745194,-0.3820684936911454
4674,0.46739999999996484,-0.9681443511080526,0.9464050195423104,-0.38207193805078393
4675,0.46749999999996483,-0.967588307380686,0.9465090865225473,-0.3820753847982339
4676,0.4675999999999648,-0.9670143196404773,0.9466050773126425,-0.38207883394263
4677,0.4676999999999648,-0.9664221256502344,0.9466931049808492,-0.3820822854931767
4678,0.4677999999999648,-0.9658114615717555,0.946773282546288,-0.3820857394591308
4679,0.4678999999999648,-0.9651820619858549,0.9468457229590831,-0.38208919584982076
4680,0.4679999999999648,-0.9645336599130113,0.9469105390806167,-0.3820926546746087
4681,0.46809999999996477,-0.9638659868346512,0.946967843663912,-0.38209611594293996
4682,0.46819999999996476,-0.9631787727150852,0.9470177493341541,-0.3820995796643014
4683,0.46829999999996474,-0.9624717460241148,0.9470603685693559,-0.38210304584825305
4684,0.46839999999996473,-0.9626369164654407,0.9470958136811792,-0.38210651450439537
4685,0.4684999999999647,-0.9629113749266669,0.9471241967959189,-0.382109985642391
4686,0.4685999999999647,-0.9631865111034746,0.9471456298356575,-0.3821134592719665
4687,0.4686999999999647,-0.9634622613687034,0.9471602244995988,-0.3821169354028954
4688,0.4687999999999647,-0.9637385600584556,0.947168092245587,-0.3821204140450054
4689,0.4688999999999647,-0.9640153394368413,0.9471693442718189,-0.38212389520819223
4690,0.46899999999996467,-0.9642925296603942,0.9471640914987556,-0.38212737890237936
4691,0.46909999999996466,-0.9645700587421594,0.9471524445512397,-0.3821308651375743
4692,0.46919999999996465,-0.9648478525154567,0.9471345137408251,-0.3821343539238141
4693,0.46929999999996463,-0.965125834597323,0.947110409048324,-0.3821378452712005
4694,0.4693999999999646,-0.9654039263516374,0.9470802401065753,-0.38214133918988513
4695,0.4694999999999646,-0.9656820468519324,0.9470441161834428,-0.38214483569007335
4696,0.4695999999999646,-0.9659601128438978,0.9470021461650426,-0.38214833478200266
4697,0.4696999999999646,-0.9662380387075805,0.9469544385392094,-0.38215183647597806
4698,0.4697999999999646,-0.9665157364192877,0.9469011013791997,-0.38215534078235697
4699,0.46989999999996457,-0.9667931155131986,0.9468422423276401,-0.3821588477115309
4700,0.46999999999996456,-0.9670700830426934,0.9467779685807205,-0.38216235727394815
4701,0.47009999999996455,-0.9673465435414055,0.9467083868726356,-0.3821658694800966
4702,0.47019999999996454,-0.9676223989840061,0.9466336034602778,-0.38216938434051045
4703,0.4702999999999645,-0.967897548746731,0.9465537241081816,-0.38217290186577385
4704,0.4703999999999645,-0.9681718895676565,0.9464688540737215,-0.38217642206651464
4705,0.4704999999999645,-0.9684453155067404,0.9463790980925655,-0.38217994495339946
4706,0.4705999999999645,-0.9687177179056317,0.9462845603643831,-0.3821834705371379
4707,0.4706999999999645,-0.9689889853472687,0.9461853445388092,-0.3821869988284848
4708,0.47079999999996447,-0.9692590036152737,0.9460815537016622,-0.3821905298382309
4709,0.47089999999996446,-0.9695276556531582,0.9459732903614199,-0.38219406357721203
4710,0.47099999999996445,-0.9697948215233558,0.9458606564359454,-0.38219760005629994
4711,0.47109999999996444,-0.9700603783660947,0.9457437532394701,-0.38220113928639265
4712,0.4711999999999644,-0.9703242003581299,0.9456226814698256,-0.3822046812784446
4713,0.4712999999999644,-0.970586158671348,0.9454975411959265,-0.3822082260434393
4714,0.4713999999999644,-0.970846121431267,0.9453684318455009,-0.38221177359238395
4715,0.4714999999999644,-0.9711039536754467,0.945235452193066,-0.3822153239363277
4716,0.4715999999999644,-0.9713595173118309,0.9450987003481475,-0.3822188770863603
4717,0.47169999999996437,-0.9716126710770443,0.9449582737437379,-0.38222243305359654
4718,0.47179999999996436,-0.9718632704946618,0.9448142691249933,-0.38222599184917244
4719,0.47189999999996435,-0.9721111678334772,0.9446667825381627,-0.38222955348427234
4720,0.47199999999996434,-0.9723562120657926,0.9445159093197487,-0.38223311797009385
4721,0.4720999999999643,-0.9725982488257544,0.9443617440858941,-0.38223668531786964
4722,0.4721999999999643,-0.9728371203677626,0.9442043807219921,-0.382240255538868
4723,0.4722999999999643,-0.9730726655249762,0.9440439123725157,-0.38224382864436557
4724,0.4723999999999643,-0.97330471966795,0.9438804314310618,-0.3822474046456768
4725,0.4724999999999643,-0.9735331146634223,0.9437140295306053,-0.38225098355413906
4726,0.47259999999996427,-0.973757678833292,0.9435447975339631,-0.3822545653810983
4727,0.47269999999996426,-0.9739782369138098,0.9433728255244562,-0.38225815013795367
4728,0.47279999999996425,-0.9741946100150173,0.943198202796774,-0.38226173783609657
4729,0.47289999999996424,-0.974406615580468,0.9430210178480304,-0.3822653284869541
4730,0.4729999999999642,-0.9746140673472607,0.9428413583690101,-0.38226892210198016
4731,0.4730999999999642,-0.9748167753064223,0.9426593112356,-0.3822725186926228
4732,0.4731999999999642,-0.9750145456636743,0.9424749625004036,-0.3822761182703757
4733,0.4732999999999642,-0.975207180800619,0.9422883973845303,-0.3822797208467429
4734,0.4733999999999642,-0.9753944792363821,0.9420997002695594,-0.38228332643322865
4735,0.47349999999996417,-0.975576235589751,0.9419089546896732,-0.38228693504138617
4736,0.47359999999996416,-0.9757522405418447,0.9417162433239552,-0.38229054668275136
4737,0.47369999999996415,-0.9759222807993571,0.9415216479888515,-0.3822941613689021
4738,0.47379999999996414,-0.9760861390584111,0.9413252496307901,-0.38229777911141577
4739,0.4738999999999641,-0.9762435939690661,0.9411271283189551,-0.38230139992189627
4740,0.4739999999999641,-0.9763944201005188,0.9409273632382151,-0.3823050238119536
4741,0.4740999999999641,-0.9765383879070376,0.9407260326822007,-0.382308650793223
4742,0.4741999999999641,-0.9766752636946766,0.9405232140465279,-0.38231228087733177
4743,0.4742999999999641,-0.9768048095888049,0.9403189838221702,-0.38231591407594023
4744,0.4743999999999641,-0.9769267835025023,0.9401134175889698,-0.3823195504007332
4745,0.47449999999996406,-0.9770409391058561,0.9399065900092944,-0.3823231898633768
4746,0.47459999999996405,-0.9771470257962089,0.9396985748218316,-0.382326832475575
4747,0.47469999999996404,-0.9772447886693957,0.9394894448355238,-0.3823304782490471
4748,0.47479999999996403,-0.9773339684920178,0.9392792719236426,-0.3823341271955095
4749,0.474899999999964,-0.9774143016747937,0.9390681270180012,-0.38233777932671914
4750,0.474999999999964,-0.9774855202470325,0.9388560801033049,-0.3823414346544167
4751,0.475099999999964,-0.9775473518322723,0.9386432002116417,-0.3823450931903968
4752,0.475199999999964,-0.9775995196251263,0.9384295554171127,-0.38234875494643084
4753,0.475299999999964,-0.9776417423693801,0.938215212830603,-0.38235241993433855
4754,0.47539999999996396,-0.9776737343373815,0.9380002385946967,-0.3823560881659426
4755,0.47549999999996395,-0.9776952053107669,0.937784697878735,-0.38235975965308955
4756,0.47559999999996394,-0.9777058605625623,0.9378302487695364,-0.38236343440764503
4757,0.47569999999996393,-0.9777054008407031,0.9379371376691704,-0.38236711244150207
4758,0.4757999999999639,-0.9776935223530105,0.9380352696892861,-0.3823707937665601
4759,0.4758999999999639,-0.977669916753665,0.9381247873683985,-0.38237447839475597
4760,0.4759999999999639,-0.9776342711312157,0.9382058330867084,-0.38237816633806004
4761,0.4760999999999639,-0.977586267998162,0.9382785490403165,-0.38238185760844556
4762,0.4761999999999639,-0.9775255852821456,0.938343077215408,-0.38238555221793563
4763,0.47629999999996386,-0.9774518963187869,0.9383995593624045,-0.38238925017858266
4764,0.47639999999996385,-0.9773648698462021,0.9384481369700879,-0.382392951502451
4765,0.47649999999996384,-0.9772641700012321,0.9384889512397026,-0.3823966562016802
4766,0.47659999999996383,-0.9771494563174185,0.9385221430590361,-0.3824003642883987
4767,0.4766999999999638,-0.9770203837247526,0.9385478529764868,-0.3824040757748195
4768,0.4767999999999638,-0.9768766025512317,0.93856622117512,-0.3824077906731717
4769,0.4768999999999638,-0.976717758526248,0.93857738744672,-0.38241150899573156
4770,0.4769999999999638,-0.9765434927858357,0.9385814911658441,-0.3824152307548463
4771,0.4770999999999638,-0.9763534418798043,0.938578671263883,-0.38241895596287107
4772,0.47719999999996376,-0.976147237780778,0.9385690662031366,-0.3824226846322647
4773,0.47729999999996375,-0.9759245078951664,0.9385528139509112,-0.38242641677550937
4774,0.47739999999996374,-0.975684875076082,0.9385300519536461,-0.38243015240516254
4775,0.47749999999996373,-0.9754279576382295,0.9385009171110784,-0.38243389153385154
4776,0.4775999999999637,-0.9751533693747773,0.9384655457504537,-0.38243763417425775
4777,0.4776999999999637,-0.9748607195762299,0.9384240736007928,-0.3824413803391427
4778,0.4777999999999637,-0.9745496130513143,0.9383766357672247,-0.3824451300413483
4779,0.4778999999999637,-0.9742196501498919,0.938323366705394,-0.38244888329379256
4780,0.4779999999999637,-0.9738704267879051,0.9383859389974832,-0.3824526401094823
4781,0.47809999999996367,-0.9735015344743694,0.93876554750906,-0.38245640050150514
4782,0.47819999999996365,-0.9731125603404142,0.9391302687615986,-0.3824601644830497
4783,0.47829999999996364,-0.9727030871703822,0.9394802774793182,-0.3824639320674212
4784,0.47839999999996363,-0.9722726934349873,0.9398157493867417,-0.3824677032679975
4785,0.4784999999999636,-0.9718209533265344,0.9401368611700794,-0.3824714780982793
4786,0.4785999999999636,-0.9713474367962023,0.9404437904378865,-0.38247525657188797
4787,0.4786999999999636,-0.9708517095933883,0.940736715681009,-0.3824790387025577
4788,0.4787999999999636,-0.9703333333071134,0.9410158162318358,-0.382482824504149
4789,0.4788999999999636,-0.9697918654094815,0.9412812722228765,-0.3824866139906527
4790,0.47899999999996357,-0.9692268593011948,0.9415332645446826,-0.38249040717619714
4791,0.47909999999996356,-0.9686378643591098,0.9417719748031397,-0.38249420407505025
4792,0.47919999999996354,-0.9680244259858373,0.9419975852761491,-0.38249800470163253
4793,0.47929999999996353,-0.9673860856613712,0.9422102788697285,-0.38250180907051595
4794,0.4793999999999635,-0.9667223809967416,0.9424102390735561,-0.3825056171964291
4795,0.4794999999999635,-0.9660328457896796,0.9425976499159875,-0.38250942909427504
4796,0.4795999999999635,-0.9653170100822888,0.9427726959185756,-0.38251324477911736
4797,0.4796999999999635,-0.9647131065011081,0.9429355620501231,-0.3825170642662166
4798,0.4797999999999635,-0.9649622344311426,0.9430864336803014,-0.38252088757099506
4799,0.47989999999996347,-0.96520897718587,0.9432254965328684,-0.3825247147090907
4800,0.47999999999996346,-0.965453146160399,0.943352936638519,-0.38252854569631767
4801,0.48009999999996344,-0.9656945474649885,0.9434689402874068,-0.38253238054870997
4802,0.48019999999996343,-0.9659329818422578,0.9435736939813667,-0.3825362192825029
4803,0.4802999999999634,-0.9661682445841893,0.9436673843858845,-0.38254006191416307
4804,0.4803999999999634,-0.9664001254489418,0.9437501982818433,-0.3825439084603717
4805,0.4804999999999634,-0.9666284085775013,0.9438223225170882,-0.3825477589380333
4806,0.4805999999999634,-0.9668528724101875,0.94388394395785,-0.3825516133643046
4807,0.4806999999999634,-0.9670732896030447,0.9439352494400624,-0.38255547175657817
4808,0.48079999999996337,-0.9672894269441407,0.9439764257206162,-0.3825593341325095
4809,0.48089999999996336,-0.9675010452698003,0.9440076594285887,-0.38256320050998943
4810,0.48099999999996335,-0.9677078993808014,0.9440291370164864,-0.38256707090719
4811,0.48109999999996333,-0.9679097379585637,0.944041044711544,-0.3825709453425459
4812,0.4811999999999633,-0.9681063034813595,0.944043568467116,-0.382574823834779
4813,0.4812999999999633,-0.9682973321405799,0.9440368939142009,-0.3825787064028687
4814,0.4813999999999633,-0.968482553757088,0.9440212063131378,-0.38258259306611386
4815,0.4814999999999633,-0.9686616916976993,0.9439966905055144,-0.3825864838440957
4816,0.4815999999999633,-0.9688344627918212,0.9439635308663211,-0.38259037875667945
4817,0.48169999999996327,-0.969000577248295,0.9439219112563922,-0.3825942778240635
4818,0.48179999999996326,-0.9691597385724814,0.9438720149751681,-0.38259818106674437
4819,0.48189999999996325,-0.9693116434836316,0.9438140247138157,-0.3826020885055324
4820,0.48199999999996324,-0.969455981832592,0.9437481225087415,-0.3826060001615801
4821,0.4820999999999632,-0.9695924365198907,0.9436744896955305,-0.38260991605634803
4822,0.4821999999999632,-0.969720683414257,0.9435933068633454,-0.38261383621163425
4823,0.4822999999999632,-0.9698403912716274,0.9435047538098164,-0.3826177606495806
4824,0.4823999999999632,-0.9699512216546952,0.9434090094964522,-0.38262168939266433
4825,0.4824999999999632,-0.9700528288530643,0.9433062520046037,-0.38262562246371873
4826,0.48259999999996317,-0.970144859804069,0.9431966584920048,-0.38262955988591557
4827,0.48269999999996316,-0.9702269540143243,0.9430804051499214,-0.3826335016827935
4828,0.48279999999996315,-0.9702987434820801,0.9429576671609303,-0.3826374478782347
4829,0.48289999999996314,-0.9703598526204463,0.942828618657355,-0.3826413984965017
4830,0.4829999999999631,-0.9704098981815699,0.942693432680379,-0.3826453535621911
4831,0.4830999999999631,-0.9704484891818392,0.9425522811398588,-0.38264931310030187
4832,0.4831999999999631,-0.9704752268282021,0.9424053347748571,-0.38265327713617664
4833,0.4832999999999631,-0.9704897044456804,0.9422527631149129,-0.3826572456955373
4834,0.4833999999999631,-0.9704915074061765,0.9420947344420663,-0.3826612188044818
4835,0.48349999999996307,-0.9704802130586608,0.9419314157536538,-0.3826651964894805
4836,0.48359999999996306,-0.9706574527962377,0.9417629727258885,-0.3826691787773802
4837,0.48369999999996305,-0.9710252076014186,0.9415895696782349,-0.3826731656953901
4838,0.48379999999996304,-0.9713917696406573,0.9414113695385943,-0.3826771572711193
4839,0.483899999999963,-0.9717569201514279,0.9412285338093052,-0.38268115353253107
4840,0.483999999999963,-0.9721204331072525,0.9410412225339719,-0.38268515450798524
4841,0.484099999999963,-0.9724820750733855,0.9408495942651253,-0.38268916022619803
4842,0.484199999999963,-0.9728416050611074,0.9406538060327228,-0.38269317071628056
4843,0.484299999999963,-0.9731987743806705,0.9404540133134915,-0.3826971860076937
4844,0.48439999999996297,-0.9735533264929357,0.9402503700011196,-0.3827012061302777
4845,0.48449999999996296,-0.973904996859748,0.9400430283772938,-0.3827052311142556
4846,0.48459999999996295,-0.9742535127930998,0.9398321390835914,-0.3827092609902041
4847,0.48469999999996294,-0.9745985933031385,0.9396178510942182,-0.38271329578905566
4848,0.4847999999999629,-0.9749399489450746,0.9394003116895983,-0.38271733554211895
4849,0.4848999999999629,-0.9752772816650569,0.9391796664308105,-0.38272138028105024
4850,0.4849999999999629,-0.9756102846450799,0.93895605913487,-0.3827254300378602
4851,0.4850999999999629,-0.9759386421470013,0.9387296318508499,-0.3827294848449062
4852,0.4851999999999629,-0.9762620293557432,0.9385005248368408,-0.3827335447348922
4853,0.48529999999996287,-0.9765801122217661,0.9382688765377418,-0.3827376097408576
4854,0.48539999999996286,-0.9768925473029009,0.9380348235638781,-0.3827416798961713
4855,0.48549999999996285,-0.9771989816056371,0.9377985006704384,-0.382745755234534
4856,0.48559999999996284,-0.977499052425968,0.9375600407377264,-0.38274983578996613
4857,0.48569999999996283,-0.9777923871898982,0.9373195747522188,-0.38275392159680705
4858,0.4857999999999628,-0.9780786032937303,0.937077231788423,-0.3827580126896946
4859,0.4858999999999628,-0.9783573079442466,0.9368331389915261,-0.38276210910357544
4860,0.4859999999999628,-0.9786280979989166,0.9365874215608284,-0.38276621087368273
4861,0.4860999999999628,-0.9788905598062596,0.9363402027339527,-0.3827703180355462
4862,0.4861999999999628,-0.9791442690465051,0.9360916037718218,-0.38277443062497746
4863,0.48629999999996276,-0.979388790572696,0.9358417439443957,-0.3827785486780351
4864,0.48639999999996275,-0.9796236782523904,0.9355907405171616,-0.3827826722310743
4865,0.48649999999996274,-0.979848474810121,0.9353387087383677,-0.3827868013206789
4866,0.48659999999996273,-0.980062711670784,0.9350857618269924,-0.3827909359836982
4867,0.4866999999999627,-0.980265908804129,0.9348320109614444,-0.38279507625720105
4868,0.4867999999999627,-0.9804575745705372,0.9345775652689822,-0.38279922217851226
4869,0.4868999999999627,-0.9806372055682773,0.9343225318158501,-0.3828033737851547
4870,0.4869999999999627,-0.9808042864824358,0.9340670155981213,-0.38280753111487686
4871,0.4870999999999627,-0.9809582899357321,0.9338111195332427,-0.38281169420562816
4872,0.48719999999996266,-0.9810986763414263,0.9335549444522762,-0.38281586309556187
4873,0.48729999999996265,-0.9812248937585458,0.9332985890928304,-0.38282003782301866
4874,0.48739999999996264,-0.9813363777496564,0.9330421500926789,-0.38282421842650116
4875,0.48749999999996263,-0.981432551241415,0.9327857219840596,-0.38282840494470965
4876,0.4875999999999626,-0.981512824388146,0.933037182840926,-0.3828325974164954
4877,0.4876999999999626,-0.9815765944386943,0.9334537975252333,-0.3828367958808751
4878,0.4877999999999626,-0.9816232456068089,0.9338505858176555,-0.3828410003770002
4879,0.4878999999999626,-0.981652148945325,0.9342278335617601,-0.3828452109441814
4880,0.4879999999999626,-0.9816626622244129,0.9345858281741837,-0.3828494276218616
4881,0.48809999999996256,-0.981654129814172,0.9349248585618841,-0.38285365044959613
4882,0.48819999999996255,-0.9816258825718513,0.9352452150387337,-0.3828578794671011
4883,0.48829999999996254,-0.9815772377339903,0.9355471892414456,-0.3828621147141702
4884,0.48839999999996253,-0.9815074988137689,0.9358310740448276,-0.38286635623074283
4885,0.4884999999999625,-0.9814159555038686,0.9360971634763525,-0.38287060405684514
4886,0.4885999999999625,-0.9813018835851485,0.936345752630043,-0.3828748582326222
4887,0.4886999999999625,-0.9811645448414437,0.9365771375796622,-0.38287911879832637
4888,0.4887999999999625,-0.9810031869807977,0.9367916152912071,-0.38288338579429476
4889,0.4888999999999625,-0.9808170435634436,0.9369894835347001,-0.38288765926097507
4890,0.48899999999996246,-0.9806053339368499,0.937171040795277,-0.3828919392389175
4891,0.48909999999996245,-0.9803672631781517,0.9373365861835704,-0.3828962257687555
4892,0.48919999999996244,-0.9801020220442849,0.9374864193453896,-0.3829005188912324
4893,0.48929999999996243,-0.9798087869301463,0.9376208403706999,-0.3829048186471904
4894,0.4893999999999624,-0.9794867198350979,0.937740149701907,-0.3829091250775798
4895,0.4894999999999624,-0.9791349683381362,0.9378446480414523,-0.38291343822343865
4896,0.4895999999999624,-0.9787526655820437,0.9379346362587304,-0.38291775812593976
4897,0.4896999999999624,-0.9783389302668378,0.9380104152963402,-0.3829220848263704
4898,0.4897999999999624,-0.97789286665283,0.9380722860756865,-0.3829264183661288
4899,0.48989999999996237,-0.9774135645736025,0.9381205494019479,-0.38293075878675753
4900,0.48999999999996235,-0.9769000994592051,0.9381824213623913,-0.3829351061299376
4901,0.49009999999996234,-0.9763515323698714,0.9385421372674179,-0.3829394604374969
4902,0.49019999999996233,-0.9757669100405437,0.9388802883341406,-0.38294382175142483
4903,0.4902999999999623,-0.975145264936489,0.9391972126323641,-0.382948190113902
4904,0.4903999999999623,-0.9744856153202831,0.9394932503667457,-0.3829525655672749
4905,0.4904999999999623,-0.9737869653304274,0.9397687437645242,-0.3829569481541172
4906,0.4905999999999623,-0.9730483050718528,0.9400240369611913,-0.3829613379172138
4907,0.4906999999999623,-0.9722686107185576,0.9402594758841398,-0.3829657348995693
4908,0.49079999999996227,-0.9714468446286103,0.9404754081343207,-0.382970139144483
4909,0.49089999999996226,-0.970581955471738,0.9406721828659544,-0.38297455069549247
4910,0.49099999999996224,-0.9696728783697073,0.9408501506643403,-0.38297896959646743
4911,0.49109999999996223,-0.9687185350496904,0.9410096634218196,-0.38298339589156977
4912,0.4911999999999622,-0.9677178340107933,0.9411510742119478,-0.38298782962532646
4913,0.4912999999999622,-0.9666696707039077,0.9412747371619432,-0.3829922708426198
4914,0.4913999999999622,-0.9657017810010771,0.9413810073234783,-0.3829967195887449
4915,0.4914999999999622,-0.9661245351646341,0.9414702405418919,-0.38300117590939525
4916,0.4915999999999622,-0.966548244136621,0.9415427933238997,-0.38300563985074565
4917,0.49169999999996217,-0.9669726288660417,0.941599022703892,-0.38301011145943265
4918,0.49179999999996216,-0.9673973961252308,0.9416392861089071,-0.38301459078260985
4919,0.49189999999996215,-0.9678222380913521,0.9416639412223777,-0.383019077867981
4920,0.49199999999996213,-0.9682468319211915,0.9416733458467503,-0.38302357276382426
4921,0.4920999999999621,-0.9686708393192779,0.9416678577650842,-0.38302807551902773
4922,0.4921999999999621,-0.969093906099376,0.9416478346017364,-0.38303258618312663
4923,0.4922999999999621,-0.969515661739395,0.9416136336822513,-0.38303710480633113
4924,0.4923999999999621,-0.9699357189297698,0.9415656118925688,-0.3830416314395877
4925,0.4924999999999621,-0.9703536731153704,0.9415041255376714,-0.3830461661345871
4926,0.49259999999996207,-0.9707691020310104,0.9414295301997974,-0.3830507089438063
4927,0.49269999999996206,-0.9711815652306263,0.9413421805963443,-0.383055259920565
4928,0.49279999999996205,-0.9715906036102125,0.941242430437594,-0.3830598191190521
4929,0.49289999999996204,-0.9719957389246053,0.9411306322843876,-0.3830643865943608
4930,0.492999999999962,-0.9723964732982163,0.9410071374058876,-0.38306896240253685
4931,0.493099999999962,-0.9727922887298315,0.9408722956375595,-0.3830735466006245
4932,0.493199999999962,-0.9731826465916017,0.9407264552395065,-0.38307813924668765
4933,0.493299999999962,-0.9735669871223607,0.940569962755298,-0.3830827403998583
4934,0.493399999999962,-0.9739447289154276,0.9404031628714232,-0.3830873501203908
4935,0.49349999999996197,-0.9743152684010596,0.9402263982775102,-0.38309196846969173
4936,0.49359999999996196,-0.974677979323739,0.940040009527443,-0.38309659551034186
4937,0.49369999999996195,-0.9750322122144998,0.9398443349015132,-0.38310123130616375
4938,0.49379999999996194,-0.975377293858512,0.9396397102697391,-0.3831058759222621
4939,0.4938999999999619,-0.9757125267581686,0.9394264689564863,-0.38311052942504437
4940,0.4939999999999619,-0.9760371885919348,0.939204941606516,-0.3831151918822526
4941,0.4940999999999619,-0.9763505316692522,0.9389754560525955,-0.3831198633630459
4942,0.4941999999999619,-0.9766517823818024,0.9387383371847908,-0.38312454393799045
4943,0.4942999999999619,-0.9769401406514748,0.9384939068215707,-0.3831292336791245
4944,0.49439999999996187,-0.9772147793753986,0.9382424835828386,-0.38313393265997037
4945,0.49449999999996186,-0.9774748438684374,0.9379843827650134,-0.3831386409556093
4946,0.49459999999996185,-0.9777194513035711,0.9377199162182744,-0.38314335864267796
4947,0.49469999999996184,-0.9779476901506211,0.9374493922260795,-0.38314808579941506
4948,0.4947999999999618,-0.9781586196138152,0.9371731153870699,-0.3831528225057001
4949,0.4948999999999618,-0.9783512690687134,0.9368913864994646,-0.3831575688430826
4950,0.4949999999999618,-0.978524637499064,0.9366045024480472,-0.3831623248948032
4951,0.4950999999999618,-0.978677692934189,0.936312756093846,-0.38316709074584426
4952,0.4951999999999618,-0.9788093718875404,0.936016436166602,-0.38317186648292123
4953,0.49529999999996177,-0.978918578797111,0.9357158271601185,-0.3831766521945508
4954,0.49539999999996176,-0.9790041854684238,0.9354112092305841,-0.3831814479710568
4955,0.49549999999996175,-0.9790650305208659,0.9351028580979521,-0.3831862539045815
4956,0.49559999999996174,-0.97909991883818,0.9347910449504658,-0.3831910700891471
4957,0.4956999999999617,-0.9791076210239686,0.9344760363524058,-0.38319589662064124
4958,0.4957999999999617,-0.9790868728631142,0.9341580941551426,-0.3832007335968317
4959,0.4958999999999617,-0.9790363747900621,0.9338374754115684,-0.38320558111743924
4960,0.4959999999999617,-0.9789547913649637,0.9335144322939819,-0.38321043928410664
4961,0.4960999999999617,-0.9788407507587232,0.9331892120154993,-0.3832153082004176
4962,0.49619999999996167,-0.9786928442480356,0.9328620567550583,-0.38322018797194196
4963,0.49629999999996166,-0.9785096257215563,0.9325332035860845,-0.38322507870622796
4964,0.49639999999996165,-0.9782896111983893,0.9322028844088844,-0.38322998051280915
4965,0.49649999999996164,-0.9780312783601273,0.9318713258868271,-0.383234893503249
4966,0.4965999999999616,-0.9777330660977243,0.9315387493863774,-0.38323981779111344
4967,0.4966999999999616,-0.9773933740745304,0.9312053709210363,-0.38324475349200904
4968,0.4967999999999616,-0.9770105623068637,0.9308714010992504,-0.38324970072358355
4969,0.4968999999999616,-0.976582950763539,0.930537045076338,-0.3832546596055209
4970,0.4969999999999616,-0.9761088189858202,0.930228567012848,-0.38325963025958243
4971,0.4970999999999616,-0.9755864057293063,0.9302246316373086,-0.38326461280956287
4972,0.49719999999996156,-0.9750139086293023,0.9302205712820045,-0.3832696073813579
4973,0.49729999999996155,-0.974389483891271,0.9302163841649521,-0.3832746141029143
4974,0.49739999999996154,-0.9737112460080011,0.9302120684770216,-0.38327963310428226
4975,0.49749999999996153,-0.972977267505165,0.9302076223815021,-0.3832846645175733
4976,0.4975999999999615,-0.972185578716977,0.9303424332929732,-0.3832897084770101
4977,0.4976999999999615,-0.9713341675937022,0.9309464219056875,-0.3832947651189064
4978,0.4977999999999615,-0.9704209795427955,0.9315138983492924,-0.383299834581665
4979,0.4978999999999615,-0.969443917305484,0.9320454821716769,-0.3833049170058142
4980,0.4979999999999615,-0.9684008408706386,0.9325418004330034,-0.38331001253397
4981,0.49809999999996146,-0.9672895674278036,0.9330034873691248,-0.3833151213108892
4982,0.49819999999996145,-0.9661078713612818,0.9334311840488179,-0.3833202434834318
4983,0.49829999999996144,-0.9652827076435624,0.9338255380250273,-0.3833253792006073
4984,0.49839999999996143,-0.965426717972641,0.9341872029803168,-0.38333052861354383
4985,0.4984999999999614,-0.9655509181471177,0.9345168383667233,-0.3833356918755257
4986,0.4985999999999614,-0.965653987934177,0.9348151090402146,-0.3833408691420009
4987,0.4986999999999614,-0.9657345540950749,0.9350826848899462,-0.3833460605705667
4988,0.4987999999999614,-0.9657911889849279,0.9353202404625149,-0.3833512663210329
4989,0.4988999999999614,-0.9658224091416253,0.935528454581406,-0.383356486555385
4990,0.49899999999996136,-0.9658266738654723,0.9357080099618209,-0.3833617214378263
4991,0.49909999999996135,-0.9658023837913162,0.9358595928210818,-0.38336697113480844
4992,0.49919999999996134,-0.9657478794550807,0.9359838924847907,-0.3833722358150194
4993,0.49929999999996133,-0.965661439856784,0.9360816009889282,-0.3833775156494441
4994,0.4993999999999613,-0.9655412810222957,0.9361534126780623,-0.3833828108113823
4995,0.4994999999999613,-0.9658447240587628,0.9362000237998379,-0.3833881214764639
4996,0.4995999999999613,-0.9664527075070645,0.9362221320959095,-0.3833934478227062
4997,0.4996999999999613,-0.967067523342569,0.9362204363894725,-0.3833987900305392
4998,0.4997999999999613,-0.967688752387217,0.9361956361695416,-0.38340414828285624
4999,0.49989999999996126,-0.9683159347676596,0.9361484311721253,-0.3834095227650575
5000,0.49999999999996125,-0.96894856775378,0.9360795209584315,-0.38341491366511155
5001,0.5000999999999612,-0.9695861035154016,0.9359896044902417,-0.38342032117361846
5002,0.5001999999999612,-0.9702279467955339,0.9358793797025846,-0.3834257454838432
5003,0.5002999999999612,-0.9708734524985607,0.935749543073842,-0.3834311867918341
5004,0.5003999999999612,-0.9715219231918438,0.9356007891934162,-0.38343664529644667
5005,0.5004999999999612,-0.9721726065192856,0.9354338103270945,-0.383442121199489
5006,0.5005999999999612,-0.9728246925254694,0.9352492959802482,-0.38344761470576944
5007,0.5006999999999612,-0.9734773108890807,0.9350479324590127,-0.38345312602319864
5008,0.5007999999999612,-0.9741295280643991,0.934830402429606,-0.38345865536292306
5009,0.5008999999999612,-0.9747803443297416,0.9345973844759554,-0.3834642029394185
5010,0.5009999999999611,-0.9754286907418431,0.9343495526558209,-0.3834697689706382
5011,0.5010999999999611,-0.9760734259952547,0.9340875760556216,-0.38347535367811514
5012,0.5011999999999611,-0.9767133331859588,0.9338121183442003,-0.3834809572871428
5013,0.5012999999999611,-0.9773471164785067,0.9335238373257819,-0.38348658002690905
5014,0.5013999999999611,-0.9779733976761144,0.9332233844924227,-0.3834922221306738
5015,0.5014999999999611,-0.978590712693268,0.932911404576272,-0.3834978838359444
5016,0.5015999999999611,-0.9791975079305365,0.9325885351020136,-0.38350356538466723
5017,0.5016999999999611,-0.979792136551419,0.9322554059398951,-0.38350926702342925
5018,0.501799999999961,-0.9803728546612145,0.9319126388597921,-0.3835149890036647
5019,0.501899999999961,-0.9809378173880527,0.9315608470868121,-0.3835207315818979
5020,0.501999999999961,-0.9814850748664006,0.9312006348589811,-0.3835264950199765
5021,0.502099999999961,-0.9820125681235392,0.9308325969876169,-0.3835322795853416
5022,0.502199999999961,-0.982518124869706,0.930457318421041,-0.38353808555126145
5023,0.502299999999961,-0.9829994551928097,0.9301028737939739,-0.383543913197172
5024,0.502399999999961,-0.9834541471588577,0.9301088318046489,-0.3835497628089266
5025,0.502499999999961,-0.983879662319495,0.9301146305992136,-0.3835556346791376
5026,0.502599999999961,-0.9842733311283284,0.9301202676030527,-0.3835615291075068
5027,0.502699999999961,-0.9846323482680207,0.9301257402180796,-0.38356744640116686
5028,0.502799999999961,-0.9849537678904766,0.9301310458226368,-0.3835733868750559
5029,0.5028999999999609,-0.9852344987728152,0.9301361817713968,-0.3835793508522932
5030,0.5029999999999609,-0.9854712993922343,0.9301411453952639,-0.3835853386645916
5031,0.5030999999999609,-0.9856607729233234,0.9301459340012764,-0.38359135065266264
5032,0.5031999999999609,-0.985799362161879,0.93015054487251,-0.38359738716665454
5033,0.5032999999999609,-0.9858833443798221,0.9301549752679821,-0.38360344856664186
5034,0.5033999999999609,-0.9859088261164112,0.9301592224225561,-0.3836095352230534
5035,0.5034999999999609,-0.9858717379115952,0.9301632835468484,-0.38361564751721333
5036,0.5035999999999609,-0.985767828988052,0.9301671558271337,-0.38362178584183304
5037,0.5036999999999608,-0.9855926618892444,0.9301708364252541,-0.3836279506015728
5038,0.5037999999999608,-0.9853416070816158,0.9301743224785272,-0.38363414221357106
5039,0.5038999999999608,-0.9850098375299654,0.930177611099655,-0.38364036110807687
5040,0.5039999999999608,-0.9845923232559757,0.9301806993766366,-0.38364660772901465
5041,0.5040999999999608,-0.984083825890873,0.930183584372678,-0.3836528825346382
5042,0.5041999999999608,-0.9834788932342758,0.930186263126106,-0.3836591859981806
5043,0.5042999999999608,-0.9827718538323994,0.9301887326502823,-0.3836655186085254
5044,0.5043999999999608,-0.9819568115899647,0.9301909899335183,-0.38367188087093973
5045,0.5044999999999608,-0.9810276404313791,0.9301930319389922,-0.38367827330776566
5046,0.5045999999999607,-0.9799779790280166,0.9301948556046653,-0.3836846964592053
5047,0.5046999999999607,-0.9788012256097164,0.9301964578432032,-0.38369115088408595
5048,0.5047999999999607,-0.9774905328799337,0.930197835541894,-0.3836976371606799
5049,0.5048999999999607,-0.9760388030553009,0.9301989855625713,-0.3837041558875411
5050,0.5049999999999607,-0.9744386830516797,0.9301999047415368,-0.383710707684343
5051,0.5050999999999607,-0.9726825598400911,0.9302005898894853,-0.3837172931928049
5052,0.5051999999999607,-0.970762555997188,0.9302010377914303,-0.38372391307755566
5053,0.5052999999999607,-0.9707965598245815,0.9302012452066323,-0.3837305680271251
5054,0.5053999999999607,-0.9714835629498729,0.9302012088685275,-0.3837372587548768
5055,0.5054999999999606,-0.9721599437513645,0.930419480113259,-0.3837439860000095
5056,0.5055999999999606,-0.972822713358968,0.9305929208882885,-0.3837507505285809
5057,0.5056999999999606,-0.9734686150523812,0.930713680936195,-0.38375755313453175
5058,0.5057999999999606,-0.9740941063879682,0.9307834639002311,-0.38376439464078826
5059,0.5058999999999606,-0.974695340300105,0.9308039897556827,-0.3837712759003023
5060,0.5059999999999606,-0.9752681451255673,0.9307769927613873,-0.383778197797253
5061,0.5060999999999606,-0.9758080034990302,0.9307042193745055,-0.3837851612481082
5062,0.5061999999999606,-0.9763100300678231,0.9305874261304795,-0.38379216720286435
5063,0.5062999999999606,-0.9767689479748218,0.9304283774894843,-0.38379921664625
5064,0.5063999999999605,-0.9771790640598753,0.9302288436500159,-0.38380631059894504
5065,0.5064999999999605,-0.9775342427325582,0.930212048475549,-0.38381345011891327
5066,0.5065999999999605,-0.9778278784723944,0.9302209684832158,-0.3838206363027162
5067,0.5066999999999605,-0.9780528669170965,0.9302297659283802,-0.383827870286922
5068,0.5067999999999605,-0.9782015745048666,0.9302384385518462,-0.3838351532495738
5069,0.5068999999999605,-0.9782658066434263,0.9302469840725944,-0.3838424864117475
5070,0.5069999999999605,-0.9782367743861897,0.9302554001876859,-0.3838498710392054
5071,0.5070999999999605,-0.9781050596047842,0.9302636845721669,-0.3838573084441709
5072,0.5071999999999605,-0.9778605786569259,0.9302718348789764,-0.38386479998724204
5073,0.5072999999999604,-0.9774925445591802,0.9302798487388526,-0.3838723470795184
5074,0.5073999999999604,-0.9769894276852936,0.9302877237602442,-0.3838799511848736
5075,0.5074999999999604,-0.9763389150221761,0.9302954575292198,-0.3838876138225468
5076,0.5075999999999604,-0.9755278680269119,0.9303030476093821,-0.38389533656996966
5077,0.5076999999999604,-0.9745422791389374,0.9303104915417807,-0.38390312106598434
5078,0.5077999999999604,-0.9733672270112254,0.9303177868448294,-0.38391096901441163
5079,0.5078999999999604,-0.9719868305324064,0.9303249310142224,-0.3839188821881666
5080,0.5079999999999604,-0.9703842017176121,0.9303319215228553,-0.38392686243381596
5081,0.5080999999999604,-0.9685413975487709,0.9303387558207442,-0.3839349116768801
5082,0.5081999999999604,-0.9664393708444768,0.9303454313349504,-0.3839430319276989
5083,0.5082999999999603,-0.9640579202346469,0.9303519454695028,-0.38395122528824693
5084,0.5083999999999603,-0.9622511206005554,0.9303582956053258,-0.383959493959759
5085,0.5084999999999603,-0.9633112923484253,0.9303644791001652,-0.3839678402514633
5086,0.5085999999999603,-0.9644224093016629,0.9303704932885185,-0.3839762665904196
5087,0.5086999999999603,-0.9655850127338371,0.9303763354815646,-0.3839847755326897
5088,0.5087999999999603,-0.9667992519068099,0.9303820029670964,-0.38399336977596116
5089,0.5088999999999603,-0.9680647999483964,0.9303874930094527,-0.3840020521737258
5090,0.5089999999999603,-0.9693807562704357,0.9303928028494532,-0.3840108257513469
5091,0.5090999999999603,-0.9707455335053238,0.9303979297043332,-0.3840196937240474
5092,0.5091999999999602,-0.9721567266203172,0.9304028707676784,-0.38402865951713977
5093,0.5092999999999602,-0.9736109614911427,0.9304076232093622,-0.3840377267887106
5094,0.5093999999999602,-0.9751037197659643,0.9304121841754817,-0.3840468994550268
5095,0.5094999999999602,-0.9766291363101467,0.9304165507882942,-0.3840561817190297
5096,0.5095999999999602,-0.9781797648690982,0.9304207201461543,-0.38406557810223635
5097,0.5096999999999602,-0.9797463067918553,0.9304246893234502,-0.3840750934804356
5098,0.5097999999999602,-0.9813172966844554,0.9304284553705399,-0.38408473312384506
5099,0.5098999999999602,-0.9828787376607082,0.9304320153136866,-0.3840945027421742
5100,0.5099999999999602,-0.9844136773649169,0.9304353661549947,-0.3841044085354439
5101,0.5100999999999601,-0.9859017140730612,0.9304385048723435,-0.3841144572514963
5102,0.5101999999999601,-0.9873184198264684,0.9304414284193213,-0.3841246562512926
5103,0.5102999999999601,-0.9886346645712529,0.9304441337251587,-0.3841350135836253
5104,0.5103999999999601,-0.989815821477444,0.9304466176946614,-0.38414553807100715
5105,0.5104999999999601,-0.9908208287399773,0.9304488772081425,-0.38415623940939414
5106,0.5105999999999601,-0.9916010768762632,0.9304509091213544,-0.38416712828486344
5107,0.5106999999999601,-0.9920990823584324,0.9304527102654216,-0.384178216511831
5108,0.5107999999999601,-0.9922468976827398,0.9304542774467732,-0.3841895171984994
5109,0.51089999999996,-0.9919641937077134,0.9304556074470767,-0.3842010449478128
5110,0.51099999999996,-0.9911559308189172,0.9304566970231727,-0.3842128161047975
5111,0.51109999999996,-0.989709508932669,0.9304575429070123,-0.3842248490659177
5112,0.51119999999996,-0.9874912489434704,0.9304581418055959,-0.3842371646720725
5113,0.51129999999996,-0.9843420041842982,0.9304584904009143,-0.38424978671626947
5114,0.51139999999996,-0.9800716204670582,0.930464714438335,-0.3842627426107537
5115,0.51149999999996,-0.9744518421652825,0.9304731896431242,-0.3842760642789584
5116,0.51159999999996,-0.9672070751621412,0.9304815228838779,-0.384289789369587
5117,0.51169999999996,-0.9580021262430778,0.9304897116982456,-0.38430396293989977
5118,0.51179999999996,-0.9464255809935588,0.9304977536003963,-0.3843186398346612
5119,0.5118999999999599,-0.9348699344958845,0.9305056460807758,-0.38433388811673896
5120,0.5119999999999599,-0.9348735111856757,0.9305133866058405,-0.3843497941203403
5121,0.5120999999999599,-0.9348765349213387,0.9305209726177587,-0.38436647006253244
5122,0.5121999999999599,-0.9348789945319613,0.9305284015340652,-0.38438406577773027
5123,0.5122999999999599,-0.9348808787066579,0.9305356707472563,-0.38440278724273413
5124,0.5123999999999599,-0.9348821759935826,0.9305427776242968,-0.3844229265101723
5125,0.5124999999999599,-0.9348828747989453,0.9305497195060108,-0.3844449110960988
5126,0.5125999999999599,-0.9348829633860316,0.9305564937063061,-0.38446938662857383
5127,0.5126999999999599,-0.9348824298742259,0.9305630975111694,-0.38449735480795466
5128,0.5127999999999598,-0.9348812622380375,0.9305695281773385,-0.38453039355187535
5129,0.5128999999999598,-0.9348794483061307,0.9305757829305231,-0.3845709521804838
5130,0.5129999999999598,-0.9348769757603589,0.9305818589629851,-0.3846224940881529
5131,0.5130999999999598,-0.9348738321348022,0.9305877534302159,-0.38468842753656
5132,0.5131999999999598,-0.9348700048148084,0.9305934634463394,-0.38476721093441024
5133,0.5132999999999598,-0.934865481036037,0.9305989860777237,-0.3848449319346225
5134,0.5133999999999598,-0.9348602478835071,0.93060431833413,-0.38490525770613626
5135,0.5134999999999598,-0.9348542922906471,0.9306094571566046,-0.38494834231219377
5136,0.5135999999999598,-0.9348476010383442,0.9306143994014279,-0.38498053576760066
5137,0.5136999999999597,-0.934840160753995,0.9306191418202348,-0.3850059840055527
5138,0.5137999999999597,-0.9348319579105524,0.930623681038894,-0.38502698306657374
5139,0.5138999999999597,-0.9348229788255656,0.9306280135436367,-0.3850448605643159
5140,0.5139999999999597,-0.9348132096602132,0.9306336105096019,-0.38506043020924485
5141,0.5140999999999597,-0.9348026364183255,0.9306418450935148,-0.3850742171319033
5142,0.5141999999999597,-0.9347912449454053,0.9306499239458247,-0.3850865755153797
5143,0.5142999999999597,-0.9347790209276681,0.9306578440956583,-0.38509775394569484
5144,0.5143999999999597,-0.9347659498911507,0.9306656030224215,-0.38510793365440743
5145,0.5144999999999597,-0.9347520172009647,0.9306731987978084,-0.38511725175822525
5146,0.5145999999999596,-0.9347372080607713,0.930680630120702,-0.38512581575126825
5147,0.5146999999999596,-0.9347215075125254,0.9306878962406501,-0.38513371270757285
5148,0.5147999999999596,-0.934704900436455,0.9306949968001383,-0.38514101520752736
5149,0.5148999999999596,-0.9346873715511682,0.9307019316396817,-0.38514778520416515
5150,0.5149999999999596,-0.9346689054137108,0.9307087006055021,-0.38515407658083306
5151,0.5150999999999596,-0.9346494864194006,0.9307153033864564,-0.3851599368716143
5152,0.5151999999999596,-0.9346290988012995,0.9307217393928502,-0.3851654084431322
5153,0.5152999999999596,-0.9346077266292593,0.9307280076789652,-0.3851705293278482
5154,0.5153999999999596,-0.934585353808549,0.930734106904498,-0.38517533383052127
5155,0.5154999999999595,-0.9345619640781376,0.9307400353270667,-0.38517985298583607
5156,0.5155999999999595,-0.9345375410087342,0.930745790817324,-0.3851841149173218
5157,0.5156999999999595,-0.9345120680007105,0.9307513708889757,-0.38518814512958094
5158,0.5157999999999595,-0.9344855282820159,0.9307567727373796,-0.38519196675460776
5159,0.5158999999999595,-0.9344579049061811,0.9307619932818983,-0.38519560076540216
5160,0.5159999999999595,-0.9344291807504808,0.9307670292085676,-0.3851990661653544
5161,0.5160999999999595,-0.9343993385143013,0.9307718770107851,-0.3852023801589344
5162,0.5161999999999595,-0.9343683607177343,0.9307765330266249,-0.38520555830719255
5163,0.5162999999999595,-0.9343362297004016,0.9307809934720439,-0.3852086146704933
5164,0.5163999999999594,-0.9343029276204993,0.9307852544697145,-0.3852115619399264
5165,0.5164999999999594,-0.9342684364540417,0.9307893120735266,-0.38521441155864855
5166,0.5165999999999594,-0.9342327379942793,0.9307931622890064,-0.38521717383390414
5167,0.5166999999999594,-0.9341958138512607,0.9307968010900041,-0.3852198580403485
5168,0.5167999999999594,-0.9341576454515108,0.9308002244320602,-0.3852224725153605
5169,0.5168999999999594,-0.9341182140377984,0.9308034282628754,-0.38522502474662346
5170,0.5169999999999594,-0.9340775006689647,0.9308064085302926,-0.3852275214526971
5171,0.5170999999999594,-0.9340354862197973,0.9308091611881769,-0.38522996865678194
5172,0.5171999999999594,-0.933992151380924,0.9308116822005413,-0.38523237175425185
5173,0.5172999999999593,-0.9339474766587176,0.9308139675442267,-0.38523473557433324
5174,0.5173999999999593,-0.9339014423751967,0.9308160132104076,-0.3852370644363081
5175,0.5174999999999593,-0.9338540286679139,0.9308178152051559,-0.38523936220064947
5176,0.5175999999999593,-0.9338052154898278,0.9308193695492593,-0.3852416323154671
5177,0.5176999999999593,-0.9337549826091518,0.9308206722774615,-0.3852438778586296
5178,0.5177999999999593,-0.9337033096091792,0.9308217194372645,-0.38524610157591527
5179,0.5178999999999593,-0.9336501758880849,0.9308225070874048,-0.38524830591544046
5180,0.5179999999999593,-0.9335955606587018,0.9308230312960986,-0.38525049305881737
5181,0.5180999999999593,-0.9335394429482775,0.9308232881391325,-0.3852526649491957
5182,0.5181999999999592,-0.9334818015982081,0.9308232736978611,-0.3852548233165127
5183,0.5182999999999592,-0.9334226152637586,0.9308229840571577,-0.38525696970025414
5184,0.5183999999999592,-0.9333618624137651,0.9308224153033595,-0.3852591054698135
5185,0.5184999999999592,-0.9332995213303296,0.9308215635222338,-0.38526123184285593
5186,0.5185999999999592,-0.9332355701085061,0.9308204247969902,-0.38526334990172206
5187,0.5186999999999592,-0.9331699866559808,0.9308189952063538,-0.3852654606081734
5188,0.5187999999999592,-0.9331027486927526,0.9308172708227113,-0.385267564816514
5189,0.5188999999999592,-0.9330338337508147,0.9308152477103392,-0.3852696632854289
5190,0.5189999999999592,-0.93296321917384,0.9308129219237193,-0.3852717566884583
5191,0.5190999999999591,-0.932890882116874,0.930810289505943,-0.38527384562344713
5192,0.5191999999999591,-0.932816799546037,0.9308073464872062,-0.3852759306208948
5193,0.5192999999999591,-0.9327409482382369,0.9308040888833949,-0.3852780121514674
5194,0.5193999999999591,-0.9326633047808967,0.9308005126947588,-0.38528009063265256
5195,0.5194999999999591,-0.9325838455716957,0.9307966139046712,-0.3852821664347102
5196,0.5195999999999591,-0.9325025468183292,0.9307923884784715,-0.3852842398859672
5197,0.5196999999999591,-0.9324193845382848,0.930787832362388,-0.38528631127751584
5198,0.5197999999999591,-0.932334334558639,0.9307829414825359,-0.385288380867411
5199,0.5198999999999591,-0.9322473725158744,0.9307777117439878,-0.3852904488844022
5200,0.519999999999959,-0.9321584738557186,0.9307721390299114,-0.3852925155312411
5201,0.520099999999959,-0.9320676138330037,0.9307662192007726,-0.38529458098761044
5202,0.520199999999959,-0.931974767511553,0.930759948093598,-0.3852966454127702
5203,0.520299999999959,-0.9319051551184686,0.9307533215212929,-0.38529870894783896
5204,0.520399999999959,-0.9319203558871578,0.9307463352720141,-0.3853007717178914
5205,0.520499999999959,-0.9319355760038361,0.9307389851085902,-0.38530283383375963
5206,0.520599999999959,-0.9319508139432966,0.9307312667679875,-0.385304895393691
5207,0.520699999999959,-0.9319660681397807,0.9307231759608194,-0.3853069564847304
5208,0.520799999999959,-0.9319813369862332,0.9307147083708949,-0.3853090171840583
5209,0.520899999999959,-0.9319966188335482,0.930705859654803,-0.3853110775600691
5210,0.5209999999999589,-0.9320119119898056,0.9306966254415318,-0.3853131376734288
5211,0.5210999999999589,-0.9320272147194981,0.9306870013321179,-0.38531519757789956
5212,0.5211999999999589,-0.9320425252427501,0.9306769828993261,-0.38531725732118244
5213,0.5212999999999589,-0.9320578417345255,0.9306665656873538,-0.38531931694559596
5214,0.5213999999999589,-0.9320731623238284,0.9306557452115621,-0.38532137648869164
5215,0.5214999999999589,-0.9320884850928923,0.9306445169582275,-0.3853234359837845
5216,0.5215999999999589,-0.9321038080763613,0.930632876384316,-0.3853254954604796
5217,0.5216999999999589,-0.9321191292604609,0.9306208189172758,-0.3853275549450619
5218,0.5217999999999589,-0.9321344465821606,0.9306083399548473,-0.38532961446090197
5219,0.5218999999999588,-0.9321497579283254,0.9305954348648898,-0.3853316740287779
5220,0.5219999999999588,-0.9321650611348591,0.930582098985223,-0.38533373366717444
5221,0.5220999999999588,-0.9321803539858369,0.9305683276234821,-0.3853357933925565
5222,0.5221999999999588,-0.932195634212629,0.9305541160569853,-0.3853378532195891
5223,0.5222999999999588,-0.9322108994930147,0.9305394595326133,-0.38533991316135235
5224,0.5223999999999588,-0.9322261474502862,0.9305243532666989,-0.38534197322952773
5225,0.5224999999999588,-0.9322413756523434,0.9305087924449271,-0.3853440334345521
5226,0.5225999999999588,-0.9322565816107777,0.9304927722222427,-0.3853460937857546
5227,0.5226999999999588,-0.932271762779948,0.9304762877227678,-0.38534815429150376
5228,0.5227999999999587,-0.9322869165560451,0.9304593340397257,-0.3853502149592969
5229,0.5228999999999587,-0.9323020402761474,0.9304419062353726,-0.38535227579586767
5230,0.5229999999999587,-0.9323171312172659,0.9304239993409341,-0.38535433680729547
5231,0.5230999999999587,-0.9323321865953811,0.9304056083565503,-0.38535639799903404
5232,0.5231999999999587,-0.9323472035644677,0.9303867282512229,-0.3853584593760314
5233,0.5232999999999587,-0.9323621792155112,0.9303673539627706,-0.3853605209427522
5234,0.5233999999999587,-0.9323771105755151,0.9303474803977867,-0.38536258270326895
5235,0.5234999999999587,-0.9323919946064959,0.9303271024316021,-0.38536464466125564
5236,0.5235999999999587,-0.9324068282044712,0.930306214908252,-0.3853667068200856
5237,0.5236999999999586,-0.9324216081984359,0.9302848126404467,-0.38536876918283997
5238,0.5237999999999586,-0.9324363313493301,0.9302628904095442,-0.3853708317523374
5239,0.5238999999999586,-0.9324509943489964,0.9302404429655289,-0.38537289453118484
5240,0.5239999999999586,-0.9324655938191275,0.9302174650269898,-0.38537495752176426
5241,0.5240999999999586,-0.9324801263102048,0.9301939512811045,-0.38537702072630314
5242,0.5241999999999586,-0.9324945883004268,0.9301698963836239,-0.3853790841468794
5243,0.5242999999999586,-0.9325089761946278,0.9301452949588602,-0.3853811477853967
5244,0.5243999999999586,-0.9325232863231877,0.9301201415996763,-0.3853832116436712
5245,0.5244999999999586,-0.9325375149409314,0.9300944308674796,-0.3853852757233782
5246,0.5245999999999585,-0.9325516582260197,0.9300681572922149,-0.38538734002612096
5247,0.5246999999999585,-0.9325657122788297,0.9300413153723616,-0.38538940455339366
5248,0.5247999999999585,-0.9325796731208267,0.9300138995749315,-0.38539146930664053
5249,0.5248999999999585,-0.9325935366934263,0.9299859043354696,-0.38539353428720674
5250,0.5249999999999585,-0.9326072988568476,0.9299573240580551,-0.38539559949639673
5251,0.5250999999999585,-0.9326209553889565,0.9299281531153057,-0.3853976649354596
5252,0.5251999999999585,-0.9326345019841011,0.9298983858483831,-0.3853997306055819
5253,0.5252999999999585,-0.9326479342519366,0.9298680165669988,-0.3854017965079201
5254,0.5253999999999585,-0.9326612477162423,0.9298370395494236,-0.3854038626435876
5255,0.5254999999999584,-0.9326744378137293,0.9298054490424973,-0.3854059290136684
5256,0.5255999999999584,-0.9326874998928392,0.9297732392616401,-0.38540799561920025
5257,0.5256999999999584,-0.9327004292125343,0.9297404043908661,-0.3854100624612072
5258,0.5257999999999584,-0.9327132209410794,0.9297069385827974,-0.38541212954069043
5259,0.5258999999999584,-0.9327258701548146,0.9296728359586801,-0.3854141968586113
5260,0.5259999999999584,-0.9327383718369193,0.9296380906084024,-0.3854162644159306
5261,0.5260999999999584,-0.9327507208761692,0.929602696590513,-0.3854183322135709
5262,0.5261999999999584,-0.9327629120656835,0.9295666479322413,-0.38542040025245733
5263,0.5262999999999584,-0.9327749401016651,0.9295299386295204,-0.3854224685334825
5264,0.5263999999999583,-0.9327867995821318,0.9294925626470089,-0.3854245370575492
5265,0.5264999999999583,-0.9327984850056409,0.9294545139181166,-0.385426605825524
5266,0.5265999999999583,-0.9328099907700043,0.929415786345031,-0.3854286748382565
5267,0.5266999999999583,-0.9328213111709972,0.9293763737987436,-0.385430744096619
5268,0.5267999999999583,-0.9328324404010595,0.9293362701190807,-0.385432813601443
5269,0.5268999999999583,-0.9328433725479881,0.9292954691147329,-0.38543488335357406
5270,0.5269999999999583,-0.9328541015936239,0.929253964563288,-0.3854369533538215
5271,0.5270999999999583,-0.9328646214125302,0.9292117502112636,-0.3854390236030128
5272,0.5271999999999583,-0.9328749257706651,0.9291761303596299,-0.3854410941019517
5273,0.5272999999999582,-0.9328850083240463,0.9291724011981755,-0.3854431648514413
5274,0.5273999999999582,-0.9328948626174101,0.9291684456475804,-0.38544523585227775
5275,0.5274999999999582,-0.9329044820828625,0.9291642609481131,-0.38544730710525044
5276,0.5275999999999582,-0.9329138600385256,0.9291598443186018,-0.38544937861114864
5277,0.5276999999999582,-0.9329229896871764,0.929155192956356,-0.38545145037073414
5278,0.5277999999999582,-0.9329318641148804,0.9291503040370886,-0.38545352238479813
5279,0.5278999999999582,-0.932940476289619,0.9291451747148392,-0.3854555946540934
5280,0.5279999999999582,-0.9329488190599108,0.9291398021218966,-0.38545766717939367
5281,0.5280999999999582,-0.9329568851534286,0.9291341833687231,-0.38545973996143906
5282,0.5281999999999581,-0.9329646671756098,0.9291283155438789,-0.3854618130009977
5283,0.5282999999999581,-0.9329721576082624,0.9291221957139464,-0.38546388629880435
5284,0.5283999999999581,-0.9329793488081652,0.9291158209234561,-0.3854659598556055
5285,0.5284999999999581,-0.9329862330056653,0.9291091881948128,-0.3854680336721439
5286,0.5285999999999581,-0.932992802303268,0.9291022945282216,-0.3854701077491429
5287,0.5286999999999581,-0.9329990486742246,0.9290973119931751,-0.385472182087344
5288,0.5287999999999581,-0.9330049639611161,0.9291064365751005,-0.3854742566874591
5289,0.5288999999999581,-0.9330105398744313,0.9291155136583904,-0.3854763315502106
5290,0.5289999999999581,-0.9330157679911428,0.929124542064402,-0.38547840667631494
5291,0.529099999999958,-0.9330206397532786,0.9291335206011182,-0.38548048206648383
5292,0.529199999999958,-0.9330251464664913,0.929142448063051,-0.3854825577214213
5293,0.529299999999958,-0.9330292792986226,0.9291513232311442,-0.3854846336418352
5294,0.529399999999958,-0.9330330292782675,0.9291601448726756,-0.3854867098284233
5295,0.529499999999958,-0.9330363872933334,0.9291689117411592,-0.3854887862818728
5296,0.529599999999958,-0.933039344089599,0.9291776225762479,-0.3854908630028793
5297,0.529699999999958,-0.933041890269269,0.9291862761036355,-0.38549293999212164
5298,0.529799999999958,-0.9330440162895293,0.9291948710349575,-0.3854950172502856
5299,0.529899999999958,-0.9330457124610982,0.9292034060676944,-0.3854970947780567
5300,0.529999999999958,-0.9330469689467786,0.929211879885072,-0.38549917257608357
5301,0.5300999999999579,-0.9330477757600073,0.9292202911559633,-0.385501250645059
5302,0.5301999999999579,-0.9330481227634042,0.9292286385347899,-0.38550332898563777
5303,0.5302999999999579,-0.9330479996673213,0.9292369206614226,-0.3855054075984741
5304,0.5303999999999579,-0.9330473960283907,0.9292451361610831,-0.3855074864842331
5305,0.5304999999999579,-0.9330463012480736,0.9292532836442448,-0.38550956564355837
5306,0.5305999999999579,-0.9330447045712082,0.9292613617065331,-0.38551164507709684
5307,0.5306999999999579,-0.9330425950845591,0.9292693689286267,-0.38551372478549384
5308,0.5307999999999579,-0.9330399617153677,0.9292773038761579,-0.38551580476938685
5309,0.5308999999999579,-0.9330367932299032,0.9292851650996137,-0.38551788502940804
5310,0.5309999999999578,-0.9330330782320148,0.9292929511342352,-0.3855199655661869
5311,0.5310999999999578,-0.9330397693544972,0.9293006604999189,-0.3855220463803446
5312,0.5311999999999578,-0.9330604832516288,0.9293082917011172,-0.38552412747251563
5313,0.5312999999999578,-0.9330812012409874,0.9293158432267375,-0.38552620884330113
5314,0.5313999999999578,-0.9331019204939962,0.929323313550044,-0.3855282904933149
5315,0.5314999999999578,-0.9331226381124229,0.9293307011285565,-0.38553037242316524
5316,0.5315999999999578,-0.9331433511272529,0.9293380044039513,-0.38553245463345803
5317,0.5316999999999578,-0.9331640564975541,0.9293452218019614,-0.38553453712478986
5318,0.5317999999999578,-0.9331847511093289,0.9293523517322759,-0.3855366198977559
5319,0.5318999999999577,-0.9332054317743576,0.9293593925884409,-0.3855387029529395
5320,0.5319999999999577,-0.9332260952290289,0.929375124612523,-0.38554078629092864
5321,0.5320999999999577,-0.9332467381331628,0.9294090262249267,-0.38554286991230313
5322,0.5321999999999577,-0.9332673570688204,0.9294425011109807,-0.3855449538176411
5323,0.5322999999999577,-0.9332879485391042,0.9294755526402854,-0.3855470380075144
5324,0.5323999999999577,-0.9333085089669493,0.9295081841559061,-0.3855491224824819
5325,0.5324999999999577,-0.9333290346939024,0.9295403989746102,-0.3855512072431168
5326,0.5325999999999577,-0.9333495219788914,0.9295722003871066,-0.3855532922899709
5327,0.5326999999999577,-0.9333699669969856,0.9296035916582839,-0.3855553776235924
5328,0.5327999999999576,-0.9333903658381438,0.9296345760274456,-0.38555746324454315
5329,0.5328999999999576,-0.9334107145059549,0.9296651567085474,-0.3855595491533571
5330,0.5329999999999576,-0.9334310089163669,0.9296953368904313,-0.38556163535057825
5331,0.5330999999999576,-0.9334512448964057,0.929725119737058,-0.38556372183673787
5332,0.5331999999999576,-0.9334714181828865,0.9297545083877399,-0.38556580861237383
5333,0.5332999999999576,-0.933491524421112,0.9297835059573698,-0.3855678956780012
5334,0.5333999999999576,-0.9335115591635648,0.9298121155366509,-0.38556998303415796
5335,0.5334999999999576,-0.9335315178685866,0.9298403401923216,-0.3855720706813495
5336,0.5335999999999576,-0.9335513958990513,0.9298681829673817,-0.3855741586200942
5337,0.5336999999999575,-0.9335711885210267,0.9298956468813145,-0.3855762468508924
5338,0.5337999999999575,-0.9335908909024274,0.9299227349303076,-0.3855783353742591
5339,0.5338999999999575,-0.9336104981116592,0.9299494500874721,-0.3855804241907006
5340,0.5339999999999575,-0.9336300051162544,0.9299757953030584,-0.3855825133006923
5341,0.5340999999999575,-0.9336494067814973,0.9300017735046724,-0.3855846027047375
5342,0.5341999999999575,-0.9336686978690425,0.9300273875974855,-0.3855866924033216
5343,0.5342999999999575,-0.9336878730355231,0.9300526404644474,-0.3855887823969289
5344,0.5343999999999575,-0.933706926831152,0.930077534966492,-0.38559087268603914
5345,0.5344999999999575,-0.9337258536983126,0.9301020739427445,-0.38559296327112036
5346,0.5345999999999574,-0.9337446479701444,0.9301262602107242,-0.38559505415265355
5347,0.5346999999999574,-0.9337633038691173,0.9301500965665462,-0.385597145331092
5348,0.5347999999999574,-0.9337818155056005,0.9301735857851208,-0.3855992368069061
5349,0.5348999999999574,-0.9338001768764216,0.930196730620349,-0.38560132858054985
5350,0.5349999999999574,-0.9338183818634201,0.9302195338053189,-0.38560342065247943
5351,0.5350999999999574,-0.9338364242319919,0.9302419980524966,-0.38560551302314466
5352,0.5351999999999574,-0.9338542976296267,0.9302641260539172,-0.3856076056929925
5353,0.5352999999999574,-0.9338719955844389,0.930285920481372,-0.38560969866246464
5354,0.5353999999999574,-0.9338895115036914,0.9303073839865951,-0.3856117919319953
5355,0.5354999999999573,-0.9339068386723113,0.9303285192014457,-0.3856138855020198
5356,0.5355999999999573,-0.9339239702514012,0.9303493287380905,-0.3856159793729717
5357,0.5356999999999573,-0.933940899276742,0.9303698151891826,-0.3856180735452792
5358,0.5357999999999573,-0.9339576186572905,0.9303899811280381,-0.38562016801936483
5359,0.5358999999999573,-0.9339741211736706,0.9304098291088113,-0.3856222627956436
5360,0.5359999999999573,-0.9339903994766589,0.9304293616666675,-0.385624357874531
5361,0.5360999999999573,-0.9340064460856635,0.9304485813179538,-0.3856264532564431
5362,0.5361999999999573,-0.9340222533871992,0.9304674905603673,-0.38562854894179344
5363,0.5362999999999573,-0.9340378136333554,0.9304860918731225,-0.3856306449309757
5364,0.5363999999999572,-0.93405311894026,0.9305043877171147,-0.3856327412244019
5365,0.5364999999999572,-0.9340681612865386,0.9305223805350841,-0.3856348378224654
5366,0.5365999999999572,-0.9340829325117678,0.9305400727517749,-0.3856369347255658
5367,0.5366999999999572,-0.9340974243149257,0.9305574667740952,-0.3856390319340918
5368,0.5367999999999572,-0.9341116282528363,0.9305745649912729,-0.3856411294484374
5369,0.5368999999999572,-0.9341255357386115,0.9305913697750111,-0.3856432272689831
5370,0.5369999999999572,-0.9341391380400882,0.9306078834796407,-0.38564532539611407
5371,0.5370999999999572,-0.9341524262782624,0.9306241084422721,-0.38564742383021666
5372,0.5371999999999572,-0.9341653914257201,0.9306400469829437,-0.3856495225716569
5373,0.5372999999999571,-0.9341780243050641,0.93065570140477,-0.38565162162082156
5374,0.5373999999999571,-0.934190315587339,0.9306710739940873,-0.3856537209780815
5375,0.5374999999999571,-0.9342022557904535,0.9306861670205976,-0.3856558206438045
5376,0.5375999999999571,-0.9342138352775993,0.9307009827375109,-0.3856579206183444
5377,0.5376999999999571,-0.9342250442556697,0.9307155233816853,-0.3856600209020838
5378,0.5377999999999571,-0.9342358727736743,0.930729791173767,-0.38566212149538476
5379,0.5378999999999571,-0.9342463107211534,0.9307437883183264,-0.3856642223985898
5380,0.5379999999999571,-0.9342563478265911,0.9307575170039943,-0.3856663236120748
5381,0.5380999999999571,-0.9342659736558264,0.9307709794035963,-0.38566842513618355
5382,0.538199999999957,-0.9342751776104649,0.930784177674284,-0.38567052697128046
5383,0.538299999999957,-0.9342839489262881,0.9307971139576672,-0.38567262911770306
5384,0.538399999999957,-0.9342922766716645,0.9308097903799426,-0.3856747315758175
5385,0.538499999999957,-0.9343001497459592,0.9308222090520216,-0.385676834345956
5386,0.538599999999957,-0.9343075568779445,0.930834372069657,-0.3856789374284786
5387,0.538699999999957,-0.9343144866242112,0.9308462815135675,-0.3856810408237197
5388,0.538799999999957,-0.934329347245812,0.9308579394495614,-0.38568314453202407
5389,0.538899999999957,-0.934353364291207,0.9308693479286589,-0.3856852485537332
5390,0.538999999999957,-0.9343772909162219,0.9308805089872118,-0.3856873528891855
5391,0.539099999999957,-0.9344011216109185,0.9308914246470238,-0.3856894575387321
5392,0.5391999999999569,-0.9344248507536814,0.9309020969154678,-0.38569156250269443
5393,0.5392999999999569,-0.9344484726097537,0.9309125277856025,-0.3856936677814186
5394,0.5393999999999569,-0.9344719813297636,0.9309227192362882,-0.38569577337523375
5395,0.5394999999999569,-0.9344953709482425,0.9309326732322998,-0.38569787928448285
5396,0.5395999999999569,-0.9345186353821359,0.9309423917244397,-0.38569998550949036
5397,0.5396999999999569,-0.9345417684293047,0.9309518766496502,-0.3857020920506001
5398,0.5397999999999569,-0.9345647637670195,0.9309611299311223,-0.38570419890812613
5399,0.5398999999999569,-0.9345876149504465,0.9309701534784058,-0.3857063060824193
5400,0.5399999999999568,-0.9346103154111263,0.9309789491875162,-0.3857084135737998
5401,0.5400999999999568,-0.9346328584554439,0.9309875189410413,-0.3857105213826096
5402,0.5401999999999568,-0.9346552372630926,0.9309958646082472,-0.38571262950916724
5403,0.5402999999999568,-0.9346774448855307,0.9310039880451825,-0.3857147379538063
5404,0.5403999999999568,-0.9346994742444293,0.9310118910947806,-0.38571684671686335
5405,0.5404999999999568,-0.9347213181301153,0.9310195755869626,-0.3857189557986574
5406,0.5405999999999568,-0.934742969200006,0.9310270433387375,-0.38572106519953
5407,0.5406999999999568,-0.9347644199770393,0.931034296154303,-0.38572317491981073
5408,0.5407999999999568,-0.9347856628480944,0.931041335825143,-0.38572528495981767
5409,0.5408999999999567,-0.9348066900624092,0.9310481641301263,-0.38572739531989936
5410,0.5409999999999567,-0.9348274937299897,0.9310547828356027,-0.3857295060003729
5411,0.5410999999999567,-0.9348480658200149,0.9310611936954993,-0.3857316170015829
5412,0.5411999999999567,-0.9348683981592346,0.9310673984514143,-0.3857337283238555
5413,0.5412999999999567,-0.9348884824303639,0.9310733988327115,-0.38573583996751976
5414,0.5413999999999567,-0.9349083101704696,0.9310791965566122,-0.38573795193292293
5415,0.5414999999999567,-0.9349278727693543,0.9310847933282876,-0.3857400642203882
5416,0.5415999999999567,-0.9349471614679338,0.9310901908409496,-0.3857421768302656
5417,0.5416999999999567,-0.9349661673566111,0.93109539077594,-0.3857442897628766
5418,0.5417999999999566,-0.9349848813736445,0.93110039480282,-0.38574640301856455
5419,0.5418999999999566,-0.9350032943035137,0.9311052045794581,-0.38574851659767545
5420,0.5419999999999566,-0.9350213967752793,0.9311098217521172,-0.3857506305005497
5421,0.5420999999999566,-0.9350391792609409,0.9311142479555409,-0.3857527447275295
5422,0.5421999999999566,-0.9350566320737904,0.9311184848130389,-0.38575485927894276
5423,0.5422999999999566,-0.9350737453667619,0.9311225339365717,-0.38575697415516647
5424,0.5423999999999566,-0.9350905091307796,0.9311263969268339,-0.38575908935652187
5425,0.5424999999999566,-0.9351069131931021,0.9311300753733374,-0.38576120488337345
5426,0.5425999999999566,-0.9351229472156641,0.9311335708544933,-0.38576332073606334
5427,0.5426999999999566,-0.9351386006934161,0.9311368849376935,-0.385765436914949
5428,0.5427999999999565,-0.9351538629526621,0.9311400191793906,-0.38576755342038604
5429,0.5428999999999565,-0.9351687231493951,0.9311429751251782,-0.38576967025273
5430,0.5429999999999565,-0.9351831702676315,0.9311457543098687,-0.385771787412342
5431,0.5430999999999565,-0.935197193117744,0.9311483582575728,-0.3857739048995781
5432,0.5431999999999565,-0.9352107803347934,0.9311507884817765,-0.38577602271481365
5433,0.5432999999999565,-0.93522392037686,0.9311530464854167,-0.38577814085839846
5434,0.5433999999999565,-0.9352366015233738,0.9311551337609587,-0.3857802593307176
5435,0.5434999999999565,-0.9352488118734459,0.9311570517904699,-0.38578237813213545
5436,0.5435999999999565,-0.935260539344198,0.9311588020456957,-0.38578449726302716
5437,0.5436999999999564,-0.935271771669094,0.931160385988132,-0.38578661672376746
5438,0.5437999999999564,-0.935282496396272,0.9311618050690991,-0.38578873651473833
5439,0.5438999999999564,-0.9352927008868757,0.9311630607298137,-0.3857908566363246
5440,0.5439999999999564,-0.9353023723133891,0.931164154401461,-0.38579297708890126
5441,0.5440999999999564,-0.9353114976579718,0.9311650875052652,-0.3857950978728687
5442,0.5441999999999564,-0.9353200637107959,0.9311658614525606,-0.3857972189886152
5443,0.5442999999999564,-0.9353280570683852,0.9311664776448609,-0.38579934043652986
5444,0.5443999999999564,-0.9353354641319575,0.9311669374739283,-0.3858014622170166
5445,0.5444999999999564,-0.9353422711057684,0.9311672423218422,-0.3858035843304707
5446,0.5445999999999563,-0.9353484639954597,0.9311673935610671,-0.3858057067772994
5447,0.5446999999999563,-0.9353540286064099,0.9311673925545195,-0.38580782955791026
5448,0.5447999999999563,-0.935358950542089,0.9311672406556353,-0.3858099526727109
5449,0.5448999999999563,-0.9353632152024172,0.9311669392084347,-0.3858120761221148
5450,0.5449999999999563,-0.935366807782128,0.931166489547589,-0.38581419990654203
5451,0.5450999999999563,-0.9353697132691365,0.9311658929984843,-0.385816324026416
5452,0.5451999999999563,-0.9353719164429115,0.9311651508772867,-0.38581844848215735
5453,0.5452999999999563,-0.9353734018728538,0.9311642644910055,-0.3858205732741941
5454,0.5453999999999563,-0.9353741539166808,0.9311632351375566,-0.38582269840295486
5455,0.5454999999999562,-0.9353741567188156,0.9311620641058251,-0.38582482386888833
5456,0.5455999999999562,-0.9353733942087841,0.9311607526757273,-0.3858269496724157
5457,0.5456999999999562,-0.9353718500996172,0.9311593021182726,-0.3858290758139936
5458,0.5457999999999562,-0.9353695078862619,0.931157713695624,-0.3858312022940648
5459,0.5458999999999562,-0.9353663508439984,0.9311559886611588,-0.38583332911307405
5460,0.5459999999999562,-0.9353623620268656,0.9311541282595286,-0.38583545627148663
5461,0.5460999999999562,-0.935357524266095,0.9311521337267192,-0.38583758376974625
5462,0.5461999999999562,-0.9353518201685525,0.9311500062901088,-0.38583971160833086
5463,0.5462999999999562,-0.9353452321151898,0.9311477471685264,-0.3858418397876928
5464,0.5463999999999561,-0.9353377422595045,0.9311453575723108,-0.3858439683083068
5465,0.5464999999999561,-0.9353293325260102,0.931142838703367,-0.3858460971706487
5466,0.5465999999999561,-0.9353199846087169,0.9311401917552239,-0.38584822637520183
5467,0.5466999999999561,-0.9353096799696206,0.9311374179130901,-0.3858503559224442
5468,0.5467999999999561,-0.9352983998372054,0.9311345183539109,-0.38585248581284837
5469,0.5468999999999561,-0.9352861252049555,0.931131494246423,-0.3858546160469238
5470,0.5469999999999561,-0.9352728368298793,0.9311283467512099,-0.38585674662515457
5471,0.5470999999999561,-0.9352585152310453,0.931125077020757,-0.3858588775480392
5472,0.547199999999956,-0.9352431406881306,0.9311216861995052,-0.38586100881608154
5473,0.547299999999956,-0.935226693239982,0.9311181754239048,-0.3858631404297911
5474,0.547399999999956,-0.9352091526831897,0.9311145458224697,-0.38586527238966933
5475,0.547499999999956,-0.935190498570676,0.9311107985158287,-0.38586740469624203
5476,0.547599999999956,-0.9351707102102964,0.9311069346167795,-0.3858695373500204
5477,0.547699999999956,-0.9351497666634561,0.93110295523034,-0.38587167035152536
5478,0.547799999999956,-0.9351276467437406,0.9310988614538003,-0.38587380370129204
5479,0.547899999999956,-0.9351043290155625,0.9310946543767732,-0.3858759373998444
5480,0.547999999999956,-0.9350797917928229,0.9310903350812462,-0.3858780714477161
5481,0.548099999999956,-0.9350540131375888,0.9310859046416309,-0.38588020584545607
5482,0.548199999999956,-0.9350269708587889,0.9310813641248137,-0.3858823405935969
5483,0.5482999999999559,-0.9349986425109229,0.9310767145902048,-0.3858844756926851
5484,0.5483999999999559,-0.9349690053927917,0.9310719570897882,-0.3858866111432847
5485,0.5484999999999559,-0.9349380365462427,0.9310670926681701,-0.38588874694593084
5486,0.5485999999999559,-0.9349057127549353,0.9310621223626271,-0.38589088310119707
5487,0.5486999999999559,-0.9348720105431229,0.9310570472031552,-0.38589301960964684
5488,0.5487999999999559,-0.9348369061744563,0.9310518682125164,-0.3858951564718412
5489,0.5488999999999559,-0.9348003756508049,0.9310465864062871,-0.3858972936883521
5490,0.5489999999999559,-0.9347623947110985,0.9310412027929047,-0.3858994312597523
5491,0.5490999999999558,-0.9347229388301898,0.9310357183737139,-0.38590156918662527
5492,0.5491999999999558,-0.934681983217737,0.9310301341430135,-0.38590370746954594
5493,0.5492999999999558,-0.9346395028171088,0.931024451088102,-0.3859058461091162
5494,0.5493999999999558,-0.9345954723043101,0.9310186701893233,-0.3859079851059055
5495,0.5494999999999558,-0.9345498660869304,0.9310127924201121,-0.3859101244605183
5496,0.5495999999999558,-0.9345026583031152,0.9310068187470388,-0.38591226417355157
5497,0.5496999999999558,-0.9344538228205606,0.9310007501298536,-0.3859144042456093
5498,0.5497999999999558,-0.9344033332355302,0.9309945875215314,-0.3859165446772883
5499,0.5498999999999558,-0.9343511628718981,0.9309883318683151,-0.38591868546920177
5500,0.5499999999999557,-0.9342972847802153,0.9309819841097595,-0.38592082662195715
5501,0.5500999999999557,-0.9342416717368011,0.9309755451787749,-0.38592296813618243
5502,0.5501999999999557,-0.93418429624286,0.9309690160016693,-0.38592511001247287
5503,0.5502999999999557,-0.9341251305236261,0.9309623974981913,-0.3859272522514811
5504,0.5503999999999557,-0.934064146527531,0.930955690581573,-0.3859293948538053
5505,0.5504999999999557,-0.9340013159254019,0.9309488961585711,-0.38593153782008627
5506,0.5505999999999557,-0.9339366101096847,0.930942015129509,-0.38593368115095317
5507,0.5506999999999557,-0.9338700001936964,0.9309350483883185,-0.38593582484704236
5508,0.5507999999999557,-0.9338014570109053,0.9309279968225803,-0.3859379689089956
5509,0.5508999999999556,-0.9337309511142402,0.9309208613135654,-0.38594011333745115
5510,0.5509999999999556,-0.9336584527754291,0.930913642736275,-0.38594225813304656
5511,0.5510999999999556,-0.933583931984368,0.9309063419594812,-0.38594440329643886
5512,0.5511999999999556,-0.9335073584485186,0.930898959845767,-0.38594654882827817
5513,0.5512999999999556,-0.9334287015923398,0.9308914972515651,-0.38594869472920584
5514,0.5513999999999556,-0.9333479305567473,0.9308839550271986,-0.38595084099989513
5515,0.5514999999999556,-0.933265014198607,0.9308763340169186,-0.3859529876409809
5516,0.5515999999999556,-0.9331799210902602,0.9308686350589445,-0.3859551346531487
5517,0.5516999999999556,-0.9330926195190816,0.9308608589855012,-0.3859572820370484
5518,0.5517999999999555,-0.933003077487071,0.9308530066228584,-0.3859594297933492
5519,0.5518999999999555,-0.9329112627104781,0.930845078791368,-0.3859615779227201
5520,0.5519999999999555,-0.9328171426194615,0.9308370763055019,-0.3859637264258284
5521,0.5520999999999555,-0.9327206843577845,0.9308289999738901,-0.38596587530335447
5522,0.5521999999999555,-0.9326218547825433,0.9308208505993565,-0.38596802455596313
5523,0.5522999999999555,-0.9325206204639328,0.9308126289789577,-0.3859701741843409
5524,0.5523999999999555,-0.9324169476850488,0.9308043359040179,-0.3859723241891617
5525,0.5524999999999555,-0.932416553475239,0.930795972160167,-0.38597447457111445
5526,0.5525999999999555,-0.9324320519271271,0.9307875385273753,-0.38597662533087995
5527,0.5526999999999554,-0.9324475253358568,0.9307790357799904,-0.3859787764691331
5528,0.5527999999999554,-0.9324629706113279,0.930770464686773,-0.3859809279865712
5529,0.5528999999999554,-0.9324783845851524,0.9307618260109316,-0.38598307988388336
5530,0.5529999999999554,-0.9324937640092232,0.9307531205101582,-0.3859852321617504
5531,0.5530999999999554,-0.9325091055542635,0.930744348936663,-0.3859873848208792
5532,0.5531999999999554,-0.9325244058083589,0.9307355120372103,-0.3859895378619492
5533,0.5532999999999554,-0.9325396612754713,0.9307266105531508,-0.3859916912856591
5534,0.5533999999999554,-0.9325548683739342,0.930717645220458,-0.38599384509270745
5535,0.5534999999999554,-0.9325700234349307,0.9307086167697612,-0.38599599928379025
5536,0.5535999999999554,-0.932585122700953,0.9306995259263796,-0.3859981538596053
5537,0.5536999999999553,-0.9326001623242431,0.9306903734103557,-0.3860003088208487
5538,0.5537999999999553,-0.9326151383652171,0.9306811599364888,-0.3860024641682154
5539,0.5538999999999553,-0.9326300467908686,0.9306718862143685,-0.3860046199024242
5540,0.5539999999999553,-0.9326448834731569,0.9306625529484068,-0.38600677602416245
5541,0.5540999999999553,-0.9326596441873747,0.930653160837872,-0.3860089325341281
5542,0.5541999999999553,-0.9326743246104993,0.9306437105769199,-0.3860110894330351
5543,0.5542999999999553,-0.9326889203195238,0.9306342028546268,-0.3860132467215875
5544,0.5543999999999553,-0.9327034267897727,0.930624638355022,-0.3860154044004868
5545,0.5544999999999553,-0.932717839393197,0.9306150177571187,-0.3860175624704241
5546,0.5545999999999552,-0.9327321533966525,0.9306053417349464,-0.38601972093212
5547,0.5546999999999552,-0.9327463639601603,0.9305956109575818,-0.38602187978626973
5548,0.5547999999999552,-0.9327604661351482,0.9305858260891807,-0.38602403903358407
5549,0.5548999999999552,-0.9327744548626753,0.9305759877890083,-0.3860261986747632
5550,0.5549999999999552,-0.9327883249716387,0.930566096711471,-0.38602835871050806
5551,0.5550999999999552,-0.9328020711769612,0.9305561535061457,-0.3860305191415302
5552,0.5551999999999552,-0.9328156880777635,0.930546158817812,-0.3860326799685315
5553,0.5552999999999552,-0.9328291701555165,0.9305361132864806,-0.3860348411922152
5554,0.5553999999999552,-0.9328425117721773,0.9305260175474248,-0.3860370028132803
5555,0.5554999999999551,-0.9328557071683083,0.9305158722312098,-0.3860391648324344
5556,0.5555999999999551,-0.9328687504611779,0.9305056779637222,-0.38604132725037404
5557,0.5556999999999551,-0.9328816356428444,0.9304954353661999,-0.3860434900677951
5558,0.5557999999999551,-0.9328943565782232,0.9304851450552615,-0.3860456532854138
5559,0.5558999999999551,-0.9329069070031363,0.9304748076429343,-0.38604781690392076
5560,0.5559999999999551,-0.9329192805223468,0.9304644237366848,-0.3860499809240194
5561,0.5560999999999551,-0.9329314706075742,0.9304539939394466,-0.3860521453463952
5562,0.5561999999999551,-0.9329434705954951,0.9304435188496492,-0.38605431017175723
5563,0.556299999999955,-0.9329552736857273,0.9304329990612457,-0.3860564754007904
5564,0.556399999999955,-0.9329668729387973,0.9304224351637423,-0.38605864103419274
5565,0.556499999999955,-0.9329782612740922,0.9304118277422255,-0.38606080707266616
5566,0.556599999999955,-0.932989431467796,0.9304011773773899,-0.386062973516879
5567,0.556699999999955,-0.9330003761508097,0.9303904846455662,-0.3860651403675365
5568,0.556799999999955,-0.9330110878066569,0.9303797501187486,-0.3860673076253263
5569,0.556899999999955,-0.9330215587693736,0.9303689743646225,-0.3860694752909303
5570,0.556999999999955,-0.9330317812213841,0.9303581579465906,-0.3860716433650326
5571,0.557099999999955,-0.9330417471913606,0.9303473014238014,-0.38607381184832107
5572,0.557199999999955,-0.9330514485520701,0.9303364053511749,-0.38607598074146693
5573,0.5572999999999549,-0.9330608770182065,0.9303254702794298,-0.38607815004515755
5574,0.5573999999999549,-0.933070024144208,0.9303144967551099,-0.3860803197600628
5575,0.5574999999999549,-0.933078881322063,0.9303034853206101,-0.3860824898868654
5576,0.5575999999999549,-0.9330874397790999,0.930304651388814,-0.3860846604262258
5577,0.5576999999999549,-0.9330956905757666,0.9303100371008755,-0.3860868313788185
5578,0.5577999999999549,-0.9331036246033954,0.9303152593419775,-0.38608900274531216
5579,0.5578999999999549,-0.9331112325819563,0.9303203156465341,-0.38609117452637515
5580,0.5579999999999549,-0.9331185050577983,0.9303252035276033,-0.38609334672266477
5581,0.5580999999999549,-0.9331254324013784,0.9303299204767962,-0.3860955193348457
5582,0.5581999999999548,-0.9331320048049799,0.9303344639641856,-0.3860976923635698
5583,0.5582999999999548,-0.9331382122804194,0.9303388314382158,-0.3860998658094938
5584,0.5583999999999548,-0.9331440446567425,0.9303430203256119,-0.38610203967327694
5585,0.5584999999999548,-0.9331494915779103,0.9303470280312907,-0.3861042139555599
5586,0.5585999999999548,-0.9331545425004752,0.9303508519382713,-0.3861063886569886
5587,0.5586999999999548,-0.9331591866912479,0.9303544894075867,-0.3861085637782192
5588,0.5587999999999548,-0.9331634132249538,0.9303579377781953,-0.3861107393198803
5589,0.5588999999999548,-0.9331672109818826,0.930361194366894,-0.38611291528260955
5590,0.5589999999999548,-0.9331705686455283,0.9303642564682307,-0.3861150916670503
5591,0.5590999999999547,-0.9331734747002217,0.9303671213544175,-0.3861172684738303
5592,0.5591999999999547,-0.9331759174287562,0.9303697862752455,-0.38611944570357953
5593,0.5592999999999547,-0.9331778849100046,0.9303722484579989,-0.38612162335691974
5594,0.5593999999999547,-0.9331793650165324,0.9303745051073705,-0.3861238014344755
5595,0.5594999999999547,-0.9331803454122024,0.9303765534053775,-0.3861259799368679
5596,0.5595999999999547,-0.9331808135497749,0.9303783905112772,-0.38612815886470975
5597,0.5596999999999547,-0.9331807566685034,0.930380013561485,-0.3861303382186204
5598,0.5597999999999547,-0.9331801617917244,0.9303814196694914,-0.3861325179992039
5599,0.5598999999999547,-0.9331790157244443,0.9303826059257799,-0.3861346982070701
5600,0.5599999999999546,-0.9331773050509222,0.9303835693977467,-0.3861368788428088
5601,0.5600999999999546,-0.9331750161322503,0.9303843071296194,-0.386139059907038
5602,0.5601999999999546,-0.9331721351039305,0.930384816142377,-0.38614124140034967
5603,0.5602999999999546,-0.9331686478734506,0.9303863673286699,-0.38614342332332424
5604,0.5603999999999546,-0.933164540117859,0.9303943416311508,-0.38614560567656225
5605,0.5604999999999546,-0.9331724386958162,0.9304021838352673,-0.38614778846064773
5606,0.5605999999999546,-0.9331946799566168,0.9304098917340177,-0.3861499716761576
5607,0.5606999999999546,-0.933216960937352,0.9304174631002662,-0.38615215532368363
5608,0.5607999999999546,-0.9332392789294336,0.930424895686647,-0.38615433940378346
5609,0.5608999999999545,-0.9332616311412304,0.9304321872254702,-0.386156523917039
5610,0.5609999999999545,-0.9332840146964253,0.9304393354286267,-0.3861587088640182
5611,0.5610999999999545,-0.9333064266323504,0.9304463379874948,-0.3861608942452849
5612,0.5611999999999545,-0.9333288638983025,0.9304531925728454,-0.3861630800614101
5613,0.5612999999999545,-0.9333513233538356,0.9304598968347495,-0.3861652663129249
5614,0.5613999999999545,-0.9333738017670349,0.9304664484024846,-0.38616745300041216
5615,0.5614999999999545,-0.9333962958127676,0.9304728448844423,-0.38616964012441024
5616,0.5615999999999545,-0.9334188020709149,0.9304790838680355,-0.38617182768546043
5617,0.5616999999999545,-0.9334413170245806,0.9304851629196069,-0.38617401568412296
5618,0.5617999999999544,-0.9334638370582816,0.930491079584338,-0.38617620412093095
5619,0.5618999999999544,-0.9334863584561156,0.9304968313861564,-0.38617839299641643
5620,0.5619999999999544,-0.9335088773999087,0.9305024158276468,-0.3861805823111184
5621,0.5620999999999544,-0.9335313899673422,0.93050783038996,-0.38618277206556323
5622,0.5621999999999544,-0.9335538921300585,0.930513072532723,-0.38618496226028826
5623,0.5622999999999544,-0.9335763797517471,0.9305181396939495,-0.3861871528957973
5624,0.5623999999999544,-0.9335988485862093,0.9305230292899518,-0.38618934397263577
5625,0.5624999999999544,-0.9336212942754026,0.9305277387152512,-0.38619153549129853
5626,0.5625999999999544,-0.933643712347465,0.9305322653424907,-0.3861937274523152
5627,0.5626999999999543,-0.9336660982147189,0.9305366065223472,-0.3861959198561887
5628,0.5627999999999543,-0.9336884471716546,0.9305407595834447,-0.38619811270343263
5629,0.5628999999999543,-0.9337107543928943,0.9305457686926424,-0.38620030599454486
5630,0.5629999999999543,-0.9337330149311356,0.930553530771861,-0.38620249973002946
5631,0.5630999999999543,-0.9337552237150756,0.9305611530140171,-0.38620469391038315
5632,0.5631999999999543,-0.933777375547315,0.9305686331587182,-0.3862068885361069
5633,0.5632999999999543,-0.933799465102243,0.930575968925466,-0.3862090836076885
5634,0.5633999999999543,-0.9338214869239028,0.9305831580135641,-0.3862112791256174
5635,0.5634999999999543,-0.9338434354238373,0.9305901981020249,-0.3862134750903867
5636,0.5635999999999542,-0.9338653048789171,0.9305970868494787,-0.3862156715024702
5637,0.5636999999999542,-0.9338870894291483,0.9306038218940806,-0.38621786836235983
5638,0.5637999999999542,-0.9339087830754621,0.9306104008534203,-0.38622006567052913
5639,0.5638999999999542,-0.9339303796774862,0.9306168213244297,-0.3862222634274514
5640,0.5639999999999542,-0.9339518729512979,0.9306230808832932,-0.38622446163360796
5641,0.5640999999999542,-0.9339732564671588,0.9306291770853568,-0.3862266602894657
5642,0.5641999999999542,-0.9339945236472317,0.9306351074650379,-0.3862288593954941
5643,0.5642999999999542,-0.9340156677632805,0.9306408695357355,-0.3862310589521526
5644,0.5643999999999542,-0.9340366819343522,0.9306464607897416,-0.38623325895991856
5645,0.5644999999999541,-0.9340575591244415,0.9306518786981506,-0.38623545941924825
5646,0.5645999999999541,-0.9340782921401396,0.9306571207107721,-0.3862376603306036
5647,0.5646999999999541,-0.9340988736282653,0.9306621842560422,-0.3862398616944419
5648,0.5647999999999541,-0.9341192960734804,0.9306670667409354,-0.38624206351121027
5649,0.5648999999999541,-0.9341395517958889,0.930671765550877,-0.38624426578137383
5650,0.5649999999999541,-0.9341596329486203,0.9306762780496568,-0.3862464685053858
5651,0.5650999999999541,-0.934179531515398,0.9306806015793414,-0.38624867168369387
5652,0.5651999999999541,-0.9341992393080916,0.9306847334601885,-0.3862508753167531
5653,0.5652999999999541,-0.9342187479642553,0.9306886709905615,-0.38625307940499587
5654,0.565399999999954,-0.9342380489446513,0.930692411446843,-0.38625528394888375
5655,0.565499999999954,-0.9342571335307591,0.9306959520833507,-0.3862574889488515
5656,0.565599999999954,-0.9342759928222708,0.9306992901322528,-0.3862596944053464
5657,0.565699999999954,-0.9342946177345733,0.9307024228034836,-0.3862619003188213
5658,0.565799999999954,-0.934312998996217,0.9307053472846601,-0.38626410668970207
5659,0.565899999999954,-0.9343311271463716,0.9307080607409991,-0.3862663135184373
5660,0.565999999999954,-0.9343489925322704,0.9307105603152339,-0.3862685208054632
5661,0.566099999999954,-0.9343665853066413,0.930712843127533,-0.38627072855121697
5662,0.566199999999954,-0.9343838954251268,0.9307149062754174,-0.38627293675615143
5663,0.566299999999954,-0.9344009126436926,0.9307167468336804,-0.38627514542068553
5664,0.5663999999999539,-0.9344176265160261,0.9307183618543063,-0.38627735454526735
5665,0.5664999999999539,-0.9344340263909228,0.9307197483663904,-0.3862795641303248
5666,0.5665999999999539,-0.9344501014096642,0.9307209033760591,-0.3862817741763084
5667,0.5666999999999539,-0.9344658405033858,0.9307218238663912,-0.3862839846836337
5668,0.5667999999999539,-0.934481232390435,0.9307225067973391,-0.38628619565275346
5669,0.5668999999999539,-0.9344962655737216,0.9307229491056506,-0.3862884070840972
5670,0.5669999999999539,-0.9345109283380587,0.9307231477047911,-0.38629061897809985
5671,0.5670999999999539,-0.9345252087474974,0.9307230994848679,-0.38629283133520453
5672,0.5671999999999539,-0.934539094642652,0.9307228013125517,-0.38629504415584043
5673,0.5672999999999538,-0.9345525736380201,0.9307222500310027,-0.386297257440441
5674,0.5673999999999538,-0.9345656331192959,0.9307214424597944,-0.3862994711894572
5675,0.5674999999999538,-0.9345782602406763,0.9307203753948385,-0.3863016854033079
5676,0.5675999999999538,-0.9345904419221636,0.9307190456083122,-0.386303900082447
5677,0.5676999999999538,-0.9346021648468613,0.930717449848583,-0.38630611522731173
5678,0.5677999999999538,-0.9346134154582669,0.930715584840137,-0.38630833083833316
5679,0.5678999999999538,-0.9346241799575595,0.9307134472835058,-0.3863105469159593
5680,0.5679999999999538,-0.9346344443008852,0.9307110338551955,-0.3863127634606292
5681,0.5680999999999538,-0.9346441941966381,0.9307083412076151,-0.38631498047278195
5682,0.5681999999999537,-0.9346534151027409,0.9307053659690062,-0.3863171979528712
5683,0.5682999999999537,-0.9346620922239213,0.9307021047433734,-0.38631941590133706
5684,0.5683999999999537,-0.9346702105089892,0.9306985541104146,-0.38632163431862854
5685,0.5684999999999537,-0.9346777546481115,0.9306947106254533,-0.3863238532051874
5686,0.5685999999999537,-0.9346980945898499,0.9306905708193698,-0.3863260725614747
5687,0.5686999999999537,-0.9347257854101829,0.9306861311985348,-0.3863282923879402
5688,0.5687999999999537,-0.9347534093371038,0.9306813882447423,-0.38633051268502494
5689,0.5688999999999537,-0.9347809597953648,0.9306763384151444,-0.3863327334531938
5690,0.5689999999999537,-0.9348084300530475,0.9306709781421852,-0.38633495469290524
5691,0.5690999999999536,-0.9348358132191531,0.9306653038335373,-0.3863371764046146
5692,0.5691999999999536,-0.9348631022411721,0.9306593118720374,-0.38633939858878996
5693,0.5692999999999536,-0.934890289902637,0.9306529986156236,-0.38634162124588844
5694,0.5693999999999536,-0.9349173688206578,0.9306463603972726,-0.38634384437637254
5695,0.5694999999999536,-0.9349443314434382,0.9306393935249385,-0.38634606798071974
5696,0.5695999999999536,-0.9349711700477764,0.9306320942814923,-0.38634829205939414
5697,0.5696999999999536,-0.9349978767365464,0.9306244589246603,-0.3863505166128741
5698,0.5697999999999536,-0.9350244434361654,0.9306164836869664,-0.3863527416416267
5699,0.5698999999999536,-0.935050861894041,0.930608164775672,-0.3863549671461405
5700,0.5699999999999535,-0.9350771236760045,0.9305994983727192,-0.3863571931268923
5701,0.5700999999999535,-0.9351032201637268,0.930590480634673,-0.3863594195843608
5702,0.5701999999999535,-0.9351291425521187,0.930581107692665,-0.38636164651904253
5703,0.5702999999999535,-0.9351548818467146,0.9305713756523383,-0.38636387393143395
5704,0.5703999999999535,-0.9351804288610418,0.9305612805937917,-0.38636610182200604
5705,0.5704999999999535,-0.9352057742139743,0.930550818571527,-0.3863683301912701
5706,0.5705999999999535,-0.935230908327071,0.9305399856143945,-0.38637055903972206
5707,0.5706999999999535,-0.9352558214218993,0.9305287777255415,-0.3863727883678638
5708,0.5707999999999535,-0.9352805035173454,0.9305171908823605,-0.38637501817620595
5709,0.5708999999999534,-0.9353049444269093,0.9305052210364382,-0.3863772484652464
5710,0.5709999999999534,-0.9353291337559863,0.9304928641135055,-0.38637947923550725
5711,0.5710999999999534,-0.9353530608991357,0.9304801160133891,-0.3863817104875067
5712,0.5711999999999534,-0.9353767150373353,0.9304669726099626,-0.3863839422217595
5713,0.5712999999999534,-0.9354000851352237,0.930453429751099,-0.3863861744387903
5714,0.5713999999999534,-0.9354231599383296,0.9304394832586251,-0.3863884071391242
5715,0.5714999999999534,-0.9354459279702904,0.9304251289282746,-0.38639064032329645
5716,0.5715999999999534,-0.9354683775300563,0.9304103625296443,-0.38639287399183214
5717,0.5716999999999534,-0.9354904966890861,0.9303951798061497,-0.38639510814528333
5718,0.5717999999999533,-0.9355122732885289,0.9303795764749822,-0.3863973427841825
5719,0.5718999999999533,-0.9355336949363977,0.9303635482270668,-0.3863995779090807
5720,0.5719999999999533,-0.9355547490047307,0.9303470907270209,-0.3864018135205228
5721,0.5720999999999533,-0.9355754226267436,0.9303301996131147,-0.38640404961906016
5722,0.5721999999999533,-0.9355957026939729,0.9303128704972305,-0.3864062862052612
5723,0.5722999999999533,-0.935615575853408,0.9302950989648255,-0.3864085232796855
5724,0.5723999999999533,-0.9356350285046177,0.9302768805748938,-0.38641076084289283
5725,0.5724999999999533,-0.9356540467968644,0.9302582108599293,-0.3864129988954556
5726,0.5725999999999533,-0.935672616626215,0.9302390853258915,-0.386415237437962
5727,0.5726999999999532,-0.9356907236326408,0.9302194994521695,-0.386417476470968
5728,0.5727999999999532,-0.9357083531971118,0.9301994486915489,-0.38641971599506814
5729,0.5728999999999532,-0.9357254904386845,0.9301789284701791,-0.3864219560108536
5730,0.5729999999999532,-0.935742120211584,0.9301579341875414,-0.38642419651890975
5731,0.5730999999999532,-0.9357582271022794,0.9301364612164186,-0.3864264375198397
5732,0.5731999999999532,-0.9357737954265555,0.9301145049028647,-0.3864286790142335
5733,0.5732999999999532,-0.9357888092265788,0.9300920605661772,-0.3864309210026978
5734,0.5733999999999532,-0.9358032522679605,0.9300691234988678,-0.3864331634858558
5735,0.5734999999999532,-0.935817108036815,0.9300456889666376,-0.3864354064643045
5736,0.5735999999999531,-0.9358303597368163,0.9300217522083497,-0.38643764993866714
5737,0.5736999999999531,-0.9358429902862507,0.9299973084360059,-0.3864398939095727
5738,0.5737999999999531,-0.9358549823150697,0.9299723528347222,-0.3864421383776424
5739,0.5738999999999531,-0.9358663181619388,0.9299468805627072,-0.3864443833435034
5740,0.5739999999999531,-0.9358769798712882,0.9299208867512396,-0.38644662880779906
5741,0.5740999999999531,-0.9358869491903616,0.9298943665046485,-0.3864488747711739
5742,0.5741999999999531,-0.935896207566266,0.929867314900294,-0.38645112123425646
5743,0.5742999999999531,-0.9359047361430225,0.9298397269885486,-0.38645336819771425
5744,0.5743999999999531,-0.935912515758619,0.9298115977927807,-0.3864556156621964
5745,0.574499999999953,-0.9359195269420645,0.9297829223093378,-0.38645786362835954
5746,0.574599999999953,-0.9359257499104473,0.9297536955075324,-0.3864601120968681
5747,0.574699999999953,-0.9359311645659959,0.9297239123296271,-0.3864623610683945
5748,0.574799999999953,-0.9359357504931445,0.9296935676908233,-0.3864646105436004
5749,0.574899999999953,-0.9359394869556035,0.9296626564792484,-0.3864668605231774
5750,0.574999999999953,-0.9359423528934359,0.9296311735559457,-0.38646911100779746
5751,0.575099999999953,-0.9359443269201387,0.9295991137548655,-0.3864713619981561
5752,0.575199999999953,-0.935945387319734,0.9295664718828566,-0.3864736134949508
5753,0.575299999999953,-0.9359455120438643,0.9295332427196596,-0.3864758654988533
5754,0.575399999999953,-0.9359446787088996,0.9294994210179007,-0.3864781180105862
5755,0.5754999999999529,-0.935942864593052,0.9294650015030875,-0.3864803710308458
5756,0.5755999999999529,-0.9359400466335004,0.9294299788736052,-0.38648262456034804
5757,0.5756999999999529,-0.9359362014235268,0.9293943478007146,-0.386484878599807
5758,0.5757999999999529,-0.9359313052096639,0.929358102928551,-0.38648713314994193
5759,0.5758999999999529,-0.9359253338888543,0.9293212388741241,-0.38648938821147144
5760,0.5759999999999529,-0.9359182630056244,0.9292837502273197,-0.38649164378513584
5761,0.5760999999999529,-0.9359100677492714,0.9292456315509021,-0.3864938998716593
5762,0.5761999999999529,-0.9359007229510655,0.9292307380396166,-0.38649615647179125
5763,0.5762999999999528,-0.9358902030814675,0.9292310604205454,-0.3864984135862662
5764,0.5763999999999528,-0.9358784822473643,0.9292312152044907,-0.38650067121583753
5765,0.5764999999999528,-0.9358655341893201,0.9292312002016211,-0.38650292936125036
5766,0.5765999999999528,-0.9358513322788476,0.9292310132040054,-0.38650518802327494
5767,0.5766999999999528,-0.9358358495156986,0.9292306519855305,-0.38650744720266356
5768,0.5767999999999528,-0.9358190585251731,0.929230114301819,-0.38650970690019076
5769,0.5768999999999528,-0.9358009315554514,0.9292293978901469,-0.38651196711662195
5770,0.5769999999999528,-0.9357814404749487,0.9292285004693621,-0.38651422785273454
5771,0.5770999999999528,-0.935760556769691,0.929227419739802,-0.38651648910930936
5772,0.5771999999999528,-0.9357382515407165,0.929226153383213,-0.38651875088714116
5773,0.5772999999999527,-0.9357144955015024,0.9292246990626686,-0.3865210131870066
5774,0.5773999999999527,-0.935689258975417,0.9292230544224888,-0.386523276009719
5775,0.5774999999999527,-0.935662511893199,0.9292212170881599,-0.386525539356061
5776,0.5775999999999527,-0.9356342237904659,0.9292191846662535,-0.38652780322684593
5777,0.5776999999999527,-0.935604363805251,0.9292169547443471,-0.38653006762288533
5778,0.5777999999999527,-0.9355729006755708,0.9292145248909436,-0.3865323325449828
5779,0.5778999999999527,-0.9355398027370238,0.9292118926553927,-0.38653459799397416
5780,0.5779999999999527,-0.9355050379204218,0.9292090555678113,-0.3865368639706665
5781,0.5780999999999527,-0.9354685737494556,0.9292060111390045,-0.3865391304759004
5782,0.5781999999999526,-0.9354303773383934,0.9292027568603876,-0.3865413975104999
5783,0.5782999999999526,-0.9353904153898174,0.9291992902039078,-0.38654366507531596
5784,0.5783999999999526,-0.9353486541923952,0.9291956086219659,-0.3865459331711708
5785,0.5784999999999526,-0.9353050596186914,0.9291917095473395,-0.386548201798926
5786,0.5785999999999526,-0.9352595971230162,0.9291875903931054,-0.38655047095943385
5787,0.5786999999999526,-0.9352122317393168,0.9291832485525628,-0.3865527406535412
5788,0.5787999999999526,-0.935162928079108,0.9291786813991573,-0.3865550108821179
5789,0.5788999999999526,-0.9351116503294471,0.9291738862864043,-0.3865572816460275
5790,0.5789999999999526,-0.9350583622509528,0.9291688605478136,-0.38655955294613814
5791,0.5790999999999525,-0.9350030271758686,0.9291636014968144,-0.3865618247833209
5792,0.5791999999999525,-0.9349456080061718,0.9291581064266797,-0.386564097158466
5793,0.5792999999999525,-0.934886067211733,0.9291523726104524,-0.38656637007245076
5794,0.5793999999999525,-0.9348243668285202,0.9291463973008709,-0.3865686435261606
5795,0.5794999999999525,-0.9347604684568576,0.9291401777302956,-0.3865709175204966
5796,0.5795999999999525,-0.9346943332597314,0.9291337111106353,-0.3865731920563519
5797,0.5796999999999525,-0.9346259219611507,0.9291269946332747,-0.3865754671346294
5798,0.5797999999999525,-0.9345551948445615,0.9291248435447426,-0.3865777427562341
5799,0.5798999999999525,-0.9344821117513159,0.9291336067053718,-0.38658001892208277
5800,0.5799999999999524,-0.934406632079197,0.9291423202611184,-0.38658229563309104
5801,0.5800999999999524,-0.9343287147810018,0.9291509830746171,-0.38658457289017567
5802,0.5801999999999524,-0.9342483183631826,0.9291595939960609,-0.3865868506942564
5803,0.5802999999999524,-0.9341654008845494,0.9291681518631137,-0.38658912904627385
5804,0.5803999999999524,-0.9340799199550319,0.9291766555008216,-0.3865914079471625
5805,0.5804999999999524,-0.933991832734506,0.9291851037215231,-0.386593687397845
5806,0.5805999999999524,-0.9339010959316826,0.9291934953247611,-0.38659596739927926
5807,0.5806999999999524,-0.9338076658030622,0.9292018290971934,-0.3865982479524048
5808,0.5807999999999524,-0.9337114981519564,0.9292101038125027,-0.38660052905818254
5809,0.5808999999999523,-0.9336125483275761,0.9292183182313078,-0.38660281071755404
5810,0.5809999999999523,-0.9335107712241888,0.9292264711010738,-0.3866050929314896
5811,0.5810999999999523,-0.9334061212803467,0.9292345611560218,-0.3866073757009461
5812,0.5811999999999523,-0.9332985524781857,0.9292425871170384,-0.3866096590269032
5813,0.5812999999999523,-0.9331880183427969,0.9292505476915871,-0.3866119429103181
5814,0.5813999999999523,-0.9330744719416724,0.9292584415736163,-0.3866142273521876
5815,0.5814999999999523,-0.9329578658842257,0.9292662674434694,-0.38661651235347494
5816,0.5815999999999523,-0.9329252570716149,0.929274023967794,-0.3866187979151766
5817,0.5816999999999523,-0.9329389431851711,0.9292817097994516,-0.38662108403827417
5818,0.5817999999999522,-0.9329524899962848,0.9292893235774258,-0.3866233707237685
5819,0.5818999999999522,-0.9329658908907369,0.9292968639267319,-0.38662565797264853
5820,0.5819999999999522,-0.9329791390920325,0.9293043294583255,-0.3866279457859224
5821,0.5820999999999522,-0.9329922276584166,0.9293117187690113,-0.3866302341645951
5822,0.5821999999999522,-0.933005149479857,0.9293190304413514,-0.3866325231096754
5823,0.5822999999999522,-0.9330178972749903,0.9293262630435741,-0.38663481262217864
5824,0.5823999999999522,-0.933030463588034,0.9293334151294822,-0.38663710270311125
5825,0.5824999999999522,-0.9330428407856644,0.9293404852383612,-0.38663939335350384
5826,0.5825999999999522,-0.9330550210538587,0.9293474718948876,-0.3866416845743804
5827,0.5826999999999521,-0.9330669963947045,0.9293543736090368,-0.38664397636677134
5828,0.5827999999999521,-0.9330787586231729,0.9293611888759918,-0.3866462687316985
5829,0.5828999999999521,-0.9330902993638597,0.9293679161760502,-0.3866485616702031
5830,0.5829999999999521,-0.9331016100476915,0.9293745539745327,-0.38665085518333187
5831,0.5830999999999521,-0.9331126819085989,0.9293811007216911,-0.38665314927211214
5832,0.5831999999999521,-0.9331235059801558,0.9293875548526154,-0.3866554439375942
5833,0.5832999999999521,-0.9331340730921868,0.9293939147871423,-0.38665773918083196
5834,0.5833999999999521,-0.9331443738673401,0.9294001789297625,-0.3866600350028749
5835,0.5834999999999521,-0.9331543987176297,0.9294063456695281,-0.3866623314047788
5836,0.583599999999952,-0.9331641378409447,0.9294124133799607,-0.3866646283876012
5837,0.583699999999952,-0.933173581217526,0.9294183804189593,-0.38666692595240726
5838,0.583799999999952,-0.9331827186064142,0.9294242451287066,-0.38666922410025517
5839,0.583899999999952,-0.9331915395418626,0.929430005835578,-0.3866715228322182
5840,0.583999999999952,-0.9332000333297236,0.9294356608500483,-0.3866738221493657
5841,0.584099999999952,-0.9332081890438014,0.9294412084665993,-0.3866761220527618
5842,0.584199999999952,-0.9332159955221783,0.929446646963628,-0.38667842254349877
5843,0.584299999999952,-0.933223441363508,0.9294519746033538,-0.3866807236226421
5844,0.584399999999952,-0.9332305149232839,0.9294571896317254,-0.38668302529128024
5845,0.584499999999952,-0.9332372043100761,0.9294622902783299,-0.3866853275504917
5846,0.5845999999999519,-0.9332434973817423,0.9294672747562992,-0.3866876304013612
5847,0.5846999999999519,-0.9332493817416107,0.9294721412622181,-0.3866899338449805
5848,0.5847999999999519,-0.9332548447346369,0.9294768879760326,-0.38669223788243773
5849,0.5848999999999519,-0.9332598734435344,0.9294815130609565,-0.3866945425148291
5850,0.5849999999999519,-0.9332644546848793,0.9294860146633808,-0.38669684774324425
5851,0.5850999999999519,-0.9332685750051907,0.9294903909127801,-0.3866991535687853
5852,0.5851999999999519,-0.9332722206769873,0.9294946399216215,-0.38670145999254163
5853,0.5852999999999519,-0.9332753776948198,0.9294987597852727,-0.3867037670156161
5854,0.5853999999999518,-0.9332780317712804,0.92950274858191,-0.38670607463911494
5855,0.5854999999999518,-0.9332801683329919,0.9295066043724259,-0.3867083828641414
5856,0.5855999999999518,-0.9332817725165731,0.9295103252003388,-0.38671069169178907
5857,0.5856999999999518,-0.9332828291645859,0.9295139090917006,-0.3867130011231704
5858,0.5857999999999518,-0.9332833228214615,0.9295173540550054,-0.38671531115939767
5859,0.5858999999999518,-0.9332832377294081,0.9295206580810981,-0.38671762180157154
5860,0.5859999999999518,-0.9332825578243003,0.9295238191430839,-0.386719933050796
5861,0.5860999999999518,-0.9332812667315518,0.9295268351962364,-0.3867222449082
5862,0.5861999999999518,-0.9332793477619714,0.9295297041779075,-0.3867245573748763
5863,0.5862999999999517,-0.9332767839076042,0.9295324240074363,-0.38672687045194554
5864,0.5863999999999517,-0.9332735578375568,0.9295349925860587,-0.3867291841405153
5865,0.5864999999999517,-0.9332696518938123,0.9295374077968168,-0.3867314984416957
5866,0.5865999999999517,-0.9332693393476638,0.9295396675044693,-0.3867338133566077
5867,0.5866999999999517,-0.9332925676326944,0.9295417695554006,-0.3867361288863611
5868,0.5867999999999517,-0.9333158822869034,0.9295437117775317,-0.38673844503206434
5869,0.5868999999999517,-0.9333392811474095,0.9295454919802305,-0.38674076179483746
5870,0.5869999999999517,-0.9333627619604681,0.9295471079542222,-0.38674307917579165
5871,0.5870999999999517,-0.933386322379196,0.9295485574715001,-0.38674539717603656
5872,0.5871999999999516,-0.9334099599612584,0.9295498382852369,-0.38674771579668993
5873,0.5872999999999516,-0.933433672166514,0.9295509481296956,-0.38675003503886196
5874,0.5873999999999516,-0.9334574563546213,0.9295518847201418,-0.38675235490366616
5875,0.5874999999999516,-0.9334813097826039,0.9295526457527545,-0.386754675392208
5876,0.5875999999999516,-0.9335052296023758,0.9295532289045385,-0.3867569965056019
5877,0.5876999999999516,-0.9335292128582241,0.9295536318332372,-0.38675931824496124
5878,0.5877999999999516,-0.9335532564842529,0.9295538521772446,-0.3867616406113876
5879,0.5878999999999516,-0.9335773573017843,0.9295538875555184,-0.38676396360599447
5880,0.5879999999999516,-0.933601512016718,0.9295537355674929,-0.3867662872298897
5881,0.5880999999999516,-0.9336257172168494,0.9295533937929931,-0.38676861148416436
5882,0.5881999999999515,-0.9336499693691459,0.9295528597921477,-0.3867709363699414
5883,0.5882999999999515,-0.933674264816981,0.9295521311053039,-0.38677326188830663
5884,0.5883999999999515,-0.9336985997773258,0.9295512052529411,-0.3867755880403675
5885,0.5884999999999515,-0.9337229703378983,0.9295500797355866,-0.3867779148272233
5886,0.5885999999999515,-0.9337473724542705,0.9295487520337296,-0.38678024224997354
5887,0.5886999999999515,-0.9337718019469324,0.9295472196077377,-0.386782570309704
5888,0.5887999999999515,-0.9337962544983134,0.9295454798977719,-0.38678489900751173
5889,0.5888999999999515,-0.9338207256497605,0.9295435303237036,-0.3867872283444967
5890,0.5889999999999515,-0.9338452107984746,0.9295413682850305,-0.38678955832173256
5891,0.5890999999999514,-0.9338697051944027,0.9295389911607939,-0.3867918889403172
5892,0.5891999999999514,-0.9338942039370872,0.9295363963094959,-0.3867942202013232
5893,0.5892999999999514,-0.9339187019724735,0.9295335810690174,-0.3867965521058414
5894,0.5893999999999514,-0.9339431940896723,0.9295305427565362,-0.3867988846549422
5895,0.5894999999999514,-0.9339676749176803,0.9295272786684455,-0.38680121784970867
5896,0.5895999999999514,-0.9339921389220581,0.9295237860802734,-0.3868035516912094
5897,0.5896999999999514,-0.9340165804015644,0.9295200622466018,-0.3868058861805096
5898,0.5897999999999514,-0.9340409934847468,0.9295161044009865,-0.38680822131868164
5899,0.5898999999999514,-0.9340653721264905,0.9295119097558783,-0.386810557106791
5900,0.5899999999999513,-0.934089710104525,0.9295074755025429,-0.38681289354589493
5901,0.5900999999999513,-0.9341140010158856,0.9295027988109829,-0.3868152306370554
5902,0.5901999999999513,-0.9341382382733348,0.9294978768298594,-0.38681756838131537
5903,0.5902999999999513,-0.9341624151017399,0.9294927066864148,-0.38681990677973266
5904,0.5903999999999513,-0.9341865245344095,0.929487285486395,-0.386822245833356
5905,0.5904999999999513,-0.9342105594093858,0.9294870769532072,-0.38682458554322197
5906,0.5905999999999513,-0.9342345123656975,0.9294958518684691,-0.38682692591037793
5907,0.5906999999999513,-0.9342583758395696,0.929504558571884,-0.3868292669358511
5908,0.5907999999999513,-0.9342821420605919,0.9295131956738143,-0.38683160862067706
5909,0.5908999999999512,-0.9343058030478466,0.9295217617700813,-0.38683395096588796
5910,0.5909999999999512,-0.9343293506059945,0.9295302554418682,-0.3868362939725052
5911,0.5910999999999512,-0.9343527763213223,0.929538675255626,-0.3868386376415458
5912,0.5911999999999512,-0.9343760715577465,0.9295470197629762,-0.3868409819740356
5913,0.5912999999999512,-0.9343992274527801,0.9295552875006159,-0.38684332697097096
5914,0.5913999999999512,-0.9344222349134593,0.9295634769902215,-0.3868456726333759
5915,0.5914999999999512,-0.9344450846122293,0.9295715867383527,-0.38684801896225074
5916,0.5915999999999512,-0.9344677669827933,0.9295796152363563,-0.3868503659585835
5917,0.5916999999999512,-0.9344902722159222,0.9295875609602707,-0.386852713623383
5918,0.5917999999999511,-0.9345125902552259,0.929595422370729,-0.38685506195764285
5919,0.5918999999999511,-0.9345347107928885,0.9296031979128632,-0.3868574109623338
5920,0.5919999999999511,-0.9345566232653654,0.9296108860162082,-0.3868597606384478
5921,0.5920999999999511,-0.9345783168490437,0.9296184850946054,-0.3868621109869665
5922,0.5921999999999511,-0.9345997804558682,0.9296259935461062,-0.3868644620088614
5923,0.5922999999999511,-0.9346210027289306,0.9296334097528766,-0.3868668137051037
5924,0.5923999999999511,-0.9346419720380239,0.9296407320811,-0.386869166076655
5925,0.5924999999999511,-0.9346626764751637,0.9296479588808821,-0.386871519124473
5926,0.592599999999951,-0.934683103850075,0.9296550884861536,-0.38687387284952035
5927,0.592699999999951,-0.9347032416856463,0.9296621192145753,-0.38687622725274917
5928,0.592799999999951,-0.9347230772133519,0.9296690493674407,-0.3868785823350987
5929,0.592899999999951,-0.9347425973686412,0.929675877229581,-0.38688093809752166
5930,0.592999999999951,-0.934761788786299,0.9296826010692688,-0.38688329454095394
5931,0.593099999999951,-0.9347806377957751,0.9296892191381221,-0.38688565166632816
5932,0.593199999999951,-0.9347991304164832,0.929695729671008,-0.3868880094745736
5933,0.593299999999951,-0.9348172523530731,0.9297021308859479,-0.38689036796661863
5934,0.593399999999951,-0.9348349889906746,0.9297084209840213,-0.3868927271433765
5935,0.593499999999951,-0.9348523253901133,0.9297145981492694,-0.38689508700577757
5936,0.593599999999951,-0.9348692462831018,0.9297206605486015,-0.38689744755472527
5937,0.5936999999999509,-0.9348857360674054,0.9297266063316973,-0.3868998087911326
5938,0.5937999999999509,-0.934901778801983,0.9297324336309138,-0.3869021707159036
5939,0.5938999999999509,-0.9349173582021049,0.9297381405611882,-0.3869045333299262
5940,0.5939999999999509,-0.9349324576344481,0.9297437252199443,-0.3869068966341178
5941,0.5940999999999509,-0.9349470601121708,0.929749185686997,-0.3869092606293569
5942,0.5941999999999509,-0.9349611482899653,0.9297545200244575,-0.38691162531652973
5943,0.5942999999999509,-0.9349747044590927,0.9297597262766387,-0.38691399069653054
5944,0.5943999999999509,-0.9349877105423979,0.9297648024699614,-0.38691635677022373
5945,0.5944999999999508,-0.9350001480893092,0.9297697466128588,-0.38691872353850143
5946,0.5945999999999508,-0.9350119982708195,0.929774556695684,-0.38692109100223554
5947,0.5946999999999508,-0.935023241874454,0.9297792306906144,-0.3869234591622839
5948,0.5947999999999508,-0.9350338592992233,0.9297837665515596,-0.38692582801952563
5949,0.5948999999999508,-0.9350438305505641,0.9297881622140666,-0.3869281975748076
5950,0.5949999999999508,-0.9350531352352676,0.9297924155952273,-0.38693056782900026
5951,0.5950999999999508,-0.9350617525563982,0.9297965245935852,-0.3869329387829576
5952,0.5951999999999508,-0.9350787065074218,0.9298004870890425,-0.3869353104375234
5953,0.5952999999999508,-0.9351108396671292,0.9298043009427676,-0.3869376827935577
5954,0.5953999999999507,-0.9351429555999841,0.9298079639971024,-0.3869400558518983
5955,0.5954999999999507,-0.935175046742987,0.9298114740754707,-0.3869424296133947
5956,0.5955999999999507,-0.935207105312086,0.9298148289822862,-0.38694480407888177
5957,0.5956999999999507,-0.9352391232979868,0.9298180265028602,-0.3869471792492011
5958,0.5957999999999507,-0.9352710924619196,0.9298210644033114,-0.3869495551251912
5959,0.5958999999999507,-0.9353030043313616,0.929823940430474,-0.3869519317076726
5960,0.5959999999999507,-0.9353348501957129,0.9298266523118074,-0.3869543089974846
5961,0.5960999999999507,-0.9353666211019311,0.9298291977553055,-0.3869566869954617
5962,0.5961999999999507,-0.9353983078501207,0.9298315744494068,-0.38695906570241334
5963,0.5962999999999506,-0.9354299009890791,0.9298337800629041,-0.38696144511918196
5964,0.5963999999999506,-0.9354613908117999,0.9298358122448556,-0.3869638252465773
5965,0.5964999999999506,-0.9354927673509339,0.929837668624495,-0.38696620608542065
5966,0.5965999999999506,-0.9355240203742065,0.9298393468111433,-0.3869685876365424
5967,0.5966999999999506,-0.9355551393797943,0.9298408443941204,-0.38697096990074964
5968,0.5967999999999506,-0.93558611359166,0.9298421589426558,-0.38697335287886586
5969,0.5968999999999506,-0.9356169319548457,0.9298432880058018,-0.386975736571704
5970,0.5969999999999506,-0.9356475831307263,0.9298442291123463,-0.38697812098008455
5971,0.5970999999999506,-0.9356780554922223,0.9298449797707249,-0.3869805061048091
5972,0.5971999999999505,-0.935708337118973,0.9298455374689345,-0.3869828919467091
5973,0.5972999999999505,-0.9357384157924719,0.9298458996744475,-0.386985278506588
5974,0.5973999999999505,-0.9357682789911617,0.9298460638341253,-0.38698766578525634
5975,0.5974999999999505,-0.9357979138854926,0.9298460273741331,-0.3869900537835471
5976,0.5975999999999505,-0.935827307332944,0.929845787699855,-0.38699244250225123
5977,0.5976999999999505,-0.935856445873007,0.929845342195809,-0.38699483194219286
5978,0.5977999999999505,-0.935885315722135,0.9298446882255629,-0.38699722210419085
5979,0.5978999999999505,-0.935913902768655,0.9298438231316506,-0.38699961298905045
5980,0.5979999999999505,-0.9359421925676473,0.9298427442354888,-0.38700200459759976
5981,0.5980999999999504,-0.9359701703357898,0.9298414488372942,-0.3870043969306507
5982,0.5981999999999504,-0.9359978209461699,0.9298399342160008,-0.3870067899890234
5983,0.5982999999999504,-0.9360251289230646,0.9298381976291779,-0.3870091837735403
5984,0.5983999999999504,-0.936052078436688,0.929836236312949,-0.38701157828502675
5985,0.5984999999999504,-0.9360786532979097,0.9298340474819106,-0.3870139735243026
5986,0.5985999999999504,-0.936104836952943,0.9298316283290515,-0.38701636949218987
5987,0.5986999999999504,-0.936130612478004,0.929828976025673,-0.3870187661895299
5988,0.5987999999999504,-0.9361559625739431,0.9298260877213096,-0.3870211636171528
5989,0.5988999999999504,-0.9361808695608504,0.929822960543649,-0.38702356177588604
5990,0.5989999999999503,-0.9362053153726344,0.9298195915984548,-0.38702596066657013
5991,0.5990999999999503,-0.936229281551576,0.9298159779694882,-0.38702836029005155
5992,0.5991999999999503,-0.9362527492428595,0.9298121167184299,-0.3870307606471703
5993,0.5992999999999503,-0.9362756991890798,0.9298171738141578,-0.3870331617387766
5994,0.5993999999999503,-0.9362981117247293,0.9298256945490222,-0.3870355635657258
5995,0.5994999999999503,-0.9363199667706631,0.9298341262316548,-0.3870379661288727
5996,0.5995999999999503,-0.9363412438285459,0.9298424672097104,-0.3870403694290683
5997,0.5996999999999503,-0.9363619219752803,0.9298507158144211,-0.3870427734671973
5998,0.5997999999999503,-0.9363819798574191,0.9298588703605005,-0.3870451782441173
5999,0.5998999999999503,-0.9364013956855602,0.9298669291460471,-0.38704758376070814
6000,0.5999999999999502,-0.9364201472287298,0.9298748904524479,-0.38704999001785456
6001,0.6000999999999502,-0.9364382118087501,0.9298827525442823,-0.38705239701643623
6002,0.6001999999999502,-0.9364555662945968,0.9298905136692259,-0.3870548047573578
6003,0.6002999999999502,-0.9364721870967464,0.9298981720579546,-0.3870572132415007
6004,0.6003999999999502,-0.9364880501615139,0.9299057259240481,-0.38705962246978987
6005,0.6004999999999502,-0.936503130965383,0.9299131734638942,-0.38706203244311943
6006,0.6005999999999502,-0.9365174045093313,0.9299205128565935,-0.38706444316241967
6007,0.6006999999999502,-0.9365308453131505,0.9299277422638624,-0.38706685462861024
6008,0.6007999999999502,-0.9365434274097626,0.9299348598299388,-0.3870692668426226
6009,0.6008999999999501,-0.9365551243395367,0.9299418636814858,-0.3870716798054025
6010,0.6009999999999501,-0.9365659091446038,0.9299487519274962,-0.38707409351789734
6011,0.6010999999999501,-0.9365757543631754,0.9299555226591973,-0.38707650798105714
6012,0.6011999999999501,-0.9365846320238636,0.9299621739499565,-0.3870789231958511
6013,0.6012999999999501,-0.9365925136400074,0.9299687038551849,-0.38708133916324905
6014,0.6013999999999501,-0.9365993702040057,0.9299751104122436,-0.38708375588423044
6015,0.6014999999999501,-0.9366051721816574,0.929981391640348,-0.38708617335978623
6016,0.6015999999999501,-0.9366098895065142,0.9299875455404738,-0.38708859159091663
6017,0.60169999999995,-0.9366134915742423,0.9299935700952624,-0.3870910105786334
6018,0.60179999999995,-0.9366159472370009,0.9299994632689268,-0.38709343032394994
6019,0.60189999999995,-0.9366172247978335,0.9300052230071569,-0.38709585082789305
6020,0.60199999999995,-0.9366172920050783,0.9300108472370262,-0.3870982720915046
6021,0.60209999999995,-0.936616116046798,0.9300163338668979,-0.3871006941158232
6022,0.60219999999995,-0.9366136635452296,0.9300216807863311,-0.3871031169019097
6023,0.60229999999995,-0.9366099005512584,0.9300268858659877,-0.38710554045084034
6024,0.60239999999995,-0.9366047925389164,0.9300319469575391,-0.38710796476368736
6025,0.60249999999995,-0.9365983043999084,0.9300368618935735,-0.3871103898415391
6026,0.60259999999995,-0.9365904004381669,0.9300416284875028,-0.3871128156855012
6027,0.6026999999999499,-0.9365810443644376,0.9300462445334704,-0.3871152422966873
6028,0.6027999999999499,-0.9365701992908987,0.930050707806259,-0.38711766967621347
6029,0.6028999999999499,-0.9365578277258156,0.9300550160611978,-0.387120097825226
6030,0.6029999999999499,-0.936543891568232,0.930059167034072,-0.3871225267448669
6031,0.6030999999999499,-0.9365283521027014,0.9300631584410303,-0.38712495643629385
6032,0.6031999999999499,-0.9365111699940595,0.9300669879784937,-0.38712738690068527
6033,0.6032999999999499,-0.936492305282241,0.9300706533230648,-0.3871298181392122
6034,0.6033999999999499,-0.9364717173771421,0.930074152131437,-0.38713225015308655
6035,0.6034999999999499,-0.9364493650535305,0.9300774820403035,-0.38713468294351017
6036,0.6035999999999498,-0.9364252064460072,0.930080640666268,-0.3871371165117037
6037,0.6036999999999498,-0.9363991990440195,0.9300836256057542,-0.3871395508589091
6038,0.6037999999999498,-0.9363712996869297,0.9300864344349157,-0.3871419859863704
6039,0.6038999999999498,-0.9363414645591412,0.930089064709548,-0.3871444218953444
6040,0.6039999999999498,-0.9363096491852838,0.9300915139649985,-0.38714685858710923
6041,0.6040999999999498,-0.9362758084254598,0.9300937797160778,-0.38714929606295606
6042,0.6041999999999498,-0.9362398964705567,0.9300958594569717,-0.3871517343241819
6043,0.6042999999999498,-0.9362018668376242,0.9300977506611534,-0.38715417337210656
6044,0.6043999999999498,-0.9361616723653211,0.930099450781295,-0.38715661320805095
6045,0.6044999999999497,-0.9361192652094333,0.9301009572491808,-0.38715905383336474
6046,0.6045999999999497,-0.9360745968384659,0.9301022674756201,-0.38716149524940335
6047,0.6046999999999497,-0.9360276180293107,0.9301033788503601,-0.387163937457529
6048,0.6047999999999497,-0.9359782788629929,0.9301042887420006,-0.38716638045914054
6049,0.6048999999999497,-0.9359265287204986,0.930104994497907,-0.38716882425562077
6050,0.6049999999999497,-0.935872316278686,0.9301054934441255,-0.3871712688483918
6051,0.6050999999999497,-0.9358155895062817,0.9301057828852975,-0.38717371423887936
6052,0.6051999999999497,-0.935756295659967,0.9301058601045753,-0.3871761604285162
6053,0.6052999999999497,-0.9356943812805534,0.930105722363537,-0.3871786074187652
6054,0.6053999999999496,-0.9356297921892528,0.9301053669021032,-0.38718105521108725
6055,0.6054999999999496,-0.9355624734840435,0.9301047909384532,-0.38718350380696737
6056,0.6055999999999496,-0.9354923695361339,0.9301039916689418,-0.3871859532079089
6057,0.6056999999999496,-0.9354194239865279,0.9301029662680168,-0.38718840341541344
6058,0.6057999999999496,-0.9353435797426939,0.9301017118881364,-0.38719085443100676
6059,0.6058999999999496,-0.9352647789753393,0.9301002256596878,-0.3871933062562348
6060,0.6059999999999496,-0.9351829631152947,0.9300985046909053,-0.3871957588926409
6061,0.6060999999999496,-0.9350980728505076,0.93009654606779,-0.38719821234179175
6062,0.6061999999999496,-0.935010048123152,0.9301040507414116,-0.38720066660527686
6063,0.6062999999999495,-0.9349188281268526,0.9301121114085686,-0.38720312168468074
6064,0.6063999999999495,-0.9348243513040282,0.9301200619310889,-0.38720557758161633
6065,0.6064999999999495,-0.9347265553433575,0.9301279004157985,-0.3872080342976995
6066,0.6065999999999495,-0.934625377177368,0.9301356249516505,-0.38721049183456907
6067,0.6066999999999495,-0.9345207529801512,0.9301432336096281,-0.38721295019387764
6068,0.6067999999999495,-0.9344126181652083,0.9301507244426498,-0.38721540937726673
6069,0.6068999999999495,-0.9343009073834257,0.9301580954854712,-0.3872178693864292
6070,0.6069999999999495,-0.9341855545211866,0.930165344754591,-0.38722033022304514
6071,0.6070999999999495,-0.9340664926986179,0.9301724702481536,-0.38722279188881337
6072,0.6071999999999494,-0.9339436542679772,0.9301794699458538,-0.3872252543854469
6073,0.6072999999999494,-0.9338169708121817,0.9301863418088411,-0.3872277177146675
6074,0.6073999999999494,-0.933686373143481,0.930193083779624,-0.38723018187821456
6075,0.6074999999999494,-0.9335517913022766,0.9301996937819743,-0.38723264687783465
6076,0.6075999999999494,-0.9334131545560924,0.9302061697208323,-0.3872351127152925
6077,0.6076999999999494,-0.9333100082184906,0.9302125094822107,-0.3872375793923569
6078,0.6077999999999494,-0.9333150935166428,0.9302187109331006,-0.3872400469108109
6079,0.6078999999999494,-0.9333197155182159,0.9302247719213759,-0.3872425152724495
6080,0.6079999999999494,-0.9333238583678175,0.9302306902756983,-0.38724498447907785
6081,0.6080999999999493,-0.9333275058324811,0.9302364638054236,-0.3872474545325177
6082,0.6081999999999493,-0.9333306412949506,0.9302420903005066,-0.38724992543458453
6083,0.6082999999999493,-0.9333332477468999,0.9302475675314072,-0.3872523971871225
6084,0.6083999999999493,-0.9333353077820926,0.9302528932489964,-0.3872548697919763
6085,0.6084999999999493,-0.9333368035894805,0.9302580651844616,-0.3872573432510081
6086,0.6085999999999493,-0.9333377169462402,0.9302630810492148,-0.38725981756607863
6087,0.6086999999999493,-0.9333380292107544,0.9302679385347974,-0.3872622927390607
6088,0.6087999999999493,-0.933337721315533,0.930272635312788,-0.3872647687718425
6089,0.6088999999999493,-0.93333677376008,0.9302771690347093,-0.3872672456663093
6090,0.6089999999999492,-0.9333351666037037,0.9302815373319349,-0.38726972342437005
6091,0.6090999999999492,-0.9333328794582754,0.9302857378155976,-0.38727220204793306
6092,0.6091999999999492,-0.933329891480934,0.9302897680764972,-0.38727468153891964
6093,0.6092999999999492,-0.9333285819779149,0.9302936256850074,-0.3872771618992341
6094,0.6093999999999492,-0.9333516353809895,0.9302973081909854,-0.3872796431308195
6095,0.6094999999999492,-0.9333748245644068,0.9303008131236802,-0.3872821252356101
6096,0.6095999999999492,-0.9333981484534191,0.930304137991641,-0.38728460821555566
6097,0.6096999999999492,-0.9334216058902203,0.9303072802826272,-0.38728709207259265
6098,0.6097999999999492,-0.9334451956311803,0.9303102374635174,-0.38728957680869
6099,0.6098999999999491,-0.9334689163440092,0.9303130069802191,-0.38729206242579606
6100,0.6099999999999491,-0.9334927666048535,0.9303155862575796,-0.3872945489258812
6101,0.6100999999999491,-0.9335167448953211,0.9303179726992957,-0.387297036310913
6102,0.6101999999999491,-0.9335408495994353,0.930320163687825,-0.38729952458286965
6103,0.6102999999999491,-0.9335650790005151,0.9303221565842971,-0.3873020137437234
6104,0.6103999999999491,-0.9335894312779826,0.9303239487284247,-0.38730450379545533
6105,0.6104999999999491,-0.933613904504095,0.9303255374384164,-0.3873069947400567
6106,0.6105999999999491,-0.9336384966406006,0.9303269200108882,-0.387309486579505
6107,0.6106999999999491,-0.9336632055353185,0.9303280937207766,-0.38731197931579847
6108,0.610799999999949,-0.9336880289186389,0.9303290558212516,-0.3873144729509238
6109,0.610899999999949,-0.9337129643999454,0.9303298035436303,-0.3873169674868759
6110,0.610999999999949,-0.9337380094639566,0.9303303340972909,-0.38731946292564556
6111,0.611099999999949,-0.9337631614669866,0.9303306680491307,-0.3873219592692377
6112,0.611199999999949,-0.9337884176331226,0.9303383047626289,-0.3873244565196323
6113,0.611299999999949,-0.933813775050321,0.9303458145318584,-0.3873269546788483
6114,0.611399999999949,-0.9338392306664169,0.930353195284233,-0.3873294537488581
6115,0.611499999999949,-0.9338647812850505,0.9303604449283013,-0.38733195373167806
6116,0.611599999999949,-0.9338904235615053,0.930367561353649,-0.3873344546292878
6117,0.611699999999949,-0.9339161539984614,0.9303745424308031,-0.38733695644369326
6118,0.6117999999999489,-0.9339419689416592,0.9303813860111355,-0.38733945917687906
6119,0.6118999999999489,-0.933967864575474,0.9303880899267669,-0.3873419628308475
6120,0.6119999999999489,-0.9339938369184022,0.9303946519904716,-0.38734446740757644
6121,0.6120999999999489,-0.9340198818184555,0.930401069995581,-0.3873469729090561
6122,0.6121999999999489,-0.9340459949484641,0.9304073417158889,-0.3873494793372627
6123,0.6122999999999489,-0.9340721718012878,0.9304134649055557,-0.38735198669419557
6124,0.6123999999999489,-0.934098407684933,0.9304194372990136,-0.38735449498181485
6125,0.6124999999999489,-0.9341246977175777,0.9304252566108718,-0.38735700420209435
6126,0.6125999999999489,-0.9341510368224998,0.930430920535822,-0.3873595143570053
6127,0.6126999999999488,-0.9341774197229117,0.9304364267485435,-0.3873620254485236
6128,0.6127999999999488,-0.9342038409366983,0.9304417729036095,-0.38736453747860394
6129,0.6128999999999488,-0.9342302947710585,0.9304469566353936,-0.38736705044918834
6130,0.6129999999999488,-0.9342567753170495,0.9304519755579751,-0.38736956436223885
6131,0.6130999999999488,-0.9342832764440342,0.9304568272650465,-0.38737207921970485
6132,0.6131999999999488,-0.9343097917940287,0.9304615093298205,-0.38737459502352395
6133,0.6132999999999488,-0.9343363147759532,0.9304660193049367,-0.3873771117756182
6134,0.6133999999999488,-0.9343628385597821,0.9304703547223688,-0.3873796294779227
6135,0.6134999999999488,-0.9343893560705947,0.9304745130933338,-0.38738214813236277
6136,0.6135999999999487,-0.9344158599825282,0.9304784919081986,-0.3873846677408429
6137,0.6136999999999487,-0.934442342712627,0.9304835592786975,-0.3873871883052738
6138,0.6137999999999487,-0.9344687964145948,0.9304909770884912,-0.3873897098275564
6139,0.6138999999999487,-0.9344952129724435,0.9304982605100577,-0.3873922323095857
6140,0.6139999999999487,-0.9345215839940436,0.9305054074164606,-0.3873947557532485
6141,0.6140999999999487,-0.9345479008045716,0.930512415661799,-0.3873972801604104
6142,0.6141999999999487,-0.9345741544398576,0.9305192830811126,-0.38739980553295805
6143,0.6142999999999487,-0.9346003356396319,0.9305260074902865,-0.38740233187274853
6144,0.6143999999999487,-0.9346264348406694,0.9305325866859558,-0.38740485918162987
6145,0.6144999999999486,-0.9346524421698355,0.930539018445412,-0.3874073874614543
6146,0.6145999999999486,-0.9346783474370284,0.9305453005265066,-0.38740991671405545
6147,0.6146999999999486,-0.9347041401280229,0.9305514306675579,-0.3874124469412656
6148,0.6147999999999486,-0.9347298093972138,0.9305574065872564,-0.38741497814490544
6149,0.6148999999999486,-0.9347553440602583,0.9305632259845704,-0.3874175103267847
6150,0.6149999999999486,-0.9347807325866195,0.9305688865386529,-0.3874200434887059
6151,0.6150999999999486,-0.9348059630920115,0.9305743859087474,-0.3874225776324819
6152,0.6151999999999486,-0.9348310233307447,0.9305797217340946,-0.3874251127598722
6153,0.6152999999999486,-0.9348559006879744,0.9305848916338394,-0.3874276488726736
6154,0.6153999999999485,-0.9348805821718505,0.9305898932069379,-0.387430185972641
6155,0.6154999999999485,-0.9349050544055726,0.9305947240320647,-0.38743272406154405
6156,0.6155999999999485,-0.9349293036193472,0.9305993816675205,-0.3874352631411385
6157,0.6156999999999485,-0.9349533156422516,0.9306038636511403,-0.387437803213152
6158,0.6157999999999485,-0.9349770758940026,0.9306081675002013,-0.38744034427932855
6159,0.6158999999999485,-0.9350005693766329,0.9306122907113307,-0.38744288634139373
6160,0.6159999999999485,-0.9350237806660748,0.9306162307604157,-0.38744542940106597
6161,0.6160999999999485,-0.9350466939036538,0.9306199851025113,-0.3874479734600416
6162,0.6161999999999485,-0.9350692927874916,0.9306235511717503,-0.38745051852003026
6163,0.6162999999999484,-0.9350915605638214,0.930626926381253,-0.3874530645827141
6164,0.6163999999999484,-0.9351134800182154,0.9306301081230363,-0.38745561164979214
6165,0.6164999999999484,-0.9351350334667281,0.9306330937679248,-0.38745815972292497
6166,0.6165999999999484,-0.935156202746954,0.930635880665461,-0.3874607088037811
6167,0.6166999999999484,-0.9351769692090026,0.9306384661438164,-0.387463258894027
6168,0.6167999999999484,-0.9351973137063944,0.9306408475097023,-0.38746580999530267
6169,0.6168999999999484,-0.935217216586875,0.9306430220482822,-0.3874683621092643
6170,0.6169999999999484,-0.9352366576831544,0.9306449870230828,-0.38747091523753663
6171,0.6170999999999484,-0.935255616303569,0.9306467396759073,-0.3874734693817564
6172,0.6171999999999483,-0.9352740712226705,0.930648277226747,-0.38747602454355096
6173,0.6172999999999483,-0.9352920006717437,0.9306495968736954,-0.38747858072452196
6174,0.6173999999999483,-0.9353093823292544,0.930650695792861,-0.38748113792628125
6175,0.6174999999999483,-0.9353261933112302,0.9306515711382809,-0.3874836961504386
6176,0.6175999999999483,-0.9353424101615764,0.930652220041836,-0.38748625539858506
6177,0.6176999999999483,-0.9353580088423287,0.9306526396131645,-0.38748881567231863
6178,0.6177999999999483,-0.9353729647238469,0.9306528269395776,-0.38749137697321795
6179,0.6178999999999483,-0.9353872525749493,0.9306527790859743,-0.3874939393028659
6180,0.6179999999999483,-0.9354008465529928,0.9306524930947581,-0.38749650266283575
6181,0.6180999999999482,-0.935413720193901,0.9306519659857522,-0.3874990670547003
6182,0.6181999999999482,-0.935425846402141,0.9306511947561169,-0.38750163248003044
6183,0.6182999999999482,-0.9354371974406543,0.9306501763802664,-0.3875041989403813
6184,0.6183999999999482,-0.9354477449207432,0.9306489078097864,-0.38750676643731635
6185,0.6184999999999482,-0.9354574597919162,0.9306473859733516,-0.3875093349723898
6186,0.6185999999999482,-0.9354809483430058,0.9306456077766451,-0.38751190454715395
6187,0.6186999999999482,-0.9355182029600153,0.9306435701022758,-0.38751447516316295
6188,0.6187999999999482,-0.9355555261519821,0.9306412698096993,-0.38751704682196053
6189,0.6188999999999482,-0.9355929096983996,0.9306387037351362,-0.38751961952509467
6190,0.6189999999999481,-0.9356303450654028,0.9306358686914932,-0.3875221932741106
6191,0.6190999999999481,-0.9356678233981952,0.9306327614682831,-0.387524768070548
6192,0.6191999999999481,-0.935705335513366,0.9306293788315468,-0.3875273439159586
6193,0.6192999999999481,-0.9357428718910925,0.9306257175237741,-0.38752992081188026
6194,0.6193999999999481,-0.9357804226672348,0.930621774263826,-0.387532498759852
6195,0.6194999999999481,-0.9358179776253157,0.9306175457468573,-0.38753507776142554
6196,0.6195999999999481,-0.9358555261883925,0.9306130286442399,-0.38753765781813837
6197,0.6196999999999481,-0.9358930574108162,0.9306082196034858,-0.387540238931544
6198,0.6197999999999481,-0.9359305599698813,0.9306031152481716,-0.38754282110318145
6199,0.619899999999948,-0.9359680221573654,0.9305977121778628,-0.38754540433460777
6200,0.619999999999948,-0.9360054318709596,0.9305920069680385,-0.3875479886273722
6201,0.620099999999948,-0.9360427766055895,0.9305859961700174,-0.387550573983033
6202,0.620199999999948,-0.9360800434446284,0.9305796763108839,-0.38755316040315524
6203,0.620299999999948,-0.9361172190510025,0.9305730438934143,-0.3875557478892861
6204,0.620399999999948,-0.9361542896581893,0.9305660953960038,-0.38755833644301513
6205,0.620499999999948,-0.9361912410611096,0.9305588272725942,-0.3875609260658993
6206,0.620599999999948,-0.9362280586069144,0.9305512359526023,-0.38756351675952355
6207,0.620699999999948,-0.9362647271856663,0.9305433178408479,-0.38756610852547246
6208,0.620799999999948,-0.9363012312209192,0.9305350693174833,-0.387568701365341
6209,0.6208999999999479,-0.9363375546601932,0.9305264867379233,-0.3875712952807173
6210,0.6209999999999479,-0.9363736809653492,0.9305175664327745,-0.38757389027321265
6211,0.6210999999999479,-0.9364095931028631,0.9305083047077671,-0.3875764863444454
6212,0.6211999999999479,-0.9364452735340002,0.9304986978436854,-0.38757908349602066
6213,0.6212999999999479,-0.9364807042048919,0.9304887420963003,-0.3875816817295876
6214,0.6213999999999479,-0.936515866536516,0.9304784336963008,-0.387584281046773
6215,0.6214999999999479,-0.9365507414145808,0.9304677688492279,-0.38758688144923004
6216,0.6215999999999479,-0.9365853091793162,0.9304567437354077,-0.38758948293860784
6217,0.6216999999999478,-0.9366195496151719,0.9304453545098852,-0.3875920855165843
6218,0.6217999999999478,-0.9366534419404254,0.9304335973023594,-0.3875946891848358
6219,0.6218999999999478,-0.9366869647966999,0.9304214682171182,-0.3875972939450587
6220,0.6219999999999478,-0.9367200962383954,0.9304089633329745,-0.3875998997989455
6221,0.6220999999999478,-0.9367528137220337,0.930396078703202,-0.38760250674822183
6222,0.6221999999999478,-0.9367850940955202,0.9303828103554724,-0.38760511479460863
6223,0.6222999999999478,-0.9368169135873232,0.9303691542917933,-0.3876077239398507
6224,0.6223999999999478,-0.9368482477955726,0.9303551064884461,-0.3876103341857001
6225,0.6224999999999478,-0.9368790716770826,0.930340662895924,-0.3876129455339312
6226,0.6225999999999478,-0.9369093595362958,0.9303258194388723,-0.3876155579863128
6227,0.6226999999999477,-0.9369390850141566,0.9303105720160276,-0.3876181715446572
6228,0.6227999999999477,-0.9369682210769108,0.9302949165001589,-0.387620786210772
6229,0.6228999999999477,-0.9369967400048377,0.9302788487380083,-0.3876234019864798
6230,0.6229999999999477,-0.9370246133809144,0.9302623645502325,-0.38762601887363124
6231,0.6230999999999477,-0.9370518120794171,0.9302454597313459,-0.3876286368740811
6232,0.6231999999999477,-0.9370783062544595,0.9302281300496629,-0.3876312559897133
6233,0.6232999999999477,-0.9371040653284736,0.9302103712472418,-0.38763387622241785
6234,0.6233999999999477,-0.9371290579806322,0.9301921790398292,-0.3876364975741108
6235,0.6234999999999477,-0.9371532521352196,0.9301735491168044,-0.38763912004671747
6236,0.6235999999999476,-0.9371766149499516,0.9301544771411254,-0.3876417436421751
6237,0.6236999999999476,-0.9371991128042458,0.9301349587492749,-0.38764436836247396
6238,0.6237999999999476,-0.9372207112874494,0.930114989551207,-0.3876469942095764
6239,0.6238999999999476,-0.9372413751870234,0.9300945651302951,-0.38764962118549473
6240,0.6239999999999476,-0.9372610684766897,0.9300736810432796,-0.3876522492922544
6241,0.6240999999999476,-0.937279754304542,0.9300523328202168,-0.38765487853189307
6242,0.6241999999999476,-0.9372973949811249,0.930030515964429,-0.3876575089064769
6243,0.6242999999999476,-0.9373139519674845,0.9300082259524542,-0.3876601404180864
6244,0.6243999999999476,-0.9373293858631937,0.9299854582339969,-0.3876627730688196
6245,0.6244999999999475,-0.9373436563943559,0.9299622082318802,-0.3876654068608129
6246,0.6245999999999475,-0.9373567224015913,0.9299384713419977,-0.38766804179620157
6247,0.6246999999999475,-0.9373685418280079,0.9299142429332666,-0.3876706778771536
6248,0.6247999999999475,-0.9373790717071634,0.9298895183475818,-0.38767331510585457
6249,0.6248999999999475,-0.9373882681510199,0.9298642928997702,-0.38767595348451694
6250,0.6249999999999475,-0.9373960863378962,0.9298385618775455,-0.3876785930153659
6251,0.6250999999999475,-0.9374024805004215,0.9298123205414651,-0.38768123370066193
6252,0.6251999999999475,-0.9374074039134962,0.9298017318838053,-0.3876838755426746
6253,0.6252999999999475,-0.9374108088822604,0.9298252094003979,-0.3876865185436944
6254,0.6253999999999474,-0.9374126467300788,0.9298484839726672,-0.3876891627060535
6255,0.6254999999999474,-0.9374128677865446,0.929871556474248,-0.3876918080320831
6256,0.6255999999999474,-0.9374114213755043,0.9298944277763893,-0.3876944545241519
6257,0.6256999999999474,-0.9374082558031137,0.9299170987479549,-0.38769710218464165
6258,0.6257999999999474,-0.9374033183459246,0.9299395702554275,-0.38769975101596976
6259,0.6258999999999474,-0.9373965552390103,0.9299618431629106,-0.3877024010205657
6260,0.6259999999999474,-0.9373879116641327,0.9299839183321307,-0.3877050522008823
6261,0.6260999999999474,-0.9373773317379579,0.9300057966224401,-0.38770770455939896
6262,0.6261999999999474,-0.9373647585003236,0.9300274788908193,-0.3877103580986245
6263,0.6262999999999473,-0.9373501339025659,0.9300489659918796,-0.3877130128210713
6264,0.6263999999999473,-0.9373333987959076,0.930070258777866,-0.38771566872929486
6265,0.6264999999999473,-0.937314492919917,0.9300913580986586,-0.3877183258258633
6266,0.6265999999999473,-0.9372933548910398,0.9301122648017762,-0.38772098411337436
6267,0.6266999999999473,-0.937269922191212,0.9301329797323785,-0.3877236435944423
6268,0.6267999999999473,-0.9372441311565574,0.9301535037332688,-0.38772630427170246
6269,0.6268999999999473,-0.9372159169661785,0.9301738376448955,-0.3877289661478271
6270,0.6269999999999473,-0.9371852136310423,0.9301939823053567,-0.38773162922549537
6271,0.6270999999999473,-0.9371519539829735,0.9302139385504007,-0.3877342935074114
6272,0.6271999999999472,-0.9371160696637536,0.9302337072134297,-0.3877369589963188
6273,0.6272999999999472,-0.9370774911143398,0.9302532891255022,-0.38773962569496756
6274,0.6273999999999472,-0.937036147564204,0.9302726851153357,-0.3877422936061217
6275,0.6274999999999472,-0.9369919670208022,0.9302918960093085,-0.3877449627326025
6276,0.6275999999999472,-0.9369448762591802,0.9303109226314634,-0.3877476330772182
6277,0.6276999999999472,-0.9368948008117199,0.9303297658035095,-0.3877503046428048
6278,0.6277999999999472,-0.9368416649580374,0.9303484263448255,-0.38775297743224496
6279,0.6278999999999472,-0.9367853917150357,0.9303669050724614,-0.38775565144841695
6280,0.6279999999999472,-0.9367259028271222,0.9303852028011421,-0.3877583266942289
6281,0.6280999999999471,-0.9366631187565949,0.9304033203432692,-0.38776100317261397
6282,0.6281999999999471,-0.9365969586742098,0.9304212585089243,-0.38776368088652247
6283,0.6282999999999471,-0.9365273404499298,0.9304390181058713,-0.3877663598389297
6284,0.6283999999999471,-0.936454180643869,0.9304565999395589,-0.3877690400328236
6285,0.6284999999999471,-0.936377394497437,0.9304740048131236,-0.387771721471236
6286,0.6285999999999471,-0.9362968959246895,0.9304912335273926,-0.3877744041571783
6287,0.6286999999999471,-0.9362125975038978,0.9305082868808855,-0.38777708809373024
6288,0.6287999999999471,-0.9361244104693387,0.9305251656698179,-0.3877797732839399
6289,0.6288999999999471,-0.9360322447033186,0.9305418706881038,-0.38778245973092373
6290,0.628999999999947,-0.9359360087284361,0.9305584027273585,-0.3877851474377939
6291,0.629099999999947,-0.9358356097000918,0.9305747625769004,-0.38778783640767783
6292,0.629199999999947,-0.9357309533992567,0.9305909510237551,-0.3877905266437378
6293,0.629299999999947,-0.9356219442255012,0.9306069688526571,-0.38779321814913204
6294,0.629399999999947,-0.9355084851902993,0.930622816846053,-0.38779591092705573
6295,0.629499999999947,-0.9353904779106138,0.9306384957841036,-0.3877986049807249
6296,0.629599999999947,-0.9352678226027691,0.9306540064446877,-0.38780130031335935
6297,0.629699999999947,-0.9351404180766235,0.9306693496034041,-0.3878039969282061
6298,0.629799999999947,-0.9350081617300481,0.9306845260335741,-0.38780669482852337
6299,0.629899999999947,-0.9348709495437192,0.9306995365062454,-0.38780939401758774
6300,0.6299999999999469,-0.9347286760762366,0.9307143817901935,-0.3878120944986953
6301,0.6300999999999469,-0.9345812344595723,0.9307290626519255,-0.3878147962751578
6302,0.6301999999999469,-0.9344285163948614,0.9307435798556821,-0.38781749935030096
6303,0.6302999999999469,-0.9342704121485415,0.9307579341634415,-0.3878202037274656
6304,0.6303999999999469,-0.9341068105488523,0.930772126334921,-0.3878229094100103
6305,0.6304999999999469,-0.9339375989826999,0.9307861571275801,-0.3878256164013173
6306,0.6305999999999469,-0.9338542717755048,0.9308000272966241,-0.3878283247047639
6307,0.6306999999999469,-0.933878864456081,0.9308137375950061,-0.38783103432374655
6308,0.6307999999999468,-0.9339036170447975,0.9308272887734298,-0.3878337452616999
6309,0.6308999999999468,-0.9339285281056188,0.9308406815803532,-0.3878364575220381
6310,0.6309999999999468,-0.9339535960746592,0.9308539167619903,-0.38783917110821187
6311,0.6310999999999468,-0.9339788192551436,0.9308669950623149,-0.38784188602367076
6312,0.6311999999999468,-0.9340041958122149,0.9308799172230628,-0.38784460227188683
6313,0.6312999999999468,-0.9340297237675848,0.9308926839837353,-0.38784731985634835
6314,0.6313999999999468,-0.934055400994024,0.9309052960816013,-0.38785003878054153
6315,0.6314999999999468,-0.9340812252096902,0.9309177542517011,-0.38785275904797223
6316,0.6315999999999468,-0.9341071939722869,0.9309300592268483,-0.38785548066215636
6317,0.6316999999999467,-0.9341333046730556,0.9309422117376336,-0.3878582036266222
6318,0.6317999999999467,-0.9341595545305905,0.930954212512427,-0.38786092794490934
6319,0.6318999999999467,-0.9341859405844802,0.9309660622773814,-0.38786365362056785
6320,0.6319999999999467,-0.9342124596887666,0.9309777617564348,-0.38786638065714946
6321,0.6320999999999467,-0.9342391085052215,0.9309893116713138,-0.3878691090582365
6322,0.6321999999999467,-0.9342658834964361,0.9310007127415363,-0.387871838827392
6323,0.6322999999999467,-0.9342927809187211,0.9310119656844142,-0.3878745699682085
6324,0.6323999999999467,-0.934319796814812,0.931023071215057,-0.3878773024842846
6325,0.6324999999999467,-0.9343469270063788,0.9310340300463743,-0.38788003637922575
6326,0.6325999999999466,-0.9343741670863359,0.9310448428890787,-0.387882771656636
6327,0.6326999999999466,-0.9344015124109477,0.931055510451689,-0.3878855083201509
6328,0.6327999999999466,-0.9344289580917295,0.9310660334405334,-0.3878882463733883
6329,0.6328999999999466,-0.9344564989871371,0.9310764125597516,-0.3878909858199798
6330,0.6329999999999466,-0.9344841296940456,0.9310866485112989,-0.38789372666357225
6331,0.6330999999999466,-0.9345118445390103,0.9310967419949486,-0.3878964689078162
6332,0.6331999999999466,-0.9345396375693114,0.9311066937082954,-0.38789921255636567
6333,0.6332999999999466,-0.934567502543775,0.9311165043467574,-0.3879019576128927
6334,0.6333999999999466,-0.9345954329233704,0.9311261746035807,-0.3879047040810464
6335,0.6334999999999466,-0.9346234218615795,0.9311357051698415,-0.387907451964507
6336,0.6335999999999465,-0.9346514621945367,0.9311450967344487,-0.3879102012669595
6337,0.6336999999999465,-0.9346795464309341,0.9311543499841481,-0.3879129519920787
6338,0.6337999999999465,-0.9347076667416934,0.931163465603525,-0.3879157041435659
6339,0.6338999999999465,-0.9347358149493977,0.9311724442750066,-0.3879184577250998
6340,0.6339999999999465,-0.9347639825174837,0.931181286678866,-0.3879212127403808
6341,0.6340999999999465,-0.9347921605391903,0.9311899934932251,-0.38792396919311295
6342,0.6341999999999465,-0.9348203397262618,0.9311985653940571,-0.3879267270870074
6343,0.6342999999999465,-0.934848510397404,0.9312070030551903,-0.3879294864257601
6344,0.6343999999999465,-0.934876662466491,0.9312153071483108,-0.3879322472130924
6345,0.6344999999999464,-0.9349047854305191,0.931223478342966,-0.38793500945271936
6346,0.6345999999999464,-0.9349328683573085,0.9312315173065672,-0.38793777314834654
6347,0.6346999999999464,-0.9349608998729497,0.9312394247043929,-0.3879405383037122
6348,0.6347999999999464,-0.9349888681489923,0.9312472011995926,-0.3879433049225309
6349,0.6348999999999464,-0.9350167608893768,0.9312548474531886,-0.3879460730085287
6350,0.6349999999999464,-0.9350445653171062,0.9312623641240806,-0.3879488425654371
6351,0.6350999999999464,-0.9350722681606565,0.9312697518690477,-0.3879516135969863
6352,0.6351999999999464,-0.9350998556401264,0.9312770113427523,-0.38795438610690114
6353,0.6352999999999464,-0.9351273134531237,0.9312841431977433,-0.3879571600989235
6354,0.6353999999999463,-0.9351546267603883,0.9312911480844586,-0.3879599355767781
6355,0.6354999999999463,-0.9351817801711519,0.9312980266512286,-0.3879627125442138
6356,0.6355999999999463,-0.9352087577282329,0.93130477954428,-0.38796549100495437
6357,0.6356999999999463,-0.9352355428928665,0.9313114074077382,-0.3879682709627482
6358,0.6357999999999463,-0.9352621185292714,0.9313179108836308,-0.38797105242132957
6359,0.6358999999999463,-0.9352884668889512,0.9313242906118909,-0.3879738353844399
6360,0.6359999999999463,-0.9353145695947315,0.9313305472303602,-0.38797661985582477
6361,0.6360999999999463,-0.9353404076245346,0.9313366813747924,-0.38797940583921764
6362,0.6361999999999463,-0.9353659612948911,0.9313426936788562,-0.38798219333835865
6363,0.6362999999999462,-0.9353912102441889,0.9313485847741388,-0.3879849823569962
6364,0.6363999999999462,-0.9354161334156624,0.931354355290149,-0.38798777289887487
6365,0.6364999999999462,-0.9354407090401228,0.9313600058543201,-0.3879905649677258
6366,0.6365999999999462,-0.9354649146184291,0.9313655370920142,-0.38799335856729167
6367,0.6366999999999462,-0.9354887269037053,0.9313709496265244,-0.3879961537013297
6368,0.6367999999999462,-0.9355121218833028,0.9313762440790788,-0.3879989503735704
6369,0.6368999999999462,-0.9355350747605107,0.9313814210688431,-0.38800174858775616
6370,0.6369999999999462,-0.9355575599360177,0.9313864812129244,-0.38800454834763315
6371,0.6370999999999462,-0.9355795509891289,0.9313914251263746,-0.3880073496569407
6372,0.6371999999999461,-0.9356010206587363,0.9313962534221936,-0.38801015251941523
6373,0.6372999999999461,-0.9356219408240525,0.9314009667113318,-0.3880129569388023
6374,0.6373999999999461,-0.9356422824851055,0.9314055656026948,-0.38801576291884815
6375,0.6374999999999461,-0.9356620157430022,0.9314100507031461,-0.3880185704632883
6376,0.6375999999999461,-0.9356811097799621,0.9314144226175097,-0.38802137957586086
6377,0.6376999999999461,-0.9356995328391263,0.9314186819485749,-0.38802419026030727
6378,0.6377999999999461,-0.9357172522041476,0.9314228292970984,-0.3880270025203736
6379,0.6378999999999461,-0.935734234178564,0.9314268652618082,-0.3880298163597988
6380,0.637999999999946,-0.935750444064963,0.9314307904394071,-0.38803263178230873
6381,0.638099999999946,-0.9357658461439393,0.9314346054245757,-0.38803544879166424
6382,0.638199999999946,-0.9357804036528555,0.9314383108099757,-0.38803826739158487
6383,0.638299999999946,-0.9357940787644075,0.9314419071862541,-0.38804108758582656
6384,0.638399999999946,-0.9358068325650024,0.9314453951420453,-0.3880439093781254
6385,0.638499999999946,-0.9358186250329574,0.9314487752639756,-0.38804673277221363
6386,0.638599999999946,-0.9358353328251473,0.9314520481366662,-0.3880495577718429
6387,0.638699999999946,-0.9358777122503062,0.931455214342736,-0.38805238438075396
6388,0.638799999999946,-0.9359203089780173,0.9314582744628067,-0.38805521260267845
6389,0.638899999999946,-0.9359631158984535,0.931461229075504,-0.3880580424413705
6390,0.638999999999946,-0.9360061254922313,0.9314640787574625,-0.3880608739005653
6391,0.6390999999999459,-0.9360493298169087,0.931466824083329,-0.3880637069840164
6392,0.6391999999999459,-0.9360927204931864,0.9314694656257656,-0.3880665416954643
6393,0.6392999999999459,-0.9361362886908074,0.9314720039554529,-0.3880693780386593
6394,0.6393999999999459,-0.9361800251141547,0.931474439641094,-0.3880722160173542
6395,0.6394999999999459,-0.9362239199875437,0.9314767732494177,-0.38807505563528755
6396,0.6395999999999459,-0.9362679630402081,0.9314790053451821,-0.3880778968962289
6397,0.6396999999999459,-0.9363121434909756,0.9314811364911777,-0.38808073980393154
6398,0.6397999999999459,-0.9363564500326335,0.9314831672482312,-0.3880835843621434
6399,0.6398999999999458,-0.936400870815981,0.931485098175209,-0.3880864305746328
6400,0.6399999999999458,-0.936445393433567,0.9314869298290203,-0.38808927844516317
6401,0.6400999999999458,-0.9364900049031128,0.9314886627646211,-0.388092127977507
6402,0.6401999999999458,-0.9365346916506161,0.9314902975350172,-0.3880949791754317
6403,0.6402999999999458,-0.9365794394931375,0.9314918346912681,-0.3880978320427149
6404,0.6403999999999458,-0.9366242336212673,0.9314932747824902,-0.38810068658313784
6405,0.6404999999999458,-0.9366690585812724,0.9314946183558608,-0.3881035428004822
6406,0.6405999999999458,-0.9367138982569202,0.9314958659566205,-0.3881064006985426
6407,0.6406999999999458,-0.9367587358509836,0.9314970181280781,-0.38810926028110876
6408,0.6407999999999457,-0.9368035538664216,0.9314980754116133,-0.3881121215519897
6409,0.6408999999999457,-0.9368483340872387,0.9314990383466804,-0.3881149845149831
6410,0.6409999999999457,-0.9368930575590226,0.9314999074708118,-0.3881178491739185
6411,0.6410999999999457,-0.9369377045691588,0.9315006833196217,-0.3881207155326009
6412,0.6411999999999457,-0.9369822546267238,0.931501366426809,-0.3881235835948674
6413,0.6412999999999457,-0.9370266864420581,0.9315019573241624,-0.3881264533645551
6414,0.6413999999999457,-0.9370709779060185,0.931502456541562,-0.38812932484550183
6415,0.6414999999999457,-0.9371151060689104,0.9315028646069841,-0.3881321980415679
6416,0.6415999999999457,-0.9371590471191037,0.9315031820465044,-0.38813507295661825
6417,0.6416999999999456,-0.937202776361331,0.9315034093843018,-0.38813794959452325
6418,0.6417999999999456,-0.9372462681946714,0.9315035471426615,-0.38814082795915483
6419,0.6418999999999456,-0.9372894960902219,0.9315035958419788,-0.38814370805442505
6420,0.6419999999999456,-0.9373324325684578,0.9315035560007633,-0.38814658988422823
6421,0.6420999999999456,-0.9373750491762841,0.9315034281356411,-0.3881494734524826
6422,0.6421999999999456,-0.9374173164637833,0.9315032127613599,-0.3881523587631179
6423,0.6422999999999456,-0.9374592039606588,0.9315029103907916,-0.3881552458200758
6424,0.6423999999999456,-0.9375006801523802,0.9315025215349362,-0.38815813462731097
6425,0.6424999999999456,-0.9375417124560319,0.9315020467029252,-0.38816102518879764
6426,0.6425999999999455,-0.9375822671958702,0.9315014864020261,-0.38816391750851637
6427,0.6426999999999455,-0.9376223095785927,0.9315008411376449,-0.3881668115904723
6428,0.6427999999999455,-0.9376618036683229,0.9315001114133297,-0.3881697074386771
6429,0.6428999999999455,-0.9377007123613169,0.9314992977307754,-0.3881726050571639
6430,0.6429999999999455,-0.9377389973603961,0.9314984005898267,-0.3881755044499831
6431,0.6430999999999455,-0.9377766191491106,0.9314974204884814,-0.38817840562120454
6432,0.6431999999999455,-0.9378135369656393,0.9314963579228942,-0.3881813085749055
6433,0.6432999999999455,-0.9378497087764333,0.9314952133873812,-0.38818421331520725
6434,0.6433999999999455,-0.9378850912496083,0.9314939873744222,-0.3881871198462149
6435,0.6434999999999454,-0.937919639728092,0.9314926803746651,-0.3881900281720914
6436,0.6435999999999454,-0.9379533082025342,0.9314912928769299,-0.3881929382970027
6437,0.6436999999999454,-0.9379860492839864,0.9314898253682109,-0.38819585022512093
6438,0.6437999999999454,-0.9380178141763593,0.9314882783336824,-0.3881987639606828
6439,0.6438999999999454,-0.938048552648664,0.9314866522567007,-0.38820167950790563
6440,0.6439999999999454,-0.9380782130070489,0.9314849476188085,-0.38820459687105796
6441,0.6440999999999454,-0.9381067420666361,0.9314831648997385,-0.38820751605441955
6442,0.6441999999999454,-0.9381340851231719,0.9314813045774168,-0.3882104370623035
6443,0.6442999999999454,-0.9381601859244951,0.9314793671279672,-0.3882133598990463
6444,0.6443999999999453,-0.9381849866418378,0.931477353025714,-0.3882162845690094
6445,0.6444999999999453,-0.938208427840965,0.9314752627431864,-0.3882192110765942
6446,0.6445999999999453,-0.9382304484531673,0.9314730967511219,-0.3882221394262061
6447,0.6446999999999453,-0.9382509857461133,0.9314708555184701,-0.3882250696223137
6448,0.6447999999999453,-0.9382699752945776,0.931468539512396,-0.3882280016693859
6449,0.6448999999999453,-0.9382873509510515,0.9314661491982846,-0.3882309355719329
6450,0.6449999999999453,-0.9383030448162536,0.9314636850397435,-0.3882338713345062
6451,0.6450999999999453,-0.9383169872095477,0.9314611474986073,-0.38823680896168605
6452,0.6451999999999453,-0.9383291066392848,0.931458537034941,-0.3882397484580641
6453,0.6452999999999453,-0.9383393297730808,0.931455854107044,-0.3882426898283045
6454,0.6453999999999452,-0.9383475814080433,0.9314530991714539,-0.3882456330770769
6455,0.6454999999999452,-0.9383537844409636,0.9314502726829493,-0.3882485782091014
6456,0.6455999999999452,-0.9383578598384861,0.9314473750945548,-0.3882515252291268
6457,0.6456999999999452,-0.9383597266072715,0.9314444068575437,-0.38825447414194897
6458,0.6457999999999452,-0.9383593017641693,0.9314413684214424,-0.38825742495238436
6459,0.6458999999999452,-0.9383565003064143,0.9314382602340338,-0.3882603776653156
6460,0.6459999999999452,-0.9383512351818647,0.9314350827413611,-0.3882633322856388
6461,0.6460999999999452,-0.9383434172592975,0.9314318363877314,-0.38826628881831093
6462,0.6461999999999452,-0.9383329552987786,0.9314285216157199,-0.38826924726831535
6463,0.6462999999999451,-0.9383197559221249,0.9314251388661726,-0.38827220764068276
6464,0.6463999999999451,-0.9383037235834768,0.9314216885782117,-0.3882751699404957
6465,0.6464999999999451,-0.9382847605399991,0.9314181711892376,-0.38827813417286433
6466,0.6465999999999451,-0.9382627668227271,0.9314145871349342,-0.38828110034296764
6467,0.6466999999999451,-0.9382376402075824,0.931410936849271,-0.3882840684559968
6468,0.6467999999999451,-0.9382092761865706,0.9314072207645085,-0.38828703851721513
6469,0.6468999999999451,-0.9381775679391866,0.9314034393112008,-0.38829001053192674
6470,0.6469999999999451,-0.9381424063040452,0.9313995929182,-0.3882929845054777
6471,0.647099999999945,-0.9381036797507578,0.9313956820126594,-0.38829596044326703
6472,0.647199999999945,-0.9380612743520771,0.931391707020038,-0.38829893835074386
6473,0.647299999999945,-0.9380150737563296,0.9313876683641036,-0.38830191823340243
6474,0.647399999999945,-0.9379649591601606,0.9313835664669369,-0.3883049000967925
6475,0.647499999999945,-0.9379108092816093,0.9313794017489352,-0.38830788394650223
6476,0.647599999999945,-0.9378525003335414,0.931375174628816,-0.3883108697881952
6477,0.647699999999945,-0.9377899059974582,0.9313708855236212,-0.3883138576275732
6478,0.647799999999945,-0.9377228973977079,0.9313665348487207,-0.38831684747038003
6479,0.647899999999945,-0.9376513430761197,0.9313621230178156,-0.38831983932242986
6480,0.647999999999945,-0.9375751089670882,0.9313576504429429,-0.3883228331895824
6481,0.6480999999999449,-0.9374940583731282,0.9313531175344789,-0.38832582907776003
6482,0.6481999999999449,-0.9374080519409267,0.9313485247011427,-0.38832882699293014
6483,0.6482999999999449,-0.9373169476379164,0.9313438723500006,-0.38833182694111773
6484,0.6483999999999449,-0.9372206007293942,0.931339160886469,-0.3883348289284115
6485,0.6484999999999449,-0.9371188637562108,0.9313343907143192,-0.38833783296094687
6486,0.6485999999999449,-0.9370115865130565,0.9313295622356808,-0.3883408390449277
6487,0.6486999999999449,-0.936898616027368,0.9313246758510446,-0.3883438471865927
6488,0.6487999999999449,-0.9367797965388831,0.9313197319592684,-0.3883468573922636
6489,0.6488999999999449,-0.9366549694798673,0.9313147309575789,-0.3883498696683114
6490,0.6489999999999448,-0.9365239734560391,0.9313096732415761,-0.38835288402115364
6491,0.6490999999999448,-0.9363866442282215,0.9313045592052379,-0.3883559004572762
6492,0.6491999999999448,-0.9362428146947415,0.9312993892409224,-0.38835891898323194
6493,0.6492999999999448,-0.9360923148746094,0.9312941637393733,-0.3883619396056217
6494,0.6493999999999448,-0.9359349718914992,0.9312888830897227,-0.38836496233109175
6495,0.6494999999999448,-0.9357706099585595,0.9312835476794948,-0.388367987166376
6496,0.6495999999999448,-0.9355990503640796,0.9312781578946108,-0.3883710141182459
6497,0.6496999999999448,-0.9354201114580375,0.9312727141193913,-0.3883740431935448
6498,0.6497999999999448,-0.9352336086395556,0.9312672167365611,-0.3883770743991598
6499,0.6498999999999447,-0.9350393543452917,0.931261666127253,-0.3883801077420596
6500,0.6499999999999447,-0.9348371580387881,0.931256062671011,-0.38838314322924544
6501,0.6500999999999447,-0.9348305301415621,0.9312504067457946,-0.38838618086779775
6502,0.6501999999999447,-0.9348581496439018,0.9312446987279827,-0.38838922066484505
6503,0.6502999999999447,-0.9348858821787606,0.9312389389923766,-0.3883922626275709
6504,0.6503999999999447,-0.9349137212345231,0.9312331279122055,-0.38839530676323025
6505,0.6504999999999447,-0.9349416599026613,0.9312272658591282,-0.38839835307911846
6506,0.6505999999999447,-0.9349696908613072,0.9312213532032388,-0.38840140158260317
6507,0.6506999999999447,-0.9349978063582879,0.9312153903130695,-0.388404452281096
6508,0.6507999999999446,-0.9350259981936118,0.9312093775555947,-0.38840750518208056
6509,0.6508999999999446,-0.9350542577013937,0.9312033152962347,-0.38841056029307686
6510,0.6509999999999446,-0.9350825757312078,0.9311972038988598,-0.388413617621673
6511,0.6510999999999446,-0.9351109426288562,0.931191043725794,-0.388416677175511
6512,0.6511999999999446,-0.9351393482165415,0.9311848351378189,-0.38841973896227583
6513,0.6512999999999446,-0.9351677817724325,0.9311785784941774,-0.388422802989723
6514,0.6513999999999446,-0.9351962320096114,0.9311722741525775,-0.38842586926563716
6515,0.6514999999999446,-0.93522468705439,0.9311659224691967,-0.3884289377978839
6516,0.6515999999999446,-0.9352531344239856,0.9311595237986849,-0.388432008594349
6517,0.6516999999999445,-0.935281561003545,0.9311530784941692,-0.3884350816629938
6518,0.6517999999999445,-0.9353099530225039,0.9311465869072569,-0.38843815701181356
6519,0.6518999999999445,-0.9353382960302742,0.9311400493880404,-0.3884412346488454
6520,0.6519999999999445,-0.9353665748712465,0.9311334662850996,-0.38844431458219464
6521,0.6520999999999445,-0.9353947736590977,0.9311268379455073,-0.38844739681998863
6522,0.6521999999999445,-0.9354228757503951,0.9311201647148318,-0.38845048137043037
6523,0.6522999999999445,-0.9354508637174856,0.9311134469371418,-0.38845356824172783
6524,0.6523999999999445,-0.9354787193206623,0.9311066849550091,-0.3884566574421595
6525,0.6524999999999445,-0.9355064234795983,0.9310998791095141,-0.3884597489800318
6526,0.6525999999999444,-0.9355339562440393,0.9310930297402472,-0.3884628428637049
6527,0.6526999999999444,-0.9355612967637467,0.9310861371853155,-0.3884659391015582
6528,0.6527999999999444,-0.9355884232576838,0.9310792017813446,-0.388469037702017
6529,0.6528999999999444,-0.9356153129824374,0.9310722238634832,-0.38847213867354347
6530,0.6529999999999444,-0.935641942199867,0.931065203765407,-0.3884752420246427
6531,0.6530999999999444,-0.9356682861439767,0.9310581418193226,-0.38847834776384016
6532,0.6531999999999444,-0.9356943189870023,0.9310510383559708,-0.388481455899692
6533,0.6532999999999444,-0.935720013804709,0.9310438937046314,-0.3884845664408018
6534,0.6533999999999444,-0.9357453425408958,0.9310367081931262,-0.38848767939577333
6535,0.6534999999999443,-0.9357702759710994,0.9310294821478236,-0.38849079477327375
6536,0.6535999999999443,-0.935794783665498,0.9310222158936418,-0.38849391258196164
6537,0.6536999999999443,-0.9358188339510083,0.9310149097540532,-0.38849703283054676
6538,0.6537999999999443,-0.9358423938725773,0.9310075640510878,-0.3885001555277486
6539,0.6538999999999443,-0.9358654291536631,0.9310001791053375,-0.3885032806823052
6540,0.6539999999999443,-0.9358879041559084,0.9309927552359599,-0.3885064083029888
6541,0.6540999999999443,-0.935909781838003,0.9309852927606819,-0.38850953839857616
6542,0.6541999999999443,-0.9359310237137395,0.9309777919958035,-0.3885126709778585
6543,0.6542999999999443,-0.9359515898092604,0.9309702532562026,-0.38851580604966734
6544,0.6543999999999442,-0.9359714386195033,0.9309626768553375,-0.3885189436228271
6545,0.6544999999999442,-0.9359905270638437,0.930955063105252,-0.388522083706168
6546,0.6545999999999442,-0.9360088104409429,0.9309474123165782,-0.38852522630855696
6547,0.6546999999999442,-0.9360262423828047,0.9309397247985415,-0.38852837143885677
6548,0.6547999999999442,-0.9360427748080488,0.9309320008589632,-0.3885315191059398
6549,0.6548999999999442,-0.9360583578744056,0.9309242408042658,-0.38853466931867986
6550,0.6549999999999442,-0.9360729399304454,0.9309164449394757,-0.38853782208597126
6551,0.6550999999999442,-0.9360937870034546,0.9309086135682276,-0.3885409774167039
6552,0.6551999999999442,-0.9361391842037333,0.9309007469927684,-0.3885441353197717
6553,0.6552999999999441,-0.9361850007623576,0.9308928455139607,-0.38854729580407643
6554,0.6553999999999441,-0.9362312344712723,0.9308849094312871,-0.3885504588785177
6555,0.6554999999999441,-0.9362778827129351,0.9308769390428542,-0.38855362455199277
6556,0.6555999999999441,-0.9363249424394174,0.9308689346453957,-0.38855679283341654
6557,0.6556999999999441,-0.936372410150756,0.9308608965342771,-0.3885599637316784
6558,0.6557999999999441,-0.9364202818725371,0.9308528250034992,-0.3885631372556752
6559,0.6558999999999441,-0.9364685531326961,0.9308447203457018,-0.3885663134143194
6560,0.6559999999999441,-0.9365172189375146,0.9308365828521679,-0.3885694922164851
6561,0.6560999999999441,-0.9365662737468019,0.9308284128128277,-0.3885726736710777
6562,0.656199999999944,-0.9366157114482376,0.930820210516262,-0.3885758577869722
6563,0.656299999999944,-0.9366655253308651,0.9308119762497058,-0.38857904457305775
6564,0.656399999999944,-0.9367157080577139,0.9308037102990538,-0.38858223403820713
6565,0.656499999999944,-0.9367662516375392,0.9307954129488623,-0.388585426191287
6566,0.656599999999944,-0.9368171473956584,0.930787084482354,-0.3885886210411795
6567,0.656699999999944,-0.93686838594387,0.9307787251814219,-0.38859181859673136
6568,0.656799999999944,-0.9369199571494407,0.9307703353266328,-0.3885950188668005
6569,0.656899999999944,-0.9369718501031417,0.9307619151972318,-0.38859822186024834
6570,0.656999999999944,-0.9370240530863228,0.9307534650711453,-0.38860142758590926
6571,0.657099999999944,-0.9370765535370061,0.9307449852249855,-0.3886046360526294
6572,0.6571999999999439,-0.9371293380149872,0.930736475934054,-0.3886078472692574
6573,0.6572999999999439,-0.9371823921659282,0.9307279374723456,-0.388611061244616
6574,0.6573999999999439,-0.9372357006844296,0.9307193701125527,-0.3886142779875437
6575,0.6574999999999439,-0.9372892472760674,0.9307107741260681,-0.3886174975068694
6576,0.6575999999999439,-0.937343014618384,0.9307021497829897,-0.3886207198114275
6577,0.6576999999999439,-0.9373969843208172,0.9306934973521241,-0.3886239449100405
6578,0.6577999999999439,-0.9374511368835611,0.9306848171009906,-0.3886271728115546
6579,0.6578999999999439,-0.9375054516553414,0.9306761092958247,-0.3886304035247921
6580,0.6579999999999439,-0.9375599067901008,0.9306673742015817,-0.38863363705859943
6581,0.6580999999999438,-0.9376144792025802,0.9306586120819417,-0.3886368734218172
6582,0.6581999999999438,-0.9376691445227883,0.9306498231993122,-0.38864011262329734
6583,0.6582999999999438,-0.9377238770493519,0.9306410078148324,-0.3886433546719026
6584,0.6583999999999438,-0.937778649701738,0.9306321661883772,-0.38864659957649966
6585,0.6584999999999438,-0.9378334339713413,0.9306232985785606,-0.38864984734597474
6586,0.6585999999999438,-0.9378881998714319,0.9306144052427399,-0.38865309798922665
6587,0.6586999999999438,-0.9379429158859566,0.9306054864370193,-0.3886563515151588
6588,0.6587999999999438,-0.9379975489171904,0.9305965424162539,-0.38865960793272114
6589,0.6588999999999438,-0.9380520642322359,0.9305875734340531,-0.3886628672508472
6590,0.6589999999999437,-0.9381064254083656,0.9305785797427848,-0.38866612947854046
6591,0.6590999999999437,-0.9381605942772091,0.9305695615935792,-0.3886693946247759
6592,0.6591999999999437,-0.9382145308677813,0.9305605192363322,-0.3886726626985962
6593,0.6592999999999437,-0.9382681933483565,0.9305514529197098,-0.38867593370906306
6594,0.6593999999999437,-0.9383215379671862,0.9305423628911511,-0.3886792076652783
6595,0.6594999999999437,-0.9383745189920658,0.930533249396873,-0.38868248457636273
6596,0.6595999999999437,-0.9384270886487549,0.930524112681873,-0.38868576445149094
6597,0.6596999999999437,-0.9384791970582543,0.9305149529899339,-0.3886890472998851
6598,0.6597999999999437,-0.9385307921729492,0.9305057705636269,-0.3886923331307917
6599,0.6598999999999436,-0.9385818197116228,0.9304965656443155,-0.388695621953531
6600,0.6599999999999436,-0.9386322230933534,0.9304873384721597,-0.3886989137774455
6601,0.6600999999999436,-0.9386819433703018,0.9304780892861191,-0.3887022086119658
6602,0.6601999999999436,-0.938730919159404,0.930468818323957,-0.3887055064665529
6603,0.6602999999999436,-0.9387790865729796,0.9304595258222443,-0.38870880735074864
6604,0.6603999999999436,-0.9388263791482715,0.9304502120163628,-0.3887121112741374
6605,0.6604999999999436,-0.9388727277759336,0.9304408771405094,-0.3887154182463906
6606,0.6605999999999436,-0.9389180606274827,0.9304315214276996,-0.388718728277247
6607,0.6606999999999436,-0.938962303081734,0.9304221451097708,-0.38872204137651317
6608,0.6607999999999435,-0.9390053776502403,0.9304127484173872,-0.3887253575540828
6609,0.6608999999999435,-0.9390472039017572,0.9304033315800422,-0.38872867681992324
6610,0.6609999999999435,-0.9390876983857571,0.9303938948260628,-0.3887319991840814
6611,0.6610999999999435,-0.9391267745550171,0.9303844383826135,-0.3887353246567088
6612,0.6611999999999435,-0.9391643426873088,0.9303749624756994,-0.388738653248028
6613,0.6612999999999435,-0.9392003098062142,0.9303654673301703,-0.3887419849683861
6614,0.6613999999999435,-0.9392345796011033,0.9303559531697243,-0.3887453198281976
6615,0.6614999999999435,-0.9392670523462998,0.9303464202169116,-0.3887486578379943
6616,0.6615999999999435,-0.9392976248194695,0.9303368686931377,-0.3887519990084179
6617,0.6616999999999434,-0.9393261902192686,0.9303272988186678,-0.3887553433501986
6618,0.6617999999999434,-0.9393526380822836,0.93031771081263,-0.38875869087419795
6619,0.6618999999999434,-0.939376854199307,0.9303081048930193,-0.3887620415913846
6620,0.6619999999999434,-0.9393987205309832,0.9302984812767006,-0.3887653955128561
6621,0.6620999999999434,-0.9394181151228689,0.930288840179413,-0.3887687526498034
6622,0.6621999999999434,-0.9394349120199534,0.930280261956318,-0.3887721130135743
6623,0.6622999999999434,-0.93944898118068,0.9302860722310768,-0.3887754766156231
6624,0.6623999999999434,-0.9394601883905189,0.9302936535135897,-0.3887788434675391
6625,0.6624999999999434,-0.93946839517514,0.9303011001576618,-0.3887822135810578
6626,0.6625999999999433,-0.9394734587132344,0.9303084098564974,-0.3887855869680335
6627,0.6626999999999433,-0.9394752317490419,0.9303155802800098,-0.3887889636404669
6628,0.6627999999999433,-0.9394735625046342,0.9303226090746695,-0.388792343610503
6629,0.6628999999999433,-0.9394682945920132,0.930329493863354,-0.38879572689043557
6630,0.6629999999999433,-0.9394592669250834,0.9303362322451958,-0.3887991134926788
6631,0.6630999999999433,-0.9394463136315573,0.9303428217954307,-0.3888025034298354
6632,0.6631999999999433,-0.9394292639648573,0.930349260065245,-0.3888058967146279
6633,0.6632999999999433,-0.9394079422160783,0.9303555445816217,-0.38880929335995146
6634,0.6633999999999433,-0.9393821676260785,0.9303616728471885,-0.38881269337885255
6635,0.6634999999999432,-0.9393517542977659,0.9303676423400619,-0.3888160967845242
6636,0.6635999999999432,-0.9393165111086514,0.9303734505136931,-0.388819503590344
6637,0.6636999999999432,-0.9392762416237427,0.9303790947967129,-0.38882291380983125
6638,0.6637999999999432,-0.9392307440088509,0.930384572592775,-0.3888263274566599
6639,0.6638999999999432,-0.9391798109443904,0.9303898812804001,-0.38882974454470715
6640,0.6639999999999432,-0.9391232295397494,0.9303950182128181,-0.3888331650879855
6641,0.6640999999999432,-0.9390607812483105,0.9303999807178107,-0.38883658910067687
6642,0.6641999999999432,-0.9389922417832093,0.9304047660975524,-0.388840016597148
6643,0.6642999999999432,-0.9389173810339121,0.9304093716284516,-0.3888434475919239
6644,0.6643999999999431,-0.9388359629837026,0.9304137945609905,-0.388846882099704
6645,0.6644999999999431,-0.9387477456281683,0.930418032119565,-0.38885032013536364
6646,0.6645999999999431,-0.9386524808947754,0.9304220815023225,-0.3888537617139469
6647,0.6646999999999431,-0.9385499145636306,0.9304259398810014,-0.3888572068506659
6648,0.6647999999999431,-0.9384397861895223,0.930433364468109,-0.3888606555609156
6649,0.6648999999999431,-0.9383218290253419,0.9304407521427649,-0.38886410786027004
6650,0.6649999999999431,-0.9381957699469855,0.9304479966644944,-0.3888675637644655
6651,0.6650999999999431,-0.9380613293798372,0.9304550956369105,-0.38887102328941436
6652,0.6651999999999431,-0.9379182212269406,0.9304620466397477,-0.38887448645121026
6653,0.665299999999943,-0.9377661527989627,0.9304688472287016,-0.38887795326611985
6654,0.665399999999943,-0.9376048247460618,0.9304754949352683,-0.38888142375058016
6655,0.665499999999943,-0.9374339309917666,0.9304819872665814,-0.3888848979212047
6656,0.665599999999943,-0.9372531586689812,0.9304883217052496,-0.38888837579477104
6657,0.665699999999943,-0.9370621880582286,0.9304944957091923,-0.3888918573882464
6658,0.665799999999943,-0.9368606925282486,0.9305005067114751,-0.38889534271874865
6659,0.665899999999943,-0.9366483384790683,0.9305063521201434,-0.3888988318035813
6660,0.665999999999943,-0.9364247852876618,0.9305120293180565,-0.3889023246602094
6661,0.666099999999943,-0.9361896852563222,0.9305175356627194,-0.38890582130627294
6662,0.666199999999943,-0.9359426835638626,0.9305228684861143,-0.38890932175956927
6663,0.6662999999999429,-0.9358049849343496,0.9305280250945311,-0.3889128260380609
6664,0.6663999999999429,-0.9358286858507119,0.9305330027683972,-0.3889163341598872
6665,0.6664999999999429,-0.9358520970221381,0.9305377987621056,-0.38891984614333336
6666,0.6665999999999429,-0.9358751885979338,0.9305424103038435,-0.388923362006846
6667,0.6666999999999429,-0.935897929158343,0.930546834595418,-0.3889268817690427
6668,0.6667999999999429,-0.9359202856468289,0.9305510688120824,-0.3889304054486865
6669,0.6668999999999429,-0.935942223300019,0.9305551101023618,-0.38893393306469476
6670,0.6669999999999429,-0.9359637055752709,0.9305589555878757,-0.38893746463613516
6671,0.6670999999999428,-0.9359846940758071,0.9305626023631622,-0.38894100018223104
6672,0.6671999999999428,-0.9360051484733771,0.9305660474954998,-0.388944539722343
6673,0.6672999999999428,-0.9360250264283968,0.9305692880247282,-0.3889480832759919
6674,0.6673999999999428,-0.9360442835075268,0.9305723209630691,-0.3889516308628225
6675,0.6674999999999428,-0.9360628730986417,0.9305751432949456,-0.38895518250262634
6676,0.6675999999999428,-0.9360860666909523,0.9305777519768006,-0.38895873821533633
6677,0.6676999999999428,-0.9361267602264771,0.9305801439369139,-0.3889622980210129
6678,0.6677999999999428,-0.9361679933736424,0.9305823160752198,-0.3889658619398615
6679,0.6678999999999428,-0.9362097725147023,0.9305842652631222,-0.3889694299921826
6680,0.6679999999999428,-0.9362521039557127,0.9305859883433099,-0.38897300219844994
6681,0.6680999999999427,-0.936294993912706,0.9305874821295705,-0.3889765785792241
6682,0.6681999999999427,-0.9363384484968722,0.9305887434066037,-0.38898015915520456
6683,0.6682999999999427,-0.9363824736986943,0.9305897689298334,-0.3889837439472016
6684,0.6683999999999427,-0.9364270753709814,0.9305905554252194,-0.38898733297614496
6685,0.6684999999999427,-0.9364722592107442,0.930591099589068,-0.3889909262630749
6686,0.6685999999999427,-0.9365180307398523,0.9305913980878419,-0.3889945238291485
6687,0.6686999999999427,-0.9365643952844128,0.9305914475579685,-0.3889981256956208
6688,0.6687999999999427,-0.936611357952806,0.930591244605649,-0.3890017318838472
6689,0.6688999999999427,-0.9366589236123151,0.9305907858066652,-0.38900534241530965
6690,0.6689999999999426,-0.9367070968642799,0.9305900677061858,-0.3890089573115753
6691,0.6690999999999426,-0.936755882017707,0.9305890868185726,-0.3890125765943003
6692,0.6691999999999426,-0.936805283061264,0.9305878396271847,-0.38901620028526435
6693,0.6692999999999426,-0.936855303633585,0.9305863225841841,-0.38901982840631777
6694,0.6693999999999426,-0.9369059469918118,0.930584532110337,-0.38902346097941276
6695,0.6694999999999426,-0.9369572159782921,0.930582464594818,-0.3890270980265998
6696,0.6695999999999426,-0.9370091129853573,0.9305801163950114,-0.3890307395699931
6697,0.6696999999999426,-0.9370616399180974,0.9305774838363121,-0.3890343856318323
6698,0.6697999999999426,-0.9371147981550497,0.9305745632119261,-0.3890380362344205
6699,0.6698999999999425,-0.9371685885067158,0.9305713507826703,-0.3890416914001484
6700,0.6699999999999425,-0.9372230111718226,0.9305678427767708,-0.38904535115150274
6701,0.6700999999999425,-0.9372780656912345,0.930564035389662,-0.38904901551102977
6702,0.6701999999999425,-0.9373337508994316,0.9305599247837829,-0.38905268450140246
6703,0.6702999999999425,-0.937390064873457,0.9305555070883746,-0.38905635814533845
6704,0.6703999999999425,-0.9374470048792451,0.930550778399276,-0.3890600364656568
6705,0.6704999999999425,-0.937504567315232,0.9305457347787193,-0.38906371948526014
6706,0.6705999999999425,-0.9375627476531548,0.9305403722551245,-0.38906740722712757
6707,0.6706999999999425,-0.9376215403759418,0.9305346868228934,-0.3890710997143341
6708,0.6707999999999424,-0.9376809389125956,0.9305286744422027,-0.38907479697005126
6709,0.6708999999999424,-0.9377409355699704,0.9305223310387966,-0.3890784990174977
6710,0.6709999999999424,-0.9378015214613429,0.930515652503779,-0.3890822058800174
6711,0.6710999999999424,-0.9378626864316773,0.9305086346934044,-0.3890859175810441
6712,0.6711999999999424,-0.9379244189794831,0.9305012734288685,-0.3890896341440839
6713,0.6712999999999424,-0.9379867061751639,0.9304935644960978,-0.3890933555927495
6714,0.6713999999999424,-0.9380495335757559,0.9304855036455395,-0.38909708195075615
6715,0.6714999999999424,-0.9381128851359563,0.930477086591949,-0.38910081324189894
6716,0.6715999999999424,-0.9381767431153359,0.9304683090141788,-0.38910454949010087
6717,0.6716999999999423,-0.9382410879816411,0.9304591665549646,-0.3891082907193733
6718,0.6717999999999423,-0.9383058983100788,0.9304496548207125,-0.389112036953837
6719,0.6718999999999423,-0.938371150678489,0.9304397693812841,-0.3891157882177448
6720,0.6719999999999423,-0.938436819558304,0.9304295057697822,-0.38911954453543757
6721,0.6720999999999423,-0.9385028772011977,0.9304188594823348,-0.3891233059314024
6722,0.6721999999999423,-0.9385692935213289,0.9304078259778784,-0.38912707243024985
6723,0.6722999999999423,-0.9386360359730835,0.9303964006779413,-0.38913084405669374
6724,0.6723999999999423,-0.9387030694242247,0.9303845789664258,-0.38913462083560674
6725,0.6724999999999423,-0.9387703560243585,0.9303723561893891,-0.3891384027920042
6726,0.6725999999999422,-0.9388378550686304,0.930359727654824,-0.389142189951034
6727,0.6726999999999422,-0.9389055228565628,0.9303466886324392,-0.38914598233799785
6728,0.6727999999999422,-0.9389733125459561,0.9303332343534378,-0.38914977997836286
6729,0.6728999999999422,-0.9390411740017716,0.9303193600102957,-0.3891535828977385
6730,0.6729999999999422,-0.9391090536399211,0.9303050607565384,-0.38915739112192343
6731,0.6730999999999422,-0.9391768942658925,0.9302903317065183,-0.3891612046768779
6732,0.6731999999999422,-0.9392446349081419,0.9302751679351895,-0.3891650235887512
6733,0.6732999999999422,-0.9393122106461927,0.9302595644778827,-0.3891688478838713
6734,0.6733999999999422,-0.9393795524333789,0.9302435163300791,-0.3891726775887656
6735,0.6734999999999421,-0.9394465869141821,0.9302270184471825,-0.3891765127301557
6736,0.6735999999999421,-0.9395132362361146,0.9302100657442914,-0.389180353334988
6737,0.6736999999999421,-0.9395794178561029,0.9301926530959699,-0.3891841994303849
6738,0.6737999999999421,-0.939645044341341,0.930174775336016,-0.3891880510437379
6739,0.6738999999999421,-0.9397100231645769,0.9301564272572315,-0.3891919082026345
6740,0.6739999999999421,-0.9397742564938152,0.9301376036111882,-0.38919577093490637
6741,0.6740999999999421,-0.939837640976416,0.9301182991079944,-0.3891996392686321
6742,0.6741999999999421,-0.9399000675175815,0.9300985084160592,-0.3892035132321326
6743,0.6742999999999421,-0.9399614210532319,0.9300782261618566,-0.38920739285399447
6744,0.674399999999942,-0.9400215803172742,0.9300574469296873,-0.3892112781630641
6745,0.674499999999942,-0.9400804176032826,0.930036165261439,-0.3892151691884629
6746,0.674599999999942,-0.9401377985206123,0.9300143756563461,-0.3892190659595907
6747,0.674699999999942,-0.9401935817449811,0.9299920725707478,-0.38922296850614646
6748,0.674799999999942,-0.940247618763564,0.9299692504178433,-0.38922687685810586
6749,0.674899999999942,-0.9402997536146489,0.9299459035674472,-0.38923079104575786
6750,0.674999999999942,-0.9403498226219221,0.9299220263457416,-0.38923471109970326
6751,0.675099999999942,-0.9403976541234538,0.9298976130350283,-0.38923863705085965
6752,0.675199999999942,-0.9404430681954691,0.9298726578734766,-0.38924256893048237
6753,0.675299999999942,-0.9404858763710028,0.9298471550548719,-0.38924650677013356
6754,0.6753999999999419,-0.9405258813535436,0.9298210987283606,-0.3892504506017423
6755,0.6754999999999419,-0.9405628767257886,0.9297944829981933,-0.3892544004575902
6756,0.6755999999999419,-0.9405966466536416,0.9297673019234668,-0.3892583563702938
6757,0.6756999999999419,-0.9406269655855998,0.9297395495178623,-0.3892623183728567
6758,0.6757999999999419,-0.9406535979476879,0.9297112197493828,-0.3892662864986492
6759,0.6758999999999419,-0.9406762978341119,0.9296823065400874,-0.38927026078142424
6760,0.6759999999999419,-0.9406948086938194,0.9296528037658236,-0.3892742412553206
6761,0.6760999999999419,-0.9407088630131651,0.9296227052559566,-0.3892782279548838
6762,0.6761999999999418,-0.9407181819949004,0.9295920047930963,-0.3892822209150638
6763,0.6762999999999418,-0.9407224752337121,0.9295606961128221,-0.38928622017120873
6764,0.6763999999999418,-0.9407214403885615,0.9295287729034041,-0.38929022575911515
6765,0.6764999999999418,-0.9407147628520806,0.9294962288055219,-0.3892942377149929
6766,0.6765999999999418,-0.9407021154173035,0.9294630574119804,-0.3892982560754954
6767,0.6766999999999418,-0.9406831579420301,0.9294292522674235,-0.3893022808777337
6768,0.6767999999999418,-0.9406575370111259,0.9293948068680427,-0.38930631215925504
6769,0.6768999999999418,-0.9406248855970899,0.9293597146612843,-0.38931034995808883
6770,0.6769999999999418,-0.9405848227192325,0.9293239690455536,-0.38931439431273285
6771,0.6770999999999417,-0.9405369531018244,0.9292875633699139,-0.3893184452621598
6772,0.6771999999999417,-0.9404808668315957,0.9292504909337839,-0.3893225028458323
6773,0.6772999999999417,-0.9404161390149833,0.9292127449866311,-0.3893265671037316
6774,0.6773999999999417,-0.9403423294355375,0.9291743187276612,-0.3893306380763205
6775,0.6774999999999417,-0.9402589822119244,0.9291722763776907,-0.3893347158045936
6776,0.6775999999999417,-0.9401656254569715,0.9291745424503374,-0.3893388003300681
6777,0.6776999999999417,-0.9400617709382271,0.9291766454239705,-0.38934289169479297
6778,0.6777999999999417,-0.9399469137405201,0.9291785826986347,-0.38934698994136757
6779,0.6778999999999417,-0.9398205319310241,0.9291803516453238,-0.3893510951129266
6780,0.6779999999999416,-0.9396820862273507,0.9291819496057139,-0.3893552072531791
6781,0.6780999999999416,-0.9395310196692114,0.9291833738918946,-0.38935932640641124
6782,0.6781999999999416,-0.9393667572942072,0.9291846217860968,-0.3893634526174687
6783,0.6782999999999416,-0.9391887058183228,0.9291856905404174,-0.3893675859317901
6784,0.6783999999999416,-0.938996253321717,0.9291865773765423,-0.389371726395423
6785,0.6784999999999416,-0.938788768940419,0.9291872794854653,-0.3893758740550016
6786,0.6785999999999416,-0.9385656025645575,0.9291877940272057,-0.38938002895779483
6787,0.6786999999999416,-0.9383260845437633,0.9291881181305218,-0.38938419115167366
6788,0.6787999999999416,-0.9380695254003997,0.929188248892622,-0.3893883606851363
6789,0.6788999999999416,-0.9379301105051782,0.9291881833788738,-0.38939253760734593
6790,0.6789999999999415,-0.9377806928186206,0.9291879186225087,-0.38939672196809666
6791,0.6790999999999415,-0.9376191233206322,0.9291874516243255,-0.3894009138178348
6792,0.6791999999999415,-0.9374448598653599,0.92918677935239,-0.3894051132076753
6793,0.6792999999999415,-0.9372661048260881,0.9291858987417323,-0.38940932018941016
6794,0.6793999999999415,-0.9373127856972601,0.929184806694041,-0.3894135348154999
6795,0.6794999999999415,-0.9373601848315276,0.9291835000773551,-0.3894177571390935
6796,0.6795999999999415,-0.9374083140618509,0.9291819757257521,-0.3894219872140258
6797,0.6796999999999415,-0.9374571852255402,0.9291802304390342,-0.38942622509484504
6798,0.6797999999999415,-0.9375068101404374,0.9291782609824115,-0.38943047083679916
6799,0.6798999999999414,-0.9375572005783605,0.9291760640861821,-0.3894347244958506
6800,0.6799999999999414,-0.9376083682355832,0.9291736364454087,-0.38943898612867667
6801,0.6800999999999414,-0.9376603247001014,0.9291709747195944,-0.38944325579267824
6802,0.6801999999999414,-0.9377130814154276,0.9291680755323525,-0.38944753354598677
6803,0.6802999999999414,-0.9377666496406336,0.9291649354710766,-0.3894518194474787
6804,0.6803999999999414,-0.9378210404063483,0.9291615510866051,-0.38945611355674364
6805,0.6804999999999414,-0.9378762644663964,0.9291579188928848,-0.3894604159341455
6806,0.6805999999999414,-0.9379323322447459,0.9291540353666295,-0.3894647266407781
6807,0.6806999999999414,-0.9379892537774146,0.9291498969469772,-0.3894690457384863
6808,0.6807999999999413,-0.9380470386489634,0.9291455000351432,-0.3894733732898764
6809,0.6808999999999413,-0.9381056959231842,0.9291408409940705,-0.3894777093583208
6810,0.6809999999999413,-0.9381652340675698,0.9291359161480768,-0.3894820540079378
6811,0.6810999999999413,-0.9382256608711296,0.9291307217824984,-0.38948640730359557
6812,0.6811999999999413,-0.9382869833550918,0.9291252541433309,-0.38949076931098564
6813,0.6812999999999413,-0.9383492076760133,0.9291195094368655,-0.3894951400965036
6814,0.6813999999999413,-0.938412339020788,0.9291134838293233,-0.38949951972735264
6815,0.6814999999999413,-0.9384763814930271,0.9291071734464859,-0.38950390827148906
6816,0.6815999999999413,-0.9385413379902544,0.9291005743733207,-0.389508305797661
6817,0.6816999999999412,-0.9386072100713382,0.9290936826536049,-0.3895127123753753
6818,0.6817999999999412,-0.9386739978135545,0.9290864942895443,-0.3895171280749168
6819,0.6818999999999412,-0.9387416996586507,0.9290790052413882,-0.3895215529673617
6820,0.6819999999999412,-0.9388103122472521,0.9290712114270417,-0.3895259871245409
6821,0.6820999999999412,-0.9388798302409306,0.9290760490438048,-0.3895304306190827
6822,0.6821999999999412,-0.9389502461312264,0.929085164268905,-0.3895348835243935
6823,0.6822999999999412,-0.9390215500348876,0.9290942187419245,-0.38953934591464917
6824,0.6823999999999412,-0.9390937294745718,0.9291032108843384,-0.3895438178648239
6825,0.6824999999999412,-0.9391667691442209,0.9291121390955512,-0.38954829945066005
6826,0.6825999999999411,-0.939240650658304,0.9291210017526308,-0.389552790748698
6827,0.6826999999999411,-0.9393153522840945,0.9291297972100379,-0.3895572918362696
6828,0.6827999999999411,-0.9393908486561263,0.92913852379935,-0.38956180279147784
6829,0.6828999999999411,-0.9394671104719511,0.9291471798289815,-0.3895663236932402
6830,0.6829999999999411,-0.9395441041682986,0.9291557635838984,-0.3895708546212546
6831,0.6830999999999411,-0.9396217915767242,0.9291642733253281,-0.3895753956560291
6832,0.6831999999999411,-0.9397001295578046,0.9291727072904644,-0.3895799468788814
6833,0.6832999999999411,-0.939779069612933,0.9291810636921666,-0.38958450837191555
6834,0.683399999999941,-0.9398585574727458,0.9291893407186538,-0.3895890802180744
6835,0.683499999999941,-0.9399385326612028,0.9291975365331939,-0.38959366250111344
6836,0.683599999999941,-0.9400189280343332,0.9292056492737862,-0.38959825530562187
6837,0.683699999999941,-0.9400996692926507,0.929213677052839,-0.3896028587170276
6838,0.683799999999941,-0.9401806744662375,0.9292216179568404,-0.3896074728215997
6839,0.683899999999941,-0.9402618533714975,0.9292294700460252,-0.3896120977064862
6840,0.683999999999941,-0.9403431070385747,0.9292372313540331,-0.38961673345967796
6841,0.684099999999941,-0.9404243271084461,0.9292448998875629,-0.38962138017008485
6842,0.684199999999941,-0.9405053951986997,0.9292524736260184,-0.38962603792748574
6843,0.684299999999941,-0.940586182237025,0.9292599505211504,-0.3896307068225976
6844,0.6843999999999409,-0.9406665477614606,0.9292673284966897,-0.3896353869470739
6845,0.6844999999999409,-0.9407463391864633,0.9292746054479749,-0.38964007839351267
6846,0.6845999999999409,-0.9408253910338873,0.9292817792415731,-0.38964478125548985
6847,0.6846999999999409,-0.9409035241279987,0.9292888477148936,-0.3896494956275993
6848,0.6847999999999409,-0.9409805447536791,0.929295808675795,-0.3896542216054413
6849,0.6848999999999409,-0.9410562437770194,0.9293026599021846,-0.38965895928569655
6850,0.6849999999999409,-0.9411303957275463,0.9293093991416113,-0.3896637087661001
6851,0.6850999999999409,-0.9412027578413792,0.9293160241108503,-0.3896684701455356
6852,0.6851999999999409,-0.9412730690646726,0.929322532495482,-0.38967324352401755
6853,0.6852999999999408,-0.9413410490167604,0.9293289219494612,-0.38967802900276377
6854,0.6853999999999408,-0.941406396912492,0.9293351900946798,-0.3896828266842319
6855,0.6854999999999408,-0.9414687904433211,0.929341334520523,-0.3896876366721224
6856,0.6855999999999408,-0.9415278846167954,0.9293473527834148,-0.3896924590714849
6857,0.6856999999999408,-0.9415833105541782,0.9293532424063583,-0.3896972939887252
6858,0.6857999999999408,-0.9416346742460322,0.9293590008784663,-0.38970214153166255
6859,0.6858999999999408,-0.9416815552656923,0.9293646256544845,-0.389707001809591
6860,0.6859999999999408,-0.9417235054406653,0.9293701141543063,-0.3897118749333393
6861,0.6860999999999408,-0.9417600474821048,0.9293754637624793,-0.38971676101531333
6862,0.6861999999999407,-0.941790673572632,0.9293806718277039,-0.3897216601695794
6863,0.6862999999999407,-0.9418148439128958,0.9293857356623226,-0.389726572511918
6864,0.6863999999999407,-0.9418319852274027,0.9293906525418022,-0.3897314981598888
6865,0.6864999999999407,-0.9418414892302803,0.9293954197042059,-0.38973643723290846
6866,0.6865999999999407,-0.9418427110517876,0.9294000343496583,-0.3897413898523383
6867,0.6866999999999407,-0.9418349676265317,0.9294044936398008,-0.3897463561415269
6868,0.6867999999999407,-0.9418175360445098,0.9294087946972398,-0.3897513362259253
6869,0.6868999999999407,-0.9417896518662575,0.9294129346049846,-0.3897563302331459
6870,0.6869999999999407,-0.9417505074035517,0.9294169104058785,-0.3897613382930621
6871,0.6870999999999406,-0.94169924996729,0.9294207191020201,-0.38976636053789143
6872,0.6871999999999406,-0.9416349800843484,0.9294243576541769,-0.38977139710228104
6873,0.6872999999999406,-0.9415567496854063,0.92942782298119,-0.3897764481234102
6874,0.6873999999999406,-0.9414635602659118,0.9294311119593716,-0.38978151374106784
6875,0.6874999999999406,-0.9413543610225645,0.9294342214218918,-0.3897865940977728
6876,0.6875999999999406,-0.9412280469678845,0.9294371481581603,-0.3897916893388404
6877,0.6876999999999406,-0.9410834570256489,0.9294398889131971,-0.38979679961250957
6878,0.6877999999999406,-0.9409558617710365,0.9294424403869974,-0.3898019250700533
6879,0.6878999999999406,-0.9409354793582165,0.929444799233887,-0.38980706586581504
6880,0.6879999999999405,-0.9409047708685815,0.92944696206187,-0.38981222215740685
6881,0.6880999999999405,-0.9408629375990708,0.9294489254319702,-0.38981739410572436
6882,0.6881999999999405,-0.9408091357840165,0.9294506858575623,-0.38982258187509383
6883,0.6882999999999405,-0.9407424746877229,0.9294522398036975,-0.389827785633399
6884,0.6883999999999405,-0.940662014653249,0.9294535836864202,-0.3898330055521152
6885,0.6884999999999405,-0.9405667651088898,0.9294547138720773,-0.389838241806471
6886,0.6885999999999405,-0.9404556825340675,0.9294556266766211,-0.3898434945755436
6887,0.6886999999999405,-0.9403276683865769,0.9294563183649017,-0.38984876404232466
6888,0.6887999999999405,-0.9401815669933639,0.9294567851499551,-0.38985405039385673
6889,0.6888999999999404,-0.9400161634072625,0.9294570231922804,-0.3898593538213041
6890,0.6889999999999404,-0.9398301812323581,0.9294570285991111,-0.38986467452009016
6891,0.6890999999999404,-0.9396222804209039,0.9294567974236774,-0.38987001268993804
6892,0.6891999999999404,-0.9394025130966557,0.9294563256644593,-0.3898753685350105
6893,0.6892999999999404,-0.9394646728253084,0.9294556092644329,-0.3898807422639807
6894,0.6893999999999404,-0.9395277081722634,0.929454644110305,-0.38988613409012696
6895,0.6894999999999404,-0.9395916175250488,0.9294534260317405,-0.3898915442314094
6896,0.6895999999999404,-0.9396563969127724,0.9294519508005776,-0.3898969729105892
6897,0.6896999999999404,-0.9397220396890075,0.9294502141300347,-0.38990242035525385
6898,0.6897999999999403,-0.9397885361780721,0.929448211673903,-0.3899078867979668
6899,0.6898999999999403,-0.9398558732808437,0.9294459390257295,-0.38991337247629554
6900,0.6899999999999403,-0.9399240340359014,0.9294433917179856,-0.3899188776329153
6901,0.6900999999999403,-0.9399929971314108,0.9294405652212232,-0.3899244025156762
6902,0.6901999999999403,-0.9400627363627618,0.9294374549432134,-0.3899299473776874
6903,0.6902999999999403,-0.9401332200305388,0.9294340562280723,-0.3899355124773887
6904,0.6903999999999403,-0.9402044102729474,0.9294303643553673,-0.3899410980786273
6905,0.6904999999999403,-0.9402762623263364,0.9294263745392061,-0.389946704450723
6906,0.6905999999999403,-0.9403487237069446,0.9294220819273057,-0.3899523318685719
6907,0.6906999999999403,-0.9404217333064583,0.9294174816000399,-0.38995798061268894
6908,0.6907999999999402,-0.9404952203934078,0.9294125685694633,-0.38996365096931906
6909,0.6908999999999402,-0.9405691035118309,0.9294073377783133,-0.3899693432304998
6910,0.6909999999999402,-0.9406432892680225,0.9294017840989823,-0.38997505769415985
6911,0.6910999999999402,-0.9407176709955475,0.9293959023324654,-0.3899807946642027
6912,0.6911999999999402,-0.9407921272880276,0.9293896872072751,-0.3899865544506044
6913,0.6912999999999402,-0.9408665203885441,0.9293831333783271,-0.3899923373695278
6914,0.6913999999999402,-0.9409406944237885,0.9293762354257894,-0.389998143743415
6915,0.6914999999999402,-0.9410144734703941,0.9293770479984186,-0.3900039739011252
6916,0.6915999999999402,-0.9410876594401593,0.9293863786494622,-0.3900098281780506
6917,0.6916999999999401,-0.9411600297701471,0.9293956176676377,-0.39001570691625637
6918,0.6917999999999401,-0.9412313349029352,0.929404762633731,-0.3900216104646491
6919,0.6918999999999401,-0.9413012955415606,0.9294138110884941,-0.3900275391791315
6920,0.6919999999999401,-0.9413695996630166,0.9294227605318798,-0.3900334934227733
6921,0.6920999999999401,-0.9414358992734664,0.9294316084222369,-0.39003947356603785
6922,0.6921999999999401,-0.9414998068876931,0.9294403521754652,-0.39004547998697753
6923,0.6922999999999401,-0.9415608917146797,0.9294489891641279,-0.39005151307147085
6924,0.6923999999999401,-0.9416186755306488,0.9294575167165195,-0.39005757321349294
6925,0.69249999999994,-0.9416726282203642,0.9294659321156887,-0.3900636608153795
6926,0.69259999999994,-0.9417221629670466,0.9294742325984119,-0.39006977628813794
6927,0.69269999999994,-0.9417666310708693,0.9294824153541201,-0.39007592005178343
6928,0.69279999999994,-0.9418053163757037,0.9294904775237729,-0.3900820925356855
6929,0.69289999999994,-0.9418374292835753,0.9294984161986818,-0.39008829417895646
6930,0.69299999999994,-0.9419535996704489,0.9295062284192802,-0.39009452543085976
6931,0.69309999999994,-0.942072221396305,0.9295139111738384,-0.39010078675128784
6932,0.69319999999994,-0.9421915886877319,0.9295214613971233,-0.39010707861120564
6933,0.69329999999994,-0.9423114282961812,0.9295288759690021,-0.3901134014931879
6934,0.69339999999994,-0.9424314273989487,0.9295361517129876,-0.3901197558919695
6935,0.6934999999999399,-0.9425512293832752,0.9295432853947264,-0.39012614231501686
6936,0.6935999999999399,-0.9426704292487512,0.9295502737204282,-0.39013256128317275
6937,0.6936999999999399,-0.942788568600374,0.9295571133352354,-0.39013901333132844
6938,0.6937999999999399,-0.9429051302032645,0.9295638008215343,-0.3901454990091124
6939,0.6938999999999399,-0.9430195320687006,0.9295703326972055,-0.39015201888164397
6940,0.6939999999999399,-0.9431311210397517,0.9295767054138145,-0.39015857353033156
6941,0.6940999999999399,-0.943239165843422,0.9295829153547437,-0.39016516355371883
6942,0.6941999999999399,-0.9433428495748306,0.9295889588332611,-0.3901717895683307
6943,0.6942999999999399,-0.9434412615775838,0.9295948320905325,-0.3901784522096453
6944,0.6943999999999398,-0.9435333886831462,0.9296005312935707,-0.39018515213303595
6945,0.6944999999999398,-0.9436181057707048,0.9296060525331247,-0.3901918900148315
6946,0.6945999999999398,-0.9436941656077622,0.9296113918215088,-0.3901986665533389
6947,0.6946999999999398,-0.9437601879305163,0.9296165450903693,-0.3902054824700249
6948,0.6947999999999398,-0.9438146477220091,0.9296215081883898,-0.3902123385106694
6949,0.6948999999999398,-0.9438558626450717,0.9296262768789323,-0.3902192354466134
6950,0.6949999999999398,-0.9438819795863126,0.9296308468376135,-0.3902261740760536
6951,0.6950999999999398,-0.9438909602667711,0.9296352136498155,-0.39023315522540614
6952,0.6951999999999398,-0.9438805658744756,0.9296393728081253,-0.3902401797507317
6953,0.6952999999999397,-0.9438483406739551,0.929643319709703,-0.39024724853923504
6954,0.6953999999999397,-0.9437915945478479,0.9296470496535735,-0.39025436251084467
6955,0.6954999999999397,-0.9437073844260486,0.9296505578378359,-0.39026152261984387
6956,0.6955999999999397,-0.9435924945584067,0.9296538393567878,-0.39026872985662914
6957,0.6956999999999397,-0.9434434155877615,0.9296568891979551,-0.39027598524954005
6958,0.6957999999999397,-0.9432563223810488,0.9296597022390215,-0.3902832898667951
6959,0.6958999999999397,-0.9430270505772749,0.9296622732446482,-0.390290644818514
6960,0.6959999999999397,-0.9428652234978574,0.9296645968631747,-0.3902980512589159
6961,0.6960999999999397,-0.9430131699485007,0.9296666676231881,-0.3903055103886178
6962,0.6961999999999396,-0.9431673976302438,0.9296684799299508,-0.3903130234570431
6963,0.6962999999999396,-0.9433282616720013,0.9296700280616714,-0.3903205917650299
6964,0.6963999999999396,-0.9434961345795898,0.9296713061656037,-0.3903282166676275
6965,0.6964999999999396,-0.9436714067099918,0.9296723082539584,-0.3903358995770192
6966,0.6965999999999396,-0.9438544866892484,0.9296730281996104,-0.39034364196574295
6967,0.6966999999999396,-0.9440458017467983,0.929673459731581,-0.39035144537000127
6968,0.6967999999999396,-0.9442457979298616,0.9296735964302766,-0.3903593113933923
6969,0.6968999999999396,-0.9444549401495858,0.929673431722461,-0.3903672417107682
6970,0.6969999999999396,-0.9446737119954937,0.9296729588759397,-0.39037523807247265
6971,0.6970999999999395,-0.9449026152354905,0.9296721709939313,-0.39038330230885354
6972,0.6971999999999395,-0.945142168894351,0.9296710610090999,-0.3903914363352452
6973,0.6972999999999395,-0.9453929077730938,0.929669621677222,-0.39039964215715534
6974,0.6973999999999395,-0.9456553802336123,0.9296678455704578,-0.39040792187616735
6975,0.6974999999999395,-0.9459301450257931,0.9296657250701961,-0.39041627769604276
6976,0.6975999999999395,-0.9462177668762877,0.9296632523594385,-0.39042471192962536
6977,0.6976999999999395,-0.9465188104869483,0.9296604194146856,-0.39043322700620414
6978,0.6977999999999395,-0.9468338325042379,0.9296572179972836,-0.3904418254796088
6979,0.6978999999999395,-0.9471633709157614,0.9296536396441865,-0.39045051003715575
6980,0.6979999999999394,-0.9475079312031186,0.9296496756580792,-0.3904592835093311
6981,0.6980999999999394,-0.9478679684276348,0.9296453170968069,-0.3904681488806486
6982,0.6981999999999394,-0.9482438642425888,0.9296405547620369,-0.3904771093015206
6983,0.6982999999999394,-0.948635897606928,0.9296353791870808,-0.39048616810151465
6984,0.6983999999999394,-0.9490442077146146,0.9296297806237824,-0.39049532880407567
6985,0.6984999999999394,-0.9494687473428414,0.9296237490283676,-0.3905045951430252
6986,0.6985999999999394,-0.9499092244517192,0.929617274046137,-0.39051397108102276
6987,0.6986999999999394,-0.9503650294256847,0.9296121023385318,-0.3905234608303744
6988,0.6987999999999394,-0.9508351448176967,0.9296209626054498,-0.3905330688764984
6989,0.6988999999999393,-0.9513180338220877,0.9296296570962422,-0.39054280000464864
6990,0.6989999999999393,-0.9518115029359683,0.9296381799508521,-0.39055265933012817
6991,0.6990999999999393,-0.9523125333402134,0.9296465250784474,-0.39056265233301324
6992,0.6991999999999393,-0.9528170743970328,0.9296546861410442,-0.3905727848978281
6993,0.6992999999999393,-0.9533197912657736,0.9296626565352022,-0.3905830633593176
6994,0.6993999999999393,-0.9538137569064072,0.9296704293715035,-0.3905934945553701
6995,0.6994999999999393,-0.9542900765681784,0.9296779974514746,-0.39060408588844686
6996,0.6995999999999393,-0.9547374301069947,0.9296853532415543,-0.39061484539740965
6997,0.6996999999999393,-0.9551415139401924,0.9296924888436382,-0.39062578184166746
6998,0.6997999999999392,-0.955484359848583,0.9296993959616445,-0.3906369048005164
6999,0.6998999999999392,-0.9557435017666845,0.9297060658634405,-0.3906482247909954
7000,0.6999999999999392,-0.955890953571857,0.9297124893373344,-0.3906597534086201
7001,0.7000999999999392,-0.9558919498252597,0.9297186566421796,-0.3906715034966408
7002,0.7001999999999392,-0.9557033861524565,0.9297245574499281,-0.39068348935121044
7003,0.7002999999999392,-0.95527187457944,0.9297301807792174,-0.3906957269722813
7004,0.7003999999999392,-0.9545312988274041,0.9297355149182439,-0.3907082343735489
7005,0.7004999999999392,-0.9533997110727708,0.9297405473347456,-0.39072103196981117
7006,0.7005999999999392,-0.9517753486097431,0.9297452645703601,-0.39073414306742715
7007,0.7006999999999391,-0.9495314565380223,0.9297496521158578,-0.39074759449480284
7008,0.7007999999999391,-0.946509466290013,0.929753694262721,-0.39076141742664317
7009,0.7008999999999391,-0.942509876852811,0.9297573739250884,-0.3907756484821065
7010,0.7009999999999391,-0.9372798808766991,0.9297606724240376,-0.3907903312183838
7011,0.7010999999999391,-0.931910275913228,0.929763569223222,-0.3908055182080236
7012,0.7011999999999391,-0.9319093432083133,0.9297660416005742,-0.39082127399645505
7013,0.7012999999999391,-0.9319076043283777,0.9297680642344406,-0.3908376794169248
7014,0.7013999999999391,-0.9319050547260409,0.929769608673093,-0.39085483804356913
7015,0.7014999999999391,-0.9319016884355144,0.929770642642494,-0.3908728860860892
7016,0.701599999999939,-0.931897497774794,0.9297711291261799,-0.3908920079418725
7017,0.701699999999939,-0.9318924729524067,0.9297710251197436,-0.3909124612376136
7018,0.701799999999939,-0.9318866015386826,0.9297702799159135,-0.3909346180693334
7019,0.701899999999939,-0.9318798677427647,0.9297688327083283,-0.3909590341761394
7020,0.701999999999939,-0.9318722514094588,0.9297666092056622,-0.3909865658785432
7021,0.702099999999939,-0.931863726612173,0.9297635168177237,-0.3910185640735851
7022,0.702199999999939,-0.9318542596687933,0.9297594378181788,-0.3910571676726188
7023,0.702299999999939,-0.9318438063521574,0.9297542197494649,-0.39110560717261544
7024,0.702399999999939,-0.9318323080313037,0.9297476623660967,-0.3911678909752432
7025,0.702499999999939,-0.9318196865424121,0.9297395010355197,-0.3912456864159064
7026,0.7025999999999389,-0.9318058379541169,0.9297293887574252,-0.3913299959777433
7027,0.7026999999999389,-0.9317906265177397,0.929716884913115,-0.39140089267259714
7028,0.7027999999999389,-0.9317738828049856,0.9297014718410078,-0.3914514009168359
7029,0.7028999999999389,-0.9317554155419835,0.9296826440633712,-0.3914879329524101
7030,0.7029999999999389,-0.9317350547210113,0.9296601369861984,-0.39151598780530733
7031,0.7030999999999389,-0.9317127400685937,0.9296342914422823,-0.39153859853038586
7032,0.7031999999999389,-0.9316886246205206,0.9296063188671777,-0.39155747502473365
7033,0.7032999999999389,-0.9316631099158258,0.9295781511369056,-0.3915736450500239
7034,0.7033999999999389,-0.9316367658167253,0.9295519129530653,-0.3915877639809689
7035,0.7034999999999388,-0.9316101887325254,0.9295302415190041,-0.39160027029744415
7036,0.7035999999999388,-0.9315838847822835,0.9295321544775129,-0.391611468825902
7037,0.7036999999999388,-0.9315582161654912,0.9295399890483848,-0.3916215783236476
7038,0.7037999999999388,-0.9315334002305713,0.9295536081104763,-0.39163076031229993
7039,0.7038999999999388,-0.9315095359587596,0.9295725177648761,-0.391639137373781
7040,0.7039999999999388,-0.9314866380168495,0.9295960229565228,-0.3916468051427644
7041,0.7040999999999388,-0.9314646677663603,0.9296233458844786,-0.3916538403288389
7042,0.7041999999999388,-0.9314435573351397,0.9296537064917697,-0.39166030614489256
7043,0.7042999999999388,-0.9314232264592297,0.9296863718258608,-0.3916662560024436
7044,0.7043999999999387,-0.9314035932847167,0.9297206825823466,-0.391671736035971
7045,0.7044999999999387,-0.931384580670191,0.9297560641786086,-0.39167678683286805
7046,0.7045999999999387,-0.9313661193871733,0.9297920280274532,-0.39168144462491583
7047,0.7046999999999387,-0.9313481493158055,0.9298281670573092,-0.3916857421157357
7048,0.7047999999999387,-0.9313306194291557,0.9298641482112284,-0.3916897090631477
7049,0.7048999999999387,-0.9313134871073885,0.9298997036839617,-0.39169337269717003
7050,0.7049999999999387,-0.9312967171334992,0.9299346219749662,-0.3916967580280226
7051,0.7050999999999387,-0.9312802805881786,0.9299687393768331,-0.39169988808051764
7052,0.7051999999999387,-0.931264153770542,0.9300019322206537,-0.3917027840792757
7053,0.7052999999999386,-0.9312483172121809,0.9300341100126751,-0.3917054656005469
7054,0.7053999999999386,-0.9312327548147166,0.9300652094837352,-0.3917079507012408
7055,0.7054999999999386,-0.9312174531185546,0.9300951895087006,-0.3917102560319825
7056,0.7055999999999386,-0.9312024006977565,0.9301240268198901,-0.39171239693856724
7057,0.7056999999999386,-0.9311875876693374,0.9301517124244943,-0.39171438755461524
7058,0.7057999999999386,-0.9311730053024994,0.9301782486335869,-0.39171624088739
7059,0.7058999999999386,-0.9311586457127735,0.9302036466144757,-0.3917179688976411
7060,0.7059999999999386,-0.931144501626783,0.9302279243857088,-0.3917195825745637
7061,0.7060999999999386,-0.9311305662047027,0.9302511051830721,-0.3917210920060956
7062,0.7061999999999385,-0.9311168329091335,0.9302732161342259,-0.3917225064450347
7063,0.7062999999999385,-0.9311032954107691,0.9302942871885425,-0.39172383437113634
7064,0.7063999999999385,-0.9310899475228105,0.930314350256883,-0.3917250835494317
7065,0.7064999999999385,-0.9310767831575035,0.9303334385233363,-0.3917262610849318
7066,0.7065999999999385,-0.93106379629942,0.9303515858972842,-0.39172737347381575
7067,0.7066999999999385,-0.9310509809911622,0.9303688265796165,-0.3917284266512633
7068,0.7067999999999385,-0.9310383313280676,0.9303851947215337,-0.39172942603617716
7069,0.7068999999999385,-0.9310258414592304,0.9304007241582667,-0.3917303765727201
7070,0.7069999999999385,-0.9310135055927609,0.9304154482032784,-0.3917312827690626
7071,0.7070999999999384,-0.9310013180036969,0.9304293994911912,-0.3917321487332736
7072,0.7071999999999384,-0.9309892730433751,0.9304426098598998,-0.39173297820665826
7073,0.7072999999999384,-0.9309773651493821,0.9304551102641289,-0.3917337745945797
7074,0.7073999999999384,-0.9309655888554537,0.9304669307141832,-0.3917345409949635
7075,0.7074999999999384,-0.9309539388008794,0.9304819120443154,-0.3917352802246244
7076,0.7075999999999384,-0.9309424097391198,0.9304976764332932,-0.3917359948435022
7077,0.7076999999999384,-0.9309309965454564,0.93051277987736,-0.3917366871770286
7078,0.7077999999999384,-0.9309196942235759,0.9305272511711117,-0.3917373593366626
7079,0.7078999999999384,-0.9309084979110551,0.9305411180482774,-0.3917380132387594
7080,0.7079999999999383,-0.9308974028837573,0.9305544071882424,-0.3917386506218918
7081,0.7080999999999383,-0.9308864045591797,0.9305671442283034,-0.3917392730627821
7082,0.7081999999999383,-0.9308754984988153,0.9305793537804479,-0.39173988199077014
7083,0.7082999999999383,-0.9308646804096038,0.930591059451672,-0.39174047870120177
7084,0.7083999999999383,-0.9308539461445534,0.9306022838670327,-0.39174106436756206
7085,0.7084999999999383,-0.9308432917026187,0.9306130486947769,-0.3917416400526369
7086,0.7085999999999383,-0.9308327132279182,0.9306233746730075,-0.39174220671861726
7087,0.7086999999999383,-0.930822207008374,0.930633281637448,-0.39174276523642476
7088,0.7087999999999383,-0.9308117694738509,0.9306427885499398,-0.39174331639409726
7089,0.7088999999999382,-0.9308013971938667,0.9306519135273759,-0.3917438609045562
7090,0.7089999999999382,-0.930791086874942,0.9306606738708257,-0.3917443994125347
7091,0.7090999999999382,-0.9307808353576501,0.9306690860946488,-0.391744932501027
7092,0.7091999999999382,-0.9307706396134207,0.9306771659554334,-0.3917454606970538
7093,0.7092999999999382,-0.9307604967411515,0.9306849284806243,-0.3917459844769091
7094,0.7093999999999382,-0.9307504039636657,0.9306923879967303,-0.391746504271014
7095,0.7094999999999382,-0.9307403586240616,0.9306995581570204,-0.3917470204682137
7096,0.7095999999999382,-0.9307303581819828,0.9307064519686402,-0.3917475334197452
7097,0.7096999999999382,-0.930720400209843,0.9307130818190895,-0.39174804344281816
7098,0.7097999999999381,-0.9307104823890299,0.930719459502018,-0.39174855082385623
7099,0.7098999999999381,-0.9307006025061118,0.9307255962423053,-0.3917490558214678
7100,0.7099999999999381,-0.9306907584490642,0.9307315027204018,-0.3917495586690851
7101,0.7100999999999381,-0.9306809482035369,0.9307371890959112,-0.3917500595774029
7102,0.7101999999999381,-0.9306711698491692,0.9307426650304084,-0.3917505587365472
7103,0.7102999999999381,-0.9306614215559728,0.930747939709483,-0.39175105631809437
7104,0.7103999999999381,-0.9306517015807826,0.9307530218640138,-0.39175155247683086
7105,0.7104999999999381,-0.9306420082637917,0.9307579197906729,-0.3917520473523952
7106,0.7105999999999381,-0.9306323400251715,0.9307626413716713,-0.3917525410707438
7107,0.710699999999938,-0.930622695361782,0.9307671940937522,-0.39175303374547665
7108,0.710799999999938,-0.9306130728439788,0.9307715850664473,-0.39175352547905135
7109,0.710899999999938,-0.9306034711125156,0.9307758210396089,-0.3917540163638498
7110,0.710999999999938,-0.9305938888755471,0.9307799084202334,-0.39175450648316745
7111,0.711099999999938,-0.9305843249057291,0.9307838532885946,-0.391754995912122
7112,0.711199999999938,-0.9305747780374213,0.9307876614137036,-0.39175548471840727
7113,0.711299999999938,-0.9305652471639869,0.9307913382681153,-0.39175597296306863
7114,0.711399999999938,-0.9305557312351924,0.9307948890421,-0.391756460701115
7115,0.711499999999938,-0.9305462292547036,0.9307983186572003,-0.39175694798215227
7116,0.711599999999938,-0.9305367402776773,0.9308016317791947,-0.39175743485085635
7117,0.7116999999999379,-0.9305272634084468,0.9308048328304838,-0.3917579213475133
7118,0.7117999999999379,-0.9305177977982995,0.9308079260019259,-0.3917584075084248
7119,0.7118999999999379,-0.9305083426433429,0.9308109152641351,-0.39175889336628206
7120,0.7119999999999379,-0.9304988971824586,0.930813804378267,-0.39175937895058194
7121,0.7120999999999379,-0.9304894606953394,0.9308165969063089,-0.391759864287872
7122,0.7121999999999379,-0.9304800325006104,0.9308192962208939,-0.3917603494020828
7123,0.7122999999999379,-0.930470611954027,0.9308219055146586,-0.3917608343147639
7124,0.7123999999999379,-0.9304611984467512,0.9308244278091629,-0.3917613190453474
7125,0.7124999999999378,-0.9304517914037018,0.9308276169577943,-0.3917618036113215
7126,0.7125999999999378,-0.9304423902819757,0.9308315488272292,-0.39176228802846513
7127,0.7126999999999378,-0.9304329945693376,0.9308354065684215,-0.3917627723109691
7128,0.7127999999999378,-0.9304236037827766,0.9308391927764196,-0.391763256471631
7129,0.7128999999999378,-0.9304142174671266,0.9308429099072524,-0.39176374052196794
7130,0.7129999999999378,-0.9304048351937477,0.9308465602848556,-0.3917642244723606
7131,0.7130999999999378,-0.9303954565592665,0.9308501461076661,-0.391764708332164
7132,0.7131999999999378,-0.9303860811843722,0.9308536694548982,-0.3917651921097933
7133,0.7132999999999378,-0.9303767087126683,0.9308571322925144,-0.3917656758128487
7134,0.7133999999999378,-0.9303673388095755,0.930860536478908,-0.3917661594481559
7135,0.7134999999999377,-0.9303579711612832,0.9308638837703068,-0.39176664302186665
7136,0.7135999999999377,-0.9303486054737514,0.930867175825913,-0.3917671265395292
7137,0.7136999999999377,-0.9303392414717557,0.930870414212791,-0.3917676100061331
7138,0.7137999999999377,-0.9303298788979769,0.9308736004105136,-0.3917680934261958
7139,0.7138999999999377,-0.9303205175121334,0.9308767358155797,-0.3917685768037437
7140,0.7139999999999377,-0.9303111570901517,0.9308798217456128,-0.3917690601424454
7141,0.7140999999999377,-0.9303017974233769,0.9308828594433515,-0.3917695434455774
7142,0.7141999999999377,-0.9302924383178186,0.9308858500804402,-0.3917700267161094
7143,0.7142999999999377,-0.9302830795934324,0.9308887947610336,-0.39177050995669666
7144,0.7143999999999376,-0.9302737210834345,0.9308916945252171,-0.3917709931697566
7145,0.7144999999999376,-0.9302643626336486,0.9308945503522601,-0.39177147635745446
7146,0.7145999999999376,-0.9302550041018826,0.9308973631637026,-0.3917719595217323
7147,0.7146999999999376,-0.9302456453573347,0.9309001338262896,-0.39177244266434824
7148,0.7147999999999376,-0.9302362862800276,0.9309028631547548,-0.39177292578689715
7149,0.7148999999999376,-0.9302269267602695,0.9309055519144674,-0.3917734088907911
7150,0.7149999999999376,-0.9302175666981387,0.9309082008239422,-0.39177389197732804
7151,0.7150999999999376,-0.9302082060029949,0.9309108105572238,-0.39177437504765694
7152,0.7151999999999376,-0.9301988445930113,0.9309133817461511,-0.39177485810282503
7153,0.7152999999999375,-0.93018948239473,0.9309159149825057,-0.39177534114378026
7154,0.7153999999999375,-0.9301801193426387,0.9309184108200511,-0.39177582417136736
7155,0.7154999999999375,-0.9301707553787659,0.9309208697764693,-0.3917763071863451
7156,0.7155999999999375,-0.9301613904522965,0.9309232923351981,-0.39177679018940836
7157,0.7156999999999375,-0.9301520245192055,0.9309256789471747,-0.3917772731811784
7158,0.7157999999999375,-0.9301426575419085,0.930928030032491,-0.39177775616221383
7159,0.7158999999999375,-0.9301332894889294,0.9309303459819633,-0.39177823913302945
7160,0.7159999999999375,-0.9301239203345831,0.9309326271586235,-0.3917787220940692
7161,0.7160999999999375,-0.930114550058675,0.9309348738991315,-0.39177920504575137
7162,0.7161999999999374,-0.9301051786462124,0.9309370865151185,-0.3917796879884477
7163,0.7162999999999374,-0.9300958060871318,0.9309392652944583,-0.39178017092249523
7164,0.7163999999999374,-0.9300864323760377,0.9309414105024751,-0.39178065384819877
7165,0.7164999999999374,-0.9300770575119555,0.9309435223830899,-0.39178113676582077
7166,0.7165999999999374,-0.9300676814980938,0.9309456011599059,-0.3917816196756209
7167,0.7166999999999374,-0.9300583043416214,0.9309476470372401,-0.39178210257782126
7168,0.7167999999999374,-0.9300489260534517,0.9309496602011013,-0.391782585472619
7169,0.7168999999999374,-0.9300395466480395,0.9309516408201167,-0.3917830683601994
7170,0.7169999999999374,-0.9300301661431872,0.9309535890464127,-0.3917835512407262
7171,0.7170999999999373,-0.9300207845598598,0.930955505016448,-0.39178403411434826
7172,0.7171999999999373,-0.9300114019220092,0.9309573888518063,-0.3917845169812078
7173,0.7172999999999373,-0.9300020182564072,0.9309592406599462,-0.3917849998414217
7174,0.7173999999999373,-0.929992633592486,0.9309610605349123,-0.3917854826951018
7175,0.7174999999999373,-0.9299832479621867,0.9309628485580118,-0.3917859655423587
7176,0.7175999999999373,-0.9299738613998153,0.9309646047984532,-0.3917864483832684
7177,0.7176999999999373,-0.9299644739419057,0.930966329313954,-0.3917869312179274
7178,0.7177999999999373,-0.9299550856270892,0.9309680221513161,-0.39178741404640693
7179,0.7178999999999373,-0.9299456964959694,0.9309696833469722,-0.3917878968687733
7180,0.7179999999999372,-0.9299363065910057,0.9309713129275025,-0.3917883796851
7181,0.7180999999999372,-0.9299269159563995,0.930972910910126,-0.3917888624954315
7182,0.7181999999999372,-0.9299175246379883,0.9309744773031663,-0.391789345299831
7183,0.7182999999999372,-0.9299081326831435,0.9309760121064916,-0.3917898280983417
7184,0.7183999999999372,-0.9298987401406741,0.9309775153119342,-0.39179031089100447
7185,0.7184999999999372,-0.9298893470607345,0.9309789869036864,-0.3917907936778716
7186,0.7185999999999372,-0.9298799534947372,0.930980426858677,-0.3917912764589692
7187,0.7186999999999372,-0.9298705594952696,0.9309818351469277,-0.39179175923433024
7188,0.7187999999999372,-0.9298611651160156,0.9309832117318907,-0.39179224200399787
7189,0.7188999999999371,-0.9298517704116793,0.9309845565707695,-0.39179272476799315
7190,0.7189999999999371,-0.9298423754379147,0.9309858696148229,-0.39179320752634245
7191,0.7190999999999371,-0.9298329802512569,0.9309871508096523,-0.39179369027907396
7192,0.7191999999999371,-0.9298235849090589,0.9309884000954752,-0.391794173026208
7193,0.7192999999999371,-0.9298141894694291,0.9309896174073841,-0.3917946557677669
7194,0.7193999999999371,-0.929804793991173,0.9309908026755908,-0.3917951385037743
7195,0.7194999999999371,-0.929795398533739,0.9309919558256603,-0.3917956212342482
7196,0.7195999999999371,-0.929786003157165,0.9309930767787304,-0.3917961039591986
7197,0.7196999999999371,-0.9297766079220285,0.930994165451721,-0.39179658667865314
7198,0.719799999999937,-0.9297672128893996,0.9309952217575311,-0.39179706939261777
7199,0.719899999999937,-0.929757818120795,0.9309962456052282,-0.39179755210111644
7200,0.719999999999937,-0.9297484236781368,0.930997236900225,-0.3917980348041572
7201,0.720099999999937,-0.9297390296237106,0.9309981955444482,-0.3917985175017571
7202,0.720199999999937,-0.929729636020127,0.9309991214364983,-0.3917990001939194
7203,0.720299999999937,-0.9297202429302859,0.9310000144718018,-0.39179948288067196
7204,0.720399999999937,-0.929710850417341,0.9310008745427535,-0.39179996556201685
7205,0.720499999999937,-0.9297014585446671,0.9310017015388534,-0.39180044823796595
7206,0.720599999999937,-0.929692067375829,0.9310024953468357,-0.3918009309085277
7207,0.720699999999937,-0.9296826769745515,0.9310032558507901,-0.39180141357371606
7208,0.7207999999999369,-0.9296732874046917,0.9310039829322786,-0.39180189623353645
7209,0.7208999999999369,-0.9296638987302117,0.9310046764704448,-0.391802378888004
7210,0.7209999999999369,-0.9296545110151543,0.9310053363421178,-0.391802861537123
7211,0.7210999999999369,-0.9296451243236181,0.9310059624219105,-0.3918033441809105
7212,0.7211999999999369,-0.9296357387197351,0.931006554582314,-0.3918038268193666
7213,0.7212999999999369,-0.9296335418681541,0.9310071126937843,-0.391804309452509
7214,0.7213999999999369,-0.9296327333891043,0.9310076366248281,-0.3918047920803326
7215,0.7214999999999369,-0.9296318906582864,0.931008126242081,-0.3918052747028564
7216,0.7215999999999368,-0.929631013508759,0.9310085814103826,-0.3918057573200894
7217,0.7216999999999368,-0.9296301017730463,0.9310090019928488,-0.39180623993202734
7218,0.7217999999999368,-0.9296291552831396,0.9310093878509385,-0.391806722538691
7219,0.7218999999999368,-0.9296281738704981,0.9310097388445177,-0.39180720514008277
7220,0.7219999999999368,-0.9296271573660491,0.9310100548319207,-0.39180768773620683
7221,0.7220999999999368,-0.9296261056001889,0.931010335670007,-0.39180817032707854
7222,0.7221999999999368,-0.9296250184027834,0.9310105812142158,-0.391808652912701
7223,0.7222999999999368,-0.9296238956031693,0.9310107913186173,-0.3918091354930764
7224,0.7223999999999368,-0.929622737030153,0.9310109658359623,-0.3918096180682204
7225,0.7224999999999367,-0.9296215425120125,0.931011104617728,-0.39181010063813426
7226,0.7225999999999367,-0.9296203118764973,0.9310112075141611,-0.39181058320282497
7227,0.7226999999999367,-0.9296190449508285,0.9310112743743207,-0.3918110657623058
7228,0.7227999999999367,-0.9296177415616993,0.9310113050461167,-0.3918115483165724
7229,0.7228999999999367,-0.9296164015352749,0.9310112993763469,-0.3918120308656461
7230,0.7229999999999367,-0.9296150246971933,0.9310112572107326,-0.39181251340951717
7231,0.7230999999999367,-0.9296136108725648,0.9310111783939523,-0.39181299594821023
7232,0.7231999999999367,-0.9296121598859725,0.9310110627696724,-0.3918134784817188
7233,0.7232999999999367,-0.929610671561472,0.9310109101805781,-0.3918139610100448
7234,0.7233999999999366,-0.929609145722592,0.9310107204684009,-0.3918144435332127
7235,0.7234999999999366,-0.9296075821923337,0.9310104934739465,-0.3918149260512157
7236,0.7235999999999366,-0.9296059807931714,0.9310102290371187,-0.3918154085640667
7237,0.7236999999999366,-0.9296043413470515,0.9310099269969451,-0.3918158910717649
7238,0.7237999999999366,-0.9296026636753935,0.9310095871915984,-0.3918163735743271
7239,0.7238999999999366,-0.9296009475990892,0.9310092094584193,-0.39181685607174455
7240,0.7239999999999366,-0.9295991929385026,0.9310087936339358,-0.391817338564038
7241,0.7240999999999366,-0.9295973995134702,0.9310083395538832,-0.3918178210512099
7242,0.7241999999999366,-0.9295955671433004,0.9310078470532221,-0.3918183035332637
7243,0.7242999999999366,-0.9295936956467731,0.9310073159661559,-0.3918187860102076
7244,0.7243999999999365,-0.9295917848421402,0.9310067461261468,-0.3918192684820449
7245,0.7244999999999365,-0.929589834547125,0.9310061373659316,-0.3918197509487848
7246,0.7245999999999365,-0.9295878445789216,0.9310054895175366,-0.3918202334104355
7247,0.7246999999999365,-0.9295858147541951,0.9310048024122908,-0.39182071586699546
7248,0.7247999999999365,-0.9295837448890811,0.9310040758808397,-0.39182119831848194
7249,0.7248999999999365,-0.9295816347991855,0.9310033097531573,-0.3918216807648919
7250,0.7249999999999365,-0.9295794842995844,0.9310025038585579,-0.39182216320623264
7251,0.7250999999999365,-0.929577293204823,0.9310016580257074,-0.39182264564251024
7252,0.7251999999999365,-0.9295750613289162,0.9310007720826338,-0.39182312807374226
7253,0.7252999999999364,-0.9295727884853477,0.9309998458567367,-0.39182361049991943
7254,0.7253999999999364,-0.9295749433243428,0.9309988791747972,-0.3918240929210521
7255,0.7254999999999364,-0.9295785760710521,0.9309978718629865,-0.39182457533715065
7256,0.7255999999999364,-0.9295821987546411,0.9309968237468749,-0.39182505774822063
7257,0.7256999999999364,-0.929585811288782,0.9309957346514383,-0.3918255401542583
7258,0.7257999999999364,-0.929589413586783,0.9309946044010673,-0.3918260225552788
7259,0.7258999999999364,-0.9295930055615882,0.9309934328195735,-0.3918265049512909
7260,0.7259999999999364,-0.929596587125776,0.9309922197301962,-0.3918269873422885
7261,0.7260999999999364,-0.9296001581915591,0.9309909649556088,-0.3918274697282929
7262,0.7261999999999363,-0.9296037186707835,0.930989668317925,-0.3918279521092917
7263,0.7262999999999363,-0.9296072684749282,0.9309883296387039,-0.3918284344853131
7264,0.7263999999999363,-0.9296108075151036,0.9309869487389563,-0.3918289168563457
7265,0.7264999999999363,-0.9296143357020514,0.9309855254391483,-0.39182939922239607
7266,0.7265999999999363,-0.9296178529461437,0.9309840595592073,-0.3918298815834817
7267,0.7266999999999363,-0.9296213591573824,0.9309825509185259,-0.39183036393959486
7268,0.7267999999999363,-0.929624854245398,0.9309809993359665,-0.3918308462907515
7269,0.7268999999999363,-0.929628338119449,0.9309794046298646,-0.3918313286369545
7270,0.7269999999999363,-0.9296318106884217,0.9309777666180333,-0.3918318109782073
7271,0.7270999999999362,-0.9296352718608284,0.9309760851177664,-0.3918322933145147
7272,0.7271999999999362,-0.9296387215448074,0.930974359945842,-0.39183277564589125
7273,0.7272999999999362,-0.9296421596481219,0.9309725909185252,-0.3918332579723288
7274,0.7273999999999362,-0.9296455860781592,0.9309707778515718,-0.39183374029384666
7275,0.7274999999999362,-0.9296490007419298,0.9309689205602303,-0.3918342226104414
7276,0.7275999999999362,-0.9296524035460668,0.930967018859245,-0.39183470492212313
7277,0.7276999999999362,-0.9296557943968251,0.9309650725628585,-0.3918351872288986
7278,0.7277999999999362,-0.9296591732000805,0.9309630814848137,-0.3918356695307612
7279,0.7278999999999362,-0.9296625398613284,0.9309610454383562,-0.39183615182774006
7280,0.7279999999999361,-0.9296658942856839,0.9309589642362365,-0.39183663411982067
7281,0.7280999999999361,-0.9296692363778806,0.9309568376907115,-0.3918371164070164
7282,0.7281999999999361,-0.9296725660422691,0.9309546656135466,-0.3918375986893331
7283,0.7282999999999361,-0.9296758831828172,0.9309524478160175,-0.3918380809667766
7284,0.7283999999999361,-0.9296791877031084,0.9309501841089116,-0.39183856323934774
7285,0.7284999999999361,-0.9296824795063414,0.9309478743025295,-0.3918390455070605
7286,0.7285999999999361,-0.9296857584953289,0.9309455182066864,-0.39183952776990494
7287,0.7286999999999361,-0.9296890245724972,0.9309431156307136,-0.39184001002790336
7288,0.728799999999936,-0.9296922776398848,0.9309406663834595,-0.39184049228105644
7289,0.728899999999936,-0.9296955175991425,0.9309381702732907,-0.3918409745293678
7290,0.728999999999936,-0.9296987443515312,0.9309356271080935,-0.391841456772842
7291,0.729099999999936,-0.9297019577979222,0.9309330366952744,-0.3918419390114856
7292,0.729199999999936,-0.9297051578387956,0.9309303988417612,-0.39184242124531027
7293,0.729299999999936,-0.9297083443742403,0.9309277133540038,-0.3918429034743077
7294,0.729399999999936,-0.929711517303952,0.9309249800379753,-0.3918433856984942
7295,0.729499999999936,-0.9297146765272334,0.9309221986991725,-0.39184386791787196
7296,0.729599999999936,-0.9297178219429928,0.9309193691426165,-0.3918443501324487
7297,0.729699999999936,-0.929720953449743,0.9309164911728536,-0.3918448323422297
7298,0.7297999999999359,-0.9297240709456014,0.9309135645939558,-0.39184531454721805
7299,0.7298999999999359,-0.929727174328288,0.9309105892095211,-0.3918457967474153
7300,0.7299999999999359,-0.929730263495125,0.9309075648226746,-0.3918462789428336
7301,0.7300999999999359,-0.9297333383430366,0.9309044912360681,-0.3918467611334777
7302,0.7301999999999359,-0.9297363987685471,0.9309013682518814,-0.39184724331935306
7303,0.7302999999999359,-0.9297394446677804,0.9308981956718222,-0.39184772550045766
7304,0.7303999999999359,-0.9297424759364591,0.9308949732971264,-0.3918482076768026
7305,0.7304999999999359,-0.9297454924699046,0.930891700928559,-0.3918486898483974
7306,0.7305999999999359,-0.9297484941630342,0.9308883783664134,-0.391849172015246
7307,0.7306999999999358,-0.9297514809103621,0.9308850054105126,-0.39184965417734047
7308,0.7307999999999358,-0.9297544526059978,0.9308815818602089,-0.39185013633470855
7309,0.7308999999999358,-0.9297574091436452,0.9308781075143844,-0.39185061848733654
7310,0.7309999999999358,-0.9297603504166019,0.9308745821714511,-0.3918511006352334
7311,0.7310999999999358,-0.9297632763177579,0.9308710056293509,-0.391851582778411
7312,0.7311999999999358,-0.9297661867395955,0.9308673776855557,-0.39185206491687224
7313,0.7312999999999358,-0.9297690815741881,0.9308636981370683,-0.39185254705062345
7314,0.7313999999999358,-0.9297719607131989,0.9308599667804212,-0.39185302917967074
7315,0.7314999999999358,-0.9297748240478805,0.9308561834116775,-0.39185351130400414
7316,0.7315999999999357,-0.9297776714690741,0.9308523478264313,-0.39185399342364763
7317,0.7316999999999357,-0.9297805028672083,0.9308484598198069,-0.39185447553859754
7318,0.7317999999999357,-0.9297833181322985,0.930844519186459,-0.391854957648863
7319,0.7318999999999357,-0.9297861171539459,0.9308405257205736,-0.39185543975444387
7320,0.7319999999999357,-0.9297888998213368,0.9308364792158667,-0.3918559218553494
7321,0.7320999999999357,-0.9297916660232415,0.9308323794655853,-0.39185640395159055
7322,0.7321999999999357,-0.9297944156480135,0.9308282262625069,-0.3918568860431638
7323,0.7322999999999357,-0.9297971485835886,0.9308240193989398,-0.39185736813007555
7324,0.7323999999999357,-0.9297998647174848,0.9308197586667226,-0.3918578502123239
7325,0.7324999999999356,-0.9298025639367999,0.9308154438572244,-0.39185833228992734
7326,0.7325999999999356,-0.9298052461282121,0.930811074761345,-0.3918588143628888
7327,0.7326999999999356,-0.9298079111779782,0.9308066511695144,-0.3918592964312056
7328,0.7327999999999356,-0.9298105589719335,0.9308021728716931,-0.3918597784948895
7329,0.7328999999999356,-0.9298131893954902,0.9307976396573716,-0.3918602605539346
7330,0.7329999999999356,-0.9298158023336368,0.9307930513155707,-0.3918607426083647
7331,0.7330999999999356,-0.9298183976709379,0.9307884076348413,-0.3918612246581703
7332,0.7331999999999356,-0.9298209752915321,0.9307837084032642,-0.3918617067033621
7333,0.7332999999999356,-0.9298235350791322,0.93077895340845,-0.391862188743942
7334,0.7333999999999355,-0.9298260769170238,0.930774142437539,-0.39186267077991527
7335,0.7334999999999355,-0.9298286006880648,0.9307692752772013,-0.3918631528112884
7336,0.7335999999999355,-0.9298311062746842,0.9307643517136367,-0.3918636348380648
7337,0.7336999999999355,-0.9298335935588815,0.9307593715325737,-0.3918641168602548
7338,0.7337999999999355,-0.9298360624222256,0.9307543345192708,-0.3918645988778556
7339,0.7338999999999355,-0.9298385127458544,0.9307492404585151,-0.39186508089087063
7340,0.7339999999999355,-0.9298409444104732,0.9307440891346233,-0.39186556289931707
7341,0.7340999999999355,-0.9298433572963548,0.93073888033144,-0.39186604490318827
7342,0.7341999999999355,-0.9298457512833379,0.9307336138323395,-0.3918665269024981
7343,0.7342999999999354,-0.9298481262508266,0.9307282894202242,-0.3918670088972381
7344,0.7343999999999354,-0.9298504820777893,0.9307229068775251,-0.3918674908874303
7345,0.7344999999999354,-0.9298528186427583,0.9307174659862013,-0.39186797287306363
7346,0.7345999999999354,-0.9298551358238285,0.9307119665277404,-0.39186845485415056
7347,0.7346999999999354,-0.9298574334986569,0.9307064082831574,-0.3918689368306929
7348,0.7347999999999354,-0.9298597115444613,0.9307007910329957,-0.3918694188027055
7349,0.7348999999999354,-0.9298619698380203,0.9306951145573263,-0.3918699007701807
7350,0.7349999999999354,-0.9298642082556713,0.9306893786357477,-0.391870382733128
7351,0.7350999999999354,-0.9298664266733107,0.9306835830473857,-0.39187086469154536
7352,0.7351999999999353,-0.9298686249663924,0.9306777275708933,-0.3918713466454553
7353,0.7352999999999353,-0.9298708030099277,0.9306718119844509,-0.3918718285948461
7354,0.7353999999999353,-0.9298729606784835,0.9306658360657656,-0.3918723105397283
7355,0.7354999999999353,-0.9298750978461819,0.9306597995920711,-0.39187279248010376
7356,0.7355999999999353,-0.9298772143866999,0.9306537023401282,-0.391873274415982
7357,0.7356999999999353,-0.9298793101732679,0.930647544086224,-0.3918737563473595
7358,0.7357999999999353,-0.9298813850786687,0.9306413246061717,-0.39187423827425055
7359,0.7358999999999353,-0.9298834389752375,0.9306350436753108,-0.39187472019665215
7360,0.7359999999999353,-0.9298854717348604,0.9306287010685069,-0.391875202114579
7361,0.7360999999999353,-0.9298874832289739,0.9306222965601516,-0.3918756840280262
7362,0.7361999999999352,-0.9298894733285639,0.9306158299241618,-0.39187616593699676
7363,0.7362999999999352,-0.9298914419041647,0.9306093009339803,-0.39187664784150744
7364,0.7363999999999352,-0.9298933888258591,0.9306027093625753,-0.39187712974154576
7365,0.7364999999999352,-0.9298953139632763,0.9305960549824399,-0.39187761163712925
7366,0.7365999999999352,-0.9298972171855917,0.9305893375655928,-0.39187809352825986
7367,0.7366999999999352,-0.9298990983615264,0.9305825568835775,-0.3918785754149376
7368,0.7367999999999352,-0.9299009573593459,0.9305757127074622,-0.3918790572971754
7369,0.7368999999999352,-0.9299027940468593,0.9305688048078398,-0.3918795391749689
7370,0.7369999999999352,-0.929904608291419,0.9305618329548279,-0.3918800210483273
7371,0.7370999999999351,-0.929906399959919,0.9305547969180683,-0.3918805029172514
7372,0.7371999999999351,-0.9299081689187951,0.9305476964667272,-0.39188098478175437
7373,0.7372999999999351,-0.9299099150340233,0.9305405313694948,-0.3918814666418288
7374,0.7373999999999351,-0.9299116381711197,0.9305333013945853,-0.3918819484974885
7375,0.7374999999999351,-0.9299133381951387,0.9305260063097368,-0.3918824303487306
7376,0.7375999999999351,-0.9299150149706731,0.930518645882211,-0.39188291219556165
7377,0.7376999999999351,-0.9299166683618533,0.9305112198787931,-0.391883394037995
7378,0.7377999999999351,-0.9299182982323454,0.930503728065792,-0.3918838758760236
7379,0.737899999999935,-0.9299199044453521,0.9304961702090394,-0.391884357709656
7380,0.737999999999935,-0.9299214868636105,0.930488546073891,-0.39188483953889686
7381,0.738099999999935,-0.9299230453493919,0.9304808554252245,-0.39188532136374754
7382,0.738199999999935,-0.9299245797645007,0.9304730980274414,-0.39188580318421584
7383,0.738299999999935,-0.9299260899702744,0.9304652736444654,-0.3918862850003066
7384,0.738399999999935,-0.9299275758275816,0.9304573820397432,-0.3918867668120251
7385,0.738499999999935,-0.9299290371968221,0.9304494229762438,-0.3918872486193655
7386,0.738599999999935,-0.9299304739379259,0.9304413962164588,-0.391887730422341
7387,0.738699999999935,-0.9299318859103525,0.9304333015224022,-0.39188821222095793
7388,0.738799999999935,-0.9299332729730897,0.9304251386556099,-0.39188869401521975
7389,0.7388999999999349,-0.9299346349846533,0.9304169073771402,-0.3918891758051232
7390,0.7389999999999349,-0.9299359718030861,0.930408607447573,-0.3918896575906752
7391,0.7390999999999349,-0.929937283285957,0.9304002386270105,-0.39189013937188927
7392,0.7391999999999349,-0.9299385692903608,0.9303918006750761,-0.3918906211487612
7393,0.7392999999999349,-0.9299398296729166,0.9303832933509154,-0.3918911029212911
7394,0.7393999999999349,-0.9299410642897674,0.9303747164131951,-0.3918915846894883
7395,0.7394999999999349,-0.9299422729965797,0.9303660696201037,-0.39189206645336183
7396,0.7395999999999349,-0.9299434556485423,0.9303573527293508,-0.3918925482129117
7397,0.7396999999999349,-0.9299446121003655,0.9303485654981674,-0.3918930299681357
7398,0.7397999999999348,-0.9299457422062807,0.9303397076833053,-0.39189351171904674
7399,0.7398999999999348,-0.9299468458200388,0.9303307790410378,-0.39189399346564235
7400,0.7399999999999348,-0.929947922794911,0.9303217793271592,-0.3918944752079338
7401,0.7400999999999348,-0.9299489729836863,0.930312708296984,-0.39189495694592025
7402,0.7401999999999348,-0.9299499962386719,0.9303035657053483,-0.39189543867961074
7403,0.7402999999999348,-0.929950992411692,0.9302943513066084,-0.3918959204090032
7404,0.7403999999999348,-0.9299519613540872,0.9302850648546415,-0.3918964021341042
7405,0.7404999999999348,-0.9299529029167134,0.9302757061028449,-0.3918968838549139
7406,0.7405999999999348,-0.9299538169499416,0.9302662748041371,-0.3918973655714435
7407,0.7406999999999347,-0.9299547033036569,0.9302567707109562,-0.3918978472836919
7408,0.7407999999999347,-0.9299555618272577,0.9302471935752613,-0.39189832899166277
7409,0.7408999999999347,-0.9299563923696547,0.9302375431485312,-0.39189881069536586
7410,0.7409999999999347,-0.9299571947792709,0.9302278191817652,-0.39189929239480387
7411,0.7410999999999347,-0.92995796890404,0.9302180214254827,-0.39189977408997445
7412,0.7411999999999347,-0.9299587145914066,0.9302081496297228,-0.39190025578088544
7413,0.7412999999999347,-0.9299594316883243,0.9302068548703643,-0.39190073746754084
7414,0.7413999999999347,-0.9299601200412562,0.930225553020371,-0.3919012191499398
7415,0.7414999999999347,-0.9299607794961732,0.9302441069578572,-0.3919017008280932
7416,0.7415999999999346,-0.9299614098985538,0.9302625171956389,-0.39190218250200426
7417,0.7416999999999346,-0.9299620110933833,0.9302807842455116,-0.3919026641716722
7418,0.7417999999999346,-0.929962582925153,0.9302989086182496,-0.39190314583711194
7419,0.7418999999999346,-0.9299631252378592,0.9303168908236059,-0.3919036274983132
7420,0.7419999999999346,-0.9299636378750031,0.9303347313703126,-0.39190410915528484
7421,0.7420999999999346,-0.9299641206795898,0.9303524307660804,-0.39190459080803053
7422,0.7421999999999346,-0.9299645734941272,0.9303699895175985,-0.3919050724565498
7423,0.7422999999999346,-0.9299649961606259,0.9303874081305353,-0.39190555410086275
7424,0.7423999999999346,-0.9299653885205982,0.9304046871095373,-0.3919060357409612
7425,0.7424999999999345,-0.9299657504150571,0.9304218269582296,-0.3919065173768431
7426,0.7425999999999345,-0.9299660816845164,0.9304388281792163,-0.39190699900852183
7427,0.7426999999999345,-0.9299663821689893,0.9304556912740792,-0.39190748063599795
7428,0.7427999999999345,-0.9299666517079876,0.9304724167433794,-0.3919079622592771
7429,0.7428999999999345,-0.9299668901405217,0.9304890050866559,-0.39190844387836
7430,0.7429999999999345,-0.9299670973050994,0.9305054568024262,-0.39190892549325024
7431,0.7430999999999345,-0.9299672730397253,0.9305217723881867,-0.3919094071039488
7432,0.7431999999999345,-0.9299674171819,0.9305379523404118,-0.3919098887104742
7433,0.7432999999999345,-0.9299675295686198,0.9305539971545542,-0.3919103703128171
7434,0.7433999999999344,-0.9299676100363754,0.9305699073250454,-0.3919108519109723
7435,0.7434999999999344,-0.9299676584211519,0.9305856833452955,-0.3919113335049689
7436,0.7435999999999344,-0.9299676745584278,0.9306013257076926,-0.3919118150947882
7437,0.7436999999999344,-0.9299676582831737,0.9306168349036038,-0.39191229668044464
7438,0.7437999999999344,-0.9299676094298531,0.9306322114233744,-0.3919127782619378
7439,0.7438999999999344,-0.9299675278324202,0.9306474557563285,-0.39191325983927505
7440,0.7439999999999344,-0.9299674133243203,0.9306625683907684,-0.39191374141245905
7441,0.7440999999999344,-0.9299672657384884,0.9306775498139761,-0.39191422298148865
7442,0.7441999999999344,-0.9299670849073491,0.9306924005122114,-0.39191470454636923
7443,0.7442999999999343,-0.9299668706628154,0.9307071209707128,-0.3919151861071091
7444,0.7443999999999343,-0.9299666228362886,0.9307217116736987,-0.39191566766370395
7445,0.7444999999999343,-0.9299663412586573,0.9307361731043655,-0.39191614921616397
7446,0.7445999999999343,-0.9299660257602966,0.9307505057448887,-0.39191663076448835
7447,0.7446999999999343,-0.9299656761710678,0.9307647100764236,-0.39191711230868814
7448,0.7447999999999343,-0.9299652923203179,0.9307787865791038,-0.3919175938487594
7449,0.7448999999999343,-0.9299648740368781,0.9307927357320429,-0.3919180753847045
7450,0.7449999999999343,-0.9299644211490642,0.9308065580133333,-0.3919185569165319
7451,0.7450999999999343,-0.9299639334846749,0.9308202539000475,-0.39191903844424003
7452,0.7451999999999342,-0.9299634108709924,0.9308338238682371,-0.39191951996784036
7453,0.7452999999999342,-0.9299628531347806,0.9308472683929336,-0.39192000148732425
7454,0.7453999999999342,-0.9299622601022851,0.9308605879481485,-0.3919204830027122
7455,0.7454999999999342,-0.9299616315992325,0.930873783006873,-0.3919209645139924
7456,0.7455999999999342,-0.9299609674508296,0.9308868540410786,-0.39192144602116796
7457,0.7456999999999342,-0.9299602674817627,0.930899801521717,-0.3919219275242595
7458,0.7457999999999342,-0.9299595315161977,0.9309126259187204,-0.39192240902324416
7459,0.7458999999999342,-0.9299587593777783,0.9309253277010012,-0.39192289051815254
7460,0.7459999999999342,-0.929957950889626,0.930937907336453,-0.39192337200896793
7461,0.7460999999999341,-0.9299571058743401,0.9309503652919499,-0.391923853495707
7462,0.7461999999999341,-0.9299562241539958,0.930962702033347,-0.39192433497836043
7463,0.7462999999999341,-0.9299553055501446,0.9309749180254808,-0.39192481645694593
7464,0.7463999999999341,-0.9299543498838134,0.9309870137321694,-0.39192529793145414
7465,0.7464999999999341,-0.9299533569755037,0.9309989896162121,-0.391925779401892
7466,0.7465999999999341,-0.929952326645191,0.9310108461393899,-0.3919262608682657
7467,0.7466999999999341,-0.9299512587123246,0.9310225837624659,-0.3919267423305731
7468,0.7467999999999341,-0.9299501529958266,0.9310342029451858,-0.3919272237888278
7469,0.7468999999999341,-0.9299490093140917,0.9310457041462767,-0.39192770524302284
7470,0.746999999999934,-0.9299478274849861,0.9310570878234494,-0.3919281866931632
7471,0.747099999999934,-0.929946607325847,0.9310683544333967,-0.3919286681392496
7472,0.747199999999934,-0.9299453486534827,0.9310795044317947,-0.39192914958130126
7473,0.747299999999934,-0.9299440512841711,0.9310905382733027,-0.39192963101930106
7474,0.747399999999934,-0.9299427150336599,0.9311014564115635,-0.39193011245326437
7475,0.747499999999934,-0.929941339717165,0.9311122592992039,-0.3919305938831881
7476,0.747599999999934,-0.9299399251493713,0.9311229473878342,-0.39193107530908067
7477,0.747699999999934,-0.9299384711444312,0.9311335211280493,-0.39193155673093755
7478,0.747799999999934,-0.9299369775159638,0.9311439809694283,-0.39193203814877603
7479,0.747899999999934,-0.9299354440770554,0.9311543273605356,-0.39193251956258
7480,0.7479999999999339,-0.929933870640258,0.93116456074892,-0.39193300097236367
7481,0.7480999999999339,-0.9299323008042182,0.9311746815811158,-0.39193348237813486
7482,0.7481999999999339,-0.9299358544549848,0.9311846903026432,-0.3919339637798896
7483,0.7482999999999339,-0.9299393947636195,0.9311945873580078,-0.3919344451776303
7484,0.7483999999999339,-0.9299429216276972,0.9312043731907016,-0.3919349265713609
7485,0.7484999999999339,-0.9299464349443918,0.9312140482432032,-0.3919354079610897
7486,0.7485999999999339,-0.929949934610475,0.9312236129569778,-0.39193588934681384
7487,0.7486999999999339,-0.9299534205223159,0.9312330677724774,-0.3919363707285332
7488,0.7487999999999339,-0.9299568925758799,0.931242413129142,-0.391936852106258
7489,0.7488999999999338,-0.9299603506667277,0.9312516494653988,-0.39193733347999327
7490,0.7489999999999338,-0.9299637946900147,0.9312607772186634,-0.3919378148497347
7491,0.7490999999999338,-0.9299672245404897,0.9312697968253395,-0.39193829621548215
7492,0.7491999999999338,-0.929970640112495,0.9312787087208193,-0.39193877757725537
7493,0.7492999999999338,-0.9299740412999641,0.9312875133394847,-0.39193925893503795
7494,0.7493999999999338,-0.929977427996422,0.9312962111147065,-0.3919397402888475
7495,0.7494999999999338,-0.9299808000949843,0.9313048024788454,-0.39194022163867737
7496,0.7495999999999338,-0.9299841574883551,0.9313132878632524,-0.3919407029845357
7497,0.7496999999999338,-0.9299875000688279,0.9313216676982683,-0.3919411843264231
7498,0.7497999999999337,-0.9299908277282833,0.9313299424132255,-0.39194166566434563
7499,0.7498999999999337,-0.9299941403581892,0.9313381124364475,-0.39194214699829677
7500,0.7499999999999337,-0.9299974378495991,0.931346178195249,-0.39194262832829574
7501,0.7500999999999337,-0.9300007200931516,0.9313541401159369,-0.3919431096543286
7502,0.7501999999999337,-0.9300039869790698,0.9313619986238107,-0.3919435909764071
7503,0.7502999999999337,-0.9300072383971602,0.9313697541431626,-0.3919440722945352
7504,0.7503999999999337,-0.9300104742368114,0.9313774070972776,-0.3919445536087132
7505,0.7504999999999337,-0.9300136943869942,0.9313849579084348,-0.39194503491894145
7506,0.7505999999999337,-0.93001689873626,0.9313924069979072,-0.3919455162252295
7507,0.7506999999999336,-0.9300200871727404,0.9313997547859622,-0.39194599752757087
7508,0.7507999999999336,-0.9300232595841459,0.9314070016918616,-0.39194647882597017
7509,0.7508999999999336,-0.9300264158577652,0.9314141481338636,-0.3919469601204376
7510,0.7509999999999336,-0.930029555880465,0.9314211945292209,-0.39194744141097515
7511,0.7510999999999336,-0.930032679538688,0.9314281412941834,-0.3919479226975745
7512,0.7511999999999336,-0.930035786718453,0.9314349888439969,-0.3919484039802564
7513,0.7512999999999336,-0.9300388773053536,0.9314417375929046,-0.3919488852590015
7514,0.7513999999999336,-0.9300419511845573,0.9314483879541475,-0.39194936653383433
7515,0.7514999999999336,-0.9300450082408055,0.9314549403399641,-0.3919498478047404
7516,0.7515999999999335,-0.9300480483584112,0.9314613951615917,-0.39195032907173777
7517,0.7516999999999335,-0.9300510714212592,0.9314677528292664,-0.39195081033481005
7518,0.7517999999999335,-0.9300540773128053,0.931474013752224,-0.39195129159398473
7519,0.7518999999999335,-0.930057065916075,0.9314801783387,-0.3919517728492371
7520,0.7519999999999335,-0.9300600371136626,0.9314862469959304,-0.39195225410059
7521,0.7520999999999335,-0.930062990787731,0.9314922201301521,-0.3919527353480369
7522,0.7521999999999335,-0.9300659268200103,0.9314980981466036,-0.3919532165915847
7523,0.7522999999999335,-0.9300688450917971,0.931503881449525,-0.39195369783123346
7524,0.7523999999999335,-0.9300717454839539,0.9315095704421594,-0.39195417906698954
7525,0.7524999999999334,-0.9300746278769078,0.9315151655267523,-0.391954660298845
7526,0.7525999999999334,-0.93007749215065,0.9315206671045531,-0.3919551415268208
7527,0.7526999999999334,-0.9300803381847353,0.931526075575815,-0.3919556227509015
7528,0.7527999999999334,-0.9300831658582805,0.931531391339796,-0.39195610397110214
7529,0.7528999999999334,-0.9300859750499643,0.931536614794759,-0.39195658518741394
7530,0.7529999999999334,-0.9300887656380258,0.931541746337973,-0.39195706639984906
7531,0.7530999999999334,-0.9300915375002642,0.9315467863657128,-0.39195754760841073
7532,0.7531999999999334,-0.9300942905140378,0.9315517352732599,-0.391958028813099
7533,0.7532999999999334,-0.9300970245562633,0.9315565934549036,-0.3919585100139072
7534,0.7533999999999333,-0.9300997395034148,0.931561361303941,-0.391958991210852
7535,0.7534999999999333,-0.930102435231523,0.9315660392126774,-0.3919594724039211
7536,0.7535999999999333,-0.9301051116161747,0.9315706275724277,-0.39195995359313196
7537,0.7536999999999333,-0.9301077685325113,0.9315751267735158,-0.3919604347784835
7538,0.7537999999999333,-0.9301104058552286,0.9315795372052768,-0.39196091595997024
7539,0.7538999999999333,-0.9301130234585762,0.9315838592560556,-0.3919613971375996
7540,0.7539999999999333,-0.9301156212163555,0.9315880933132094,-0.391961878311375
7541,0.7540999999999333,-0.9301181990019205,0.931592239763107,-0.3919623594813053
7542,0.7541999999999333,-0.9301207566881756,0.9315962989911304,-0.3919628406473795
7543,0.7542999999999332,-0.9301232941475759,0.9316002713816743,-0.3919633218096019
7544,0.7543999999999332,-0.9301258112521253,0.9316041573181479,-0.3919638029679846
7545,0.7544999999999332,-0.9301283078733766,0.9316079571829747,-0.3919642841225252
7546,0.7545999999999332,-0.9301307838824305,0.9316116713575933,-0.39196476527322893
7547,0.7546999999999332,-0.9301332391499343,0.9316153002224584,-0.3919652464200883
7548,0.7547999999999332,-0.9301356735460817,0.9316188441570412,-0.3919657275631146
7549,0.7548999999999332,-0.9301380869406118,0.9316223035398298,-0.3919662087023119
7550,0.7549999999999332,-0.9301404792028082,0.9316256787483306,-0.3919666898376802
7551,0.7550999999999332,-0.9301428502014985,0.9316289701590679,-0.3919671709692107
7552,0.7551999999999331,-0.9301451998050527,0.9316321781475855,-0.391967652096924
7553,0.7552999999999331,-0.9301475278813839,0.931635303088447,-0.3919681332208076
7554,0.7553999999999331,-0.9301498342979457,0.9316383453552367,-0.39196861434087515
7555,0.7554999999999331,-0.9301521189217332,0.9316413053205594,-0.3919690954571276
7556,0.7555999999999331,-0.9301543816192805,0.9316441833560426,-0.3919695765695603
7557,0.7556999999999331,-0.9301566222566616,0.931646979832336,-0.3919700576781738
7558,0.7557999999999331,-0.9301588406994881,0.9316496951191126,-0.39197053878297866
7559,0.7558999999999331,-0.9301610368129095,0.9316523295850694,-0.3919710198839776
7560,0.7559999999999331,-0.9301632104616117,0.931654883597928,-0.3919715009811719
7561,0.756099999999933,-0.930165361509817,0.9316573575244357,-0.39197198207455114
7562,0.756199999999933,-0.9301674898212824,0.9316597517303657,-0.3919724631641347
7563,0.756299999999933,-0.9301695952592995,0.9316620665805182,-0.3919729442499202
7564,0.756399999999933,-0.9301716776866938,0.9316643024387209,-0.3919734253319059
7565,0.756499999999933,-0.9301737369658231,0.93166645966783,-0.3919739064100949
7566,0.756599999999933,-0.9301757729585776,0.9316685386297306,-0.3919743874844907
7567,0.756699999999933,-0.9301777855263789,0.931670539685338,-0.39197486855509545
7568,0.756799999999933,-0.9301797745301791,0.9316724631945975,-0.3919753496219142
7569,0.756899999999933,-0.9301817398304597,0.9316743095164863,-0.39197583068493996
7570,0.756999999999933,-0.9301836812872318,0.9316760790090133,-0.39197631174418596
7571,0.7570999999999329,-0.9301855987600346,0.9316777720292209,-0.3919767927996462
7572,0.7571999999999329,-0.9301874921079345,0.9316793889331845,-0.39197727385133074
7573,0.7572999999999329,-0.9301893611895251,0.9316809300760142,-0.3919777548992357
7574,0.7573999999999329,-0.9301912058629257,0.9316823958118554,-0.3919782359433702
7575,0.7574999999999329,-0.9301930259857809,0.9316837864938896,-0.3919787169837204
7576,0.7575999999999329,-0.93019482141526,0.931685102474335,-0.3919791980203054
7577,0.7576999999999329,-0.9301965920080557,0.9316863441044473,-0.3919796790531191
7578,0.7577999999999329,-0.9301983376203841,0.931687511734521,-0.3919801600821692
7579,0.7578999999999328,-0.9302000581079831,0.9316886057138896,-0.39198064110745406
7580,0.7579999999999328,-0.9302017533261127,0.9316896263909265,-0.39198112212897596
7581,0.7580999999999328,-0.930203423129553,0.9316905741130461,-0.39198160314672975
7582,0.7581999999999328,-0.9302050673726046,0.9316914492267051,-0.3919820841607376
7583,0.7582999999999328,-0.9302066859090873,0.9316922520774018,-0.39198256517098085
7584,0.7583999999999328,-0.9302082785923393,0.9316929830096785,-0.39198304617747326
7585,0.7584999999999328,-0.9302098452752171,0.9316936423671216,-0.39198352718020907
7586,0.7585999999999328,-0.9302113858100935,0.9316942304923624,-0.3919840081792032
7587,0.7586999999999328,-0.9302129000488586,0.9316947477270785,-0.39198448917444373
7588,0.7587999999999328,-0.9302143878429172,0.9316951944119939,-0.3919849701659394
7589,0.7588999999999327,-0.9302158490431898,0.9316955708868803,-0.39198545115369177
7590,0.7589999999999327,-0.9302172835001107,0.9316958774905584,-0.3919859321376983
7591,0.7590999999999327,-0.9302186910636276,0.9316961145608976,-0.39198641311797044
7592,0.7591999999999327,-0.9302200715832013,0.9316962824348182,-0.39198689409449905
7593,0.7592999999999327,-0.9302214249078042,0.9316963814482914,-0.3919873750672925
7594,0.7593999999999327,-0.9302227508859205,0.93169641193634,-0.3919878560363611
7595,0.7594999999999327,-0.9302240493655447,0.9316963742330405,-0.39198833700169144
7596,0.7595999999999327,-0.9302253201941809,0.9316962686715231,-0.39198881796329105
7597,0.7596999999999327,-0.9302265632188431,0.9316960955839723,-0.39198929892117107
7598,0.7597999999999326,-0.9302277782860534,0.9316958553016286,-0.3919897798753156
7599,0.7598999999999326,-0.9302289652418414,0.931695548154789,-0.39199026082573885
7600,0.7599999999999326,-0.9302301239317443,0.931695174472808,-0.3919907417724465
7601,0.7600999999999326,-0.9302312542008053,0.9316947345840986,-0.39199122271542836
7602,0.7601999999999326,-0.9302323558935734,0.9316942288161327,-0.39199170365468944
7603,0.7602999999999326,-0.9302334288541027,0.9316936574954432,-0.39199218459024143
7604,0.7603999999999326,-0.9302344729259513,0.9316930209476237,-0.39199266552207623
7605,0.7604999999999326,-0.930235487952181,0.9316923194973301,-0.39199314645020356
7606,0.7605999999999326,-0.9302364737753567,0.9316915534682813,-0.39199362737461974
7607,0.7606999999999325,-0.9302374302375453,0.9316907231832604,-0.3919941082953208
7608,0.7607999999999325,-0.9302383571803152,0.9316898289641155,-0.3919945892123241
7609,0.7608999999999325,-0.9302392544447359,0.9316888711317607,-0.39199507012562346
7610,0.7609999999999325,-0.9302401218713767,0.931687850006177,-0.3919955510352183
7611,0.7610999999999325,-0.9302409593003068,0.9316867659064132,-0.3919960319411083
7612,0.7611999999999325,-0.9302417665710938,0.9316856191505873,-0.39199651284331205
7613,0.7612999999999325,-0.9302425435228037,0.931684410055887,-0.391996993741805
7614,0.7613999999999325,-0.9302432899939999,0.9316831389385707,-0.3919974746366123
7615,0.7614999999999325,-0.9302440058227425,0.9316818061139689,-0.3919979555277242
7616,0.7615999999999324,-0.930244690846588,0.931680411896485,-0.3919984364151464
7617,0.7616999999999324,-0.9302453449025881,0.9316789565995962,-0.39199891729887726
7618,0.7617999999999324,-0.9302459678272894,0.9316774405358542,-0.3919993981789272
7619,0.7618999999999324,-0.9302465594567326,0.9316758640168872,-0.3919998790552863
7620,0.7619999999999324,-0.9302471196264519,0.9316742273533999,-0.39200035992796184
7621,0.7620999999999324,-0.9302476481714743,0.9316725308551751,-0.3920008407969613
7622,0.7621999999999324,-0.9302481449263192,0.9316707748310742,-0.392001321662277
7623,0.7622999999999324,-0.9302486097249972,0.9316689595890388,-0.39200180252391764
7624,0.7623999999999324,-0.93024904240101,0.9316670854360918,-0.39200228338188
7625,0.7624999999999323,-0.9302494427873494,0.9316651526783376,-0.3920027642361676
7626,0.7625999999999323,-0.930249810716497,0.9316631616209641,-0.3920032450867842
7627,0.7626999999999323,-0.9302501460204231,0.9316611125682429,-0.3920037259337282
7628,0.7627999999999323,-0.9302504485305864,0.9316590058235311,-0.392004206777007
7629,0.7628999999999323,-0.9302507180779332,0.9316568416892722,-0.3920046876166199
7630,0.7629999999999323,-0.9302509544928972,0.9316546204669964,-0.39200516845256256
7631,0.7630999999999323,-0.930251157605398,0.9316523424573231,-0.3920056492848463
7632,0.7631999999999323,-0.9302513272448414,0.9316500079599603,-0.3920061301134624
7633,0.7632999999999323,-0.930251463240118,0.931647617273707,-0.3920066109384269
7634,0.7633999999999322,-0.9302515654196034,0.9316451706964538,-0.3920070917597252
7635,0.7634999999999322,-0.9302516336111565,0.9316426685251838,-0.39200757257737406
7636,0.7635999999999322,-0.9302516676421201,0.931640111055974,-0.3920080533913674
7637,0.7636999999999322,-0.9302516673393192,0.931637498583996,-0.39200853420170306
7638,0.7637999999999322,-0.9302516325290613,0.9316348314035179,-0.39200901500839047
7639,0.7638999999999322,-0.930251563037135,0.9316321098079042,-0.39200949581143607
7640,0.7639999999999322,-0.9302514586888099,0.9316293340896181,-0.39200997661082415
7641,0.7640999999999322,-0.9302513193088359,0.9316265045402217,-0.39201045740656904
7642,0.7641999999999322,-0.9302511447214424,0.9316236214503778,-0.39201093819867067
7643,0.7642999999999321,-0.9302509347503378,0.9316206851098505,-0.3920114189871327
7644,0.7643999999999321,-0.9302506892187093,0.9316176958075068,-0.39201189977194983
7645,0.7644999999999321,-0.9302504079492215,0.9316146538313169,-0.39201238055313126
7646,0.7645999999999321,-0.9302500907640167,0.9316115594683567,-0.39201286133067076
7647,0.7646999999999321,-0.9302497374847133,0.9316084130048075,-0.3920133421045814
7648,0.7647999999999321,-0.9302493479324062,0.9316052147259578,-0.392013822874858
7649,0.7648999999999321,-0.9302489219276658,0.9316019649162052,-0.39201430364149775
7650,0.7649999999999321,-0.9302484592905372,0.9315986638590555,-0.3920147844045092
7651,0.7650999999999321,-0.9302479598405401,0.9315953118371264,-0.3920152651638919
7652,0.765199999999932,-0.9302474233966677,0.9315919091321464,-0.3920157459196499
7653,0.765299999999932,-0.9302468497773864,0.9315884560249575,-0.39201622667177766
7654,0.765399999999932,-0.9302462388006353,0.9315849527955157,-0.3920167074202884
7655,0.765499999999932,-0.9302455902838257,0.9315813997228921,-0.3920171881651708
7656,0.765599999999932,-0.9302449040438402,0.9315777970852747,-0.3920176689064314
7657,0.765699999999932,-0.9302441798970322,0.9315741451599686,-0.39201814964408654
7658,0.765799999999932,-0.9302434176592258,0.931570444223398,-0.3920186303781126
7659,0.765899999999932,-0.9302426171457145,0.9315666945511072,-0.39201911110852306
7660,0.765999999999932,-0.9302444857971023,0.9315628964177614,-0.39201959183532437
7661,0.766099999999932,-0.9302478524656503,0.9315590500971485,-0.39202007255850857
7662,0.7661999999999319,-0.9302512023525539,0.9315551558621799,-0.39202055327808866
7663,0.7662999999999319,-0.9302545353405177,0.9315512139848916,-0.39202103399405447
7664,0.7663999999999319,-0.9302578513118156,0.9315472247364459,-0.39202151470641705
7665,0.7664999999999319,-0.9302611501482903,0.9315431883871322,-0.3920219954151721
7666,0.7665999999999319,-0.9302644317313518,0.9315391052063685,-0.39202247612032565
7667,0.7666999999999319,-0.9302676959419771,0.9315349754627018,-0.39202295682187727
7668,0.7667999999999319,-0.9302709426607095,0.931530799423811,-0.3920234375198159
7669,0.7668999999999319,-0.9302741717676574,0.9315265773565062,-0.3920239182141694
7670,0.7669999999999318,-0.9302773831424934,0.9315223095267313,-0.3920243989049239
7671,0.7670999999999318,-0.9302805766644541,0.9315179961995648,-0.39202487959207566
7672,0.7671999999999318,-0.9302837522123386,0.9315136376392207,-0.3920253602756372
7673,0.7672999999999318,-0.9302869096645086,0.9315092341090503,-0.3920258409556056
7674,0.7673999999999318,-0.9302900488988861,0.931504785871543,-0.39202632163198475
7675,0.7674999999999318,-0.9302931697929543,0.9315002931883279,-0.3920268023047693
7676,0.7675999999999318,-0.9302962722237558,0.9314957563201751,-0.39202728297396894
7677,0.7676999999999318,-0.9302993560678916,0.9314911755269963,-0.3920277636395821
7678,0.7677999999999318,-0.9303024212015213,0.9314865510678468,-0.39202824430161437
7679,0.7678999999999317,-0.9303054675003612,0.9314818832009266,-0.39202872496005603
7680,0.7679999999999317,-0.9303084948396844,0.9314771721835811,-0.3920292056149153
7681,0.7680999999999317,-0.9303115030943193,0.9314724182723033,-0.3920296862661987
7682,0.7681999999999317,-0.9303144921386491,0.9314676217227345,-0.392030166913904
7683,0.7682999999999317,-0.9303174618466112,0.9314627827896654,-0.39203064755802897
7684,0.7683999999999317,-0.9303204120916962,0.9314579017270381,-0.3920311281985748
7685,0.7684999999999317,-0.9303233427469471,0.9314529787879466,-0.39203160883555466
7686,0.7685999999999317,-0.9303262536849581,0.9314480142246387,-0.3920320894689625
7687,0.7686999999999317,-0.9303291447778752,0.9314430082885169,-0.39203257009878806
7688,0.7687999999999316,-0.9303320158973934,0.9314379612301398,-0.3920330507250529
7689,0.7688999999999316,-0.9303348669147576,0.9314328732992235,-0.3920335313477481
7690,0.7689999999999316,-0.9303376977007611,0.9314277447446428,-0.3920340119668747
7691,0.7690999999999316,-0.9303405081257446,0.9314225758144329,-0.39203449258244016
7692,0.7691999999999316,-0.9303432980595963,0.9314173667557898,-0.3920349731944442
7693,0.7692999999999316,-0.9303460673717496,0.9314121178150725,-0.3920354538028763
7694,0.7693999999999316,-0.9303488159311843,0.931406829237804,-0.3920359344077564
7695,0.7694999999999316,-0.930351543606424,0.9314015012686725,-0.3920364150090769
7696,0.7695999999999316,-0.9303542502655365,0.9313961341515331,-0.3920368956068408
7697,0.7696999999999316,-0.9303569357761323,0.9313907281294087,-0.3920373762010493
7698,0.7697999999999315,-0.9303596000053644,0.9313852834444913,-0.3920378567916889
7699,0.7698999999999315,-0.9303622428199273,0.9313798003381439,-0.39203833737878835
7700,0.7699999999999315,-0.9303648640860559,0.9313742790509015,-0.3920388179623367
7701,0.7700999999999315,-0.9303674636695253,0.931368719822472,-0.3920392985423378
7702,0.7701999999999315,-0.9303700414356497,0.9313631228917385,-0.3920397791187808
7703,0.7702999999999315,-0.9303725972492815,0.9313574884967597,-0.3920402596916891
7704,0.7703999999999315,-0.9303751309748111,0.931351816874772,-0.39204074026103913
7705,0.7704999999999315,-0.9303776424761652,0.9313461082621902,-0.3920412208268522
7706,0.7705999999999315,-0.9303801316168072,0.9313403628946095,-0.39204170138911965
7707,0.7706999999999314,-0.9303825982597356,0.9313345810068064,-0.39204218194784507
7708,0.7707999999999314,-0.9303850422674831,0.9313287628327402,-0.39204266250303865
7709,0.7708999999999314,-0.9303874635021169,0.9313229086055546,-0.3920431430546891
7710,0.7709999999999314,-0.9303898618252368,0.9313170185575783,-0.39204362360280115
7711,0.7710999999999314,-0.9303922370979749,0.9313110929203278,-0.39204410414737856
7712,0.7711999999999314,-0.9303945891809953,0.9313051319245068,-0.39204458468842357
7713,0.7712999999999314,-0.9303969179344922,0.9312991358000098,-0.3920450652259306
7714,0.7713999999999314,-0.9303992232181902,0.9312931047759215,-0.3920455457599175
7715,0.7714999999999314,-0.9304015048913437,0.9312870390805199,-0.39204602629036933
7716,0.7715999999999313,-0.9304037628127346,0.9312809389412757,-0.39204650681729253
7717,0.7716999999999313,-0.9304059968406737,0.931274804584856,-0.39204698734068694
7718,0.7717999999999313,-0.9304082068329979,0.9312686362371239,-0.3920474678605593
7719,0.7718999999999313,-0.930410392647071,0.9312624341231406,-0.392047948376908
7720,0.7719999999999313,-0.9304125541397825,0.9312561984671668,-0.39204842888973557
7721,0.7720999999999313,-0.9304146911675463,0.9312499294926639,-0.3920489093990369
7722,0.7721999999999313,-0.9304168035863005,0.931243627422296,-0.3920493899048248
7723,0.7722999999999313,-0.9304188912515069,0.9312372924779302,-0.3920498704070952
7724,0.7723999999999313,-0.9304209540181494,0.9312309248806391,-0.3920503509058443
7725,0.7724999999999312,-0.9304229917407345,0.9312245248507016,-0.39205083140108005
7726,0.7725999999999312,-0.9304250042732891,0.9312180926076046,-0.392051311892805
7727,0.7726999999999312,-0.9304269914693613,0.9312116283700441,-0.3920517923810128
7728,0.7727999999999312,-0.9304289531820183,0.9312051323559273,-0.39205227286571
7729,0.7728999999999312,-0.9304308892638468,0.931198604782373,-0.392052753346902
7730,0.7729999999999312,-0.9304327995669512,0.9311920458657141,-0.3920532338245864
7731,0.7730999999999312,-0.9304346839429539,0.931185455821498,-0.3920537142987581
7732,0.7731999999999312,-0.9304365422429942,0.9311788348644892,-0.3920541947694318
7733,0.7732999999999312,-0.9304383743177271,0.9311721832086693,-0.3920546752365977
7734,0.7733999999999311,-0.9304401800173233,0.93116550106724,-0.39205515570026345
7735,0.7734999999999311,-0.9304419591914681,0.9311587886526234,-0.39205563616042266
7736,0.7735999999999311,-0.9304437116893608,0.9311520461764639,-0.39205611661708056
7737,0.7736999999999311,-0.9304454373597139,0.9311452738496293,-0.39205659707025464
7738,0.7737999999999311,-0.9304471360507525,0.9311384718822129,-0.3920570775199224
7739,0.7738999999999311,-0.9304488076102135,0.9311316404835346,-0.3920575579660967
7740,0.7739999999999311,-0.930450451885345,0.9311247798621418,-0.39205803840877373
7741,0.7740999999999311,-0.9304520687229055,0.9311178902258119,-0.39205851884796
7742,0.774199999999931,-0.9304536579691634,0.9311109717815531,-0.3920589992836594
7743,0.774299999999931,-0.9304552194698957,0.9311040247356059,-0.3920594797158639
7744,0.774399999999931,-0.9304567530703882,0.9310970492934447,-0.39205996014458205
7745,0.774499999999931,-0.9304582586154344,0.9310900456597794,-0.39206044056981615
7746,0.774599999999931,-0.930459735949334,0.9310830140385562,-0.3920609209915583
7747,0.774699999999931,-0.9304611849158939,0.9310759546329602,-0.39206140140981627
7748,0.774799999999931,-0.9304626053584261,0.9310688676454157,-0.3920618818245967
7749,0.774899999999931,-0.9304639971197474,0.9310617532775888,-0.39206236223589064
7750,0.774999999999931,-0.930465360042179,0.9310546117303876,-0.39206284264370833
7751,0.775099999999931,-0.9304666939675456,0.931047443203965,-0.3920633230480469
7752,0.7751999999999309,-0.9304679987371747,0.9310402478977191,-0.3920638034489051
7753,0.7752999999999309,-0.9304692741918958,0.9310330260102954,-0.3920642838462962
7754,0.7753999999999309,-0.9304705201720403,0.931025777739588,-0.3920647642402024
7755,0.7754999999999309,-0.93047173651744,0.9310185032827408,-0.3920652446306382
7756,0.7755999999999309,-0.9304729230674268,0.9310112028361499,-0.39206572501760556
7757,0.7756999999999309,-0.9304740796608323,0.9310038765954639,-0.3920662054011009
7758,0.7757999999999309,-0.9304752061359869,0.9309965247555864,-0.3920666857811245
7759,0.7758999999999309,-0.930476302330719,0.9309891475106766,-0.39206716615768145
7760,0.7759999999999309,-0.9304773680823544,0.9309817450541519,-0.39206764653077525
7761,0.7760999999999308,-0.9304784032277156,0.9309743175786884,-0.3920681269004006
7762,0.7761999999999308,-0.9304794076031218,0.930966865276223,-0.3920686072665615
7763,0.7762999999999308,-0.9304803810443869,0.9309593883379542,-0.3920690876292655
7764,0.7763999999999308,-0.9304813233868202,0.9309518869543448,-0.39206956798850406
7765,0.7764999999999308,-0.9304822344652249,0.9309443613151224,-0.39207004834428594
7766,0.7765999999999308,-0.9304831141138978,0.9309368116092808,-0.39207052869660836
7767,0.7766999999999308,-0.9304839621666284,0.9309292380250824,-0.39207100904547637
7768,0.7767999999999308,-0.9304847784566986,0.9309216407500596,-0.3920714893908829
7769,0.7768999999999308,-0.9304855628168818,0.930914019971015,-0.39207196973284364
7770,0.7769999999999307,-0.9304863150794423,0.9309063758740244,-0.3920724500713474
7771,0.7770999999999307,-0.9304870350761347,0.9308987086444379,-0.3920729304064022
7772,0.7771999999999307,-0.9304877226382033,0.930891018466881,-0.3920734107379984
7773,0.7772999999999307,-0.9304883775963811,0.9308833055252569,-0.39207389106615426
7774,0.7773999999999307,-0.9304889997808901,0.930875570002747,-0.3920743713908653
7775,0.7774999999999307,-0.9304895890214394,0.9308678120818132,-0.3920748517121239
7776,0.7775999999999307,-0.9304901451472254,0.9308600319441994,-0.39207533202994077
7777,0.7776999999999307,-0.9304906679869311,0.9308522297709325,-0.39207581234431393
7778,0.7777999999999307,-0.9304911573687255,0.9308444057423247,-0.3920762926552445
7779,0.7778999999999306,-0.9304916131202623,0.9308365600379741,-0.39207677296273996
7780,0.7779999999999306,-0.9304920350686802,0.9308286928367671,-0.39207725326679305
7781,0.7780999999999306,-0.9304924230406019,0.9308208043168794,-0.39207773356739983
7782,0.7781999999999306,-0.9304927768621332,0.9308128946557779,-0.39207821386458486
7783,0.7782999999999306,-0.9304930963588631,0.9308049640302216,-0.3920786941583293
7784,0.7783999999999306,-0.9304933813558622,0.9307970126162642,-0.39207917444863344
7785,0.7784999999999306,-0.9304936316776833,0.9307890405892545,-0.39207965473550815
7786,0.7785999999999306,-0.9304938471483593,0.9307810481238389,-0.39208013501896183
7787,0.7786999999999306,-0.9304940275914041,0.9307730353939618,-0.39208061529897825
7788,0.7787999999999305,-0.9304941728298112,0.9307650025728691,-0.3920810955755649
7789,0.7788999999999305,-0.9304952030339988,0.930756949833107,-0.3920815758487295
7790,0.7789999999999305,-0.9304983540288712,0.9307488773465261,-0.39208205611846186
7791,0.7790999999999305,-0.9305014852658521,0.9307407852842816,-0.3920825363847762
7792,0.7791999999999305,-0.9305045966159707,0.9307326738168351,-0.3920830166476674
7793,0.7792999999999305,-0.9305076879498062,0.9307245431139562,-0.39208349690712974
7794,0.7793999999999305,-0.9305107591374874,0.9307163933447242,-0.3920839771631814
7795,0.7794999999999305,-0.9305138100486912,0.9307082246775292,-0.3920844574158067
7796,0.7795999999999305,-0.9305168405526423,0.9307000372800742,-0.39208493766502
7797,0.7796999999999304,-0.9305198505181126,0.9306918313193765,-0.3920854179108158
7798,0.7797999999999304,-0.9305228398134199,0.9306836069617689,-0.3920858981531924
7799,0.7798999999999304,-0.9305258083064276,0.9306753643729017,-0.3920863783921639
7800,0.7799999999999304,-0.9305287558645435,0.9306671037177441,-0.39208685862771436
7801,0.7800999999999304,-0.9305316823547198,0.9306588251605856,-0.3920873388598673
7802,0.7801999999999304,-0.9305345876434512,0.9306505288650381,-0.39208781908859824
7803,0.7802999999999304,-0.9305374715967749,0.9306422149940364,-0.3920882993139259
7804,0.7803999999999304,-0.9305403340802698,0.9306338837098411,-0.3920887795358463
7805,0.7804999999999304,-0.9305431749590554,0.9306255351740393,-0.3920892597543623
7806,0.7805999999999303,-0.9305459940977916,0.9306171695475464,-0.3920897399694727
7807,0.7806999999999303,-0.9305487913606769,0.9306087869906072,-0.39209022018118367
7808,0.7807999999999303,-0.9305515666114491,0.9306003876627984,-0.39209070038949223
7809,0.7808999999999303,-0.9305543197133832,0.9305919717230299,-0.3920911805943993
7810,0.7809999999999303,-0.9305570505292913,0.9305835393295452,-0.39209166079590796
7811,0.7810999999999303,-0.9305597589215219,0.930575090639925,-0.39209214099402445
7812,0.7811999999999303,-0.9305624447519587,0.9305666258110868,-0.39209262118873534
7813,0.7812999999999303,-0.9305651078820203,0.930558144999288,-0.3920931013800598
7814,0.7813999999999303,-0.9305677481726592,0.9305496483601264,-0.39209358156798896
7815,0.7814999999999303,-0.9305703654843613,0.9305411360485425,-0.39209406175252676
7816,0.7815999999999302,-0.9305729596771446,0.9305326082188204,-0.3920945419336725
7817,0.7816999999999302,-0.9305755306105591,0.9305240650245903,-0.3920950221114311
7818,0.7817999999999302,-0.9305780781436856,0.9305155066188289,-0.3920955022858022
7819,0.7818999999999302,-0.9305806021351353,0.930506933153862,-0.3920959824567821
7820,0.7819999999999302,-0.9305831024430488,0.9304983447813657,-0.39209646262438175
7821,0.7820999999999302,-0.9305855789250952,0.9304897416523678,-0.39209694278860124
7822,0.7821999999999302,-0.9305880314384718,0.9304811239172494,-0.39209742294942995
7823,0.7822999999999302,-0.9305904598399032,0.9304724917257468,-0.39209790310688597
7824,0.7823999999999302,-0.9305928639856403,0.930463845226953,-0.3920983832609551
7825,0.7824999999999301,-0.9305952437314603,0.930455184569319,-0.3920988634116486
7826,0.7825999999999301,-0.9305975989326646,0.9304465099006556,-0.39209934355896825
7827,0.7826999999999301,-0.9305999294440794,0.9304378213681347,-0.3920998237029051
7828,0.7827999999999301,-0.9306022351200546,0.9304291191182916,-0.3921003038434778
7829,0.7828999999999301,-0.9306045158144625,0.9304204032970256,-0.39210078398067055
7830,0.7829999999999301,-0.9306067713806978,0.9304116740496023,-0.39210126411449514
7831,0.7830999999999301,-0.9306090016716766,0.9304029315206551,-0.39210174424495
7832,0.7831999999999301,-0.9306112065398353,0.9303941758541862,-0.39210222437203135
7833,0.78329999999993,-0.9306133858371308,0.930385407193569,-0.39210270449575
7834,0.78339999999993,-0.9306155394150388,0.9303766256815493,-0.39210318461610405
7835,0.78349999999993,-0.9306176671245534,0.9303678314602467,-0.3921036647330865
7836,0.78359999999993,-0.9306197688161867,0.9303590246711564,-0.3921041448467134
7837,0.78369999999993,-0.9306218443399676,0.9303502054551507,-0.3921046249569737
7838,0.78379999999993,-0.9306238935454418,0.930341373952481,-0.39210510506387536
7839,0.78389999999993,-0.93062591628167,0.9303325303027785,-0.3921055851674155
7840,0.78399999999993,-0.9306279123972281,0.9303236746450567,-0.3921060652676024
7841,0.78409999999993,-0.9306298817402062,0.9303148071177124,-0.3921065453644281
7842,0.78419999999993,-0.9306318241582078,0.9303059278585275,-0.3921070254579025
7843,0.7842999999999299,-0.9306337394983492,0.9302970370046707,-0.39210750554802026
7844,0.7843999999999299,-0.9306356276072585,0.9302881346926989,-0.3921079856347872
7845,0.7844999999999299,-0.9306374883310756,0.9302792210585585,-0.39210846571820174
7846,0.7845999999999299,-0.9306393215154507,0.930270296237588,-0.39210894579826866
7847,0.7846999999999299,-0.930641127005544,0.930261360364518,-0.39210942587498687
7848,0.7847999999999299,-0.9306429046460251,0.9302524135734745,-0.39210990594836
7849,0.7848999999999299,-0.9306446542810718,0.9302434559979794,-0.39211038601838355
7850,0.7849999999999299,-0.9306463757543703,0.9302344877709522,-0.3921108660850682
7851,0.7850999999999299,-0.9306480689091131,0.9302255090247118,-0.39211134614840465
7852,0.7851999999999298,-0.9306497335880002,0.9302165198909784,-0.39211182620840157
7853,0.7852999999999298,-0.9306513696332365,0.9302075205008741,-0.3921123062650622
7854,0.7853999999999298,-0.9306529768865323,0.9301985109849257,-0.3921127863183733
7855,0.7854999999999298,-0.9306546005647943,0.9301894914730652,-0.3921132663683538
7856,0.7855999999999298,-0.9306576879364453,0.9301804620946321,-0.39211374641500296
7857,0.7856999999999298,-0.930660754521401,0.9301714229783749,-0.39211422645831084
7858,0.7857999999999298,-0.9306638001882653,0.9301623742524522,-0.39211470649828956
7859,0.7858999999999298,-0.9306668248051952,0.930153316044435,-0.3921151865349332
7860,0.7859999999999298,-0.9306698282398989,0.9301442484813076,-0.39211566656825375
7861,0.7860999999999297,-0.9306728103596352,0.9301351716894697,-0.3921161465982369
7862,0.7861999999999297,-0.9306757710312139,0.9301260857947377,-0.39211662662489605
7863,0.7862999999999297,-0.9306787101209933,0.9301169909223463,-0.3921171066482319
7864,0.7863999999999297,-0.9306816274948808,0.9301078871969503,-0.3921175866682333
7865,0.7864999999999297,-0.9306845230183313,0.9300987747426258,-0.3921180666849212
7866,0.7865999999999297,-0.930687396556347,0.9300896536828723,-0.39211854669828455
7867,0.7866999999999297,-0.9306902479734763,0.930080524140614,-0.3921190267083248
7868,0.7867999999999297,-0.9306930771338134,0.9300713862382011,-0.3921195067150472
7869,0.7868999999999297,-0.9306958839009968,0.9300622400974116,-0.3921199867184521
7870,0.7869999999999296,-0.9306986681382096,0.9300530858394532,-0.39212046671854417
7871,0.7870999999999296,-0.9307014297081777,0.9300439235849649,-0.39212094671531705
7872,0.7871999999999296,-0.9307041684731698,0.9300347534540176,-0.39212142670877825
7873,0.7872999999999296,-0.9307068842949966,0.9300255755661169,-0.39212190669892055
7874,0.7873999999999296,-0.9307095770350092,0.930016390040204,-0.39212238668575505
7875,0.7874999999999296,-0.9307122465540997,0.9300071969946574,-0.3921228666692868
7876,0.7875999999999296,-0.9307148927126992,0.9299979965472945,-0.3921233466495036
7877,0.7876999999999296,-0.930717515370778,0.9299887888153734,-0.39212382662641176
7878,0.7877999999999296,-0.9307201143878437,0.929979573915594,-0.3921243066000154
7879,0.7878999999999295,-0.9307226896229422,0.9299703519641,-0.39212478657032385
7880,0.7879999999999295,-0.9307252409346554,0.9299611230764804,-0.3921252665373222
7881,0.7880999999999295,-0.930727768181101,0.9299518873677709,-0.3921257465010197
7882,0.7881999999999295,-0.9307302712199319,0.9299426449524556,-0.392126226461419
7883,0.7882999999999295,-0.9307327499083351,0.9299333959444683,-0.39212670641851727
7884,0.7883999999999295,-0.9307352041030316,0.9299296454735466,-0.3921271863723234
7885,0.7884999999999295,-0.9307376336602747,0.9299327549138722,-0.392127666322831
7886,0.7885999999999295,-0.9307400384358505,0.9299358533457902,-0.39212814627004294
7887,0.7886999999999295,-0.9307424182850759,0.9299389406911462,-0.3921286262139681
7888,0.7887999999999294,-0.9307447730627987,0.9299420168714921,-0.39212910615459656
7889,0.7888999999999294,-0.9307471026233964,0.9299450818080844,-0.3921295860919312
7890,0.7889999999999294,-0.9307494068207761,0.9299481354218838,-0.39213006602599004
7891,0.7890999999999294,-0.930751685508373,0.9299511776335552,-0.3921305459567502
7892,0.7891999999999294,-0.93075393853915,0.9299542083634655,-0.39213102588422893
7893,0.7892999999999294,-0.9307561657655973,0.929957227531685,-0.392131505808422
7894,0.7893999999999294,-0.9307583670397309,0.9299602350579849,-0.39213198572933805
7895,0.7894999999999294,-0.930760542213093,0.929963230861837,-0.39213246564696924
7896,0.7895999999999294,-0.93076269113675,0.929966214862414,-0.39213294556131906
7897,0.7896999999999293,-0.9307648136612928,0.929969186978588,-0.3921334254723922
7898,0.7897999999999293,-0.9307669096368354,0.9299721471289295,-0.3921339053801881
7899,0.7898999999999293,-0.9307689789130147,0.9299750952317075,-0.3921343852847037
7900,0.7899999999999293,-0.9307710213389893,0.9299780312048885,-0.39213486518595136
7901,0.7900999999999293,-0.9307730367634393,0.9299809549661356,-0.39213534508392045
7902,0.7901999999999293,-0.9307750250345652,0.9299838664328081,-0.3921358249786259
7903,0.7902999999999293,-0.9307769860000872,0.9299867655219607,-0.392136304870056
7904,0.7903999999999293,-0.9307789195072446,0.9299896521503428,-0.392136784758217
7905,0.7904999999999293,-0.9307808254027952,0.9299925262343981,-0.39213726464311316
7906,0.7905999999999292,-0.9307827035330144,0.9299953876902634,-0.3921377445247392
7907,0.7906999999999292,-0.9307845537436946,0.929998236433768,-0.39213822440310164
7908,0.7907999999999292,-0.9307863758801445,0.930001072380434,-0.3921387042782081
7909,0.7908999999999292,-0.9307881697871881,0.9300038954454738,-0.3921391841500483
7910,0.7909999999999292,-0.9307899353091645,0.930006705543791,-0.3921396640186272
7911,0.7910999999999292,-0.9307916722899269,0.9300095025899792,-0.39214014388394836
7912,0.7911999999999292,-0.9307933805728418,0.9300122864983211,-0.3921406237460135
7913,0.7912999999999292,-0.9307950600007886,0.9300150571827881,-0.3921411036048274
7914,0.7913999999999292,-0.9307967104161586,0.9300178145570392,-0.39214158346038336
7915,0.7914999999999291,-0.9307983316608548,0.9300205585344211,-0.3921420633126797
7916,0.7915999999999291,-0.9307999235762904,0.9300232890279667,-0.3921425431617278
7917,0.7916999999999291,-0.9308014860033887,0.9300260059503948,-0.3921430230075351
7918,0.7917999999999291,-0.9308030187825828,0.9300287092141095,-0.39214350285008914
7919,0.7918999999999291,-0.9308045217538132,0.930031398731199,-0.3921439826893899
7920,0.7919999999999291,-0.9308059947565297,0.930034074413436,-0.3921444625254565
7921,0.7920999999999291,-0.9308074376296883,0.9300367361722758,-0.3921449423582709
7922,0.7921999999999291,-0.9308088502117521,0.9300393839188561,-0.39214542218784415
7923,0.7922999999999291,-0.9308102323406895,0.9300420175639967,-0.39214590201417426
7924,0.792399999999929,-0.9308115838539746,0.9300446370181984,-0.39214638183727074
7925,0.792499999999929,-0.9308129045885858,0.9300472421916421,-0.39214686165712154
7926,0.792599999999929,-0.9308141943810051,0.9300498329941888,-0.3921473414737438
7927,0.792699999999929,-0.930815453067218,0.9300524093353781,-0.39214782128712333
7928,0.792799999999929,-0.930816680482712,0.9300549711244286,-0.39214830109727306
7929,0.792899999999929,-0.9308178764624769,0.930057518270236,-0.39214878090419075
7930,0.792999999999929,-0.9308190408410033,0.9300600506813731,-0.39214926070787237
7931,0.793099999999929,-0.9308201734522822,0.9300625682660894,-0.39214974050833
7932,0.793199999999929,-0.9308212741298044,0.9300650709323094,-0.39215022030555424
7933,0.793299999999929,-0.9308223427065601,0.9300675585876329,-0.39215070009955716
7934,0.7933999999999289,-0.9308233790150374,0.9300700311393343,-0.3921511798903346
7935,0.7934999999999289,-0.9308243828872227,0.930072488494361,-0.39215165967788795
7936,0.7935999999999289,-0.9308253541545993,0.9300749305593338,-0.392152139462215
7937,0.7936999999999289,-0.930826292648147,0.9300773572405453,-0.39215261924332334
7938,0.7937999999999289,-0.9308271981983411,0.9300797684439598,-0.39215309902121537
7939,0.7938999999999289,-0.9308280706351527,0.930082164075213,-0.39215357879588797
7940,0.7939999999999289,-0.9308289097880467,0.93008454403961,-0.39215405856734586
7941,0.7940999999999289,-0.9308297154859824,0.9300869082421259,-0.39215453833558844
7942,0.7941999999999289,-0.9308304875574117,0.9300892565874047,-0.39215501810061554
7943,0.7942999999999288,-0.9308312258302798,0.9300915889797583,-0.39215549786243004
7944,0.7943999999999288,-0.9308319301320229,0.9300939053231662,-0.3921559776210368
7945,0.7944999999999288,-0.9308326002895694,0.9300962055212747,-0.3921564573764323
7946,0.7945999999999288,-0.9308332361293374,0.9300984894773965,-0.39215693712862715
7947,0.7946999999999288,-0.9308338374772357,0.9301007570945096,-0.39215741687761063
7948,0.7947999999999288,-0.9308344041586619,0.9301030082752564,-0.392157896623389
7949,0.7948999999999288,-0.9308349359985026,0.930105242921944,-0.3921583763659671
7950,0.7949999999999288,-0.9308354328211325,0.930107460936543,-0.3921588561053393
7951,0.7950999999999288,-0.9308358944504133,0.930109662220686,-0.392159335841515
7952,0.7951999999999287,-0.9308363207096938,0.9301118466756687,-0.3921598155744896
7953,0.7952999999999287,-0.9308367114218091,0.9301140142024474,-0.3921602953042726
7954,0.7953999999999287,-0.9308370664090795,0.9301161647016398,-0.392160775030858
7955,0.7954999999999287,-0.9308373854933104,0.9301182980735231,-0.3921612547542494
7956,0.7955999999999287,-0.9308376684957914,0.9301204142180344,-0.3921617344744448
7957,0.7956999999999287,-0.9308379152372958,0.9301225130347692,-0.39216221419144587
7958,0.7957999999999287,-0.9308381255380798,0.9301245944229813,-0.3921626939052676
7959,0.7958999999999287,-0.9308382992178823,0.9301266582815818,-0.3921631736159015
7960,0.7959999999999287,-0.9308384360959238,0.9301287045091384,-0.39216365332334013
7961,0.7960999999999286,-0.930838535990906,0.9301307330038753,-0.39216413302760067
7962,0.7961999999999286,-0.9308385987210112,0.9301327436636715,-0.3921646127286734
7963,0.7962999999999286,-0.9308386241039016,0.930134736386061,-0.39216509242656544
7964,0.7963999999999286,-0.9308386119567189,0.9301367110682321,-0.39216557212127895
7965,0.7964999999999286,-0.9308385620960834,0.9301386676070261,-0.39216605181281394
7966,0.7965999999999286,-0.9308384743380937,0.9301406058989373,-0.39216653150116476
7967,0.7966999999999286,-0.9308383484983258,0.9301425258401119,-0.3921670111863524
7968,0.7967999999999286,-0.9308381843918326,0.9301444273263475,-0.3921674908683566
7969,0.7968999999999286,-0.9308379818331436,0.9301463102530924,-0.39216797054718266
7970,0.7969999999999285,-0.9308377406362638,0.930148174515445,-0.39216845022284424
7971,0.7970999999999285,-0.9308374606146734,0.9301500200081531,-0.3921689298953393
7972,0.7971999999999285,-0.9308371415813274,0.9301518466256133,-0.3921694095646577
7973,0.7972999999999285,-0.9308367833486544,0.9301536542618704,-0.3921698892308113
7974,0.7973999999999285,-0.9308363857285566,0.9301554428106159,-0.392170368893808
7975,0.7974999999999285,-0.9308359485324089,0.930157212165189,-0.39217084855363243
7976,0.7975999999999285,-0.9308354715710587,0.9301589622185744,-0.3921713282103014
7977,0.7976999999999285,-0.9308349546548247,0.9301606928634023,-0.3921718078638044
7978,0.7977999999999285,-0.9308343975934966,0.9301624039919477,-0.3921722875141504
7979,0.7978999999999284,-0.9308338001963351,0.9301640954961299,-0.392172767161337
7980,0.7979999999999284,-0.93083316227207,0.9301657672675112,-0.392173246805367
7981,0.7980999999999284,-0.9308324836289014,0.9301674191972972,-0.39217372644623855
7982,0.7981999999999284,-0.9308317640744973,0.9301690511763352,-0.3921742060839658
7983,0.7982999999999284,-0.9308310034159943,0.9301706630951142,-0.39217468571853403
7984,0.7983999999999284,-0.9308302014599967,0.9301722548437639,-0.39217516534995345
7985,0.7984999999999284,-0.9308293580125757,0.9301738263120544,-0.39217564497822865
7986,0.7985999999999284,-0.930828472879269,0.9301753773893949,-0.39217612460335294
7987,0.7986999999999284,-0.9308275458650802,0.9301769079648338,-0.39217660422533535
7988,0.7987999999999283,-0.9308265767744784,0.9301784179270576,-0.3921770838441698
7989,0.7988999999999283,-0.9308255654113977,0.9301799071643901,-0.3921775634598595
7990,0.7989999999999283,-0.930824511579236,0.9301813755647924,-0.3921780430724171
7991,0.7990999999999283,-0.9308234150808554,0.9301828230158616,-0.39217852268183157
7992,0.7991999999999283,-0.9308222757185809,0.9301842494048304,-0.39217900228810776
7993,0.7992999999999283,-0.9308368127286654,0.9301856546185664,-0.39217948189124086
7994,0.7993999999999283,-0.9308521602622838,0.9301870385435718,-0.3921799614912459
7995,0.7994999999999283,-0.9308673964208705,0.9301884010659818,-0.3921804410881213
7996,0.7995999999999283,-0.9308825215566314,0.9301897420715651,-0.3921809206818602
7997,0.7996999999999282,-0.9308975360211658,0.9301910614457229,-0.392181400272465
7998,0.7997999999999282,-0.9309124401654654,0.9301923590734876,-0.39218187985995195
7999,0.7998999999999282,-0.9309272343399154,0.930193634839523,-0.3921823594442993
8000,0.7999999999999282,-0.9309419188942938,0.9301948886281229,-0.3921828390255315
8001,0.8000999999999282,-0.9309564941777716,0.9301961203232115,-0.3921833186036359
8002,0.8001999999999282,-0.9309709605389124,0.9301973298083417,-0.39218379817861543
8003,0.8002999999999282,-0.930985318325673,0.9301985169666949,-0.3921842777504786
8004,0.8003999999999282,-0.9309995678854025,0.9301996816810804,-0.39218475731922203
8005,0.8004999999999282,-0.9310137095648431,0.9302008238339347,-0.39218523688484486
8006,0.8005999999999281,-0.9310277437101296,0.9302019433073206,-0.3921857164473505
8007,0.8006999999999281,-0.9310416706667891,0.9302030399829275,-0.3921861960067484
8008,0.8007999999999281,-0.9310554907797418,0.9302041137420695,-0.3921866755630243
8009,0.8008999999999281,-0.9310692043933003,0.9302051644656855,-0.39218715511619684
8010,0.8009999999999281,-0.9310828118511694,0.9302061920343382,-0.392187634666254
8011,0.8010999999999281,-0.9310963134964468,0.9302071963282139,-0.3921881142132034
8012,0.8011999999999281,-0.9311097096716228,0.930208177227122,-0.3921885937570509
8013,0.8012999999999281,-0.9311230007185795,0.9302091346104931,-0.3921890732977813
8014,0.8013999999999281,-0.9311361869785918,0.9302100683573802,-0.39218955283542123
8015,0.801499999999928,-0.9311492687923274,0.9302109783464564,-0.39219003236995376
8016,0.801599999999928,-0.9311622464998456,0.9302118644560156,-0.39219051190138576
8017,0.801699999999928,-0.9311751204405986,0.9302127265639707,-0.39219099142972147
8018,0.801799999999928,-0.931187890953431,0.9302135645478541,-0.39219147095495294
8019,0.801899999999928,-0.9312005583765792,0.930214378284816,-0.39219195047708727
8020,0.801999999999928,-0.9312131230476726,0.9302151676516249,-0.39219242999613424
8021,0.802099999999928,-0.9312255853037321,0.930215932524666,-0.3921929095120838
8022,0.802199999999928,-0.9312379454811717,0.9302166727799406,-0.3921933890249479
8023,0.802299999999928,-0.9312502039157973,0.9302173882930665,-0.3921938685347194
8024,0.802399999999928,-0.9312623609428072,0.9302180789392764,-0.3921943480414017
8025,0.8024999999999279,-0.9312744168967918,0.9302187445934175,-0.392194827544994
8026,0.8025999999999279,-0.9312863721117343,0.9302193851299508,-0.3921953070455076
8027,0.8026999999999279,-0.9312982269210093,0.9302200004229512,-0.39219578654293835
8028,0.8027999999999279,-0.9313099816573845,0.9302205903461056,-0.39219626603727936
8029,0.8028999999999279,-0.9313216366530198,0.9302211547727135,-0.3921967455285522
8030,0.8029999999999279,-0.9313331922394672,0.9302216935756857,-0.3921972250167369
8031,0.8030999999999279,-0.9313446487476711,0.9302222066275438,-0.3921977045018418
8032,0.8031999999999279,-0.931356006507968,0.9302226938004198,-0.39219818398387724
8033,0.8032999999999278,-0.9313672658500873,0.9302231549660552,-0.3921986634628377
8034,0.8033999999999278,-0.9313784271031506,0.9302235899958006,-0.3921991429387248
8035,0.8034999999999278,-0.9313894905956714,0.9302239987606149,-0.39219962241154244
8036,0.8035999999999278,-0.9314004566555563,0.9302243811310648,-0.39220010188129006
8037,0.8036999999999278,-0.931411325610104,0.9302247369773242,-0.3922005813479698
8038,0.8037999999999278,-0.9314220977860056,0.9302250661691739,-0.3922010608115893
8039,0.8038999999999278,-0.9314327735093451,0.9302253685760001,-0.39220154027213056
8040,0.8039999999999278,-0.9314433531055986,0.9302256440667948,-0.3922020197296185
8041,0.8040999999999278,-0.9314538368996349,0.9302258925101543,-0.39220249918404715
8042,0.8041999999999278,-0.9314642252157155,0.9302261137742798,-0.39220297863541076
8043,0.8042999999999277,-0.9314745183774946,0.9302263077269752,-0.3922034580837178
8044,0.8043999999999277,-0.9314847167080189,0.9302264742356479,-0.39220393752897675
8045,0.8044999999999277,-0.931494820529728,0.9302266131673075,-0.3922044169711641
8046,0.8045999999999277,-0.9315048301644537,0.9302267243885652,-0.3922048964103043
8047,0.8046999999999277,-0.9315147459334219,0.9302268077656337,-0.39220537584639825
8048,0.8047999999999277,-0.9315245681572497,0.9302268631643258,-0.39220585527943813
8049,0.8048999999999277,-0.9315342971559485,0.9302268904500547,-0.392206334709431
8050,0.8049999999999277,-0.9315439332489218,0.9302268894878324,-0.39220681413636843
8051,0.8050999999999277,-0.9315534767549668,0.9302268601422704,-0.39220729356027056
8052,0.8051999999999276,-0.9315629279922731,0.9302268022775777,-0.39220777298112713
8053,0.8052999999999276,-0.931572287278424,0.9302267157575612,-0.3922082523989356
8054,0.8053999999999276,-0.9315815549303958,0.9302266004456249,-0.3922087318137025
8055,0.8054999999999276,-0.9315907312645578,0.9302264562047688,-0.39220921122544183
8056,0.8055999999999276,-0.9315998165966731,0.9302262828975894,-0.3922096906341308
8057,0.8056999999999276,-0.931608811241898,0.9302260803862775,-0.3922101700397933
8058,0.8057999999999276,-0.9316177155147822,0.9302258485326194,-0.39221064944241535
8059,0.8058999999999276,-0.9316265297292691,0.9302255871979948,-0.3922111288420052
8060,0.8059999999999276,-0.9316352541986955,0.9302252962433774,-0.39221160823856477
8061,0.8060999999999275,-0.9316438892357921,0.9302249755293335,-0.3922120876320926
8062,0.8061999999999275,-0.9316524351526834,0.9302246249160219,-0.39221256702259816
8063,0.8062999999999275,-0.9316608922608877,0.9302242442631928,-0.3922130464100712
8064,0.8063999999999275,-0.9316692608713172,0.930223833430188,-0.39221352579451985
8065,0.8064999999999275,-0.9316775412942782,0.9302233922759396,-0.3922140051759448
8066,0.8065999999999275,-0.9316857338394711,0.9302229206589698,-0.39221448455435315
8067,0.8066999999999275,-0.9316938388159904,0.9302224184373904,-0.39221496392973837
8068,0.8067999999999275,-0.9317018565323255,0.9302218854689016,-0.39221544330210506
8069,0.8068999999999275,-0.9317097872963593,0.9302213216107922,-0.3922159226714544
8070,0.8069999999999274,-0.9317176314153699,0.930220726719939,-0.3922164020377859
8071,0.8070999999999274,-0.9317253891960297,0.9302201006528055,-0.3922168814011043
8072,0.8071999999999274,-0.9317330609444059,0.9302194432654419,-0.3922173607614154
8073,0.8072999999999274,-0.9317406469659604,0.9302187544134846,-0.3922178401187143
8074,0.8073999999999274,-0.9317481475655501,0.9302180339521553,-0.39221831947299957
8075,0.8074999999999274,-0.9317555630474272,0.9302172817362606,-0.3922187988242832
8076,0.8075999999999274,-0.9317628937152389,0.9302164976201917,-0.39221927817255303
8077,0.8076999999999274,-0.9317701398720272,0.9302156814579231,-0.392219757517825
8078,0.8077999999999274,-0.93177730182023,0.930214833103013,-0.3922202368600943
8079,0.8078999999999273,-0.9317843798616806,0.930213952408602,-0.3922207161993582
8080,0.8079999999999273,-0.9317913742976078,0.9302130392274128,-0.39222119553562707
8081,0.8080999999999273,-0.9317982854286364,0.9302120934117499,-0.3922216748688933
8082,0.8081999999999273,-0.9318051135547865,0.9302111148134985,-0.3922221541991692
8083,0.8082999999999273,-0.9318118589754748,0.9302101032841243,-0.3922226335264435
8084,0.8083999999999273,-0.931818521989514,0.9302090586746732,-0.392223112850729
8085,0.8084999999999273,-0.9318251028951129,0.9302079808357702,-0.3922235921720222
8086,0.8085999999999273,-0.9318316019898767,0.9302068696176189,-0.39222407149032745
8087,0.8086999999999273,-0.9318380195708071,0.9302057248700017,-0.39222455080564134
8088,0.8087999999999272,-0.9318443559343029,0.9302045464422785,-0.39222503011796933
8089,0.8088999999999272,-0.931850611376159,0.9302033341833861,-0.3922255094273144
8090,0.8089999999999272,-0.9318567861915681,0.9302020879418382,-0.392225988733672
8091,0.8090999999999272,-0.931862880675119,0.9302008075657248,-0.3922264680370479
8092,0.8091999999999272,-0.9318688951207988,0.9301994929027109,-0.39222694733744523
8093,0.8092999999999272,-0.9318748298219913,0.930198143800037,-0.39222742663486526
8094,0.8093999999999272,-0.9318806850714783,0.9301967601045179,-0.39222790592930534
8095,0.8094999999999272,-0.9318864611614389,0.9301953416625426,-0.39222838522076725
8096,0.8095999999999272,-0.9318921583834504,0.9301938883200731,-0.3922288645092574
8097,0.8096999999999271,-0.931897777028488,0.9301923999226447,-0.39222934379477903
8098,0.8097999999999271,-0.9319033173869251,0.9301935167147655,-0.39222982307732485
8099,0.8098999999999271,-0.9319087797485338,0.9301967045530642,-0.3922303023569051
8100,0.8099999999999271,-0.931914164402484,0.930199880177377,-0.3922307816335156
8101,0.8100999999999271,-0.9319194716373452,0.930203043503592,-0.39223126090716154
8102,0.8101999999999271,-0.9319247017410851,0.9302061944472896,-0.3922317401778417
8103,0.8102999999999271,-0.9319298550010708,0.9302093329237416,-0.3922322194455567
8104,0.8103999999999271,-0.9319349317040687,0.9302124588479111,-0.39223269871031546
8105,0.8104999999999271,-0.9319399321362442,0.9302155721344508,-0.392233177972111
8106,0.810599999999927,-0.9319448565831627,0.9302186726977033,-0.39223365723094844
8107,0.810699999999927,-0.9319497053297893,0.9302217604517,-0.39223413648682887
8108,0.810799999999927,-0.931954478660489,0.9302248353101602,-0.39223461573975416
8109,0.810899999999927,-0.931959176859027,0.9302278971864912,-0.39223509498972725
8110,0.810999999999927,-0.9319638002085687,0.9302309459937869,-0.3922355742367465
8111,0.811099999999927,-0.9319683489916806,0.9302339816448273,-0.3922360534808193
8112,0.811199999999927,-0.9319728234903291,0.9302370040520782,-0.3922365327219411
8113,0.811299999999927,-0.9319772239858823,0.9302400131276902,-0.39223701196011795
8114,0.811399999999927,-0.9319815507591089,0.9302430087834981,-0.39223749119534546
8115,0.811499999999927,-0.9319858040901794,0.9302459909310201,-0.3922379704276277
8116,0.8115999999999269,-0.9319899842586657,0.9302489594814578,-0.39223844965698057
8117,0.8116999999999269,-0.9319940915435414,0.9302519143456945,-0.3922389288833826
8118,0.8117999999999269,-0.931998126223182,0.9302548554342955,-0.3922394081068417
8119,0.8118999999999269,-0.9320020885753654,0.9302577826575067,-0.3922398873273695
8120,0.8119999999999269,-0.9320059788772715,0.9302606959252545,-0.39224036654495914
8121,0.8120999999999269,-0.9320097974054836,0.9302635951471447,-0.3922408457596158
8122,0.8121999999999269,-0.9320135444359874,0.9302664802324624,-0.39224132497133646
8123,0.8122999999999269,-0.9320172202441712,0.9302693510901705,-0.3922418041801343
8124,0.8123999999999268,-0.9320208251048275,0.9302722076289102,-0.3922422833859912
8125,0.8124999999999268,-0.9320243592921518,0.9302750497569988,-0.3922427625889252
8126,0.8125999999999268,-0.9320278230797433,0.9302778773824308,-0.3922432417889326
8127,0.8126999999999268,-0.9320312167406055,0.9302806904128758,-0.392243720986013
8128,0.8127999999999268,-0.9320345405471461,0.9302834887556786,-0.3922442001801733
8129,0.8128999999999268,-0.9320377947711768,0.9302862723178582,-0.39224467937140955
8130,0.8129999999999268,-0.9320409796839147,0.9302890410061077,-0.39224515855972736
8131,0.8130999999999268,-0.9320440955559814,0.9302917947267927,-0.3922456377451287
8132,0.8131999999999268,-0.9320471426574037,0.9302945333859515,-0.39224611692761074
8133,0.8132999999999267,-0.9320501212576141,0.930297256889294,-0.39224659610717577
8134,0.8133999999999267,-0.9320530316254507,0.9302999651422014,-0.3922470752838323
8135,0.8134999999999267,-0.9320558740291573,0.930302658049725,-0.3922475544575716
8136,0.8135999999999267,-0.9320586487363841,0.9303053355165861,-0.39224803362839994
8137,0.8136999999999267,-0.932061356014188,0.9303079974471749,-0.3922485127963168
8138,0.8137999999999267,-0.9320639961290321,0.9303106437455503,-0.3922489919613278
8139,0.8138999999999267,-0.9320665693467871,0.9303132743154388,-0.3922494711234356
8140,0.8139999999999267,-0.9320690759327301,0.9303158890602342,-0.39224995028263954
8141,0.8140999999999267,-0.9320715161515467,0.9303184878829965,-0.3922504294389433
8142,0.8141999999999266,-0.9320738902673296,0.9303210706864521,-0.392250908592339
8143,0.8142999999999266,-0.9320761985435798,0.9303236373729921,-0.392251387742837
8144,0.8143999999999266,-0.9320784412432066,0.9303261878446721,-0.39225186689043773
8145,0.8144999999999266,-0.932080618628528,0.9303287220032123,-0.39225234603514186
8146,0.8145999999999266,-0.9320827309612707,0.9303312397499951,-0.39225282517695065
8147,0.8146999999999266,-0.9320847785025707,0.9303337409860664,-0.3922533043158664
8148,0.8147999999999266,-0.9320867615129735,0.9303362256121334,-0.39225378345188866
8149,0.8148999999999266,-0.9320886802524341,0.930338693528565,-0.39225426258502105
8150,0.8149999999999266,-0.9320905349803178,0.9303411446353906,-0.39225474171526536
8151,0.8150999999999265,-0.9320923259554004,0.9303435788322998,-0.3922552208426217
8152,0.8151999999999265,-0.9320940534358677,0.9303459960186411,-0.3922556999670958
8153,0.8152999999999265,-0.9320957176793169,0.930348396093422,-0.3922561790886841
8154,0.8153999999999265,-0.9320973189427564,0.9303507789553082,-0.39225665820738637
8155,0.8154999999999265,-0.9320988574826058,0.9303531445026223,-0.39225713732321305
8156,0.8155999999999265,-0.9321003335546969,0.9303554926333443,-0.3922576164361569
8157,0.8156999999999265,-0.9321017474142733,0.9303578232451098,-0.39225809554622093
8158,0.8157999999999265,-0.9321030993159912,0.9303601362352104,-0.3922585746534133
8159,0.8158999999999265,-0.93210438951392,0.930362431500592,-0.3922590537577293
8160,0.8159999999999265,-0.932105618261541,0.9303647089378548,-0.39225953285916987
8161,0.8160999999999264,-0.9321067858117503,0.9303669684432528,-0.3922600119577415
8162,0.8161999999999264,-0.9321078924168564,0.9303692099126929,-0.39226049105344046
8163,0.8162999999999264,-0.9321089383285828,0.930371433241734,-0.3922609701462718
8164,0.8163999999999264,-0.9321099237980668,0.9303736383255865,-0.39226144923623757
8165,0.8164999999999264,-0.9321108490758605,0.9303758250591124,-0.3922619283233384
8166,0.8165999999999264,-0.9321117144119313,0.9303779933368235,-0.3922624074075766
8167,0.8166999999999264,-0.9321125200556614,0.9303801430528814,-0.3922628864889476
8168,0.8167999999999264,-0.932113266255849,0.9303822741010969,-0.3922633655674577
8169,0.8168999999999264,-0.9321139532607081,0.9303843863749289,-0.39226384464311287
8170,0.8169999999999263,-0.9321145813178695,0.9303864797674847,-0.39226432371590914
8171,0.8170999999999263,-0.9321151506743802,0.9303885541715181,-0.39226480278584397
8172,0.8171999999999263,-0.9321156615767044,0.9303906094794298,-0.3922652818529335
8173,0.8172999999999263,-0.9321161142707236,0.9303926455832661,-0.3922657609171641
8174,0.8173999999999263,-0.932116509001737,0.9303946623747187,-0.39226623997854326
8175,0.8174999999999263,-0.9321168460144623,0.9303966597451241,-0.39226671903707205
8176,0.8175999999999263,-0.932117125553035,0.9303986375854623,-0.39226719809275085
8177,0.8176999999999263,-0.9321173478610097,0.930400595786357,-0.392267677145587
8178,0.8177999999999263,-0.9321175131813602,0.9304025342380745,-0.39226815619557687
8179,0.8178999999999262,-0.9321176217564796,0.9304044528305231,-0.392268635242723
8180,0.8179999999999262,-0.9321176738281809,0.9304063514532527,-0.3922691142870272
8181,0.8180999999999262,-0.9321176696376976,0.9304082299954536,-0.3922695933284879
8182,0.8181999999999262,-0.9321176094256836,0.930410088345957,-0.39227007236711253
8183,0.8182999999999262,-0.9321174934322134,0.9304119263932328,-0.3922705514028984
8184,0.8183999999999262,-0.9321173218967836,0.9304137440253905,-0.39227103043584405
8185,0.8184999999999262,-0.9321170950583121,0.9304155411301775,-0.3922715094659563
8186,0.8185999999999262,-0.9321168131551388,0.9304173175949793,-0.3922719884932342
8187,0.8186999999999262,-0.932116476425026,0.9304190733068176,-0.39227246751768513
8188,0.8187999999999261,-0.9321160851051594,0.9304208081523514,-0.39227294653930256
8189,0.8188999999999261,-0.9321156394321476,0.930422522017875,-0.39227342555808853
8190,0.8189999999999261,-0.9321151396420226,0.9304242147893179,-0.3922739045740508
8191,0.8190999999999261,-0.9321145859702409,0.9304258863522442,-0.3922743835871864
8192,0.8191999999999261,-0.932113978651683,0.9304275365918521,-0.3922748625975015
8193,0.8192999999999261,-0.9321133179206545,0.9304291653929727,-0.3922753416049924
8194,0.8193999999999261,-0.9321126040108861,0.9304307726400699,-0.39227582060966265
8195,0.8194999999999261,-0.932111837155534,0.9304323582172399,-0.3922762996115089
8196,0.819599999999926,-0.9321110175871805,0.9304339220082101,-0.39227677861053606
8197,0.819699999999926,-0.9321101455378346,0.9304354638963386,-0.3922772576067509
8198,0.819799999999926,-0.9321092212389316,0.9304369837646137,-0.39227773660015036
8199,0.819899999999926,-0.9321082449213345,0.9304384814956538,-0.39227821559073894
8200,0.819999999999926,-0.9321072168153335,0.9304399569717055,-0.3922786945785079
8201,0.820099999999926,-0.9321061371506474,0.9304414100746441,-0.3922791735634733
8202,0.820199999999926,-0.9321050061564229,0.9304428406859727,-0.39227965254562336
8203,0.820299999999926,-0.9321038240612359,0.9304442486868213,-0.39228013152496866
8204,0.820399999999926,-0.9321025910930919,0.9304456339579464,-0.39228061050151003
8205,0.820499999999926,-0.9321013074794257,0.9304469963797305,-0.39228108947524204
8206,0.8205999999999259,-0.9320999734471023,0.9304483358321815,-0.39228156844617007
8207,0.8206999999999259,-0.9320985892224175,0.9304496521949314,-0.39228204741430556
8208,0.8207999999999259,-0.932097155031098,0.9304509453472368,-0.3922825263796355
8209,0.8208999999999259,-0.9320956710983022,0.9304522151679775,-0.3922830053421683
8210,0.8209999999999259,-0.93209413764862,0.9304534615356562,-0.3922834843018956
8211,0.8210999999999259,-0.9320925549060739,0.9304546843283977,-0.39228396325883635
8212,0.8211999999999259,-0.9320909230941195,0.9304558834239485,-0.39228444221297887
8213,0.8212999999999259,-0.9320892424356446,0.930457058699676,-0.39228492116432734
8214,0.8213999999999259,-0.932087513152972,0.9304582100325681,-0.3922854001128869
8215,0.8214999999999258,-0.9320857354678576,0.9304593372992326,-0.3922858790586599
8216,0.8215999999999258,-0.9320839096014923,0.9304604403758959,-0.3922863580016372
8217,0.8216999999999258,-0.9320820357745022,0.9304615191384038,-0.3922868369418286
8218,0.8217999999999258,-0.9320801142069484,0.9304625734622197,-0.3922873158792411
8219,0.8218999999999258,-0.9320781451183283,0.9304636032224242,-0.3922877948138675
8220,0.8219999999999258,-0.9320761287275755,0.9304646082937149,-0.39228827374570663
8221,0.8220999999999258,-0.9320740652530608,0.9304655885504055,-0.3922887526747718
8222,0.8221999999999258,-0.9320719549125918,0.9304665438664254,-0.39228923160104756
8223,0.8222999999999258,-0.9320697979234144,0.9304674741153187,-0.39228971052455414
8224,0.8223999999999257,-0.9320675945022123,0.9304683791702444,-0.392290189445276
8225,0.8224999999999257,-0.9320653448651086,0.9304692589039746,-0.39229066836322785
8226,0.8225999999999257,-0.9320630492276648,0.9304701131888952,-0.3922911472784069
8227,0.8226999999999257,-0.9320607078048828,0.9304709418970044,-0.39229162619080876
8228,0.8227999999999257,-0.9320583208112042,0.9304717448999126,-0.39229210510044005
8229,0.8228999999999257,-0.9320558884605115,0.9304725220688412,-0.3922925840073088
8230,0.8229999999999257,-0.9320534109661281,0.930473273274623,-0.3922930629114051
8231,0.8230999999999257,-0.9320508885408195,0.9304739983877007,-0.3922935418127318
8232,0.8231999999999257,-0.9320483213967928,0.9304746972781266,-0.39229402071129715
8233,0.8232999999999256,-0.932045709745698,0.9304753698155623,-0.39229449960709545
8234,0.8233999999999256,-0.9320430537986281,0.9304760158692778,-0.39229497850013384
8235,0.8234999999999256,-0.9320403537661194,0.9304766353081507,-0.3922954573904149
8236,0.8235999999999256,-0.9320376098581531,0.9304772280006663,-0.39229593627792875
8237,0.8236999999999256,-0.932034822284154,0.9304777938149165,-0.39229641516269204
8238,0.8237999999999256,-0.932031991252993,0.9304783326185991,-0.3922968940446958
8239,0.8238999999999256,-0.9320291169729855,0.9304788442790181,-0.3922973729239405
8240,0.8239999999999256,-0.9320261996518939,0.9304793286630815,-0.39229785180043514
8241,0.8240999999999256,-0.9320232394969271,0.9304797856373025,-0.392298330674181
8242,0.8241999999999255,-0.9320202367147407,0.9304802150677978,-0.3922988095451663
8243,0.8242999999999255,-0.9320171915114382,0.9304806168202875,-0.3922992884134129
8244,0.8243999999999255,-0.9320141040925713,0.930480990760094,-0.39229976727890004
8245,0.8244999999999255,-0.9320109746631404,0.9304813367521423,-0.3923002461416508
8246,0.8245999999999255,-0.9320078034275949,0.9304816546609586,-0.3923007250016516
8247,0.8246999999999255,-0.9320045905898344,0.93048194435067,-0.3923012038589088
8248,0.8247999999999255,-0.932001336353208,0.9304822056850042,-0.39230168271342564
8249,0.8248999999999255,-0.9319980409205163,0.9304824385272884,-0.3923021615651943
8250,0.8249999999999255,-0.9319947044940108,0.9304826427404495,-0.39230264041423324
8251,0.8250999999999254,-0.931991327275395,0.9304828181870124,-0.3923031192605296
8252,0.8251999999999254,-0.9319879094658248,0.9304829647291007,-0.3923035981040848
8253,0.8252999999999254,-0.9319844512659089,0.9304830822284352,-0.3923040769449084
8254,0.8253999999999254,-0.9319809528757096,0.9304831705463338,-0.3923045557830018
8255,0.8254999999999254,-0.9319774144947433,0.9304832295437108,-0.39230503461835986
8256,0.8255999999999254,-0.9319738363219804,0.9304832590810761,-0.3923055134509846
8257,0.8256999999999254,-0.9319702185558469,0.9304832590185351,-0.3923059922808789
8258,0.8257999999999254,-0.9319665613942245,0.9304832292157881,-0.39230647110805134
8259,0.8258999999999254,-0.9319628650344508,0.930483169532129,-0.3923069499324915
8260,0.8259999999999253,-0.9319591296733203,0.9304830798264458,-0.39230742875420066
8261,0.8260999999999253,-0.9319553555070847,0.9304829599572195,-0.3923079075731969
8262,0.8261999999999253,-0.9319515427314535,0.9304828097825231,-0.39230838638946003
8263,0.8262999999999253,-0.931947691541595,0.9304826291600222,-0.39230886520300357
8264,0.8263999999999253,-0.931943802132136,0.9304824179469732,-0.3923093440138286
8265,0.8264999999999253,-0.9319398746971632,0.9304821760002236,-0.39230982282193116
8266,0.8265999999999253,-0.9319359094302232,0.9304819031762114,-0.3923103016273276
8267,0.8266999999999253,-0.9319319065243233,0.9304815993309639,-0.39231078042999634
8268,0.8267999999999253,-0.9319278661719322,0.9304812643200976,-0.39231125922995347
8269,0.8268999999999253,-0.9319237885649804,0.930480897998818,-0.3923117380271948
8270,0.8269999999999252,-0.9319196738948605,0.9304805002219182,-0.3923122168217242
8271,0.8270999999999252,-0.9319155223524286,0.9304800708437793,-0.39231269561354976
8272,0.8271999999999252,-0.9319113341280039,0.9304796097183691,-0.392313174402659
8273,0.8272999999999252,-0.9319071094113698,0.9304791166992419,-0.3923136531890645
8274,0.8273999999999252,-0.9319028483917747,0.9304785916395378,-0.392314131972757
8275,0.8274999999999252,-0.9318985512579322,0.9304780343919828,-0.3923146107537483
8276,0.8275999999999252,-0.9318942181980215,0.9304774448088869,-0.39231508953203237
8277,0.8276999999999252,-0.9318898493996888,0.9304768227421452,-0.39231556830761727
8278,0.8277999999999252,-0.931885445050047,0.9304761680432357,-0.3923160470805006
8279,0.8278999999999251,-0.9318810053356767,0.9304754805632206,-0.392316525850682
8280,0.8279999999999251,-0.9318765304426271,0.9304747601527441,-0.39231700461816377
8281,0.8280999999999251,-0.9318720205564157,0.9304740066620327,-0.3923174833829478
8282,0.8281999999999251,-0.9318674758620301,0.9304763967727432,-0.3923179621450402
8283,0.8282999999999251,-0.9318628965439275,0.930479419434797,-0.39231844090443513
8284,0.8283999999999251,-0.9318582827860361,0.9304824273174477,-0.39231891966113386
8285,0.8284999999999251,-0.9318536347717553,0.9304854203265261,-0.39231939841514085
8286,0.8285999999999251,-0.9318489526839562,0.9304883983675368,-0.3923198771664631
8287,0.828699999999925,-0.9318442367049826,0.9304913613456562,-0.3923203559150887
8288,0.828799999999925,-0.9318394870166516,0.9304943091657341,-0.39232083466103074
8289,0.828899999999925,-0.9318347038002536,0.9304972417322909,-0.39232131340428217
8290,0.828999999999925,-0.9318298872365536,0.9305001589495181,-0.392321792144848
8291,0.829099999999925,-0.9318250375057917,0.9305030607212778,-0.39232227088273286
8292,0.829199999999925,-0.9318201547876833,0.9305059469511013,-0.39232274961793007
8293,0.829299999999925,-0.9318152392614205,0.930508817542189,-0.3923232283504479
8294,0.829399999999925,-0.9318102911056717,0.9305116723974097,-0.39232370708028425
8295,0.829499999999925,-0.9318053104985832,0.9305145114192996,-0.3923241858074404
8296,0.829599999999925,-0.9318002976177789,0.9305173345100625,-0.3923246645319233
8297,0.8296999999999249,-0.9317952526403622,0.9305201415715677,-0.3923251432537224
8298,0.8297999999999249,-0.9317901757429152,0.9305229325053512,-0.39232562197285326
8299,0.8298999999999249,-0.9317850671015004,0.9305257072126136,-0.3923261006893053
8300,0.8299999999999249,-0.9317799268916608,0.9305284655942203,-0.3923265794030865
8301,0.8300999999999249,-0.9317747552884204,0.9305312075507001,-0.3923270581141888
8302,0.8301999999999249,-0.9317695524662859,0.9305339329822453,-0.39232753682263377
8303,0.8302999999999249,-0.9317643185992459,0.9305366417887109,-0.3923280155284011
8304,0.8303999999999249,-0.9317590538607724,0.9305393338696137,-0.3923284942315078
8305,0.8304999999999249,-0.9317537584238212,0.9305420091241317,-0.39232897293194186
8306,0.8305999999999248,-0.9317484324608332,0.9305446674511036,-0.3923294516297094
8307,0.8306999999999248,-0.9317430761437333,0.9305473087490286,-0.3923299303248108
8308,0.8307999999999248,-0.9317376896439336,0.9305499329160646,-0.3923304090172575
8309,0.8308999999999248,-0.9317322731323315,0.9305525398500287,-0.3923308877070349
8310,0.8309999999999248,-0.9317268267793124,0.9305551294483958,-0.39233136639415644
8311,0.8310999999999248,-0.9317213507547488,0.9305577016082989,-0.3923318450786183
8312,0.8311999999999248,-0.9317158452280022,0.9305602562265272,-0.39233232376041766
8313,0.8312999999999248,-0.9317103103679233,0.9305627931995263,-0.39233280243957247
8314,0.8313999999999248,-0.9317047463428518,0.9305653124233979,-0.3923332811160569
8315,0.8314999999999247,-0.9316991533206187,0.9305678137938982,-0.3923337597898958
8316,0.8315999999999247,-0.9316935314685459,0.9305702972064376,-0.39233423846108034
8317,0.8316999999999247,-0.9316878809534467,0.9305727625560806,-0.3923347171296128
8318,0.8317999999999247,-0.9316822019416272,0.9305752097375445,-0.3923351957954918
8319,0.8318999999999247,-0.9316764945988868,0.9305776386451993,-0.3923356744587244
8320,0.8319999999999247,-0.9316707590905186,0.9305800491730665,-0.3923361531193076
8321,0.8320999999999247,-0.9316649955813099,0.9305824412148191,-0.3923366317772429
8322,0.8321999999999247,-0.9316592042355436,0.9305848146637804,-0.3923371104325339
8323,0.8322999999999247,-0.9316533852169983,0.930587169412924,-0.3923375890851819
8324,0.8323999999999246,-0.9316475386889489,0.9305895053548723,-0.3923380677351882
8325,0.8324999999999246,-0.931641664814168,0.9305918223818965,-0.39233854638255256
8326,0.8325999999999246,-0.9316357637549258,0.9305941203859163,-0.39233902502727136
8327,0.8326999999999246,-0.9316298356729914,0.9305963992584982,-0.39233950366934794
8328,0.8327999999999246,-0.9316238807296325,0.9305986588908561,-0.3923399823087942
8329,0.8328999999999246,-0.9316178990856179,0.9306008991738495,-0.392340460945598
8330,0.8329999999999246,-0.9316118909012161,0.9306031199979837,-0.3923409395797719
8331,0.8330999999999246,-0.9316058563361973,0.930605321253409,-0.3923414182113038
8332,0.8331999999999246,-0.9315997955498342,0.9306075028299198,-0.39234189684019705
8333,0.8332999999999245,-0.9315937087009016,0.9306096646169545,-0.39234237546646805
8334,0.8333999999999245,-0.9315875959476785,0.9306118065035941,-0.3923428540901046
8335,0.8334999999999245,-0.9315814574479473,0.9306139283785624,-0.39234333271111205
8336,0.8335999999999245,-0.9315752933589958,0.9306160301302249,-0.39234381132948676
8337,0.8336999999999245,-0.9315691038376176,0.9306181116465879,-0.3923442899452294
8338,0.8337999999999245,-0.9315628890401121,0.930620172815299,-0.3923447685583545
8339,0.8338999999999245,-0.9315566491222858,0.9306222135236452,-0.3923452471688449
8340,0.8339999999999245,-0.9315503842394532,0.930624233658553,-0.39234572577672017
8341,0.8340999999999245,-0.9315440945464372,0.9306262331065874,-0.39234620438196666
8342,0.8341999999999244,-0.9315377801975697,0.930628211753952,-0.3923466829845958
8343,0.8342999999999244,-0.9315314413466926,0.9306301694864872,-0.39234716158459576
8344,0.8343999999999244,-0.9315250781471582,0.9306321061896707,-0.39234764018198115
8345,0.8344999999999244,-0.9315186907518305,0.9306340217486163,-0.3923481187767449
8346,0.8345999999999244,-0.931512279313085,0.9306359160480735,-0.39234859736889593
8347,0.8346999999999244,-0.9315058439828106,0.9306377889724264,-0.3923490759584276
8348,0.8347999999999244,-0.9314993849124092,0.9306396404056941,-0.39234955454533965
8349,0.8348999999999244,-0.9314929022527971,0.9306414702315292,-0.39235003312964084
8350,0.8349999999999244,-0.9314863961544054,0.9306432783332171,-0.3923505117113264
8351,0.8350999999999243,-0.9314798667671812,0.9306450645936766,-0.39235099029040105
8352,0.8351999999999243,-0.9314733142405877,0.9306468288954574,-0.3923514688668687
8353,0.8352999999999243,-0.9314667387236052,0.9306485711207412,-0.39235194744072177
8354,0.8353999999999243,-0.9314601403647323,0.9306502911513401,-0.39235242601196907
8355,0.8354999999999243,-0.9314535193119857,0.9306519888686968,-0.39235290458060923
8356,0.8355999999999243,-0.9314468757129019,0.9306536641538827,-0.3923533831466385
8357,0.8356999999999243,-0.9314402097145369,0.9306553168875986,-0.3923538617100626
8358,0.8357999999999243,-0.9314335214634681,0.9306569469501735,-0.39235434027088256
8359,0.8358999999999243,-0.9314268111057944,0.9306585542215641,-0.3923548188291071
8360,0.8359999999999242,-0.9314200787871365,0.9306601385813539,-0.3923552973847195
8361,0.8360999999999242,-0.9314133246526388,0.930661699908753,-0.39235577593773635
8362,0.8361999999999242,-0.9314065488469693,0.9306632380825974,-0.39235625448815103
8363,0.8362999999999242,-0.9313997515143202,0.9306647529813483,-0.39235673303596375
8364,0.8363999999999242,-0.9313929327984095,0.9306662444830917,-0.39235721158118236
8365,0.8364999999999242,-0.931386092842481,0.9306677124655369,-0.39235769012380295
8366,0.8365999999999242,-0.9313792317893055,0.9306691568060176,-0.39235816866382933
8367,0.8366999999999242,-0.931372349781181,0.9306705773814898,-0.39235864720125757
8368,0.8367999999999242,-0.9313654469599342,0.9306719740685317,-0.3923591257360968
8369,0.8368999999999241,-0.9313585234669207,0.9306733467433433,-0.39235960426834277
8370,0.8369999999999241,-0.9313515794430258,0.9306746952817456,-0.392360082797993
8371,0.8370999999999241,-0.931344615028666,0.9306760195591797,-0.39236056132505115
8372,0.8371999999999241,-0.9313376303637881,0.9306773194507069,-0.3923610398495232
8373,0.8372999999999241,-0.9313306255878723,0.9306785948310076,-0.39236151837140865
8374,0.8373999999999241,-0.9313236008399305,0.9306798455743807,-0.39236199689070844
8375,0.8374999999999241,-0.931316556258509,0.9306810715547433,-0.3923624754074183
8376,0.8375999999999241,-0.9313094919816882,0.9306822726456299,-0.3923629539215438
8377,0.8376999999999241,-0.9313024081470839,0.9306834487201916,-0.39236343243308225
8378,0.837799999999924,-0.9312953048918476,0.9306845996511962,-0.3923639109420392
8379,0.837899999999924,-0.9312881823526676,0.9306857253110268,-0.39236438944841157
8380,0.837999999999924,-0.9312810406657701,0.9306868255716814,-0.39236486795220515
8381,0.838099999999924,-0.9312738799669188,0.9306879003047729,-0.3923653464534219
8382,0.838199999999924,-0.9312667003914171,0.9306889493815278,-0.3923658249520543
8383,0.838299999999924,-0.9312595020741081,0.930689972672786,-0.3923663034481148
8384,0.838399999999924,-0.9312522851493751,0.9306909700489999,-0.39236678194158836
8385,0.838499999999924,-0.9312450497511433,0.9306919413802344,-0.39236726043249204
8386,0.838599999999924,-0.9312377960128798,0.9306928865361653,-0.392367738920823
8387,0.838699999999924,-0.9312305240675947,0.9306938053860798,-0.3923682174065745
8388,0.8387999999999239,-0.9312232340478416,0.9306946977988755,-0.39236869588975376
8389,0.8388999999999239,-0.931215926085719,0.9306955636430594,-0.3923691743703615
8390,0.8389999999999239,-0.9312086003128704,0.9306964027867478,-0.3923696528483941
8391,0.8390999999999239,-0.9312012568604857,0.9306972150976657,-0.3923701313238647
8392,0.8391999999999239,-0.9311938958593013,0.9306980004431461,-0.3923706097967598
8393,0.8392999999999239,-0.9311865174396012,0.9306987586901292,-0.39237108826709155
8394,0.8393999999999239,-0.9311791217312184,0.9306994897051623,-0.3923715667348508
8395,0.8394999999999239,-0.9311717088635346,0.9307001933543989,-0.3923720452000475
8396,0.8395999999999239,-0.9311642789654817,0.9307008695035979,-0.39237252366267794
8397,0.8396999999999238,-0.9311568321655425,0.9307015180181238,-0.39237300212273934
8398,0.8397999999999238,-0.9311493685917511,0.9307021387629454,-0.39237348058024196
8399,0.8398999999999238,-0.9311418883716946,0.9307027316026352,-0.3923739590351849
8400,0.8399999999999238,-0.9311343916325129,0.9307032964013693,-0.3923744374875621
8401,0.8400999999999238,-0.9311268785008998,0.9307038330229268,-0.3923749159373753
8402,0.8401999999999238,-0.9311193491031042,0.9307043413306887,-0.3923753943846363
8403,0.8402999999999238,-0.9311118035649305,0.9307048211876378,-0.3923758728293308
8404,0.8403999999999238,-0.9311042420117392,0.9307052724563578,-0.39237635127147225
8405,0.8404999999999238,-0.931096664568449,0.9307056949990333,-0.39237682971105764
8406,0.8405999999999237,-0.9310890713595351,0.9307060886774484,-0.39237730814808586
8407,0.8406999999999237,-0.9310814625090328,0.930706453352987,-0.39237778658255584
8408,0.8407999999999237,-0.9310738381405363,0.9307067888866313,-0.39237826501447753
8409,0.8408999999999237,-0.9310661983772008,0.9307070951389621,-0.3923787434438426
8410,0.8409999999999237,-0.9310585433417421,0.9307073719701577,-0.3923792218706575
8411,0.8410999999999237,-0.9310508731564384,0.9307076192399939,-0.3923797002949203
8412,0.8411999999999237,-0.9310431879431309,0.9307078368078424,-0.39238017871663416
8413,0.8412999999999237,-0.9310354878232242,0.9307080245326713,-0.3923806571357903
8414,0.8413999999999237,-0.9310277729176873,0.9307081822730441,-0.39238113555240367
8415,0.8414999999999236,-0.9310200433470548,0.9307083098871188,-0.39238161396646976
8416,0.8415999999999236,-0.931012299231427,0.9307086392431256,-0.39238209237798893
8417,0.8416999999999236,-0.9310045406904718,0.9307114820062979,-0.39238257078696115
8418,0.8417999999999236,-0.930996767843424,0.9307143077552099,-0.39238304919339045
8419,0.8418999999999236,-0.9309889808090875,0.9307171163876138,-0.3923835275972774
8420,0.8419999999999236,-0.9309811797058354,0.9307199078009214,-0.3923840059986232
8421,0.8420999999999236,-0.9309733646516108,0.9307226818922045,-0.3923844843974164
8422,0.8421999999999236,-0.9309655357639283,0.9307254385581933,-0.39238496279367124
8423,0.8422999999999236,-0.9309576931598739,0.9307281776952763,-0.3923854411873939
8424,0.8423999999999235,-0.9309498369561061,0.9307308991994991,-0.39238591957856794
8425,0.8424999999999235,-0.9309419672688576,0.9307336029665649,-0.3923863979671989
8426,0.8425999999999235,-0.9309340842139344,0.9307362888918326,-0.39238687635331115
8427,0.8426999999999235,-0.9309261879067185,0.9307389568703167,-0.39238735473686825
8428,0.8427999999999235,-0.9309182784621672,0.9307416067966869,-0.39238783311789444
8429,0.8428999999999235,-0.9309103559948151,0.9307442385652674,-0.39238831149638687
8430,0.8429999999999235,-0.9309024206187738,0.9307468520700358,-0.39238878987234505
8431,0.8430999999999235,-0.9308944724477336,0.9307494472046228,-0.39238926824576553
8432,0.8431999999999235,-0.9308865115949645,0.9307520238623119,-0.3923897466166558
8433,0.8432999999999234,-0.9308785381733155,0.9307545819360382,-0.3923902249850145
8434,0.8433999999999234,-0.9308705522952176,0.9307571213183881,-0.39239070335083637
8435,0.8434999999999234,-0.9308625540726828,0.9307596419015983,-0.3923911817141366
8436,0.8435999999999234,-0.930854543617306,0.930762143577556,-0.39239166007489995
8437,0.8436999999999234,-0.9308465210402654,0.9307646262377975,-0.39239213843313947
8438,0.8437999999999234,-0.9308384864523235,0.9307670897735076,-0.3923926167888539
8439,0.8438999999999234,-0.9308304399638275,0.9307695340755197,-0.3923930951420369
8440,0.8439999999999234,-0.9308223816847112,0.9307719590343138,-0.3923935734926943
8441,0.8440999999999234,-0.9308143117244941,0.9307743645400176,-0.39239405184082216
8442,0.8441999999999233,-0.9308062301922844,0.9307767504824048,-0.392394530186424
8443,0.8442999999999233,-0.9307981371967778,0.9307791167508945,-0.3923950085295119
8444,0.8443999999999233,-0.9307900328462597,0.9307814632345507,-0.39239548687007675
8445,0.8444999999999233,-0.9307819172486056,0.9307837898220821,-0.39239596520811143
8446,0.8445999999999233,-0.9307737905112814,0.9307860964018407,-0.39239644354362957
8447,0.8446999999999233,-0.9307656527413453,0.9307883828618221,-0.39239692187662284
8448,0.8447999999999233,-0.9307575040454478,0.9307906490896639,-0.39239740020710157
8449,0.8448999999999233,-0.9307493445298328,0.9307928949726458,-0.3923978785350543
8450,0.8449999999999233,-0.9307411743003388,0.9307951203976887,-0.3923983568604953
8451,0.8450999999999232,-0.9307329934623989,0.9307973252513544,-0.39239883518341157
8452,0.8451999999999232,-0.9307248021210426,0.9307995094198439,-0.3923993135038165
8453,0.8452999999999232,-0.9307166003808959,0.9308016727889983,-0.39239979182170975
8454,0.8453999999999232,-0.9307083883461824,0.9308038152442973,-0.39240027013708356
8455,0.8454999999999232,-0.9307001661207246,0.9308059366708589,-0.3924007484499367
8456,0.8455999999999232,-0.9306919338079437,0.930808036953438,-0.3924012267602862
8457,0.8456999999999232,-0.9306836915108614,0.9308101159764268,-0.39240170506811595
8458,0.8457999999999232,-0.9306754393321005,0.9308121736238543,-0.39240218337343763
8459,0.8458999999999232,-0.9306671773738855,0.9308142097793841,-0.39240266167624754
8460,0.8459999999999231,-0.9306589057380436,0.9308162243263157,-0.39240313997654885
8461,0.8460999999999231,-0.9306506245260056,0.9308182171475827,-0.3924036182743341
8462,0.8461999999999231,-0.9306423338388063,0.9308201881257527,-0.392404096569615
8463,0.8462999999999231,-0.9306340337770868,0.9308221371430262,-0.39240457486238467
8464,0.8463999999999231,-0.9306257244410928,0.9308240640812365,-0.39240505315264756
8465,0.8464999999999231,-0.9306174059306782,0.930825968821849,-0.39240553144040574
8466,0.8465999999999231,-0.9306090783453042,0.9308278512459601,-0.3924060097256592
8467,0.8466999999999231,-0.9306007417840403,0.9308297112342973,-0.3924064880084059
8468,0.8467999999999231,-0.9305923963455661,0.930831548667218,-0.3924069662886462
8469,0.846899999999923,-0.9305840421281711,0.9308333634247095,-0.39240744456637605
8470,0.846999999999923,-0.9305756792297561,0.9308351553863873,-0.3924079228416133
8471,0.847099999999923,-0.930567307747834,0.9308369244314961,-0.392408401114342
8472,0.847199999999923,-0.9305589277795305,0.9308386704389077,-0.39240887938457913
8473,0.847299999999923,-0.9305505394215853,0.930840393287121,-0.39240935765230067
8474,0.847399999999923,-0.930542142770352,0.9308420928542618,-0.39240983591753065
8475,0.847499999999923,-0.9305337379218004,0.9308437690180811,-0.3924103141802594
8476,0.847599999999923,-0.9305253249715162,0.930845421655956,-0.3924107924404863
8477,0.847699999999923,-0.9305169040147024,0.9308470506448874,-0.39241127069821835
8478,0.847799999999923,-0.93050847514618,0.9308486558615009,-0.39241174895344644
8479,0.8478999999999229,-0.9305000384603885,0.9308502371820452,-0.3924122272061807
8480,0.8479999999999229,-0.9304915940513878,0.930851794482392,-0.39241270545642326
8481,0.8480999999999229,-0.9304831420128575,0.930853327638035,-0.39241318370416955
8482,0.8481999999999229,-0.9304746824380995,0.9308548365240897,-0.3924136619494172
8483,0.8482999999999229,-0.9304662154200373,0.9308563210152928,-0.3924141401921721
8484,0.8483999999999229,-0.9304577410512178,0.9308577809860011,-0.3924146184324347
8485,0.8484999999999229,-0.930449259423812,0.9308592163101912,-0.3924150966702084
8486,0.8485999999999229,-0.9304407706296153,0.9308610015613753,-0.39241557490548146
8487,0.8486999999999228,-0.9304322747600494,0.9308637776523586,-0.3924160531382659
8488,0.8487999999999228,-0.930423771906162,0.9308665359117296,-0.39241653136856464
8489,0.8488999999999228,-0.9304152621586285,0.9308692762355882,-0.3924170095963717
8490,0.8489999999999228,-0.9304067456077526,0.9308719985196954,-0.39241748782167996
8491,0.8490999999999228,-0.9303982223434669,0.930874702659474,-0.39241796604450474
8492,0.8491999999999228,-0.9303896924553342,0.930877388550007,-0.39241844426484174
8493,0.8492999999999228,-0.9303811560325481,0.9308800560860372,-0.39241892248269306
8494,0.8493999999999228,-0.9303726131639336,0.9308827051619665,-0.392419400698063
8495,0.8494999999999228,-0.9303640639379487,0.9308853356718555,-0.39241987891093383
8496,0.8495999999999228,-0.9303555084426844,0.9308879475094229,-0.3924203571213268
8497,0.8496999999999227,-0.9303469467658662,0.9308905405680448,-0.39242083532923316
8498,0.8497999999999227,-0.9303383789948548,0.9308931147407535,-0.3924213135346556
8499,0.8498999999999227,-0.9303298052166465,0.9308956699202381,-0.3924217917375959
8500,0.8499999999999227,-0.930321225517875,0.9308982059988427,-0.39242226993805157
8501,0.8500999999999227,-0.9303126399848112,0.9309007228685663,-0.39242274813602196
8502,0.8501999999999227,-0.9303040487033648,0.9309032204210623,-0.392423226331515
8503,0.8502999999999227,-0.9302954517590848,0.9309056985476375,-0.3924237045245217
8504,0.8503999999999227,-0.9302868492371605,0.9309081571392521,-0.39242418271505275
8505,0.8504999999999227,-0.9302782412224226,0.9309105960865182,-0.3924246609031024
8506,0.8505999999999226,-0.9302696277993433,0.9309130152796996,-0.3924251390886676
8507,0.8506999999999226,-0.9302610090520381,0.9309154146087117,-0.3924256172717591
8508,0.8507999999999226,-0.930252385064266,0.93091779396312,-0.3924260954523793
8509,0.8508999999999226,-0.9302437559194303,0.93092015323214,-0.392426573630509
8510,0.8509999999999226,-0.9302351217005803,0.9309224923046363,-0.3924270518061723
8511,0.8510999999999226,-0.9302264824904113,0.9309248110691225,-0.39242752997935126
8512,0.8511999999999226,-0.9302178383712656,0.9309271094137599,-0.39242800815005785
8513,0.8512999999999226,-0.9302091894251338,0.9309293872263571,-0.3924284863182896
8514,0.8513999999999226,-0.930200535733655,0.9309316443943698,-0.3924289644840438
8515,0.8514999999999225,-0.9301918773781184,0.9309338808048996,-0.3924294426473234
8516,0.8515999999999225,-0.9301832144394635,0.9309360963446939,-0.3924299208081349
8517,0.8516999999999225,-0.9301745469982814,0.9309382909001446,-0.39243039896647286
8518,0.8517999999999225,-0.9301658751348154,0.9309404643572883,-0.39243087712233726
8519,0.8518999999999225,-0.9301571989289621,0.930942616601805,-0.3924313552757281
8520,0.8519999999999225,-0.9301485184602719,0.930944747519018,-0.3924318334266462
8521,0.8520999999999225,-0.9301398338079503,0.9309468569938927,-0.39243231157509584
8522,0.8521999999999225,-0.9301311450508583,0.9309489449110367,-0.39243278972108153
8523,0.8522999999999225,-0.9301224522675136,0.9309510111546985,-0.39243326786458976
8524,0.8523999999999224,-0.9301137555360914,0.9309530556087673,-0.3924337460056302
8525,0.8524999999999224,-0.9301050549344252,0.9309550781567724,-0.392434224144208
8526,0.8525999999999224,-0.9300963505400076,0.9309570786818824,-0.39243470228030936
8527,0.8526999999999224,-0.9300876424299913,0.9309590570669043,-0.39243518041394704
8528,0.8527999999999224,-0.9300789306811897,0.9309610131942838,-0.3924356585451213
8529,0.8528999999999224,-0.9300702153700783,0.9309629469461036,-0.392436136673829
8530,0.8529999999999224,-0.9300614965727946,0.9309648582040837,-0.39243661480006775
8531,0.8530999999999224,-0.9300527743651402,0.9309667468495801,-0.3924370929238447
8532,0.8531999999999224,-0.9300440488225806,0.9309686127635846,-0.392437571045151
8533,0.8532999999999223,-0.9300353200202467,0.9309704558267239,-0.3924380491639995
8534,0.8533999999999223,-0.9300265880329351,0.9309722759192594,-0.3924385272803819
8535,0.8534999999999223,-0.9300178529351096,0.930974072921086,-0.39243900539430254
8536,0.8535999999999223,-0.9300091148009018,0.9309758467117322,-0.3924394835057661
8537,0.8536999999999223,-0.9300003737041114,0.9309775971703589,-0.39243996161475553
8538,0.8537999999999223,-0.929991629718208,0.9309793241757588,-0.3924404397212946
8539,0.8538999999999223,-0.9299828829163314,0.9309810276063563,-0.3924409178253674
8540,0.8539999999999223,-0.9299741333712924,0.9309827073402066,-0.39244139592698124
8541,0.8540999999999223,-0.929965381155574,0.9309843632549946,-0.39244187402613495
8542,0.8541999999999222,-0.929956626341332,0.9309859952280353,-0.39244235212282746
8543,0.8542999999999222,-0.9299478690003959,0.9309876031362723,-0.39244283021706694
8544,0.8543999999999222,-0.9299391092042698,0.9309891868562776,-0.3924433083088392
8545,0.8544999999999222,-0.9299303470241332,0.9309907462642512,-0.3924437863981649
8546,0.8545999999999222,-0.9299215825308419,0.9309922812360196,-0.3924442644850274
8547,0.8546999999999222,-0.9299128157949288,0.9309937916470366,-0.39244474256943235
8548,0.8547999999999222,-0.9299040468866049,0.9309952773723812,-0.3924452206513794
8549,0.8548999999999222,-0.92989527587576,0.930996738286758,-0.3924456987308767
8550,0.8549999999999222,-0.9298865028319634,0.9309981742644965,-0.3924461768079149
8551,0.8550999999999221,-0.9298777278244652,0.9309995851795498,-0.3924466548824985
8552,0.8551999999999221,-0.9298689509221968,0.9310009709054949,-0.3924471329546267
8553,0.8552999999999221,-0.9298601721937718,0.9310023313155317,-0.3924476110243028
8554,0.8553999999999221,-0.929851391707487,0.9310036662824818,-0.39244808909152995
8555,0.8554999999999221,-0.929842609531323,0.931004975678789,-0.3924485671562948
8556,0.8555999999999221,-0.9298338257329455,0.9310062593765182,-0.39244904521861457
8557,0.8556999999999221,-0.9298250403797054,0.9310075172473544,-0.3924495232784796
8558,0.8557999999999221,-0.9298162535386404,0.9310087491626027,-0.392450001335894
8559,0.8558999999999221,-0.9298074652764756,0.9310099549931875,-0.39245047939085365
8560,0.855999999999922,-0.929798675659624,0.9310111346096517,-0.392450957443369
8561,0.856099999999922,-0.9297898847541879,0.9310122878821563,-0.3924514354934329
8562,0.856199999999922,-0.9297810926259595,0.9310134146804799,-0.39245191354105036
8563,0.856299999999922,-0.9297722993404215,0.9310145148740179,-0.3924523915862104
8564,0.856399999999922,-0.9297635049627484,0.9310155883317816,-0.39245286962892895
8565,0.856499999999922,-0.9297547095578069,0.9310166349223985,-0.39245334766919254
8566,0.856599999999922,-0.9297459131901574,0.931017654514111,-0.39245382570701376
8567,0.856699999999922,-0.929737115924054,0.9310186469747759,-0.3924543037423858
8568,0.856799999999922,-0.9297283178234459,0.9310196121718637,-0.392454781775313
8569,0.856899999999922,-0.929719518951978,0.9310205499724585,-0.39245525980579354
8570,0.8569999999999219,-0.9297107193729923,0.9310214602432572,-0.39245573783382715
8571,0.8570999999999219,-0.9297019191495277,0.9310223428505681,-0.3924562158594173
8572,0.8571999999999219,-0.9296931183443217,0.9310231976603115,-0.39245669388256066
8573,0.8572999999999219,-0.9296843170198111,0.9310240245380189,-0.39245717190325674
8574,0.8573999999999219,-0.9296755152381326,0.9310248233488314,-0.39245764992151183
8575,0.8574999999999219,-0.9296667130611238,0.9310255939575003,-0.39245812793732554
8576,0.8575999999999219,-0.9296579105503238,0.9310263362283859,-0.3924586059506905
8577,0.8576999999999219,-0.9296491077669745,0.9310270500254569,-0.3924590839616156
8578,0.8577999999999218,-0.9296403047720211,0.9310277352122903,-0.3924595619701029
8579,0.8578999999999218,-0.9296315016261131,0.9310283916520701,-0.39246003997613965
8580,0.8579999999999218,-0.9296226983896049,0.9310290192075871,-0.39246051797974024
8581,0.8580999999999218,-0.9296138951225567,0.9310296177412385,-0.3924609959808985
8582,0.8581999999999218,-0.9296151392829806,0.931030187115027,-0.3924614739796162
8583,0.8582999999999218,-0.9296183504402706,0.9310307271905602,-0.39246195197589456
8584,0.8583999999999218,-0.9296215509685127,0.9310312378290503,-0.39246242996973474
8585,0.8584999999999218,-0.9296247407883947,0.9310317188913132,-0.3924629079611297
8586,0.8585999999999218,-0.9296279198202989,0.9310321702377679,-0.3924633859500938
8587,0.8586999999999217,-0.9296310879843014,0.9310325917284366,-0.3924638639366129
8588,0.8587999999999217,-0.9296342452001718,0.9310329832229429,-0.3924643419206925
8589,0.8588999999999217,-0.9296373913873718,0.9310333445805125,-0.3924648199023418
8590,0.8589999999999217,-0.9296405264650549,0.9310336756599715,-0.3924652978815512
8591,0.8590999999999217,-0.9296436503520659,0.9310339763197468,-0.3924657758583192
8592,0.8591999999999217,-0.9296467629669395,0.9310342464178649,-0.39246625383265793
8593,0.8592999999999217,-0.9296498642279005,0.9310344858119513,-0.3924667318045541
8594,0.8593999999999217,-0.9296529540528623,0.9310346943592303,-0.39246720977401567
8595,0.8594999999999217,-0.9296560323594266,0.9310348719165241,-0.3924676877410416
8596,0.8595999999999216,-0.9296590990648829,0.9310350183402525,-0.3924681657056358
8597,0.8596999999999216,-0.9296621540862069,0.9310351334864321,-0.3924686436677992
8598,0.8597999999999216,-0.9296651973400611,0.9310352172106756,-0.3924691216275168
8599,0.8598999999999216,-0.929668228742793,0.9310352693681919,-0.39246959958480937
8600,0.8599999999999216,-0.9296712482104348,0.9310352898137845,-0.3924700775396672
8601,0.8600999999999216,-0.9296742556587031,0.9310352784018517,-0.3924705554920876
8602,0.8601999999999216,-0.9296772510029974,0.9310352349863861,-0.3924710334420849
8603,0.8602999999999216,-0.9296802341584,0.931035159420973,-0.3924715113896424
8604,0.8603999999999216,-0.9296832050396747,0.9310350515587914,-0.39247198933477373
8605,0.8604999999999215,-0.9296861635612673,0.9310349112526121,-0.3924724672774703
8606,0.8605999999999215,-0.9296891096373034,0.9310347383547974,-0.3924729452177323
8607,0.8606999999999215,-0.9296920431815888,0.9310345327173016,-0.3924734231555671
8608,0.8607999999999215,-0.9296949641076081,0.9310342941916686,-0.3924739010909733
8609,0.8608999999999215,-0.9296978723285245,0.931034022629033,-0.39247437902395194
8610,0.8609999999999215,-0.9297007677571788,0.9310337178801186,-0.3924748569544953
8611,0.8610999999999215,-0.9297036503060889,0.9310333797952379,-0.3924753348826146
8612,0.8611999999999215,-0.929706519887449,0.9310330082242922,-0.39247581280830185
8613,0.8612999999999215,-0.9297093764131288,0.9310326030167703,-0.3924762907315623
8614,0.8613999999999215,-0.9297122197946728,0.9310321640217477,-0.3924767686523948
8615,0.8614999999999214,-0.9297150499432999,0.9310316910878875,-0.39247724657079663
8616,0.8615999999999214,-0.9297178667699025,0.9310311840634383,-0.3924777244867749
8617,0.8616999999999214,-0.9297206701850458,0.9310306427962344,-0.3924782024003263
8618,0.8617999999999214,-0.929723460098967,0.9310300671336947,-0.3924786803114459
8619,0.8618999999999214,-0.9297262364215748,0.931029456922823,-0.39247915822014473
8620,0.8619999999999214,-0.9297289990624485,0.9310288120102066,-0.3924796361264205
8621,0.8620999999999214,-0.9297317479308378,0.9310281322420163,-0.3924801140302621
8622,0.8621999999999214,-0.9297344829356612,0.9310274174640053,-0.3924805919316821
8623,0.8622999999999214,-0.929737203985506,0.9310266675215095,-0.39248106983068
8624,0.8623999999999213,-0.9297399109886277,0.9310258822594462,-0.3924815477272544
8625,0.8624999999999213,-0.9297426038529487,0.9310250615223133,-0.3924820256214052
8626,0.8625999999999213,-0.9297452824860581,0.93102420515419,-0.39248250351313063
8627,0.8626999999999213,-0.929747946795211,0.9310233129987351,-0.39248298140243193
8628,0.8627999999999213,-0.9297505966873274,0.9310223848991867,-0.3924834592893112
8629,0.8628999999999213,-0.9297532320689919,0.9310214206983619,-0.3924839371737673
8630,0.8629999999999213,-0.9297558528464528,0.9310204202386563,-0.3924844150558039
8631,0.8630999999999213,-0.9297584589256214,0.9310193833620429,-0.39248489293541544
8632,0.8631999999999213,-0.9297610502120717,0.9310183099100725,-0.3924853708126101
8633,0.8632999999999212,-0.9297636266110391,0.931017199723872,-0.3924858486873762
8634,0.8633999999999212,-0.9297661880274202,0.9310160526441447,-0.3924863265597265
8635,0.8634999999999212,-0.9297687343657718,0.9310148685111697,-0.392486804429657
8636,0.8635999999999212,-0.9297712655303104,0.9310136471648007,-0.3924872822971675
8637,0.8636999999999212,-0.9297737814249114,0.9310123884444665,-0.3924877601622578
8638,0.8637999999999212,-0.9297762819531085,0.9310110921891696,-0.3924882380249255
8639,0.8638999999999212,-0.9297787670180929,0.9310097582374858,-0.39248871588517503
8640,0.8639999999999212,-0.9297812365227127,0.931008386427564,-0.39248919374300995
8641,0.8640999999999212,-0.9297836903694723,0.9310069765971256,-0.3924896715984234
8642,0.8641999999999211,-0.9297861284605314,0.9310055285834635,-0.3924901494514194
8643,0.8642999999999211,-0.9297885506977048,0.9310040422234421,-0.39249062730200324
8644,0.8643999999999211,-0.9297909569824611,0.9310025173534967,-0.39249110515016367
8645,0.8644999999999211,-0.9297933472159227,0.9310009538096329,-0.39249158299590536
8646,0.8645999999999211,-0.9297957212988645,0.9309993514274255,-0.39249206083923693
8647,0.8646999999999211,-0.9297980791317135,0.930997710042019,-0.39249253868014516
8648,0.8647999999999211,-0.9298004206145484,0.9309960294881264,-0.39249301651864293
8649,0.8648999999999211,-0.9298027456470984,0.9309943096000289,-0.3924934943547235
8650,0.864999999999921,-0.9298050541287426,0.9309925502115751,-0.39249397218839016
8651,0.865099999999921,-0.9298073459585099,0.9309907511561809,-0.3924944500196401
8652,0.865199999999921,-0.9298096210350774,0.9309889122668287,-0.39249492784847595
8653,0.865299999999921,-0.9298118792567704,0.9309870333760669,-0.39249540567489705
8654,0.865399999999921,-0.9298141205215618,0.9309851143160093,-0.3924958834989021
8655,0.865499999999921,-0.9298163447270705,0.930983154918335,-0.39249636132050136
8656,0.865599999999921,-0.9298185517705623,0.9309811550142875,-0.39249683913967703
8657,0.865699999999921,-0.9298207415489472,0.9309791144346738,-0.39249731695644546
8658,0.865799999999921,-0.9298229139587808,0.9309770330098651,-0.39249779477080793
8659,0.865899999999921,-0.9298250688962622,0.9309749105697951,-0.3924982725827444
8660,0.8659999999999209,-0.9298272062572336,0.9309727469439597,-0.39249875039228055
8661,0.8660999999999209,-0.9298293259371803,0.930970541961417,-0.3924992281993998
8662,0.8661999999999209,-0.929831427831229,0.9309682954507867,-0.39249970600410455
8663,0.8662999999999209,-0.9298335118341481,0.930966007240249,-0.3925001838064088
8664,0.8663999999999209,-0.9298355778403463,0.9309636771575446,-0.3925006616062898
8665,0.8664999999999209,-0.9298376257438724,0.930961305029974,-0.39250113940376563
8666,0.8665999999999209,-0.9298396554384144,0.9309588906843972,-0.3925016171988316
8667,0.8666999999999209,-0.9298416668172986,0.9309564339472329,-0.39250209499149347
8668,0.8667999999999209,-0.9298436597734898,0.9309539346444582,-0.3925025727817375
8669,0.8668999999999208,-0.9298456341995894,0.9309513926016083,-0.39250305056958695
8670,0.8669999999999208,-0.9298475899878361,0.9309488076437752,-0.39250352835501223
8671,0.8670999999999208,-0.9298495270301037,0.9309461795956083,-0.39250400613802927
8672,0.8671999999999208,-0.929851445217902,0.9309435082813129,-0.39250448391864984
8673,0.8672999999999208,-0.9298533444423748,0.9309407935246505,-0.3925049616968575
8674,0.8673999999999208,-0.9298552245943003,0.9309380351489377,-0.3925054394726532
8675,0.8674999999999208,-0.9298570855640896,0.9309352329770461,-0.39250591724604783
8676,0.8675999999999208,-0.9298589272417868,0.9309323868314016,-0.39250639501702994
8677,0.8676999999999208,-0.9298607495170675,0.9309294965339839,-0.3925068727856087
8678,0.8677999999999207,-0.929862552279239,0.9309265619063264,-0.39250735055178626
8679,0.8678999999999207,-0.9298643354172389,0.9309235827695148,-0.392507828315553
8680,0.8679999999999207,-0.929866098819635,0.9309205589441879,-0.3925083060769171
8681,0.8680999999999207,-0.9298678423746243,0.9309174902505359,-0.39250878383587234
8682,0.8681999999999207,-0.9298695659700327,0.9309143765083006,-0.39250926159242905
8683,0.8682999999999207,-0.9298712694933136,0.9309112175367747,-0.39250973934657607
8684,0.8683999999999207,-0.9298729528315485,0.9309080131548015,-0.3925102170983229
8685,0.8684999999999207,-0.9298746158714448,0.9309047631807742,-0.39251069484766105
8686,0.8685999999999207,-0.9298762584993367,0.9309014674326355,-0.3925111725945989
8687,0.8686999999999206,-0.9298778806011833,0.9308981257278769,-0.3925116503391326
8688,0.8687999999999206,-0.9298794820625687,0.9308947378835389,-0.39251212808126407
8689,0.8688999999999206,-0.9298810627687011,0.9308913037162098,-0.39251260582099434
8690,0.8689999999999206,-0.929882622604412,0.9308878230420254,-0.3925130835583199
8691,0.8690999999999206,-0.929884161454156,0.930884295676669,-0.3925135612932519
8692,0.8691999999999206,-0.9298856792020095,0.9308807214353699,-0.3925140390257707
8693,0.8692999999999206,-0.929887175731671,0.9308771001329043,-0.3925145167558985
8694,0.8693999999999206,-0.9298886509264592,0.9308734315835936,-0.3925149944836169
8695,0.8694999999999206,-0.9298901046693138,0.9308697156013049,-0.3925154722089423
8696,0.8695999999999205,-0.9298915368427934,0.9308659519994497,-0.3925159499318624
8697,0.8696999999999205,-0.929892947329076,0.9308621405909839,-0.3925164276523884
8698,0.8697999999999205,-0.9298943360099579,0.9308582811884073,-0.392516905370509
8699,0.8698999999999205,-0.9298957027668528,0.9308543736037632,-0.3925173830862342
8700,0.8699999999999205,-0.929897047480792,0.9308504176486376,-0.3925178607995577
8701,0.8700999999999205,-0.929898370032423,0.9308464131341593,-0.3925183385104847
8702,0.8701999999999205,-0.9298996703020088,0.9308423598709986,-0.3925188162190141
8703,0.8702999999999205,-0.9299009481694278,0.9308382576693681,-0.39251929392514895
8704,0.8703999999999205,-0.9299022035141729,0.930834106339021,-0.3925197716288762
8705,0.8704999999999204,-0.9299034362153511,0.9308299056892512,-0.3925202493302169
8706,0.8705999999999204,-0.9299046461516826,0.9308256555288927,-0.39252072702915375
8707,0.8706999999999204,-0.9299058332014999,0.9308213556663198,-0.3925212047256987
8708,0.8707999999999204,-0.929906997242748,0.9308170059094456,-0.3925216824198463
8709,0.8708999999999204,-0.929908138152983,0.9308126060657224,-0.39252216011159896
8710,0.8709999999999204,-0.9299092558093719,0.9308081559421405,-0.39252263780095475
8711,0.8710999999999204,-0.9299103500886919,0.9308036553452286,-0.3925231154879166
8712,0.8711999999999204,-0.9299114208673296,0.9307991040810528,-0.3925235931724832
8713,0.8712999999999204,-0.9299124680212807,0.9307945019552163,-0.39252407085465046
8714,0.8713999999999203,-0.9299134914261488,0.930789848772859,-0.3925245485344243
8715,0.8714999999999203,-0.9299144909571457,0.9307851443386569,-0.39252502621181046
8716,0.8715999999999203,-0.9299154664890901,0.9307803884568221,-0.39252550388680274
8717,0.8716999999999203,-0.9299164178964069,0.9307755809311017,-0.39252598155940377
8718,0.8717999999999203,-0.929917345053127,0.930770721564778,-0.39252645922960944
8719,0.8718999999999203,-0.9299182478328867,0.9307658101606676,-0.3925269368974229
8720,0.8719999999999203,-0.9299191261089267,0.9307608465211215,-0.3925274145628394
8721,0.8720999999999203,-0.9299199797540917,0.9307670027967598,-0.3925278922258662
8722,0.8721999999999203,-0.9299208086408299,0.9307813366317583,-0.392528369886506
8723,0.8722999999999203,-0.9299216126411923,0.9307955552607869,-0.3925288475447501
8724,0.8723999999999202,-0.9299223916268321,0.9308096590723608,-0.39252932520060757
8725,0.8724999999999202,-0.9299231454690039,0.9308236484542993,-0.39252980285407174
8726,0.8725999999999202,-0.9299238740385636,0.930837523793725,-0.3925302805051497
8727,0.8726999999999202,-0.929924577205967,0.930851285477064,-0.3925307581538363
8728,0.8727999999999202,-0.9299252548412703,0.9308649338900454,-0.39253123580012617
8729,0.8728999999999202,-0.9299259068141285,0.9308784694177014,-0.3925317134440382
8730,0.8729999999999202,-0.9299265329937951,0.930891892444366,-0.3925321910855559
8731,0.8730999999999202,-0.9299271332491219,0.9309052033536763,-0.39253266872469017
8732,0.8731999999999202,-0.9299277074485579,0.9309184025285706,-0.39253314636142844
8733,0.8732999999999201,-0.929928255460149,0.9309314903512892,-0.3925336239957902
8734,0.8733999999999201,-0.9299287771515373,0.9309444672033739,-0.3925341016277532
8735,0.8734999999999201,-0.9299292723899605,0.9309573334656673,-0.39253457925733715
8736,0.8735999999999201,-0.9299297410422513,0.9309700895183133,-0.392535056884535
8737,0.8736999999999201,-0.9299301829748371,0.930982735740756,-0.3925355345093403
8738,0.8737999999999201,-0.9299305980537388,0.9309952725117402,-0.3925360121317614
8739,0.8738999999999201,-0.9299309861445708,0.9310077002093105,-0.3925364897517997
8740,0.8739999999999201,-0.9299313471125403,0.9310200192108116,-0.39253696736945315
8741,0.87409999999992,-0.9299316808224465,0.9310322298928879,-0.39253744498472265
8742,0.87419999999992,-0.92993198713868,0.931044332631483,-0.39253792259760567
8743,0.87429999999992,-0.9299322659252228,0.9310563278018397,-0.39253840020811065
8744,0.87439999999992,-0.9299325170456468,0.9310682157785,-0.3925388778162226
8745,0.87449999999992,-0.929932740363114,0.9310799969353044,-0.392539355421955
8746,0.87459999999992,-0.9299329357403759,0.9310916716453917,-0.3925398330253086
8747,0.87469999999992,-0.9299331030397722,0.9311032402811996,-0.39254031062627304
8748,0.87479999999992,-0.9299332421232308,0.9311147032144633,-0.39254078822486044
8749,0.87489999999992,-0.9299333528522674,0.9311260608162162,-0.3925412658210666
8750,0.87499999999992,-0.9299334350879847,0.9311373134567893,-0.3925417434148863
8751,0.8750999999999199,-0.9299334886910714,0.9311484615058111,-0.39254222100633046
8752,0.8751999999999199,-0.9299335135218023,0.9311595053322073,-0.392542698595394
8753,0.8752999999999199,-0.9299335094400378,0.9311704453042008,-0.392543176182074
8754,0.8753999999999199,-0.9299334763052227,0.9311812817893115,-0.3925436537663731
8755,0.8754999999999199,-0.929933413976386,0.9311920151543559,-0.39254413134829585
8756,0.8755999999999199,-0.9299333223121402,0.9312026457654471,-0.3925446089278355
8757,0.8756999999999199,-0.9299332011706812,0.9312131739879945,-0.3925450865050036
8758,0.8757999999999199,-0.9299330504097872,0.9312236001867042,-0.39254556407979146
8759,0.8758999999999199,-0.9299328698868187,0.9312339247255776,-0.39254604165219453
8760,0.8759999999999198,-0.9299326594587168,0.9312441479679129,-0.39254651922222944
8761,0.8760999999999198,-0.9299324189820045,0.9312542702763031,-0.39254699678988364
8762,0.8761999999999198,-0.9299321483127845,0.9312642920126377,-0.3925474743551595
8763,0.8762999999999198,-0.9299318473067395,0.9312742135381011,-0.39254795191806025
8764,0.8763999999999198,-0.9299315158191312,0.9312840352131732,-0.39254842947858454
8765,0.8764999999999198,-0.9299311537048004,0.9312937573976291,-0.392548907036737
8766,0.8765999999999198,-0.9299307608181657,0.9313033804505388,-0.39254938459250616
8767,0.8766999999999198,-0.9299303370132236,0.9313129047302678,-0.3925498621459077
8768,0.8767999999999198,-0.9299298821435477,0.9313223305944756,-0.3925503396969329
8769,0.8768999999999197,-0.9299293960622877,0.9313316584001169,-0.39255081724558516
8770,0.8769999999999197,-0.92992887862217,0.9313408885034407,-0.3925512947918591
8771,0.8770999999999197,-0.9299283296754961,0.9313500212599907,-0.3925517723357664
8772,0.8771999999999197,-0.9299277490741426,0.9313590570246051,-0.3925522498772995
8773,0.8772999999999197,-0.9299271366695604,0.9313679961514155,-0.39255272741645414
8774,0.8773999999999197,-0.9299264923127747,0.931376838993849,-0.39255320495324425
8775,0.8774999999999197,-0.9299258158543837,0.9313855859046255,-0.39255368248766587
8776,0.8775999999999197,-0.9299251071445586,0.9313942372357596,-0.39255416001970805
8777,0.8776999999999197,-0.9299243660330431,0.9314027933385595,-0.39255463754937986
8778,0.8777999999999196,-0.9299235923691528,0.9314112545636275,-0.39255511507668206
8779,0.8778999999999196,-0.9299227860017744,0.9314196212608592,-0.39255559260162276
8780,0.8779999999999196,-0.9299219467793656,0.9314278937794441,-0.3925560701241828
8781,0.8780999999999196,-0.9299210745499544,0.9314360724678656,-0.3925565476443788
8782,0.8781999999999196,-0.9299201691611386,0.9314441576739,-0.39255702516220675
8783,0.8782999999999196,-0.9299192304600853,0.9314521497446174,-0.39255750267767
8784,0.8783999999999196,-0.9299182582935304,0.9314600490263816,-0.39255798019076055
8785,0.8784999999999196,-0.929917252507778,0.931467855864849,-0.39255845770148623
8786,0.8785999999999196,-0.9299162129487003,0.9314755706049703,-0.39255893520983953
8787,0.8786999999999195,-0.9299151394617365,0.9314831935909887,-0.392559412715834
8788,0.8787999999999195,-0.9299140318918929,0.9314907251664408,-0.39255989021946275
8789,0.8788999999999195,-0.9299128900837419,0.931498165674157,-0.39256036772071773
8790,0.8789999999999195,-0.9299117138814215,0.9315055154562598,-0.39256084521961426
8791,0.8790999999999195,-0.9299105031286355,0.9315127748541661,-0.3925613227161466
8792,0.8791999999999195,-0.9299092576686524,0.9315199442085846,-0.39256180021031617
8793,0.8792999999999195,-0.929907977344305,0.9315270238595184,-0.39256227770211627
8794,0.8793999999999195,-0.9299066619979897,0.9315340141462628,-0.3925627551915572
8795,0.8794999999999195,-0.9299053114716669,0.9315409154074068,-0.3925632326786359
8796,0.8795999999999194,-0.9299039256068593,0.931547727980832,-0.3925637101633491
8797,0.8796999999999194,-0.9299025042446526,0.9315544522037135,-0.3925641876457035
8798,0.8797999999999194,-0.9299042578280561,0.9315610884125192,-0.39256466512569343
8799,0.8798999999999194,-0.9299075009314202,0.9315676369430105,-0.39256514260332787
8800,0.8799999999999194,-0.9299107314055978,0.9315740981302413,-0.3925656200785914
8801,0.8800999999999194,-0.9299139491611879,0.9315804723085594,-0.3925660975515074
8802,0.8801999999999194,-0.9299171541084583,0.9315867598116052,-0.3925665750220551
8803,0.8802999999999194,-0.9299203461573451,0.9315929609723128,-0.39256705249024976
8804,0.8803999999999194,-0.9299235252174517,0.9315990761229089,-0.39256752995607425
8805,0.8804999999999193,-0.9299266911980482,0.9316051055949142,-0.39256800741955766
8806,0.8805999999999193,-0.9299298440080711,0.9316110497191419,-0.3925684848806727
8807,0.8806999999999193,-0.9299329835561222,0.9316169088256993,-0.3925689623394346
8808,0.8807999999999193,-0.9299361097504679,0.9316226832439867,-0.3925694397958363
8809,0.8808999999999193,-0.9299392224990389,0.931628373302698,-0.39256991724988227
8810,0.8809999999999193,-0.929942321709429,0.9316339793298205,-0.3925703947015779
8811,0.8810999999999193,-0.9299454072888949,0.9316395016526352,-0.39257087215091463
8812,0.8811999999999193,-0.9299484791443552,0.9316449405977166,-0.39257134959789597
8813,0.8812999999999193,-0.9299515371823898,0.9316502964909332,-0.3925718270425231
8814,0.8813999999999192,-0.9299545813092391,0.9316555696574468,-0.3925723044847997
8815,0.8814999999999192,-0.9299576114308039,0.9316607604217136,-0.39257278192472045
8816,0.8815999999999192,-0.9299606274526437,0.9316658691074834,-0.392573259362289
8817,0.8816999999999192,-0.9299636292799769,0.9316708960378003,-0.3925737367975028
8818,0.8817999999999192,-0.9299666168176799,0.9316758415350022,-0.3925742142303698
8819,0.8818999999999192,-0.9299695899702859,0.9316807059207213,-0.3925746916608809
8820,0.8819999999999192,-0.9299725486419851,0.9316854895158847,-0.3925751690890494
8821,0.8820999999999192,-0.9299754927366233,0.9316901926407131,-0.39257564651485743
8822,0.8821999999999192,-0.9299784221577019,0.9316948156147221,-0.39257612393832103
8823,0.8822999999999191,-0.9299813368083759,0.9316993587567223,-0.392576601359432
8824,0.8823999999999191,-0.9299842365914552,0.9317038223848184,-0.39257707877820225
8825,0.8824999999999191,-0.9299871214094022,0.9317082068164106,-0.39257755619461515
8826,0.8825999999999191,-0.9299899911643321,0.931712512368194,-0.39257803360868815
8827,0.8826999999999191,-0.9299928457580117,0.9317167393561583,-0.3925785110204118
8828,0.8827999999999191,-0.9299956850918588,0.9317208880955892,-0.3925789884297848
8829,0.8828999999999191,-0.9299985090669424,0.9317249589010674,-0.39257946583681913
8830,0.8829999999999191,-0.9300013175839803,0.9317289520864698,-0.3925799432414998
8831,0.8830999999999191,-0.9300041105433402,0.931732867964968,-0.39258042064384796
8832,0.883199999999919,-0.9300068878450378,0.9317367068490303,-0.3925808980438355
8833,0.883299999999919,-0.9300096493887368,0.9317404690504206,-0.3925813754414909
8834,0.883399999999919,-0.9300123950737479,0.9317441548801993,-0.3925818528368044
8835,0.883499999999919,-0.9300151247990283,0.9317477646487232,-0.39258233022976946
8836,0.883599999999919,-0.930017838463181,0.9317512986656449,-0.3925828076203964
8837,0.883699999999919,-0.9300205359644538,0.9317547572399149,-0.39258328500868217
8838,0.883799999999919,-0.9300232172007397,0.9317581406797792,-0.3925837623946182
8839,0.883899999999919,-0.9300258820695744,0.9317614492927823,-0.3925842397782274
8840,0.883999999999919,-0.9300285304681377,0.9317646833857648,-0.39258471715948423
8841,0.884099999999919,-0.9300311622932513,0.9317678432648653,-0.3925851945384092
8842,0.8841999999999189,-0.9300337774413789,0.9317709292355197,-0.3925856719150014
8843,0.8842999999999189,-0.9300363758086252,0.9317739416024623,-0.3925861492892425
8844,0.8843999999999189,-0.9300389572907353,0.931776880669725,-0.3925866266611496
8845,0.8844999999999189,-0.9300415217830942,0.9317797467406377,-0.3925871040307227
8846,0.8845999999999189,-0.9300440691807261,0.9317825401178293,-0.39258758139795735
8847,0.8846999999999189,-0.9300465993782936,0.9317852611032272,-0.39258805876285713
8848,0.8847999999999189,-0.9300491122700971,0.9317879099980577,-0.3925885361254229
8849,0.8848999999999189,-0.9300516077500743,0.9317904871028461,-0.3925890134856494
8850,0.8849999999999189,-0.9300540857117993,0.9317929927174169,-0.3925894908435445
8851,0.8850999999999188,-0.9300565460484819,0.9317954271408947,-0.3925899681991093
8852,0.8851999999999188,-0.9300589886529674,0.9317977906717034,-0.39259044555234174
8853,0.8852999999999188,-0.9300614134177355,0.9318000836075674,-0.3925909229032355
8854,0.8853999999999188,-0.9300638202348998,0.9318023062455112,-0.3925914002518071
8855,0.8854999999999188,-0.9300662089962071,0.9318044588818595,-0.39259187759804887
8856,0.8855999999999188,-0.9300685795930368,0.9318065418122384,-0.39259235494194844
8857,0.8856999999999188,-0.9300709319164002,0.9318085553315748,-0.39259283228352665
8858,0.8857999999999188,-0.9300732658569402,0.931810499734097,-0.39259330962276906
8859,0.8858999999999188,-0.9300755813049298,0.9318123753133349,-0.3925937869596885
8860,0.8859999999999187,-0.9300778781502728,0.9318141823621202,-0.3925942642942736
8861,0.8860999999999187,-0.9300801562825012,0.9318159211725867,-0.3925947416265404
8862,0.8861999999999187,-0.9300824155907769,0.9318175920361709,-0.3925952189564777
8863,0.8862999999999187,-0.9300846559638889,0.9318191952436115,-0.3925956962840907
8864,0.8863999999999187,-0.9300868772902542,0.9318207310849508,-0.39259617360937377
8865,0.8864999999999187,-0.9300890794579164,0.9318221998495342,-0.3925966509323386
8866,0.8865999999999187,-0.9300912623545453,0.9318236018260102,-0.3925971282529743
8867,0.8866999999999187,-0.9300934258674362,0.9318249373023321,-0.39259760557128437
8868,0.8867999999999187,-0.9300955698835089,0.9318262065657565,-0.39259808288727727
8869,0.8868999999999186,-0.930097694289308,0.9318274099028453,-0.3925985602009452
8870,0.8869999999999186,-0.9300997989710013,0.9318285475994644,-0.39259903751229236
8871,0.8870999999999186,-0.9301018838143795,0.9318296199407855,-0.3925995148213198
8872,0.8871999999999186,-0.9301039487048559,0.9318306272112854,-0.3925999921280244
8873,0.8872999999999186,-0.9301059935274654,0.9318315696947468,-0.3926004694324126
8874,0.8873999999999186,-0.9301080181668636,0.9318324476742585,-0.3926009467344847
8875,0.8874999999999186,-0.9301100225073271,0.9318332614322159,-0.39260142403422726
8876,0.8875999999999186,-0.9301120064327517,0.9318340112503208,-0.39260190133166334
8877,0.8876999999999186,-0.9301139698266527,0.9318346974095827,-0.39260237862677827
8878,0.8877999999999185,-0.930115912572164,0.9318353201903177,-0.3926028559195843
8879,0.8878999999999185,-0.930117834552037,0.9318358798721507,-0.3926033332100675
8880,0.8879999999999185,-0.9301197356486409,0.9318363767340141,-0.3926038104982418
8881,0.8880999999999185,-0.9301216157439609,0.9318368110541492,-0.39260428778409
8882,0.8881999999999185,-0.9301234747195989,0.931837183110106,-0.3926047650676367
8883,0.8882999999999185,-0.9301253124567718,0.9318374931787439,-0.3926052423488675
8884,0.8883999999999185,-0.9301271288363112,0.9318377415362317,-0.39260571962778756
8885,0.8884999999999185,-0.9301289237386633,0.9318379284580485,-0.3926061969043917
8886,0.8885999999999185,-0.9301306970438875,0.9318380542189837,-0.3926066741786893
8887,0.8886999999999184,-0.9301324486316561,0.9318381190931374,-0.39260715145067965
8888,0.8887999999999184,-0.9301341783812539,0.9318381233539209,-0.3926076287203513
8889,0.8888999999999184,-0.9301358861715773,0.9318380672740572,-0.39260810598772833
8890,0.8889999999999184,-0.9301375718811338,0.9318379511255809,-0.3926085832527905
8891,0.8890999999999184,-0.9301392353880412,0.9318377751798393,-0.39260906051554434
8892,0.8891999999999184,-0.9301408765700275,0.9318375397074922,-0.39260953777599045
8893,0.8892999999999184,-0.9301424953044297,0.9318372449785128,-0.39261001503413606
8894,0.8893999999999184,-0.9301440914681934,0.9318368912621877,-0.39261049228997563
8895,0.8894999999999184,-0.9301456649378724,0.9318364788271175,-0.3926109695435109
8896,0.8895999999999183,-0.930147215589628,0.9318360079412172,-0.3926114467947451
8897,0.8896999999999183,-0.9301487432992278,0.9318354788717167,-0.39261192404367373
8898,0.8897999999999183,-0.9301502479420461,0.9318348918851613,-0.3926124012903003
8899,0.8898999999999183,-0.9301517293930629,0.9318342472474115,-0.3926128785346267
8900,0.8899999999999183,-0.9301531875268626,0.9318335452236445,-0.39261335577665785
8901,0.8900999999999183,-0.9301546222176348,0.9318327860783537,-0.39261383301638464
8902,0.8901999999999183,-0.9301560333391723,0.9318319700753497,-0.3926143102538136
8903,0.8902999999999183,-0.9301574207648713,0.9318310974777603,-0.3926147874889411
8904,0.8903999999999183,-0.9301587843677308,0.9318301685480314,-0.3926152647217769
8905,0.8904999999999182,-0.9301601240203514,0.9318291835479274,-0.39261574195231747
8906,0.8905999999999182,-0.9301614395949357,0.9318281427385313,-0.39261621918055734
8907,0.8906999999999182,-0.9301627309632867,0.9318270463802455,-0.39261669640650143
8908,0.8907999999999182,-0.9301639979968078,0.931825894732792,-0.3926171736301502
8909,0.8908999999999182,-0.9301652405665022,0.9318246880552131,-0.3926176508515144
8910,0.8909999999999182,-0.9301664585429716,0.931823426605872,-0.3926181280705808
8911,0.8910999999999182,-0.9301676517964171,0.9318221106424529,-0.3926186052873572
8912,0.8911999999999182,-0.9301688201966369,0.9318207404219615,-0.3926190825018378
8913,0.8912999999999182,-0.930169963613027,0.931819316200726,-0.39261955971403734
8914,0.8913999999999181,-0.9301710819145796,0.931817838234397,-0.39262003692394204
8915,0.8914999999999181,-0.9301721749698839,0.9318163067779485,-0.39262051413155813
8916,0.8915999999999181,-0.9301732426471241,0.9318147220856775,-0.3926209913368856
8917,0.8916999999999181,-0.9301742848140793,0.931813084411206,-0.39262146853992935
8918,0.8917999999999181,-0.9301753013381232,0.93181139400748,-0.39262194574068726
8919,0.8918999999999181,-0.9301762920862235,0.931809651126771,-0.3926224229391537
8920,0.8919999999999181,-0.9301772569249411,0.9318078560206761,-0.39262290013534046
8921,0.8920999999999181,-0.9301781957204294,0.9318060089401182,-0.3926233773292476
8922,0.8921999999999181,-0.9301791083384342,0.9318041101353477,-0.3926238545208605
8923,0.892299999999918,-0.9301799946442926,0.9318021598559414,-0.3926243317102015
8924,0.892399999999918,-0.9301808545029328,0.9318001583508044,-0.39262480889725876
8925,0.892499999999918,-0.9301816877788737,0.9317981058681699,-0.3926252860820332
8926,0.892599999999918,-0.9301824943362237,0.9317960026556,-0.39262576326452764
8927,0.892699999999918,-0.9301832740386807,0.9317938489599861,-0.39262624044475286
8928,0.892799999999918,-0.9301840267495313,0.9317916450275496,-0.3926267176226898
8929,0.892899999999918,-0.9301847523316501,0.9317893911038422,-0.3926271947983564
8930,0.892999999999918,-0.9301854506474998,0.931787087433747,-0.3926276719717393
8931,0.893099999999918,-0.9301861215591295,0.9317847342614782,-0.39262814914285527
8932,0.893199999999918,-0.9301867649281756,0.9317823318305825,-0.3926286263116902
8933,0.8932999999999179,-0.9301873806158598,0.9317798803839389,-0.39262910347825863
8934,0.8933999999999179,-0.9301879684829896,0.9317773801637601,-0.39262958064255005
8935,0.8934999999999179,-0.9301885283899569,0.9317748314115926,-0.3926300578045685
8936,0.8935999999999179,-0.9301890601967387,0.9317722343683169,-0.392630534964316
8937,0.8936999999999179,-0.9301895637628951,0.9317695892741489,-0.3926310121217958
8938,0.8937999999999179,-0.9301900389475696,0.9317668963686399,-0.39263148927700153
8939,0.8938999999999179,-0.9301904856094884,0.9317641558906772,-0.3926319664299445
8940,0.8939999999999179,-0.9301909036069599,0.9317613680784854,-0.39263244358062044
8941,0.8940999999999178,-0.9301912927978739,0.9317585331696256,-0.3926329207290285
8942,0.8941999999999178,-0.9301916530397016,0.9317556514009978,-0.39263339787516854
8943,0.8942999999999178,-0.9301919841894944,0.9317527230088396,-0.3926338750190501
8944,0.8943999999999178,-0.9301922861038839,0.9317497482287284,-0.392634352160667
8945,0.8944999999999178,-0.9301925586390809,0.9317467272955812,-0.3926348293000144
8946,0.8945999999999178,-0.9301928016508755,0.9317436604436549,-0.39263530643710814
8947,0.8946999999999178,-0.9301930149946358,0.9317405479065481,-0.39263578357192885
8948,0.8947999999999178,-0.9301931985253079,0.9317373899172006,-0.3926362607045011
8949,0.8948999999999178,-0.9301933520974154,0.9317341867078943,-0.3926367378348119
8950,0.8949999999999178,-0.9301934755650585,0.9317309385102541,-0.39263721496285675
8951,0.8950999999999177,-0.9301935687819138,0.9317276455552485,-0.3926376920886507
8952,0.8951999999999177,-0.9301936316012337,0.9317243080731897,-0.3926381692121873
8953,0.8952999999999177,-0.9301936638758457,0.9317209262937352,-0.3926386463334681
8954,0.8953999999999177,-0.930193665458152,0.9317175004458874,-0.39263912345249513
8955,0.8954999999999177,-0.9301936362001294,0.9317140307579947,-0.39263960056926533
8956,0.8955999999999177,-0.9301935759533277,0.9317105174577527,-0.3926400776837883
8957,0.8956999999999177,-0.9301934845688709,0.9317069607722037,-0.3926405547960573
8958,0.8957999999999177,-0.9301933618974546,0.9317033609277384,-0.39264103190607097
8959,0.8958999999999177,-0.9301932077893472,0.9316997181500958,-0.3926415090138388
8960,0.8959999999999176,-0.9301930220943888,0.9316960326643643,-0.3926419861193563
8961,0.8960999999999176,-0.9301928046619902,0.9316923046949824,-0.3926424632226296
8962,0.8961999999999176,-0.9301925553411332,0.9316885344657392,-0.3926429403236508
8963,0.8962999999999176,-0.9301922739803697,0.9316847221997747,-0.39264341742242925
8964,0.8963999999999176,-0.9301919604278213,0.9316808681195814,-0.39264389451895726
8965,0.8964999999999176,-0.9301916145311786,0.9316769724470041,-0.3926443716132488
8966,0.8965999999999176,-0.9301912361377008,0.9316730354032409,-0.3926448487052953
8967,0.8966999999999176,-0.9301908250942155,0.9316690572088442,-0.3926453257950962
8968,0.8967999999999176,-0.9301903812471178,0.9316650380837207,-0.39264580288265744
8969,0.8968999999999175,-0.9301899044423702,0.9316609782471329,-0.3926462799679788
8970,0.8969999999999175,-0.9301893945255015,0.9316568779176991,-0.39264675705106195
8971,0.8970999999999175,-0.9301888513416071,0.9316527373133944,-0.3926472341319042
8972,0.8971999999999175,-0.9301882747353478,0.9316485566515514,-0.3926477112105071
8973,0.8972999999999175,-0.9301876645509498,0.9316443361488611,-0.3926481882868791
8974,0.8973999999999175,-0.9301870206322043,0.9316400760213729,-0.3926486653610112
8975,0.8974999999999175,-0.9301863428224662,0.9316357764844964,-0.3926491424329124
8976,0.8975999999999175,-0.930186711850503,0.931631437753001,-0.3926496195025808
8977,0.8976999999999175,-0.9301897962410779,0.9316270600410174,-0.39265009657001226
8978,0.8977999999999174,-0.9301928651287822,0.9316226435620379,-0.3926505736352186
8979,0.8978999999999174,-0.9301959184121621,0.9316181885289176,-0.392651050698192
8980,0.8979999999999174,-0.9301989559894088,0.9316136951538745,-0.39265152775893675
8981,0.8980999999999174,-0.9302019777583577,0.9316091636484904,-0.39265200481745144
8982,0.8981999999999174,-0.9302049836164874,0.9316045942237124,-0.39265248187373786
8983,0.8982999999999174,-0.9302079734609199,0.9315999870898525,-0.39265295892779795
8984,0.8983999999999174,-0.9302109471884191,0.9315953424565885,-0.3926534359796369
8985,0.8984999999999174,-0.9302139046953908,0.931590660532966,-0.39265391302924973
8986,0.8985999999999174,-0.9302168458778814,0.9315859415273977,-0.3926543900766378
8987,0.8986999999999173,-0.930219770631578,0.9315811856476647,-0.39265486712181336
8988,0.8987999999999173,-0.9302226788518068,0.9315763931009173,-0.3926553441647546
8989,0.8988999999999173,-0.9302255704335333,0.9315715640936756,-0.3926558212054777
8990,0.8989999999999173,-0.9302284452713615,0.9315666988318307,-0.39265629824398596
8991,0.8990999999999173,-0.9302313032595326,0.9315617975206447,-0.392656775280277
8992,0.8991999999999173,-0.9302341442919254,0.931556860364752,-0.39265725231435217
8993,0.8992999999999173,-0.9302369682620545,0.9315518875681602,-0.3926577293462057
8994,0.8993999999999173,-0.9302397750630705,0.9315468793342502,-0.3926582063758477
8995,0.8994999999999173,-0.9302425645877594,0.9315418358657779,-0.3926586834032758
8996,0.8995999999999172,-0.9302453367285412,0.931536757364874,-0.3926591604284967
8997,0.8996999999999172,-0.9302480913774698,0.9315316440330453,-0.3926596374514927
8998,0.8997999999999172,-0.9302508284262322,0.9315264960711761,-0.39266011447229093
8999,0.8998999999999172,-0.9302535477661481,0.9315213136795275,-0.39266059149087595
9000,0.8999999999999172,-0.930256249288169,0.9315160970577391,-0.39266106850725147
9001,0.9000999999999172,-0.9302589328828775,0.9315108464048303,-0.3926615455214179
9002,0.9001999999999172,-0.930261598440487,0.9315055619192,-0.39266202253338156
9003,0.9002999999999172,-0.9302642458508404,0.9315002437986282,-0.3926624995431391
9004,0.9003999999999172,-0.9302668750034104,0.9314948922402759,-0.3926629765507016
9005,0.9004999999999171,-0.9302694857872983,0.9314895074406876,-0.3926634535560405
9006,0.9005999999999171,-0.9302720780912331,0.9314840895957898,-0.3926639305591913
9007,0.9006999999999171,-0.9302746518035714,0.9314786389008938,-0.39266440756013926
9008,0.9007999999999171,-0.9302772068122966,0.9314731555506955,-0.3926648845588901
9009,0.9008999999999171,-0.9302797430050183,0.9314676397392767,-0.39266536155543663
9010,0.9009999999999171,-0.9302822602689711,0.9314620916601051,-0.39266583854978715
9011,0.9010999999999171,-0.930284758491015,0.9314565115060361,-0.3926663155419431
9012,0.9011999999999171,-0.930287237557634,0.9314508994693135,-0.39266679253190295
9013,0.9012999999999171,-0.9302896973549358,0.9314452557415693,-0.39266726951966596
9014,0.901399999999917,-0.9302921377686507,0.9314395805138256,-0.39266774650524316
9015,0.901499999999917,-0.9302945586841319,0.9314338739764957,-0.3926682234886224
9016,0.901599999999917,-0.9302969599863539,0.9314281363193833,-0.39266870046981744
9017,0.901699999999917,-0.9302993415599122,0.9314223677316851,-0.3926691774488109
9018,0.901799999999917,-0.9303017032890232,0.9314165684019906,-0.392669654425624
9019,0.901899999999917,-0.9303040450575228,0.9314107385182836,-0.3926701314002531
9020,0.901999999999917,-0.930306366748866,0.9314048782679422,-0.3926706083726906
9021,0.902099999999917,-0.9303086682461267,0.9313989878377407,-0.39267108534294387
9022,0.902199999999917,-0.9303109494319964,0.9313930674138495,-0.3926715623110128
9023,0.902299999999917,-0.9303132101887844,0.9313871171818365,-0.3926720392768963
9024,0.9023999999999169,-0.9303154503984162,0.931381137326668,-0.3926725162406018
9025,0.9024999999999169,-0.9303176699424338,0.9313751280327092,-0.3926729932021262
9026,0.9025999999999169,-0.9303198687019945,0.931369089483725,-0.39267347016147236
9027,0.9026999999999169,-0.9303220465578704,0.9313630218628816,-0.39267394711863784
9028,0.9027999999999169,-0.9303242033904481,0.9313569253527468,-0.39267442407363007
9029,0.9028999999999169,-0.9303263390797273,0.9313508001352904,-0.39267490102644226
9030,0.9029999999999169,-0.9303284535053216,0.9313446463918862,-0.3926753779770775
9031,0.9030999999999169,-0.930330546546456,0.9313384643033121,-0.3926758549255443
9032,0.9031999999999168,-0.9303326180819681,0.9313322540497514,-0.39267633187183404
9033,0.9032999999999168,-0.9303346679903063,0.9313260158107928,-0.392676808815957
9034,0.9033999999999168,-0.9303366961495295,0.9313197497654326,-0.39267728575790795
9035,0.9034999999999168,-0.9303387024373069,0.9313134560920747,-0.392677762697684
9036,0.9035999999999168,-0.930340686730917,0.9313071349685317,-0.3926782396353059
9037,0.9036999999999168,-0.9303426489072465,0.9313007865720258,-0.39267871657074854
9038,0.9037999999999168,-0.930344588842791,0.9312944110791894,-0.39267919350402813
9039,0.9038999999999168,-0.9303465064136535,0.9312880086660669,-0.3926796704351422
9040,0.9039999999999168,-0.9303484014955433,0.9312815795081144,-0.39268014736409895
9041,0.9040999999999167,-0.930350273963777,0.9312751237802015,-0.39268062429089323
9042,0.9041999999999167,-0.9303521236932761,0.9312686416566118,-0.39268110121551836
9043,0.9042999999999167,-0.930353950558568,0.931262133311044,-0.3926815781379903
9044,0.9043999999999167,-0.9303557544337839,0.9312555989166126,-0.3926820550583082
9045,0.9044999999999167,-0.9303575351926595,0.9312490386458486,-0.39268253197645814
9046,0.9045999999999167,-0.9303592927085338,0.9312424526707013,-0.3926830088924569
9047,0.9046999999999167,-0.9303610268543483,0.9312358411625383,-0.39268348580630547
9048,0.9047999999999167,-0.9303627375026469,0.9312292042921466,-0.3926839627179927
9049,0.9048999999999167,-0.9303644245255749,0.9312225422297342,-0.39268443962752936
9050,0.9049999999999166,-0.9303660877948787,0.9312158551449299,-0.39268491653491455
9051,0.9050999999999166,-0.9303677271819053,0.931209143206785,-0.3926853934401551
9052,0.9051999999999166,-0.9303693425576012,0.9312024065837742,-0.39268587034324115
9053,0.9052999999999166,-0.930370933792512,0.9311956454437962,-0.3926863472441815
9054,0.9053999999999166,-0.9303725007567827,0.9311888599541749,-0.3926868241429754
9055,0.9054999999999166,-0.9303740433201554,0.9311820502816601,-0.3926873010396242
9056,0.9055999999999166,-0.9303755613519702,0.9311752165924285,-0.3926877779341244
9057,0.9056999999999166,-0.9303770547211643,0.9311683590520852,-0.39268825482648523
9058,0.9057999999999166,-0.9303785232962706,0.9311614778256634,-0.39268873171670526
9059,0.9058999999999165,-0.9303799669454181,0.9311545730776265,-0.39268920860479095
9060,0.9059999999999165,-0.9303813855363313,0.9311476449718685,-0.3926896854907223
9061,0.9060999999999165,-0.9303827789363285,0.9311406936717153,-0.392690162374531
9062,0.9061999999999165,-0.9303841470123227,0.931133719339925,-0.3926906392561945
9063,0.9062999999999165,-0.9303854896308199,0.9311267221386894,-0.39269111613572566
9064,0.9063999999999165,-0.9303868066579194,0.9311197022296351,-0.39269159301311934
9065,0.9064999999999165,-0.9303880979593121,0.9311126597738237,-0.39269206988837985
9066,0.9065999999999165,-0.9303893634002814,0.9311055949317537,-0.39269254676151333
9067,0.9066999999999165,-0.9303906028457014,0.9310985078633606,-0.39269302363251146
9068,0.9067999999999165,-0.9303918161600369,0.9310913987280183,-0.39269350050138313
9069,0.9068999999999164,-0.9303930032073428,0.93108426768454,-0.3926939773681276
9070,0.9069999999999164,-0.9303941638512632,0.9310771148911794,-0.3926944542327429
9071,0.9070999999999164,-0.9303952979550315,0.9310699405056311,-0.39269493109522857
9072,0.9071999999999164,-0.9303964053814692,0.931062744685032,-0.39269540795559166
9073,0.9072999999999164,-0.9303974859929856,0.9310555275859622,-0.39269588481384027
9074,0.9073999999999164,-0.9303985396515771,0.9310482893644458,-0.3926963616699642
9075,0.9074999999999164,-0.9303995662188271,0.9310410301759523,-0.39269683852395426
9076,0.9075999999999164,-0.9304005655559048,0.9310337501753969,-0.39269731537583874
9077,0.9076999999999164,-0.9304015375235651,0.9310264495171421,-0.392697792225599
9078,0.9077999999999163,-0.930402481982148,0.9310191283549982,-0.39269826907324384
9079,0.9078999999999163,-0.9304033987915776,0.931011786842225,-0.3926987459187727
9080,0.9079999999999163,-0.9304042878113623,0.9310044251315316,-0.3926992227621873
9081,0.9080999999999163,-0.9304051489005936,0.9309970433750786,-0.39269969960349194
9082,0.9081999999999163,-0.930405981917946,0.9309896417244783,-0.3927001764426796
9083,0.9082999999999163,-0.930406786721676,0.930982220330796,-0.3927006532797658
9084,0.9083999999999163,-0.9304075631696221,0.9309747793445513,-0.3927011301147308
9085,0.9084999999999163,-0.9304083111192041,0.930967318915718,-0.39270160694758804
9086,0.9085999999999163,-0.9304090304274218,0.9309598391937265,-0.39270208377834837
9087,0.9086999999999162,-0.9304097209508558,0.9309523403274637,-0.39270256060699676
9088,0.9087999999999162,-0.930410382545666,0.9309448224652744,-0.392703037433538
9089,0.9088999999999162,-0.930411015067591,0.9309372857549627,-0.3927035142579844
9090,0.9089999999999162,-0.9304116183719486,0.9309297303437924,-0.392703991080324
9091,0.9090999999999162,-0.9304121923136339,0.9309221563784879,-0.3927044679005585
9092,0.9091999999999162,-0.9304127367471199,0.9309145640052359,-0.3927049447186998
9093,0.9092999999999162,-0.930413251526456,0.9309069533696859,-0.392705421534746
9094,0.9093999999999162,-0.9304137365052686,0.9308993246169514,-0.39270589834868685
9095,0.9094999999999162,-0.9304141915367593,0.9308916778916103,-0.3927063751605377
9096,0.9095999999999161,-0.9304146164737057,0.9308840133377074,-0.39270685197029703
9097,0.9096999999999161,-0.9304150111684597,0.9308763310987538,-0.39270732877795644
9098,0.9097999999999161,-0.9304153754729475,0.9308686313177283,-0.3927078055835301
9099,0.9098999999999161,-0.9304157092386693,0.9308609141370795,-0.3927082823870065
9100,0.9099999999999161,-0.9304160123166983,0.930853179698725,-0.3927087591884012
9101,0.9100999999999161,-0.9304162845576808,0.9308454281440546,-0.39270923598770063
9102,0.9101999999999161,-0.9304165258118349,0.9308376596139288,-0.3927097127849166
9103,0.9102999999999161,-0.9304167359289504,0.9308298742486821,-0.39271018958005344
9104,0.910399999999916,-0.9304169147583886,0.9308220721881226,-0.3927106663730995
9105,0.910499999999916,-0.9304171939836147,0.9308142535715338,-0.39271114316406547
9106,0.910599999999916,-0.9304200847832885,0.9308064185376749,-0.39271161995295273
9107,0.910699999999916,-0.9304229575241743,0.9307985672247826,-0.39271209673975344
9108,0.910799999999916,-0.9304258120950695,0.9307906997705715,-0.39271257352448113
9109,0.910899999999916,-0.9304286483843999,0.9307828163122355,-0.3927130503071272
9110,0.910999999999916,-0.930431466280219,0.9307749169864488,-0.392713527087701
9111,0.911099999999916,-0.9304342656702077,0.9307670019293663,-0.3927140038661915
9112,0.911199999999916,-0.9304370464416734,0.9307590712766264,-0.3927144806426132
9113,0.911299999999916,-0.9304398084815491,0.9307511251633492,-0.39271495741696727
9114,0.9113999999999159,-0.9304425516763931,0.9307431637241405,-0.3927154341892461
9115,0.9114999999999159,-0.9304452759123889,0.9307351870930906,-0.3927159109594546
9116,0.9115999999999159,-0.9304479810753433,0.9307271954037767,-0.3927163877275955
9117,0.9116999999999159,-0.9304506670506867,0.9307191887892633,-0.3927168644936732
9118,0.9117999999999159,-0.9304533337234723,0.930711167382103,-0.3927173412576783
9119,0.9118999999999159,-0.9304559809783755,0.930703131314339,-0.39271781801962075
9120,0.9119999999999159,-0.930458608699693,0.9306950807175038,-0.39271829477949854
9121,0.9120999999999159,-0.9304612167713425,0.9306870157226222,-0.39271877153731627
9122,0.9121999999999159,-0.9304638050768618,0.9306789364602117,-0.392719248293073
9123,0.9122999999999158,-0.9304663734994084,0.930670843060283,-0.3927197250467726
9124,0.9123999999999158,-0.930468921921759,0.9306627356523424,-0.3927202017984121
9125,0.9124999999999158,-0.9304714502263084,0.930654614365391,-0.3927206785479902
9126,0.9125999999999158,-0.9304739582950692,0.9306464793279274,-0.3927211552955235
9127,0.9126999999999158,-0.930476446009671,0.9306383306679481,-0.39272163204099186
9128,0.9127999999999158,-0.9304789132513606,0.930630168512948,-0.3927221087844109
9129,0.9128999999999158,-0.9304813599009998,0.9306219929899225,-0.39272258552578626
9130,0.9129999999999158,-0.930483785839066,0.9306138042253679,-0.3927230622651006
9131,0.9130999999999158,-0.9304861909456518,0.9306056023452826,-0.39272353900236856
9132,0.9131999999999157,-0.9304885751004629,0.9305973874751681,-0.39272401573759513
9133,0.9132999999999157,-0.9304909381828194,0.9305891597400302,-0.39272449247076524
9134,0.9133999999999157,-0.9304932800716534,0.9305809192643798,-0.39272496920189187
9135,0.9134999999999157,-0.93049560064551,0.9305726661722344,-0.39272544593097647
9136,0.9135999999999157,-0.9304978997825452,0.9305644005871184,-0.392725922658019
9137,0.9136999999999157,-0.9305001773605263,0.9305561226320654,-0.39272639938301834
9138,0.9137999999999157,-0.930502433256831,0.9305478324296177,-0.3927268761059839
9139,0.9138999999999157,-0.9305046673484471,0.9305395301018288,-0.3927273528269061
9140,0.9139999999999157,-0.9305068795119709,0.9305312157702631,-0.39272782954578983
9141,0.9140999999999156,-0.9305090696236077,0.9305228895559985,-0.3927283062626411
9142,0.9141999999999156,-0.9305112375591706,0.930514551579626,-0.39272878297745495
9143,0.9142999999999156,-0.9305133831940804,0.930506201961252,-0.3927292596902405
9144,0.9143999999999156,-0.9305155064033641,0.9304978408204981,-0.39272973640098824
9145,0.9144999999999156,-0.9305176070616555,0.9304894682765035,-0.3927302131097032
9146,0.9145999999999156,-0.9305196850431933,0.9304810844479247,-0.39273068981639236
9147,0.9146999999999156,-0.9305217402218215,0.930472689452938,-0.3927311665210522
9148,0.9147999999999156,-0.9305237724709886,0.9304642834092397,-0.3927316432236864
9149,0.9148999999999156,-0.9305257816637467,0.9304558664340465,-0.3927321199242944
9150,0.9149999999999155,-0.9305277676727507,0.9304474386440986,-0.3927325966228768
9151,0.9150999999999155,-0.9305297303702589,0.9304390001556588,-0.39273307331944163
9152,0.9151999999999155,-0.9305316696281308,0.9304305510845144,-0.3927335500139766
9153,0.9152999999999155,-0.9305335853178278,0.9304220915459787,-0.3927340267064935
9154,0.9153999999999155,-0.9305354773104116,0.9304136216548904,-0.3927345033969963
9155,0.9154999999999155,-0.9305373454765448,0.9304051415256173,-0.39273498008547525
9156,0.9155999999999155,-0.9305391896864889,0.930396651272055,-0.3927354567719394
9157,0.9156999999999155,-0.9305410098101046,0.9303881510076288,-0.3927359334563893
9158,0.9157999999999155,-0.9305428057168516,0.9303796408452958,-0.39273641013882243
9159,0.9158999999999154,-0.9305445772757865,0.930371120897544,-0.39273688681924795
9160,0.9159999999999154,-0.9305463243555642,0.9303625912763948,-0.3927373634976594
9161,0.9160999999999154,-0.9305480468244354,0.9303540520934039,-0.392737840174059
9162,0.9161999999999154,-0.9305497445502473,0.930345503459662,-0.39273831684845045
9163,0.9162999999999154,-0.9305514174004428,0.9303369454857959,-0.39273879352083363
9164,0.9163999999999154,-0.9305530652420594,0.9303283782819701,-0.39273927019121296
9165,0.9164999999999154,-0.930554687941729,0.9303198019578871,-0.39273974685958424
9166,0.9165999999999154,-0.9305562853656775,0.930311216622789,-0.39274022352595883
9167,0.9166999999999154,-0.9305578573797239,0.9303026223854587,-0.3927407001903186
9168,0.9167999999999153,-0.9305594038492796,0.9302940193542205,-0.39274117685269266
9169,0.9168999999999153,-0.9305609246393485,0.9302854076369415,-0.39274165351305745
9170,0.9169999999999153,-0.9305624196145256,0.9302767873410325,-0.39274213017142257
9171,0.9170999999999153,-0.930564819553683,0.9302681585734492,-0.39274260682779805
9172,0.9171999999999153,-0.9305676483993168,0.9302595214406937,-0.3927430834821723
9173,0.9172999999999153,-0.9305704582898024,0.9302508760488145,-0.3927435601345488
9174,0.9173999999999153,-0.9305732491118548,0.9302422225034086,-0.39274403678493414
9175,0.9174999999999153,-0.9305760207518191,0.9302335609096221,-0.39274451343333444
9176,0.9175999999999153,-0.9305787730956695,0.9302248913721514,-0.39274499007973696
9177,0.9176999999999153,-0.9305815060290086,0.9302162139952445,-0.3927454667241523
9178,0.9177999999999152,-0.9305842194370669,0.9302075288827015,-0.39274594336658053
9179,0.9178999999999152,-0.9305869132047027,0.9301988361378765,-0.3927464200070141
9180,0.9179999999999152,-0.9305895872164003,0.9301901358636775,-0.39274689664547185
9181,0.9180999999999152,-0.9305922413562705,0.930181428162569,-0.3927473732819394
9182,0.9181999999999152,-0.9305948755080493,0.930172713136572,-0.3927478499164284
9183,0.9182999999999152,-0.9305974895550976,0.9301639908872653,-0.39274832654893294
9184,0.9183999999999152,-0.9306000833804007,0.9301552615157866,-0.3927488031794583
9185,0.9184999999999152,-0.930602656866567,0.9301465251228341,-0.3927492798080036
9186,0.9185999999999152,-0.9306052098958283,0.9301377818086667,-0.39274975643456966
9187,0.9186999999999151,-0.9306077423500386,0.9301290316731057,-0.3927502330591618
9188,0.9187999999999151,-0.9306102541106737,0.9301202748155355,-0.3927507096817747
9189,0.9188999999999151,-0.9306127450588302,0.9301115113349052,-0.3927511863024136
9190,0.9189999999999151,-0.9306152150752257,0.9301027413297294,-0.39275166292108565
9191,0.9190999999999151,-0.9306176640401974,0.930093964898089,-0.392752139537781
9192,0.9191999999999151,-0.9306200918337016,0.9300851821376329,-0.39275261615250506
9193,0.9192999999999151,-0.9306224983353139,0.9300763931455783,-0.3927530927652642
9194,0.9193999999999151,-0.930624883424227,0.9300675980187127,-0.39275356937604605
9195,0.919499999999915,-0.9306272469792519,0.9300587968533943,-0.3927540459848708
9196,0.919599999999915,-0.9306295888788161,0.9300499897455531,-0.3927545225917293
9197,0.919699999999915,-0.9306319090009633,0.9300411767906926,-0.39275499919661827
9198,0.919799999999915,-0.9306342072233529,0.9300323580838903,-0.3927554757995532
9199,0.919899999999915,-0.9306364834232591,0.9300235337197991,-0.3927559524005217
9200,0.919999999999915,-0.930638737477571,0.9300147037926476,-0.39275642899952634
9201,0.920099999999915,-0.9306409692627909,0.930005868396243,-0.39275690559657694
9202,0.920199999999915,-0.9306431786550348,0.92999702762397,-0.39275738219166495
9203,0.920299999999915,-0.9306453655300309,0.9299881815687933,-0.39275785878480596
9204,0.920399999999915,-0.9306475297631196,0.9299793303232583,-0.3927583353759841
9205,0.9204999999999149,-0.9306496712292528,0.9299704739794925,-0.39275881196520435
9206,0.9205999999999149,-0.9306517898029929,0.9299616126292054,-0.39275928855247955
9207,0.9206999999999149,-0.9306538853585129,0.9299527463636917,-0.392759765137798
9208,0.9207999999999149,-0.9306559577695949,0.9299438752738299,-0.39276024172117024
9209,0.9208999999999149,-0.9306580069096302,0.929940765373979,-0.39276071830258946
9210,0.9209999999999149,-0.9306600326516188,0.9299397006308155,-0.392761194882068
9211,0.9210999999999149,-0.9306620348681681,0.9299386044677046,-0.39276167145959545
9212,0.9211999999999149,-0.9306640134314929,0.9299374767395991,-0.3927621480351733
9213,0.9212999999999149,-0.9306659682134145,0.9299363173010183,-0.392762624608806
9214,0.9213999999999148,-0.9306678990853604,0.9299351260060471,-0.39276310118050506
9215,0.9214999999999148,-0.9306698059183632,0.9299339027083349,-0.3927635777502613
9216,0.9215999999999148,-0.9306716885830608,0.9299326472610953,-0.3927640543180708
9217,0.9216999999999148,-0.9306735469496952,0.9299313595171056,-0.39276453088394486
9218,0.9217999999999148,-0.9306753808881116,0.9299300393287055,-0.3927650074478781
9219,0.9218999999999148,-0.9306771902677589,0.929928686547797,-0.3927654840098781
9220,0.9219999999999148,-0.9306789749576883,0.9299273010258432,-0.3927659605699421
9221,0.9220999999999148,-0.9306807348265523,0.929925882613868,-0.39276643712807235
9222,0.9221999999999148,-0.9306824697426059,0.9299244311624552,-0.39276691368426825
9223,0.9222999999999147,-0.9306841795737039,0.929922946521748,-0.39276739023852797
9224,0.9223999999999147,-0.9306858641873015,0.9299214285414481,-0.3927678667908614
9225,0.9224999999999147,-0.9306875234504534,0.9299198770708149,-0.3927683433412615
9226,0.9225999999999147,-0.9306891572298135,0.9299182919586656,-0.3927688198897332
9227,0.9226999999999147,-0.9306907653916339,0.9299166730533734,-0.39276929643628733
9228,0.9227999999999147,-0.9306923478017645,0.9299150202028676,-0.39276977298090343
9229,0.9228999999999147,-0.9306939043256526,0.9299133332546329,-0.3927702495236049
9230,0.9229999999999147,-0.930695434828342,0.9299116120557077,-0.3927707260643786
9231,0.9230999999999147,-0.9306969391744729,0.9299098564526853,-0.3927712026032264
9232,0.9231999999999146,-0.9306984172282808,0.9299080662917114,-0.3927716791401541
9233,0.9232999999999146,-0.9306998688535959,0.9299062414184845,-0.3927721556751697
9234,0.9233999999999146,-0.9307012939138432,0.9299043816782548,-0.39277263220825565
9235,0.9234999999999146,-0.9307026922720413,0.9299024869158237,-0.3927731087394272
9236,0.9235999999999146,-0.9307040637908021,0.9299005569755429,-0.39277358526868417
9237,0.9236999999999146,-0.93070540833233,0.9298985917013141,-0.3927740617960288
9238,0.9237999999999146,-0.9307067257584216,0.9298965909365878,-0.39277453832145315
9239,0.9238999999999146,-0.9307080159304653,0.9298945545243634,-0.39277501484497074
9240,0.9239999999999146,-0.9307092787094399,0.9298924823071879,-0.3927754913665715
9241,0.9240999999999145,-0.930710513955915,0.9298903741271554,-0.3927759678862651
9242,0.9241999999999145,-0.93071172153005,0.929888229825906,-0.3927764444040475
9243,0.9242999999999145,-0.9307129012915935,0.9298860492446265,-0.39277692091992045
9244,0.9243999999999145,-0.9307140530998826,0.929887065641334,-0.39277739743388934
9245,0.9244999999999145,-0.9307151768138429,0.9298903625176316,-0.3927778739459475
9246,0.9245999999999145,-0.9307162722919874,0.9298936503184053,-0.3927783504561114
9247,0.9246999999999145,-0.9307173393924162,0.9298969289723603,-0.39277882696436006
9248,0.9247999999999145,-0.9307183779728159,0.9299001984079143,-0.3927793034707114
9249,0.9248999999999145,-0.9307193878904588,0.9299034585531979,-0.39277977997516483
9250,0.9249999999999144,-0.930720369002203,0.9299067093360535,-0.39278025647771164
9251,0.9250999999999144,-0.9307213211644909,0.9299099506840341,-0.39278073297836075
9252,0.9251999999999144,-0.9307222442333495,0.9299131825244038,-0.3927812094771143
9253,0.9252999999999144,-0.9307231380643893,0.9299164047841356,-0.39278168597397006
9254,0.9253999999999144,-0.9307240025128043,0.9299196173899115,-0.39278216246892794
9255,0.9254999999999144,-0.9307248374333708,0.9299228202681215,-0.39278263896199284
9256,0.9255999999999144,-0.9307256426804472,0.929926013344863,-0.39278311545316524
9257,0.9256999999999144,-0.9307264181079735,0.92992919654594,-0.39278359194245255
9258,0.9257999999999144,-0.9307271635694707,0.929932369796862,-0.3927840684298406
9259,0.9258999999999143,-0.9307278789180402,0.9299355330228439,-0.39278454491533576
9260,0.9259999999999143,-0.9307285640063632,0.9299386861488047,-0.3927850213989505
9261,0.9260999999999143,-0.9307292186867004,0.9299418290993668,-0.39278549788066563
9262,0.9261999999999143,-0.9307298428108912,0.9299449617988558,-0.39278597436050594
9263,0.9262999999999143,-0.9307304362303535,0.929948084171299,-0.3927864508384578
9264,0.9263999999999143,-0.9307309987960825,0.929951196140425,-0.392786927314524
9265,0.9264999999999143,-0.930731530358651,0.929954297629663,-0.3927874037887017
9266,0.9265999999999143,-0.9307320307682083,0.9299573885621422,-0.3927878802610056
9267,0.9266999999999143,-0.93073249987448,0.9299604688606902,-0.3927883567314226
9268,0.9267999999999142,-0.9307329375267669,0.9299635384478335,-0.39278883319996244
9269,0.9268999999999142,-0.9307333435739454,0.9299665972457959,-0.3927893096666205
9270,0.9269999999999142,-0.9307337178644661,0.9299696451764978,-0.3927897861314031
9271,0.9270999999999142,-0.9307340602463537,0.9299726821615557,-0.3927902625943109
9272,0.9271999999999142,-0.9307343705672066,0.9299757081222813,-0.39279073905533307
9273,0.9272999999999142,-0.9307346486741956,0.9299787229796808,-0.39279121551449686
9274,0.9273999999999142,-0.9307348944140648,0.9299817266544541,-0.3927916919717756
9275,0.9274999999999142,-0.9307351076331293,0.9299847190669942,-0.3927921684271861
9276,0.9275999999999142,-0.9307352881772764,0.9299877001373862,-0.392792644880725
9277,0.9276999999999141,-0.9307354358919637,0.9299906697854065,-0.3927931213323916
9278,0.9277999999999141,-0.9307355506222196,0.9299936279305224,-0.3927935977821895
9279,0.9278999999999141,-0.9307356322126421,0.929996574491891,-0.39279407423011786
9280,0.9279999999999141,-0.9307356805073986,0.9299995093883586,-0.39279455067617774
9281,0.9280999999999141,-0.9307356953502253,0.9300024325384599,-0.39279502712037623
9282,0.9281999999999141,-0.9307356765844267,0.9300053438604174,-0.39279550356270737
9283,0.9282999999999141,-0.9307356240528752,0.9300082432721404,-0.39279598000317434
9284,0.9283999999999141,-0.9307355375980105,0.9300111306912239,-0.39279645644177585
9285,0.9284999999999141,-0.9307354170618389,0.9300140060349489,-0.3927969328785165
9286,0.928599999999914,-0.9307352622859332,0.9300168692202808,-0.392797409313395
9287,0.928699999999914,-0.9307350731114318,0.9300197201638687,-0.39279788574641866
9288,0.928799999999914,-0.9307348493790384,0.9300225587820448,-0.3927983621775819
9289,0.928899999999914,-0.9307345909290217,0.9300253849908237,-0.39279883860688225
9290,0.928999999999914,-0.9307342976012142,0.9300281987059015,-0.39279931503433213
9291,0.929099999999914,-0.9307339692350128,0.9300309998426551,-0.3927997914599233
9292,0.929199999999914,-0.930733605669377,0.9300337883161416,-0.3928002678836589
9293,0.929299999999914,-0.9307332067428297,0.9300365640410971,-0.3928007443055413
9294,0.929399999999914,-0.9307327722934556,0.9300393269319364,-0.3928012207255732
9295,0.929499999999914,-0.9307323021589016,0.9300420769027518,-0.39280169714375157
9296,0.9295999999999139,-0.9307317961763754,0.9300448138673126,-0.3928021735600786
9297,0.9296999999999139,-0.9307312541826461,0.9300475377390648,-0.39280264997455583
9298,0.9297999999999139,-0.9307306760140427,0.9300502484311293,-0.3928031263871858
9299,0.9298999999999139,-0.9307300615064541,0.9300529458563017,-0.39280360279796506
9300,0.9299999999999139,-0.9307294104953288,0.9300556299270518,-0.3928040792068975
9301,0.9300999999999139,-0.9307287228156739,0.9300583005555225,-0.3928045556139844
9302,0.9301999999999139,-0.9307279983020549,0.9300609576535289,-0.3928050320192274
9303,0.9302999999999139,-0.9307272367885954,0.9300636011325578,-0.39280550842262474
9304,0.9303999999999139,-0.9307264381089764,0.930066230903767,-0.39280598482418033
9305,0.9304999999999138,-0.9307256020964356,0.9300688468779843,-0.39280646122389606
9306,0.9305999999999138,-0.9307247285837675,0.9300714489657067,-0.39280693762177143
9307,0.9306999999999138,-0.9307238174033224,0.9300740370770998,-0.39280741401780667
9308,0.9307999999999138,-0.9307228683870062,0.9300766111219971,-0.39280789041199193
9309,0.9308999999999138,-0.9307218813662801,0.9300791710098992,-0.39280836680435105
9310,0.9309999999999138,-0.9307208561721593,0.9300817166499727,-0.3928088431948649
9311,0.9310999999999138,-0.9307197926352135,0.93008424795105,-0.392809319583549
9312,0.9311999999999138,-0.9307186905855663,0.930086764821628,-0.3928097959703941
9313,0.9312999999999138,-0.9307175498528942,0.9300892671698674,-0.3928102723554004
9314,0.9313999999999137,-0.9307163702664265,0.9300917549035927,-0.3928107487385847
9315,0.9314999999999137,-0.9307151516549447,0.9300942279302903,-0.39281122511992594
9316,0.9315999999999137,-0.930713893846782,0.9300966861571084,-0.3928117014994387
9317,0.9316999999999137,-0.9307125966698234,0.9300991294908562,-0.3928121778771209
9318,0.9317999999999137,-0.9307112599515046,0.9301015578380029,-0.3928126542529743
9319,0.9318999999999137,-0.9307098835188115,0.9301039711046771,-0.39281313062699635
9320,0.9319999999999137,-0.9307084671982803,0.9301063691966662,-0.3928136069991905
9321,0.9320999999999137,-0.9307070108159966,0.930108752019415,-0.39281408336956036
9322,0.9321999999999137,-0.9307055141975954,0.9301111194780258,-0.39281455973810103
9323,0.9322999999999136,-0.9307039771682599,0.930113471477257,-0.392815036104821
9324,0.9323999999999136,-0.9307023995527218,0.9301158079215224,-0.3928155124697097
9325,0.9324999999999136,-0.9307007811752604,0.9301181287148911,-0.3928159888327807
9326,0.9325999999999136,-0.9306991218597027,0.9301204337610853,-0.39281646519402547
9327,0.9326999999999136,-0.930697421429422,0.9301227229634813,-0.39281694155344926
9328,0.9327999999999136,-0.9306956797073386,0.9301249962251075,-0.3928174179110531
9329,0.9328999999999136,-0.9306938965159185,0.9301272534486439,-0.3928178942668319
9330,0.9329999999999136,-0.9306920716771734,0.9301294945364216,-0.3928183706207964
9331,0.9330999999999136,-0.93069020501266,0.9301317193904217,-0.39281884697293823
9332,0.9331999999999135,-0.93068829634348,0.9301339279122751,-0.3928193233232738
9333,0.9332999999999135,-0.9306863454902792,0.930136120003261,-0.3928197996717808
9334,0.9333999999999135,-0.9306843522732471,0.9301382955643064,-0.3928202760184763
9335,0.9334999999999135,-0.9306823165121172,0.9301404544959854,-0.3928207523633581
9336,0.9335999999999135,-0.9306802380261652,0.9301425966985188,-0.3928212287064203
9337,0.9336999999999135,-0.9306781166342101,0.9301447220717728,-0.39282170504767416
9338,0.9337999999999135,-0.9306759521546127,0.9301468305152579,-0.3928221813871056
9339,0.9338999999999135,-0.9306737444052758,0.9301489219281297,-0.3928226577247385
9340,0.9339999999999135,-0.9306714932036433,0.9301509962091862,-0.39282313406055924
9341,0.9340999999999134,-0.9306691983667001,0.930153053256868,-0.39282361039456154
9342,0.9341999999999134,-0.9306668597109718,0.9301550929692578,-0.3928240867267628
9343,0.9342999999999134,-0.9306644770525238,0.930157115244079,-0.392824563057147
9344,0.9343999999999134,-0.9306620502069614,0.9301591199786955,-0.3928250393857354
9345,0.9344999999999134,-0.9306595789894291,0.9301611070701102,-0.39282551571250235
9346,0.9345999999999134,-0.9306570632146104,0.9301630764149651,-0.3928259920374742
9347,0.9346999999999134,-0.9306545026967272,0.93016502790954,-0.3928264683606409
9348,0.9347999999999134,-0.9306518972495395,0.9301669614497518,-0.3928269446819993
9349,0.9348999999999134,-0.9306492466863447,0.9301688769311537,-0.39282742100155355
9350,0.9349999999999133,-0.9306465508199784,0.9301707742489348,-0.3928278973193098
9351,0.9350999999999133,-0.9306438094628118,0.930172653297919,-0.3928283736352562
9352,0.9351999999999133,-0.9306410224267537,0.9301745139725639,-0.3928288499494106
9353,0.9352999999999133,-0.9306381895232484,0.9301763561669611,-0.3928293262617536
9354,0.9353999999999133,-0.9306353105632761,0.9301781797748343,-0.3928298025723016
9355,0.9354999999999133,-0.9306323853573524,0.9301799846895392,-0.392830278881055
9356,0.9355999999999133,-0.9306294137155275,0.9301817708040626,-0.3928307551880053
9357,0.9356999999999133,-0.930626395447387,0.9301835380110214,-0.3928312314931569
9358,0.9357999999999133,-0.9306233303620497,0.930185286202662,-0.39283170779651466
9359,0.9358999999999132,-0.9306202182681687,0.9301870152708601,-0.39283218409807763
9360,0.9359999999999132,-0.9306170589739307,0.9301887251071187,-0.3928326603978433
9361,0.9360999999999132,-0.930613852287055,0.9301904156025685,-0.3928331366958132
9362,0.9361999999999132,-0.930610598014794,0.9301920866479666,-0.3928336129919915
9363,0.9362999999999132,-0.9306072959639321,0.9301937381336957,-0.3928340892863784
9364,0.9363999999999132,-0.9306039459407858,0.9301953699497636,-0.3928345655789669
9365,0.9364999999999132,-0.9306005477512033,0.9301969819858021,-0.3928350418697671
9366,0.9365999999999132,-0.9305971012005638,0.9301985741310669,-0.3928355181587779
9367,0.9366999999999132,-0.9305936060937774,0.930200146274436,-0.3928359944459953
9368,0.9367999999999131,-0.9305900622352847,0.9302016983044095,-0.39283647073142547
9369,0.9368999999999131,-0.9305864694290567,0.9302032301091083,-0.3928369470150639
9370,0.9369999999999131,-0.9305828274785937,0.9302047415762745,-0.3928374232969173
9371,0.9370999999999131,-0.9305791361869257,0.9302062325932692,-0.39283789957698306
9372,0.9371999999999131,-0.9305753953566119,0.9302077030470726,-0.3928383758552581
9373,0.9372999999999131,-0.9305716047897399,0.930209152824283,-0.392838852131748
9374,0.9373999999999131,-0.9305677642879259,0.9302105818111162,-0.39283932840645996
9375,0.9374999999999131,-0.9305638736523142,0.9302119898934046,-0.39283980467937957
9376,0.9375999999999131,-0.9305599326835765,0.9302133769565964,-0.39284028095051143
9377,0.937699999999913,-0.9305559411819121,0.9302147428857552,-0.39284075721987133
9378,0.937799999999913,-0.9305657627199434,0.9302160875655586,-0.3928412334874399
9379,0.937899999999913,-0.9305823300694716,0.930217410880298,-0.3928417097532301
9380,0.937999999999913,-0.9305987849189513,0.9302187127138779,-0.3928421860172359
9381,0.938099999999913,-0.9306151275995683,0.9302199929498143,-0.3928426622794637
9382,0.938199999999913,-0.9306313584420509,0.9302212514712351,-0.39284313853991415
9383,0.938299999999913,-0.9306474777766699,0.9302224881608788,-0.39284361479858154
9384,0.938399999999913,-0.9306634859332374,0.9302237029010935,-0.392844091055465
9385,0.938499999999913,-0.9306793832411073,0.9302248955738365,-0.3928445673105777
9386,0.938599999999913,-0.9306951700291736,0.9302260660606736,-0.39284504356390343
9387,0.9386999999999129,-0.9307108466258703,0.930227214242778,-0.3928455198154614
9388,0.9387999999999129,-0.9307264133591714,0.93022834000093,-0.39284599606523957
9389,0.9388999999999129,-0.9307418705565893,0.9302294432155157,-0.3928464723132472
9390,0.9389999999999129,-0.9307572185451751,0.9302305237665269,-0.39284694855946944
9391,0.9390999999999129,-0.930772457651518,0.9302315815335598,-0.3928474248039281
9392,0.9391999999999129,-0.9307875882017436,0.9302326163958146,-0.39284790104660416
9393,0.9392999999999129,-0.9308026105215154,0.9302336282320945,-0.3928483772875077
9394,0.9393999999999129,-0.9308175249360324,0.9302346169208052,-0.3928488535266411
9395,0.9394999999999128,-0.9308323317700296,0.930235582339954,-0.3928493297640022
9396,0.9395999999999128,-0.930847031347777,0.9302365243671489,-0.3928498059995901
9397,0.9396999999999128,-0.9308616239930795,0.9302374428795985,-0.39285028223340923
9398,0.9397999999999128,-0.9308761100292756,0.9302383377541105,-0.3928507584654563
9399,0.9398999999999128,-0.9308904897792382,0.9302392088670911,-0.3928512346957343
9400,0.9399999999999128,-0.9309047635653726,0.9302400560945449,-0.3928517109242397
9401,0.9400999999999128,-0.9309189317096168,0.9302408793120732,-0.3928521871509841
9402,0.9401999999999128,-0.930932994533441,0.9302416783948741,-0.3928526633759504
9403,0.9402999999999128,-0.9309469523578471,0.9302424532177411,-0.392853139599156
9404,0.9403999999999128,-0.9309608055033675,0.9302432036550631,-0.3928536158205873
9405,0.9404999999999127,-0.9309745542900655,0.9302439295808226,-0.3928540920402611
9406,0.9405999999999127,-0.9309881990375342,0.9302446308685962,-0.3928545682581618
9407,0.9406999999999127,-0.9310017400648964,0.9302453073915529,-0.3928550444742979
9408,0.9407999999999127,-0.931015177690804,0.9302459590224538,-0.3928555206886729
9409,0.9408999999999127,-0.931028512233437,0.9302465856336513,-0.39285599690128054
9410,0.9409999999999127,-0.9310417440105039,0.9302471870970883,-0.3928564731121225
9411,0.9410999999999127,-0.9310548733392405,0.9302477632842978,-0.3928569493212033
9412,0.9411999999999127,-0.9310679005364095,0.9302483140664013,-0.39285742552852454
9413,0.9412999999999127,-0.9310808259183007,0.9302488393141093,-0.39285790173407975
9414,0.9413999999999126,-0.9310936498007291,0.9302493388977191,-0.39285837793786893
9415,0.9414999999999126,-0.9311063724990363,0.9302498126871159,-0.3928588541399083
9416,0.9415999999999126,-0.9311189943280883,0.9302502605517704,-0.3928593303401795
9417,0.9416999999999126,-0.9311315156022762,0.9302506823607388,-0.39285980653868835
9418,0.9417999999999126,-0.9311439366355153,0.9302510779826622,-0.39286028273543394
9419,0.9418999999999126,-0.931156257741244,0.9302514472857653,-0.3928607589304297
9420,0.9419999999999126,-0.9311684792324246,0.9302517901378566,-0.39286123512365595
9421,0.9420999999999126,-0.9311806014215421,0.9302521064063266,-0.3928617113151361
9422,0.9421999999999126,-0.9311926246206037,0.930252395958148,-0.3928621875048528
9423,0.9422999999999125,-0.9312045491411384,0.9302526586598744,-0.3928626636928098
9424,0.9423999999999125,-0.9312163752941968,0.9302528943776396,-0.392863139879014
9425,0.9424999999999125,-0.9312281033903506,0.9302531029771571,-0.392863616063456
9426,0.9425999999999125,-0.9312397337396918,0.9302532843237197,-0.39286409224614527
9427,0.9426999999999125,-0.9312512666518323,0.930253438282198,-0.392864568427074
9428,0.9427999999999125,-0.9312627024359044,0.9302535647170399,-0.39286504460625615
9429,0.9428999999999125,-0.9312740414005588,0.9302536634922705,-0.39286552078367604
9430,0.9429999999999125,-0.9312852838539654,0.9302537344714907,-0.39286599695934765
9431,0.9430999999999125,-0.9312964301038124,0.9302537775178767,-0.39286647313325684
9432,0.9431999999999124,-0.9313074804573058,0.9302537924941796,-0.3928669493054177
9433,0.9432999999999124,-0.9313184352211691,0.9302537792627239,-0.39286742547582465
9434,0.9433999999999124,-0.9313292947016432,0.9302537376854075,-0.3928679016444782
9435,0.9434999999999124,-0.931340059204485,0.9302536676237009,-0.3928683778113822
9436,0.9435999999999124,-0.9313507290349684,0.9302535689386462,-0.3928688539765372
9437,0.9436999999999124,-0.9313613044978826,0.9302534414908566,-0.39286933013993475
9438,0.9437999999999124,-0.931371785897532,0.9302532851405156,-0.3928698063015831
9439,0.9438999999999124,-0.9313821735377367,0.9302530997473765,-0.39287028246147576
9440,0.9439999999999124,-0.9313924677218308,0.930252885170761,-0.39287075861962845
9441,0.9440999999999123,-0.9314026687526629,0.9302526412695596,-0.39287123477602365
9442,0.9441999999999123,-0.9314127769325952,0.9302523679022302,-0.39287171093067025
9443,0.9442999999999123,-0.9314227925635035,0.9302520649267971,-0.39287218708356875
9444,0.9443999999999123,-0.9314327159467762,0.9302517322008512,-0.39287266323471576
9445,0.9444999999999123,-0.931442547383315,0.9302513695815484,-0.3928731393841206
9446,0.9445999999999123,-0.931452287173533,0.9302509769256097,-0.392873615531776
9447,0.9446999999999123,-0.9314619356173557,0.9302505540893197,-0.3928740916776853
9448,0.9447999999999123,-0.9314714930142198,0.9302501009285264,-0.39287456782184127
9449,0.9448999999999123,-0.9314809596630731,0.9302496172986408,-0.39287504396425166
9450,0.9449999999999122,-0.9314903358623744,0.930249103054635,-0.392875520104921
9451,0.9450999999999122,-0.9314996219100924,0.9302485580510432,-0.3928759962438392
9452,0.9451999999999122,-0.9315088181037059,0.9302479821419596,-0.39287647238100987
9453,0.9452999999999122,-0.9315179247402032,0.9302473751810383,-0.39287694851644367
9454,0.9453999999999122,-0.9315269421160821,0.9302467370214925,-0.39287742465012737
9455,0.9454999999999122,-0.9315358705273493,0.9302460675160941,-0.3928779007820674
9456,0.9455999999999122,-0.9315447102695193,0.9302453665171724,-0.39287837691226024
9457,0.9456999999999122,-0.9315534616376159,0.930244633876614,-0.3928788530407066
9458,0.9457999999999122,-0.9315621249261695,0.9302438694458618,-0.3928793291674151
9459,0.9458999999999121,-0.931570700429219,0.9302430730759145,-0.3928798052923761
9460,0.9459999999999121,-0.9315791884403094,0.9302422446173255,-0.3928802814155991
9461,0.9460999999999121,-0.9315875892524936,0.930241383920203,-0.39288075753707824
9462,0.9461999999999121,-0.9315959031583299,0.9302404908342083,-0.3928812336568135
9463,0.9462999999999121,-0.9316041304498833,0.9302395652085563,-0.3928817097748069
9464,0.9463999999999121,-0.9316122714187244,0.9302386068920135,-0.392882185891055
9465,0.9464999999999121,-0.9316203263559292,0.9302376157328988,-0.39288266200556315
9466,0.9465999999999121,-0.9316282955520787,0.9302365915790811,-0.39288313811833525
9467,0.9466999999999121,-0.931636179297259,0.9302355342779803,-0.39288361422935614
9468,0.946799999999912,-0.9316439778810603,0.9302344436765657,-0.3928840903386461
9469,0.946899999999912,-0.9316516915925772,0.9302333196213552,-0.3928845664461949
9470,0.946999999999912,-0.9316593207204081,0.9302321619584154,-0.3928850425519989
9471,0.947099999999912,-0.9316668655526548,0.9302309705333601,-0.39288551865606575
9472,0.947199999999912,-0.9316743263769223,0.9302297451913502,-0.39288599475839064
9473,0.947299999999912,-0.9316817034803186,0.9302284857770928,-0.3928864708589806
9474,0.947399999999912,-0.9316889971494544,0.9302271921348406,-0.3928869469578297
9475,0.947499999999912,-0.9316962076704425,0.9302258641083911,-0.39288742305493923
9476,0.947599999999912,-0.9317033353288977,0.9302245015410862,-0.39288789915031136
9477,0.947699999999912,-0.9317103804099369,0.9302231042758112,-0.3928883752439441
9478,0.9477999999999119,-0.9317173431981779,0.9302216721549944,-0.39288885133584084
9479,0.9478999999999119,-0.93172422397774,0.9302202050206064,-0.3928893274260012
9480,0.9479999999999119,-0.9317310230322433,0.9302187027141593,-0.3928898035144195
9481,0.9480999999999119,-0.9317377406448083,0.9302171650767064,-0.3928902796011039
9482,0.9481999999999119,-0.9317443770980562,0.930218032720353,-0.39289075568605053
9483,0.9482999999999119,-0.9317509326741077,0.9302212735548125,-0.3928912317692611
9484,0.9483999999999119,-0.9317574076545837,0.9302245026958861,-0.3928917078507333
9485,0.9484999999999119,-0.9317638023206045,0.93022772005977,-0.39289218393047215
9486,0.9485999999999118,-0.9317701169527896,0.9302309255623396,-0.3928926600084751
9487,0.9486999999999118,-0.9317763518312573,0.9302341191191487,-0.39289313608473725
9488,0.9487999999999118,-0.931782507235625,0.9302373006454292,-0.39289361215926755
9489,0.9488999999999118,-0.931788583445008,0.9302404700560896,-0.3928940882320674
9490,0.9489999999999118,-0.9317945807380205,0.9302436272657147,-0.39289456430312464
9491,0.9490999999999118,-0.9318004993927741,0.930246772188565,-0.3928950403724508
9492,0.9491999999999118,-0.9318063396868785,0.9302499047385754,-0.3928955164400407
9493,0.9492999999999118,-0.9318121018974407,0.9302530248293548,-0.39289599250589746
9494,0.9493999999999118,-0.9318177863010648,0.9302561323741853,-0.39289646857002347
9495,0.9494999999999117,-0.9318233931738522,0.9302592272860215,-0.39289694463241037
9496,0.9495999999999117,-0.9318289227914011,0.9302623094774897,-0.3928974206930668
9497,0.9496999999999117,-0.9318343754288058,0.9302653788608869,-0.39289789675198183
9498,0.9497999999999117,-0.9318397513606573,0.9302684353481804,-0.3928983728091706
9499,0.9498999999999117,-0.9318450508610429,0.9302714788510068,-0.3928988488646309
9500,0.9499999999999117,-0.9318502742035452,0.9302745092806715,-0.39289932491834684
9501,0.9500999999999117,-0.9318554216612429,0.9302775265481475,-0.39289980097034116
9502,0.9501999999999117,-0.9318604935067099,0.9302805305640753,-0.39290027702058744
9503,0.9502999999999117,-0.9318654900120156,0.930283521238761,-0.39290075306911654
9504,0.9503999999999116,-0.9318704114487244,0.9302864984821774,-0.3929012291159075
9505,0.9504999999999116,-0.9318752580878953,0.930289462203961,-0.3929017051609701
9506,0.9505999999999116,-0.9318800302000821,0.9302924123134131,-0.3929021812042927
9507,0.9506999999999116,-0.9318847280553334,0.9302953487194981,-0.39290265724589074
9508,0.9507999999999116,-0.9318893519231912,0.930298271330843,-0.392903133285756
9509,0.9508999999999116,-0.9318939020726924,0.9303011800557363,-0.39290360932389246
9510,0.9509999999999116,-0.9318983787723674,0.9303040748021278,-0.3929040853602902
9511,0.9510999999999116,-0.9319027822902404,0.9303069554776278,-0.3929045613949645
9512,0.9511999999999116,-0.9319071128938287,0.9303098219895054,-0.3929050374279012
9513,0.9512999999999115,-0.9319113708501436,0.9303126742446892,-0.39290551345911096
9514,0.9513999999999115,-0.9319155564256894,0.9303155121497656,-0.3929059894885921
9515,0.9514999999999115,-0.931919669886463,0.9303183356109778,-0.3929064655163414
9516,0.9515999999999115,-0.9319237114979545,0.9303211445342259,-0.3929069415423574
9517,0.9516999999999115,-0.9319276815251466,0.9303239388250655,-0.3929074175666479
9518,0.9517999999999115,-0.9319315802325143,0.9303267183887074,-0.39290789358920214
9519,0.9518999999999115,-0.9319354078840255,0.9303294831300163,-0.3929083696100315
9520,0.9519999999999115,-0.9319391647431396,0.9303322329535106,-0.3929088456291304
9521,0.9520999999999115,-0.9319428510728085,0.9303349677633612,-0.3929093216464984
9522,0.9521999999999115,-0.9319464671354759,0.9303376874633911,-0.39290979766213496
9523,0.9522999999999114,-0.9319500131930772,0.9303403919570741,-0.39291027367604536
9524,0.9523999999999114,-0.9319534895070396,0.9303430811475347,-0.39291074968822426
9525,0.9524999999999114,-0.9319568963382815,0.9303457549375471,-0.39291122569868064
9526,0.9525999999999114,-0.9319602339472127,0.9303484132295342,-0.3929117017074006
9527,0.9526999999999114,-0.9319635025937346,0.9303510559255669,-0.3929121777143948
9528,0.9527999999999114,-0.9319667025372392,0.9303536829273639,-0.3929126537196577
9529,0.9528999999999114,-0.9319698340366099,0.9303562941362901,-0.39291312972319814
9530,0.9529999999999114,-0.9319728973502206,0.9303588894533564,-0.39291360572500383
9531,0.9530999999999114,-0.9319758927359362,0.9303614687792189,-0.392914081725092
9532,0.9531999999999113,-0.9319788204511118,0.9303640320141778,-0.39291455772343714
9533,0.9532999999999113,-0.9319816807525936,0.9303665790581771,-0.3929150337200614
9534,0.9533999999999113,-0.9319844738967178,0.9303691098108036,-0.39291550971495937
9535,0.9534999999999113,-0.9319872001393111,0.9303716241712858,-0.3929159857081284
9536,0.9535999999999113,-0.9319898597356903,0.9303741220384942,-0.3929164616995651
9537,0.9536999999999113,-0.9319924529406621,0.9303766033109392,-0.39291693768928393
9538,0.9537999999999113,-0.9319949800085238,0.9303790678867713,-0.3929174136772648
9539,0.9538999999999113,-0.9319974411930618,0.9303815156637799,-0.3929178896635235
9540,0.9539999999999113,-0.9319998367475533,0.9303839465393928,-0.3929183656480527
9541,0.9540999999999112,-0.9320021669247642,0.9303863604106755,-0.3929188416308567
9542,0.9541999999999112,-0.9320044319769509,0.9303887571743298,-0.3929193176119312
9543,0.9542999999999112,-0.932006632155859,0.9303911367266938,-0.3929197935912792
9544,0.9543999999999112,-0.932008767712724,0.930393498963741,-0.3929202695689031
9545,0.9544999999999112,-0.9320108388982702,0.9303958437810792,-0.3929207455447961
9546,0.9545999999999112,-0.9320128459627117,0.9303981710739501,-0.39292122151896614
9547,0.9546999999999112,-0.932014789155752,0.9304004807372279,-0.3929216974914071
9548,0.9547999999999112,-0.9320166687265835,0.9304027726654199,-0.39292217346212144
9549,0.9548999999999112,-0.9320184849238884,0.9304050467526642,-0.3929226494311104
9550,0.9549999999999111,-0.9320202379958373,0.9304073028927301,-0.3929231253983697
9551,0.9550999999999111,-0.9320219281900903,0.9304095409790165,-0.39292360136390614
9552,0.9551999999999111,-0.9320235557537968,0.9304117609045517,-0.39292407732771845
9553,0.9552999999999111,-0.9320251209335946,0.9304139625619925,-0.392924553289801
9554,0.9553999999999111,-0.932026623975611,0.9304161458436234,-0.39292502925015793
9555,0.9554999999999111,-0.9320280651254619,0.9304183106413562,-0.3929255052087864
9556,0.9555999999999111,-0.9320294446282522,0.9304204568467281,-0.39292598116569083
9557,0.9556999999999111,-0.9320307627285759,0.9304225843509027,-0.3929264571208671
9558,0.955799999999911,-0.9320320196705154,0.930424693044668,-0.392926933074321
9559,0.955899999999911,-0.9320332156976421,0.9304267828184356,-0.39292740902605267
9560,0.955999999999911,-0.9320343510530164,0.9304288535622408,-0.3929278849760548
9561,0.956099999999911,-0.9320354259791872,0.9304309051657413,-0.39292836092432276
9562,0.956199999999911,-0.9320364407181922,0.9304329375182164,-0.3929288368708802
9563,0.956299999999911,-0.9320373955115582,0.9304349505085666,-0.39292931281570126
9564,0.956399999999911,-0.9320382906003002,0.9304369440253122,-0.39292978875880147
9565,0.956499999999911,-0.9320391262249224,0.9304389179565936,-0.3929302647001703
9566,0.956599999999911,-0.9320399026254174,0.9304408721901695,-0.3929307406398241
9567,0.956699999999911,-0.9320406200412668,0.9304428066134166,-0.3929312165777437
9568,0.9567999999999109,-0.9320412787114409,0.9304447211133291,-0.3929316925139432
9569,0.9568999999999109,-0.9320418788743986,0.9304466155765175,-0.3929321684484137
9570,0.9569999999999109,-0.9320424207680877,0.9304484898892084,-0.39293264438116093
9571,0.9570999999999109,-0.9320429046299449,0.9304503439372429,-0.39293312031218425
9572,0.9571999999999109,-0.9320433306968957,0.9304521776060769,-0.39293359624148055
9573,0.9572999999999109,-0.932043699205354,0.9304539907807793,-0.3929340721690523
9574,0.9573999999999109,-0.9320440103912233,0.9304557833460323,-0.3929345480949004
9575,0.9574999999999109,-0.9320442644898952,0.9304575551861297,-0.3929350240190259
9576,0.9575999999999109,-0.9320444617362508,0.9304593061849771,-0.3929354999414214
9577,0.9576999999999108,-0.93204460236466,0.9304610362260901,-0.3929359758620984
9578,0.9577999999999108,-0.9320446866089815,0.9304627451925946,-0.3929364517810446
9579,0.9578999999999108,-0.9320447147025636,0.9304644329672255,-0.39293692769827004
9580,0.9579999999999108,-0.9320446868782428,0.9304660994323256,-0.3929374036137645
9581,0.9580999999999108,-0.9320446033683456,0.9304677444698459,-0.39293787952754267
9582,0.9581999999999108,-0.9320444644046871,0.930469367961344,-0.3929383554395922
9583,0.9582999999999108,-0.9320442702185722,0.9304709697879836,-0.3929388313499231
9584,0.9583999999999108,-0.9320440210407944,0.930472549830534,-0.3929393072585171
9585,0.9584999999999108,-0.932043717101637,0.9304741079693687,-0.39293978316540007
9586,0.9585999999999107,-0.9320433586308731,0.9304756440844657,-0.3929402590705505
9587,0.9586999999999107,-0.9320429458577645,0.9304771580554059,-0.3929407349739804
9588,0.9587999999999107,-0.932042479011063,0.9304786497613725,-0.3929412108756872
9589,0.9588999999999107,-0.9320419583190102,0.9304801190811508,-0.39294168677566776
9590,0.9589999999999107,-0.932041384009337,0.9304815658931266,-0.39294216267392024
9591,0.9590999999999107,-0.9320407563092648,0.9304829900752866,-0.39294263857045075
9592,0.9591999999999107,-0.932040075445504,0.9304843915052163,-0.3929431144652602
9593,0.9592999999999107,-0.9320393416442558,0.9304857700601007,-0.39294359035834087
9594,0.9593999999999107,-0.932038555131211,0.9304871256167222,-0.39294406624971057
9595,0.9594999999999106,-0.9320377161315508,0.9304884580514611,-0.39294454213934166
9596,0.9595999999999106,-0.9320368248699467,0.9304897672402939,-0.39294501802725645
9597,0.9596999999999106,-0.9320358815705603,0.9304910530587931,-0.3929454939134419
9598,0.9597999999999106,-0.9320348864570438,0.9304923153821264,-0.3929459697979055
9599,0.9598999999999106,-0.9320338397525404,0.930493554085056,-0.39294644568064985
9600,0.9599999999999106,-0.9320327416796834,0.9304947690419375,-0.392946921561666
9601,0.9600999999999106,-0.9320315924605973,0.93049596012672,-0.39294739744096224
9602,0.9601999999999106,-0.9320303923168975,0.9304971272129441,-0.3929478733185307
9603,0.9602999999999106,-0.9320291414696905,0.9304982701737425,-0.3929483491943794
9604,0.9603999999999105,-0.9320278401395736,0.9304993888818387,-0.39294882506850437
9605,0.9604999999999105,-0.932026488546636,0.9305004832095458,-0.39294930094090497
9606,0.9605999999999105,-0.9320250869104579,0.9305015530287668,-0.39294977681157944
9607,0.9606999999999105,-0.9320236354501114,0.9305025982109931,-0.39295025268053196
9608,0.9607999999999105,-0.9320221343841599,0.9305036186273039,-0.39295072854776153
9609,0.9608999999999105,-0.9320205839306591,0.9305046141483657,-0.39295120441327347
9610,0.9609999999999105,-0.9320189843071568,0.9305055846444316,-0.39295168027705263
9611,0.9610999999999105,-0.9320173357306923,0.9305065299853403,-0.39295215613911355
9612,0.9611999999999105,-0.9320156384177978,0.9305074500405158,-0.39295263199945263
9613,0.9612999999999104,-0.9320138925844977,0.930508344678966,-0.3929531078580675
9614,0.9613999999999104,-0.9320120984463094,0.9305092137692828,-0.39295358371495864
9615,0.9614999999999104,-0.9320102562182424,0.9305100571796406,-0.39295405957012775
9616,0.9615999999999104,-0.9320083661147996,0.9305108747777967,-0.3929545354235719
9617,0.9616999999999104,-0.9320064283499772,0.9305116664310892,-0.3929550112752871
9618,0.9617999999999104,-0.9320044431372642,0.9305124320064373,-0.3929554871252928
9619,0.9618999999999104,-0.9320024106896433,0.9305131713703401,-0.39295596297356966
9620,0.9619999999999104,-0.9320003312195908,0.930513884388876,-0.39295643882012266
9621,0.9620999999999104,-0.9319982049390769,0.9305145709277023,-0.39295691466494953
9622,0.9621999999999103,-0.9319960320595659,0.9305152308520541,-0.392957390508064
9623,0.9622999999999103,-0.9319938127920158,0.9305158640267438,-0.39295786634944796
9624,0.9623999999999103,-0.9319915473468795,0.9305164703161601,-0.3929583421891128
9625,0.9624999999999103,-0.9319892359341043,0.9305170495842678,-0.39295881802705657
9626,0.9625999999999103,-0.9319868787631321,0.9305176016946067,-0.39295929386327266
9627,0.9626999999999103,-0.9319844760429,0.9305181265102909,-0.3929597696977722
9628,0.9627999999999103,-0.9319820279818402,0.9305186238940084,-0.3929602455305461
9629,0.9628999999999103,-0.9319795347878801,0.9305190937080202,-0.3929607213615944
9630,0.9629999999999103,-0.931976996668443,0.9305195358141592,-0.39296119719092976
9631,0.9630999999999103,-0.9319744138304477,0.9305199500738308,-0.3929616730185357
9632,0.9631999999999102,-0.9319717864803091,0.9305203363480106,-0.3929621488444211
9633,0.9632999999999102,-0.9319691148239385,0.9305206944972444,-0.39296262466858467
9634,0.9633999999999102,-0.9319663990667435,0.930521024381648,-0.39296310049102895
9635,0.9634999999999102,-0.9319636394136281,0.9305213258609056,-0.3929635763117462
9636,0.9635999999999102,-0.9319608360689939,0.9305215987942699,-0.39296405213074925
9637,0.9636999999999102,-0.9319579892367391,0.9305218430405608,-0.3929645279480209
9638,0.9637999999999102,-0.9319550991202594,0.9305220584581649,-0.39296500376357796
9639,0.9638999999999102,-0.931952165922448,0.9305222449050353,-0.39296547957741046
9640,0.9639999999999102,-0.9319491898456961,0.9305224022386901,-0.3929659553895255
9641,0.9640999999999101,-0.9319461710918929,0.9305225303162119,-0.3929664311999133
9642,0.9641999999999101,-0.931943109862426,0.930522628994248,-0.3929669070085881
9643,0.9642999999999101,-0.9319400063581816,0.9305226981290083,-0.39296738281553506
9644,0.9643999999999101,-0.9319368607795447,0.9305227375762659,-0.3929678586207609
9645,0.9644999999999101,-0.9319336733263994,0.9305227471913555,-0.39296833442426515
9646,0.9645999999999101,-0.9319304441981292,0.9305227268291733,-0.3929688102260492
9647,0.9646999999999101,-0.931927173593617,0.9305226763441758,-0.39296928602611186
9648,0.9647999999999101,-0.931923861711246,0.9305225955903799,-0.39296976182445503
9649,0.96489999999991,-0.9319205087488991,0.9305224844213613,-0.3929702376210793
9650,0.96499999999991,-0.9319171149039599,0.9305223426902544,-0.39297071341597595
9651,0.96509999999991,-0.9319136803733128,0.9305221702497516,-0.3929711892091658
9652,0.96519999999991,-0.9319102053533427,0.9305219669521022,-0.39297166500062264
9653,0.96529999999991,-0.9319066900399363,0.9305217326491125,-0.3929721407903632
9654,0.96539999999991,-0.9319031346284814,0.9305214671921445,-0.3929726165783798
9655,0.96549999999991,-0.931899539313868,0.930521170432115,-0.3929730923646786
9656,0.96559999999991,-0.9318959042904879,0.9305208422194959,-0.39297356814925677
9657,0.96569999999991,-0.9318922297522355,0.9305204824043127,-0.392974043932119
9658,0.96579999999991,-0.9318885158925079,0.9305200908361441,-0.39297451971325703
9659,0.9658999999999099,-0.931884762904205,0.9305196673641213,-0.3929749954926814
9660,0.9659999999999099,-0.9318809709797304,0.9305192118369275,-0.39297547127037985
9661,0.9660999999999099,-0.931877140310991,0.930518724102797,-0.3929759470463596
9662,0.9661999999999099,-0.9318732710893974,0.9305182040095145,-0.3929764228206195
9663,0.9662999999999099,-0.9318693635058652,0.930517651404415,-0.3929768985931597
9664,0.9663999999999099,-0.9318654177508137,0.9305170661343822,-0.3929773743639816
9665,0.9664999999999099,-0.9318614340141675,0.9305164480458489,-0.39297785013308606
9666,0.9665999999999099,-0.9318574124853564,0.9305157969847954,-0.392978325900466
9667,0.9666999999999099,-0.9318533533533154,0.9305151127967493,-0.39297880166613663
9668,0.9667999999999098,-0.9318492568064858,0.9305143953267849,-0.3929792774300812
9669,0.9668999999999098,-0.9318451230328145,0.9305136444195227,-0.3929797531923064
9670,0.9669999999999098,-0.9318409522197554,0.9305128599191279,-0.3929802289528104
9671,0.9670999999999098,-0.9318367445542688,0.9305145478925394,-0.3929807047116065
9672,0.9671999999999098,-0.9318325002228224,0.9305176521815051,-0.3929811804686734
9673,0.9672999999999098,-0.9318282194113916,0.9305207420345544,-0.39298165622403514
9674,0.9673999999999098,-0.9318239023054591,0.9305238173560448,-0.3929821319776659
9675,0.9674999999999098,-0.9318195490900163,0.9305268780499862,-0.3929826077295824
9676,0.9675999999999098,-0.9318151599495627,0.93052992402004,-0.392983083479776
9677,0.9676999999999097,-0.931810735068107,0.930532955169518,-0.3929835592282689
9678,0.9677999999999097,-0.9318062746291671,0.9305359714013823,-0.39298403497503087
9679,0.9678999999999097,-0.9318017788157706,0.930538972618244,-0.3929845107200763
9680,0.9679999999999097,-0.9317972478104548,0.9305419587223629,-0.39298498646340285
9681,0.9680999999999097,-0.9317926817952673,0.9305449296156463,-0.39298546220502023
9682,0.9681999999999097,-0.931788080951767,0.9305478851996484,-0.3929859379449157
9683,0.9682999999999097,-0.931783445461023,0.9305508253755699,-0.39298641368309617
9684,0.9683999999999097,-0.9317787755036163,0.9305537500442566,-0.3929868894195577
9685,0.9684999999999097,-0.9317740712596402,0.9305566591061994,-0.39298736515430494
9686,0.9685999999999096,-0.931769332908699,0.930559552461533,-0.3929878408873348
9687,0.9686999999999096,-0.9317645606299104,0.9305624300100352,-0.39298831661864514
9688,0.9687999999999096,-0.9317597546019052,0.9305652916511266,-0.39298879234824535
9689,0.9688999999999096,-0.9317549150028269,0.9305681372838692,-0.39298926807613377
9690,0.9689999999999096,-0.9317500420103332,0.9305709668069662,-0.39298974380229
9691,0.9690999999999096,-0.9317451358015957,0.9305737801187608,-0.39299021952674507
9692,0.9691999999999096,-0.9317401965533006,0.930576577117236,-0.39299069524948266
9693,0.9692999999999096,-0.9317352244416491,0.9305793577000134,-0.39299117097050024
9694,0.9693999999999096,-0.9317302196423576,0.9305821217643525,-0.39299164668981074
9695,0.9694999999999095,-0.9317251823306582,0.9305848692071503,-0.3929921224073975
9696,0.9695999999999095,-0.9317201126812992,0.93058759992494,-0.3929925981232764
9697,0.9696999999999095,-0.9317150108685452,0.9305903138138908,-0.3929930738374362
9698,0.9697999999999095,-0.9317098770661782,0.9305930107698069,-0.39299354954988536
9699,0.9698999999999095,-0.9317047114474973,0.9305956906881266,-0.39299402526062227
9700,0.9699999999999095,-0.9316995141853192,0.9305983534639218,-0.3929945009696432
9701,0.9700999999999095,-0.9316942854519789,0.9306009989918974,-0.39299497667695005
9702,0.9701999999999095,-0.9316890254193303,0.93060362716639,-0.3929954523825443
9703,0.9702999999999095,-0.931683734258746,0.9306062378813678,-0.3929959280864273
9704,0.9703999999999094,-0.9316784121411181,0.9306088310304294,-0.3929964037885886
9705,0.9704999999999094,-0.9316730592368587,0.930611406506803,-0.39299687948904866
9706,0.9705999999999094,-0.9316676757159004,0.9306139642033463,-0.3929973551877893
9707,0.9706999999999094,-0.9316622617476962,0.930616504012545,-0.39299783088482015
9708,0.9707999999999094,-0.9316568175012204,0.9306190258265128,-0.39299830658013785
9709,0.9708999999999094,-0.9316513431449692,0.9306215295369895,-0.39299878227375107
9710,0.9709999999999094,-0.9316458388469607,0.9306240150353418,-0.39299925796564655
9711,0.9710999999999094,-0.9316403047747356,0.9306264822125613,-0.3929997336558287
9712,0.9711999999999094,-0.9316347410953573,0.9306289309592642,-0.39300020934430036
9713,0.9712999999999093,-0.931629147975413,0.930631361165691,-0.39300068503106605
9714,0.9713999999999093,-0.9316235255810137,0.9306337727217048,-0.39300116071611474
9715,0.9714999999999093,-0.9316178740777945,0.9306361655167913,-0.3930016363994574
9716,0.9715999999999093,-0.931612193630916,0.930638539440058,-0.3930021120810881
9717,0.9716999999999093,-0.9316064844050629,0.9306408943802335,-0.3930025877610101
9718,0.9717999999999093,-0.9316007465644467,0.9306432302256659,-0.39300306343922475
9719,0.9718999999999093,-0.9315949802728049,0.9306455468643234,-0.39300353911572655
9720,0.9719999999999093,-0.9315891856934009,0.9306478441837926,-0.39300401479051844
9721,0.9720999999999093,-0.9315833629890262,0.9306501220712783,-0.3930044904636007
9722,0.9721999999999092,-0.9315775123219996,0.9306523804136022,-0.3930049661349798
9723,0.9722999999999092,-0.9315716338541676,0.9306546190972028,-0.3930054418046525
9724,0.9723999999999092,-0.9315657277469058,0.9306568380081341,-0.3930059174726153
9725,0.9724999999999092,-0.9315597941611187,0.9306590370320657,-0.39300639313886365
9726,0.9725999999999092,-0.93155383325724,0.9306612160542806,-0.3930068688034091
9727,0.9726999999999092,-0.931547845195234,0.9306633749596761,-0.3930073444662532
9728,0.9727999999999092,-0.931541830134595,0.9306655136327622,-0.3930078201273851
9729,0.9728999999999092,-0.9315357882343486,0.9306676319576606,-0.3930082957868063
9730,0.9729999999999092,-0.931529719653052,0.9306697298181048,-0.3930087714445286
9731,0.9730999999999091,-0.9315236245487939,0.9306718070974387,-0.39300924710054436
9732,0.9731999999999091,-0.931517503079196,0.9306738636786164,-0.3930097227548486
9733,0.9732999999999091,-0.9315113554014127,0.9306758994442007,-0.39301019840745255
9734,0.9733999999999091,-0.9315051816721323,0.9306779142763631,-0.3930106740583552
9735,0.9734999999999091,-0.9314989820475764,0.930679908056883,-0.3930111497075429
9736,0.9735999999999091,-0.931492756683502,0.9306818806671465,-0.3930116253550357
9737,0.9736999999999091,-0.9314865057352003,0.930683831988146,-0.39301210100082223
9738,0.9737999999999091,-0.9314802293574986,0.9306857619004794,-0.39301257664490336
9739,0.9738999999999091,-0.9314739277047602,0.9306876702843496,-0.39301305228728095
9740,0.973999999999909,-0.9314676009308847,0.9306895570195634,-0.3930135279279624
9741,0.974099999999909,-0.931461249189309,0.9306914219855309,-0.3930140035669308
9742,0.974199999999909,-0.9314548726330074,0.930693265061265,-0.3930144792042027
9743,0.974299999999909,-0.9314484714144929,0.9306950861253803,-0.39301495483976967
9744,0.974399999999909,-0.9314420456858167,0.9306968850560928,-0.39301543047364346
9745,0.974499999999909,-0.9314355955985691,0.9306986617312187,-0.39301590610580944
9746,0.974599999999909,-0.9314291213038806,0.930700416028174,-0.39301638173627534
9747,0.974699999999909,-0.9314226229524215,0.9307021478239739,-0.39301685736504394
9748,0.974799999999909,-0.9314161006944035,0.9307038569952315,-0.39301733299211017
9749,0.974899999999909,-0.931409554679579,0.9307055434181578,-0.3930178086174761
9750,0.9749999999999089,-0.9314029850572426,0.9307072069685605,-0.3930182842411354
9751,0.9750999999999089,-0.9313963919762314,0.9307088475218435,-0.3930187598631063
9752,0.9751999999999089,-0.9313897755849255,0.9307104649530058,-0.3930192354833709
9753,0.9752999999999089,-0.9313831360312483,0.9307120591366417,-0.39301971110194567
9754,0.9753999999999089,-0.9313764734626675,0.9307136299469386,-0.3930201867188194
9755,0.9754999999999089,-0.9313697880261953,0.930715177257678,-0.3930206623339917
9756,0.9755999999999089,-0.9313630798683892,0.9307167009422335,-0.39302113794747245
9757,0.9756999999999089,-0.9313563491353525,0.9307182008735704,-0.3930216135592566
9758,0.9757999999999089,-0.9313495959727344,0.9307196769242453,-0.39302208916934583
9759,0.9758999999999088,-0.9313428205257316,0.9307211289664051,-0.393022564777734
9760,0.9759999999999088,-0.9313360229390877,0.9307225568717868,-0.3930230403844339
9761,0.9760999999999088,-0.9313292033570945,0.9307239605117157,-0.39302351598943225
9762,0.9761999999999088,-0.9313223619235925,0.9307253397571055,-0.39302399159274176
9763,0.9762999999999088,-0.9313154987819712,0.9307266944784578,-0.39302446719435113
9764,0.9763999999999088,-0.9313086140751696,0.9307280245458608,-0.39302494279427064
9765,0.9764999999999088,-0.9313017079456776,0.9307293298289887,-0.39302541839249805
9766,0.9765999999999088,-0.9312947805355352,0.9307306101971013,-0.3930258939890311
9767,0.9766999999999088,-0.9312878319863342,0.9307318655190432,-0.39302636958387027
9768,0.9767999999999087,-0.9312808624392187,0.9307330956632427,-0.3930268451770147
9769,0.9768999999999087,-0.931273872034885,0.9307343004977113,-0.393027320768478
9770,0.9769999999999087,-0.9312668609135826,0.9307354798900438,-0.3930277963582505
9771,0.9770999999999087,-0.931259829215115,0.930736633707416,-0.39302827194632195
9772,0.9771999999999087,-0.9312527770788398,0.9307377618165853,-0.3930287475327089
9773,0.9772999999999087,-0.93124570464367,0.9307388640838897,-0.3930292231174085
9774,0.9773999999999087,-0.9312386120480735,0.9307399403752469,-0.393029698700413
9775,0.9774999999999087,-0.931231499430075,0.9307409905561533,-0.3930301742817358
9776,0.9775999999999087,-0.9312243669272554,0.9307420144916843,-0.3930306498613679
9777,0.9776999999999086,-0.9312172146767533,0.9307430120464923,-0.3930311254393122
9778,0.9777999999999086,-0.9312100428152651,0.9307439830848074,-0.3930316010155721
9779,0.9778999999999086,-0.9312028514790457,0.9307449274704352,-0.3930320765901451
9780,0.9779999999999086,-0.9311956408039092,0.9307458450667577,-0.393032552163033
9781,0.9780999999999086,-0.9311884109252295,0.9307467357367311,-0.3930330277342297
9782,0.9781999999999086,-0.931181161977941,0.930747599342886,-0.39303350330374176
9783,0.9782999999999086,-0.9311738940965385,0.9307484357473267,-0.3930339788715715
9784,0.9783999999999086,-0.9311666074150792,0.93074924481173,-0.3930344544377173
9785,0.9784999999999086,-0.9311593020671817,0.9307500263973454,-0.3930349300021829
9786,0.9785999999999085,-0.931151978186028,0.9307507803649929,-0.39303540556496275
9787,0.9786999999999085,-0.9311446359043635,0.9307515065750641,-0.39303588112606375
9788,0.9787999999999085,-0.9311372753544971,0.9307522048875201,-0.39303635668547904
9789,0.9788999999999085,-0.9311298966683033,0.9307528751618916,-0.39303683224321506
9790,0.9789999999999085,-0.9311224999772209,0.9307535172572781,-0.39303730779927076
9791,0.9790999999999085,-0.9311150854122553,0.9307541310323466,-0.3930377833536428
9792,0.9791999999999085,-0.9311076531039781,0.9307547163453319,-0.3930382589063453
9793,0.9792999999999085,-0.9311002031825285,0.9307552730540353,-0.3930387344573578
9794,0.9793999999999085,-0.9310927357776133,0.9307558010158238,-0.39303921000669023
9795,0.9794999999999084,-0.9310852510185075,0.9307563000876299,-0.393039685554353
9796,0.9795999999999084,-0.9310777490340553,0.9307567701259507,-0.39304016110033835
9797,0.9796999999999084,-0.931070229952671,0.930757210986847,-0.3930406366446408
9798,0.9797999999999084,-0.9310626939023388,0.9307576225259429,-0.39304111218726967
9799,0.9798999999999084,-0.9310551410106142,0.9307580045984252,-0.39304158772822967
9800,0.9799999999999084,-0.9310475714046241,0.9307583570590422,-0.3930420632675036
9801,0.9800999999999084,-0.9310399852110679,0.9307586797621038,-0.3930425388051093
9802,0.9801999999999084,-0.9310323825562177,0.9307589725614802,-0.39304301434104305
9803,0.9802999999999084,-0.9310247635659195,0.9307592353106015,-0.39304348987529814
9804,0.9803999999999083,-0.9310171283655931,0.9307594678624569,-0.39304396540788594
9805,0.9804999999999083,-0.9310094770802336,0.930759670069594,-0.39304444093880225
9806,0.9805999999999083,-0.9310018098344115,0.9307598417841189,-0.3930449164680416
9807,0.9806999999999083,-0.9309941267522731,0.9307599828576938,-0.39304539199561594
9808,0.9807999999999083,-0.930986427957542,0.9307600931415382,-0.39304586752151777
9809,0.9808999999999083,-0.9309787135735194,0.9307611167037358,-0.3930463430457515
9810,0.9809999999999083,-0.930970983723084,0.9307640459635772,-0.3930468185683137
9811,0.9810999999999083,-0.9309632385286939,0.9307669582896395,-0.39304729408920824
9812,0.9811999999999083,-0.9309554781123864,0.9307698535763842,-0.3930477696084337
9813,0.9812999999999082,-0.9309477025957793,0.930772731717905,-0.39304824512599923
9814,0.9813999999999082,-0.9309399121000705,0.9307755926079275,-0.39304872064189467
9815,0.9814999999999082,-0.9309321067460402,0.9307784361398088,-0.3930491961561276
9816,0.9815999999999082,-0.9309242866540499,0.9307812622065361,-0.3930496716686941
9817,0.9816999999999082,-0.9309164519440448,0.930784070700726,-0.39305014717959236
9818,0.9817999999999082,-0.9309086027355529,0.9307868615146245,-0.39305062268883395
9819,0.9818999999999082,-0.9309007391476863,0.9307896345401055,-0.39305109819640416
9820,0.9819999999999082,-0.9308928612991427,0.9307923896686705,-0.3930515737023205
9821,0.9820999999999082,-0.9308849693082044,0.9307951267914476,-0.39305204920657166
9822,0.9821999999999081,-0.9308770632927403,0.9307978457991909,-0.3930525247091643
9823,0.9822999999999081,-0.9308691433702064,0.9308005465822797,-0.39305300021009304
9824,0.9823999999999081,-0.9308612096576457,0.930803229030718,-0.3930534757093641
9825,0.9824999999999081,-0.9308532622716897,0.9308058930341335,-0.3930539512069806
9826,0.9825999999999081,-0.9308453013285588,0.9308085384817768,-0.39305442670293617
9827,0.9826999999999081,-0.9308373269440631,0.9308111652625211,-0.39305490219722966
9828,0.9827999999999081,-0.9308293392336026,0.9308137732648607,-0.39305537768987875
9829,0.9828999999999081,-0.9308213383121687,0.9308163623769115,-0.3930558531808639
9830,0.9829999999999081,-0.930813324294344,0.9308189324864088,-0.3930563286701913
9831,0.983099999999908,-0.930805297294304,0.9308214834807078,-0.39305680415787214
9832,0.983199999999908,-0.9307972574258166,0.930824015246782,-0.3930572796438956
9833,0.983299999999908,-0.930789204802244,0.9308265276712231,-0.3930577551282653
9834,0.983399999999908,-0.9307811395365423,0.93082902064024,-0.39305823061098333
9835,0.983499999999908,-0.9307730617412631,0.9308314940396578,-0.39305870609205185
9836,0.983599999999908,-0.9307649715285538,0.9308339477549175,-0.39305918157146785
9837,0.983699999999908,-0.9307568690101578,0.9308363816710753,-0.39305965704923745
9838,0.983799999999908,-0.9307487542974163,0.9308387956728015,-0.39306013252535377
9839,0.983899999999908,-0.9307406275012683,0.93084118964438,-0.39306060799982767
9840,0.983999999999908,-0.9307324887322511,0.9308435634697074,-0.3930610834726497
9841,0.9840999999999079,-0.9307243381005017,0.9308459170322927,-0.39306155894382566
9842,0.9841999999999079,-0.9307161757157568,0.9308482502152561,-0.39306203441335685
9843,0.9842999999999079,-0.9307080016873539,0.9308505629013285,-0.39306250988123637
9844,0.9843999999999079,-0.9306998161242322,0.9308528549728505,-0.3930629853474799
9845,0.9844999999999079,-0.9306916191349327,0.9308551263117725,-0.3930634608120813
9846,0.9845999999999079,-0.9306834108275993,0.9308573767996527,-0.39306393627503355
9847,0.9846999999999079,-0.9306751913099797,0.9308596063176575,-0.39306441173635087
9848,0.9847999999999079,-0.9306669606894256,0.9308618147465603,-0.39306488719602023
9849,0.9848999999999078,-0.9306587190728939,0.9308640019667405,-0.39306536265405057
9850,0.9849999999999078,-0.9306504665669469,0.9308661678581835,-0.3930658381104473
9851,0.9850999999999078,-0.9306422032777538,0.9308683123004793,-0.3930663135652018
9852,0.9851999999999078,-0.9306339293110905,0.9308704351728222,-0.39306678901831255
9853,0.9852999999999078,-0.9306256447723408,0.9308725363540098,-0.39306726446979745
9854,0.9853999999999078,-0.9306173497664973,0.9308746157224426,-0.39306773991963745
9855,0.9854999999999078,-0.9306090443981618,0.9308766731561227,-0.3930682153678536
9856,0.9855999999999078,-0.930600728771546,0.930878708532654,-0.3930686908144261
9857,0.9856999999999078,-0.9305924029904724,0.9308807217292405,-0.3930691662593655
9858,0.9857999999999078,-0.9305840671583749,0.9308827126226864,-0.3930696417026694
9859,0.9858999999999077,-0.9305757213782998,0.9308846810893947,-0.3930701171443501
9860,0.9859999999999077,-0.9305673657529062,0.930886627005367,-0.39307059258439153
9861,0.9860999999999077,-0.9305590003844665,0.9308885502462024,-0.39307106802281117
9862,0.9861999999999077,-0.9305506253748681,0.9308904506870973,-0.39307154345959566
9863,0.9862999999999077,-0.9305422408256129,0.930892328202844,-0.3930720188947533
9864,0.9863999999999077,-0.9305338468378189,0.9308941826678305,-0.39307249432828223
9865,0.9864999999999077,-0.9305254435122207,0.9308960139560396,-0.39307296976018996
9866,0.9865999999999077,-0.93051703094917,0.9308978219410483,-0.39307344519046544
9867,0.9866999999999077,-0.9305086092486369,0.9308996064960268,-0.3930739206191191
9868,0.9867999999999076,-0.9305001785102097,0.9309013674937382,-0.3930743960461479
9869,0.9868999999999076,-0.9304917388330965,0.9309031048065374,-0.39307487147155873
9870,0.9869999999999076,-0.9304832903161256,0.9309048183063706,-0.39307534689534346
9871,0.9870999999999076,-0.9304748330577463,0.9309065078647749,-0.3930758223175039
9872,0.9871999999999076,-0.9304663671560295,0.9309081733528767,-0.3930762977380536
9873,0.9872999999999076,-0.9304578927086685,0.9309098146413918,-0.39307677315697204
9874,0.9873999999999076,-0.9304494098129801,0.9309114316006244,-0.39307724857428056
9875,0.9874999999999076,-0.9304409185659044,0.9309130241004666,-0.3930777239899666
9876,0.9875999999999076,-0.9304324190640066,0.9309145920103973,-0.3930781994040381
9877,0.9876999999999075,-0.9304239114034776,0.9309161351994817,-0.3930786748164979
9878,0.9877999999999075,-0.9304153956801337,0.9309176535363708,-0.39307915022733464
9879,0.9878999999999075,-0.9304068719894183,0.9309191468893003,-0.39307962563656207
9880,0.9879999999999075,-0.9303983404264029,0.9309206151260903,-0.39308010104418367
9881,0.9880999999999075,-0.930389801085787,0.9309223803883805,-0.3930805764501849
9882,0.9881999999999075,-0.9303812540618992,0.9309252478264399,-0.3930810518545806
9883,0.9882999999999075,-0.930372699448698,0.9309280973819354,-0.3930815272573628
9884,0.9883999999999075,-0.9303641373397725,0.9309309289468598,-0.39308200265853777
9885,0.9884999999999075,-0.9303555678283436,0.9309337424128388,-0.39308247805810187
9886,0.9885999999999074,-0.9303469910072635,0.9309365376711293,-0.3930829534560572
9887,0.9886999999999074,-0.9303384069690179,0.9309393146126197,-0.3930834288524163
9888,0.9887999999999074,-0.9303298158057259,0.9309420731278285,-0.3930839042471644
9889,0.9888999999999074,-0.9303212176091412,0.9309448131069036,-0.39308437964030424
9890,0.9889999999999074,-0.930312612470652,0.930947534439622,-0.39308485503185214
9891,0.9890999999999074,-0.9303040004812831,0.9309502370153885,-0.3930853304217872
9892,0.9891999999999074,-0.9302953817316956,0.9309529207232357,-0.39308580581012764
9893,0.9892999999999074,-0.9302867563121878,0.9309555854518227,-0.3930862811968688
9894,0.9893999999999074,-0.9302781243126966,0.9309582310894342,-0.39308675658200604
9895,0.9894999999999073,-0.9302694858227976,0.9309608575239807,-0.3930872319655498
9896,0.9895999999999073,-0.9302608409317057,0.9309634646429968,-0.39308770734749304
9897,0.9896999999999073,-0.9302521897282766,0.9309660523336414,-0.39308818272784096
9898,0.9897999999999073,-0.9302435323010073,0.9309686204826957,-0.39308865810659377
9899,0.9898999999999073,-0.9302348687380363,0.9309711689765636,-0.3930891334837589
9900,0.9899999999999073,-0.9302261991271451,0.9309736977012709,-0.3930896088593244
9901,0.9900999999999073,-0.9302175235557585,0.930976206542464,-0.3930900842332963
9902,0.9901999999999073,-0.9302088421109456,0.9309786953854097,-0.3930905596056833
9903,0.9902999999999073,-0.9302001548794203,0.9309811641149939,-0.39309103497647907
9904,0.9903999999999072,-0.9301914619475425,0.9309836126157214,-0.39309151034568507
9905,0.9904999999999072,-0.9301827634013183,0.9309860407717153,-0.39309198571330606
9906,0.9905999999999072,-0.9301740593264015,0.9309884484667156,-0.39309246107933643
9907,0.9906999999999072,-0.9301653498080934,0.9309908355840791,-0.39309293644378257
9908,0.9907999999999072,-0.9301566349313444,0.9309932020067786,-0.39309341180664714
9909,0.9908999999999072,-0.9301479147807542,0.9309955476174018,-0.39309388716792226
9910,0.9909999999999072,-0.9301391894405733,0.9309978722981508,-0.3930943625276199
9911,0.9910999999999072,-0.9301304589947026,0.9310001759308417,-0.3930948378857354
9912,0.9911999999999072,-0.9301217235266955,0.9310024583969033,-0.39309531324226743
9913,0.9912999999999071,-0.9301129831197577,0.931004719577377,-0.39309578859722427
9914,0.9913999999999071,-0.9301042378567482,0.9310069593529154,-0.39309626395060165
9915,0.9914999999999071,-0.9300954878201804,0.9310091776037822,-0.39309673930240374
9916,0.9915999999999071,-0.9300867330922223,0.9310113742098513,-0.3930972146526314
9917,0.9916999999999071,-0.9300779737546979,0.9310135490506056,-0.39309769000128214
9918,0.9917999999999071,-0.9300692098890876,0.9310157020051374,-0.3930981653483567
9919,0.9918999999999071,-0.9300604415765288,0.9310178329521462,-0.39309864069385825
9920,0.9919999999999071,-0.9300516688978171,0.9310199417699395,-0.39309911603779224
9921,0.9920999999999071,-0.9300428919334067,0.9310220283364309,-0.393099591380152
9922,0.992199999999907,-0.9300341107634117,0.9310240925291399,-0.39310006672094894
9923,0.992299999999907,-0.9300253254676061,0.9310261342251912,-0.3931005420601705
9924,0.992399999999907,-0.9300165361254252,0.9310281533013142,-0.3931010173978282
9925,0.992499999999907,-0.9300077428159661,0.9310301496338416,-0.3931014927339183
9926,0.992599999999907,-0.9299989456179885,0.9310321230987092,-0.39310196806844366
9927,0.992699999999907,-0.9299901446099154,0.9310340735714554,-0.3931024434014152
9928,0.992799999999907,-0.9299813398698342,0.9310360009272197,-0.393102918732815
9929,0.992899999999907,-0.9299725314754973,0.9310379050407429,-0.39310339406265227
9930,0.992999999999907,-0.9299637195043223,0.9310397857863657,-0.3931038693909307
9931,0.993099999999907,-0.9299549040333939,0.9310416430380284,-0.3931043447176508
9932,0.9931999999999069,-0.9299460851394638,0.93104347666927,-0.393104820042814
9933,0.9932999999999069,-0.9299372628989516,0.9310452865532274,-0.3931052953664226
9934,0.9933999999999069,-0.929928437387946,0.9310470725626351,-0.3931057706884685
9935,0.9934999999999069,-0.929919608682205,0.931048834569824,-0.39310624600896565
9936,0.9935999999999069,-0.9299107768571573,0.9310505724467212,-0.39310672132790625
9937,0.9936999999999069,-0.9299019419879027,0.9310522860648485,-0.3931071966452906
9938,0.9937999999999069,-0.9298931041492122,0.9310539752953229,-0.39310767196113244
9939,0.9938999999999069,-0.9298842634155308,0.9310556400088544,-0.39310814727542154
9940,0.9939999999999068,-0.9298754198609758,0.931057280075747,-0.3931086225881588
9941,0.9940999999999068,-0.9298665735593393,0.9310588953658961,-0.3931090978993551
9942,0.9941999999999068,-0.9298577245840884,0.9310604857487899,-0.3931095732090006
9943,0.9942999999999068,-0.929848873008366,0.9310620510935065,-0.3931100485170967
9944,0.9943999999999068,-0.9298400189049915,0.931063591268715,-0.3931105238236564
9945,0.9944999999999068,-0.9298311623464615,0.9310651061426739,-0.3931109991286702
9946,0.9945999999999068,-0.9298223034049508,0.9310665955832305,-0.39311147443214234
9947,0.9946999999999068,-0.9298134421523137,0.9310680594578203,-0.393111949734073
9948,0.9947999999999068,-0.9298045786600833,0.9310694976334666,-0.39311242503446664
9949,0.9948999999999067,-0.9297957129994735,0.9310709099767788,-0.39311290033332136
9950,0.9949999999999067,-0.9297868452413798,0.931072296353953,-0.3931133756306361
9951,0.9950999999999067,-0.9297779754563795,0.9310736566307706,-0.3931138509264183
9952,0.9951999999999067,-0.9297691037147325,0.9310749906725975,-0.39311432622066683
9953,0.9952999999999067,-0.9297602300863825,0.9310762983443835,-0.39311480151337536
9954,0.9953999999999067,-0.9297513546409575,0.9310775795106622,-0.393115276804558
9955,0.9954999999999067,-0.9297424774477706,0.9310788340355493,-0.39311575209420824
9956,0.9955999999999067,-0.9297335985758208,0.9310800617827424,-0.39311622738232993
9957,0.9956999999999067,-0.9297247180937941,0.9310812626155207,-0.39311670266892346
9958,0.9957999999999066,-0.9297158360700635,0.9310824363967439,-0.3931171779539886
9959,0.9958999999999066,-0.9297069525726906,0.9310835829888511,-0.3931176532375312
9960,0.9959999999999066,-0.9296980676694258,0.9310847022538608,-0.39311812851953665
9961,0.9960999999999066,-0.9296891814277096,0.93108579405337,-0.3931186038000341
9962,0.9961999999999066,-0.9296802939146731,0.9310868582485533,-0.39311907907899835
9963,0.9962999999999066,-0.9296714051971382,0.9310878947001626,-0.3931195543564494
9964,0.9963999999999066,-0.9296625153416197,0.931088903268526,-0.3931200296323775
9965,0.9964999999999066,-0.9296536244143248,0.9310898838135473,-0.3931205049067849
9966,0.9965999999999066,-0.9296447324811548,0.9310908361947051,-0.39312098017967917
9967,0.9966999999999065,-0.929635839607705,0.9310917602710529,-0.39312145545105553
9968,0.9967999999999065,-0.9296269458592665,0.9310926559012173,-0.39312193072091345
9969,0.9968999999999065,-0.9296180513008263,0.9310935229433978,-0.3931224059892554
9970,0.9969999999999065,-0.9296096074417524,0.9310943612553665,-0.3931228812560912
9971,0.9970999999999065,-0.9296126040299464,0.9310951706944669,-0.39312335652141445
9972,0.9971999999999065,-0.9296155900546897,0.9310959511176133,-0.3931238317852265
9973,0.9972999999999065,-0.929618565442947,0.9310967023812906,-0.3931243070475279
9974,0.9973999999999065,-0.9296215301214175,0.9310974243415526,-0.39312478230832604
9975,0.9974999999999065,-0.929624484016534,0.9310981168540226,-0.3931252575676168
9976,0.9975999999999065,-0.9296274270544623,0.9310987797738913,-0.3931257328254002
9977,0.9976999999999064,-0.9296303591611011,0.9310994129559177,-0.39312620808168053
9978,0.9977999999999064,-0.9296332802620808,0.931100016254427,-0.39312668333646394
9979,0.9978999999999064,-0.9296361902827631,0.9311005895233108,-0.3931271585897395
9980,0.9979999999999064,-0.929639089148241,0.931101132616026,-0.39312763384151633
9981,0.9980999999999064,-0.9296419767833372,0.9311016453855944,-0.3931281090917963
9982,0.9981999999999064,-0.9296448531126044,0.9311021276846019,-0.3931285843405773
9983,0.9982999999999064,-0.9296477180603245,0.9311025793651978,-0.39312905958786165
9984,0.9983999999999064,-0.9296505715505079,0.931103000279094,-0.39312953483365426
9985,0.9984999999999064,-0.9296534135068928,0.9311033902775647,-0.3931300100779495
9986,0.9985999999999063,-0.929656243852945,0.9311037492114453,-0.39313048532075634
9987,0.9986999999999063,-0.929659062511857,0.9311040769311322,-0.3931309605620656
9988,0.9987999999999063,-0.9296618694065479,0.9311043732865815,-0.3931314358018962
9989,0.9988999999999063,-0.929664664459662,0.9311046381273089,-0.3931319110402348
9990,0.9989999999999063,-0.9296674475935692,0.9311048713023888,-0.39313238627707114
9991,0.9990999999999063,-0.9296702187303637,0.9311050726604538,-0.39313286151243765
9992,0.9991999999999063,-0.9296729777918638,0.9311052420496937,-0.3931333367463199
9993,0.9992999999999063,-0.9296757246996111,0.9311053793178549,-0.3931338119787087
9994,0.9993999999999063,-0.9296784593748703,0.93110548431224,-0.39313428720961907
9995,0.9994999999999062,-0.9296811817386281,0.9311055568797073,-0.3931347624390506
9996,0.9995999999999062,-0.9296838917115933,0.9311055968666694,-0.3931352376670022
9997,0.9996999999999062,-0.9296865892141953,0.9311056041190929,-0.39313571289347976
9998,0.9997999999999062,-0.9296892741665849,0.9311055784824984,-0.3931361881184707
9999,0.9998999999999062,-0.9296919464886321,0.9311055198019587,-0.39313666334199365
10000,0.9999999999999062,-0.9296946060999268,0.9311054279220986,-0.3931371385640404


==> CH6P_data.csv <==
,time,min_dof,max_dof,energy
0,0.0,-0.22043062253098727,0.22092527319574934,-0.0013170920134443936
1,0.0001,-0.31549637426797345,0.3160374145217358,-0.002626846650265037
2,0.0002,-0.43157900415908035,0.4317672183018232,-0.00521818740105569
3,0.00030000000000000003,-0.5718224570141902,0.5715568072143143,-0.010234346331478806
4,0.0004,-0.6980037698787372,0.6974263579617211,-0.019103805731554648
5,0.0005,-0.8047949108766455,0.8030114969062487,-0.032789168392693344
6,0.0006000000000000001,-0.8857984233473453,0.8792841332224931,-0.04997495029319013
7,0.0007000000000000001,-0.9165839354234747,0.9117794779845322,-0.06824798587279009
8,0.0008000000000000001,-0.9264953299755543,0.9239655508442358,-0.08644554614228837
9,0.0009000000000000002,-0.929715961775429,0.9279883286681089,-0.10238842083374405
10,0.0010000000000000002,-0.9340503381953863,0.9389960446252335,-0.11302834793480217
11,0.0011000000000000003,-0.9462982876638798,0.9441765529382784,-0.11956564898598696
12,0.0012000000000000003,-0.9537742580420423,0.9481774656049126,-0.12450305777644116
13,0.0013000000000000004,-0.959823152196186,0.9576716635112097,-0.12942438531005976
14,0.0014000000000000004,-0.9646404790085993,0.9606164938112046,-0.13507382145869576
15,0.0015000000000000005,-0.9663764735623336,0.9629540042392427,-0.14002975907530854
16,0.0016000000000000005,-0.965628909093897,0.9683261045821525,-0.14317759296484106
17,0.0017000000000000006,-0.9685972943286605,0.9725009088829966,-0.14577682259815447
18,0.0018000000000000006,-0.968307725550271,0.9742114379381188,-0.14804632120442227
19,0.0019000000000000006,-0.9666002785216313,0.9721831562805288,-0.1500263805231789
20,0.0020000000000000005,-0.967978858664095,0.9653527034987235,-0.15176401247443252
21,0.0021000000000000003,-0.9698132780131529,0.9639875838960983,-0.15331895810407337
22,0.0022,-0.9685172059300271,0.9659905903263009,-0.1547477486845689
23,0.0023,-0.9679795909083193,0.9692359667815628,-0.15612460529837444
24,0.0024,-0.9685725514231206,0.9714504811701739,-0.15752582638105006
25,0.0024999999999999996,-0.9680442938431612,0.9724629862955173,-0.1590244414279644
26,0.0025999999999999994,-0.9672455160656309,0.9723157810222557,-0.1606656749930856
27,0.0026999999999999993,-0.9680734490771202,0.9737123064632678,-0.16244374631481936
28,0.002799999999999999,-0.970000287532136,0.9742453218596785,-0.16430699170449492
29,0.002899999999999999,-0.9722622866584505,0.9740522288763732,-0.16622505598951093
30,0.0029999999999999988,-0.9742536713567549,0.9726632097633661,-0.16816128410978537
31,0.0030999999999999986,-0.976006806760317,0.9697813256942412,-0.17008530849331338
32,0.0031999999999999984,-0.9775713338458698,0.9673640367641807,-0.17197353116528258
33,0.0032999999999999982,-0.9789421509550872,0.9652279331006858,-0.17381675676968328
34,0.003399999999999998,-0.9803606566819312,0.9620639359258593,-0.17560889481590367
35,0.003499999999999998,-0.9817511362287004,0.9631866137927542,-0.1773685319017942
36,0.0035999999999999977,-0.9831889654647691,0.9667473271693515,-0.17912230144225194
37,0.0036999999999999976,-0.9846624119250105,0.9703655951689171,-0.1809007132383808
38,0.0037999999999999974,-0.9860806600324774,0.9739912891210416,-0.18272328957130848
39,0.0038999999999999972,-0.9872453303562311,0.9775783859372901,-0.18457681533707987
40,0.0039999999999999975,-0.9876252376166739,0.9810103618725151,-0.1864004358812019
41,0.004099999999999998,-0.9867680603966464,0.9832774356041104,-0.18814253426926353
42,0.004199999999999998,-0.9846270028428209,0.9841976820170115,-0.18977724637905843
43,0.004299999999999998,-0.9790957521136214,0.9795501553034859,-0.1912988300978135
44,0.0043999999999999985,-0.9692542332320102,0.9658388211993955,-0.19272916012171298
45,0.004499999999999999,-0.97226705366127,0.9652049301541508,-0.19408669773297982
46,0.004599999999999999,-0.9744137035788139,0.9630146677010865,-0.19538403666802323
47,0.004699999999999999,-0.9747546217803971,0.9595347861257472,-0.19662842426442434
48,0.0048,-0.9719710177235129,0.9634143452395413,-0.19782373882512833
49,0.0049,-0.9643476183311305,0.973480178940481,-0.1989721673796912
50,0.005,-0.964459390097733,0.9792941624299838,-0.20007537980067355
51,0.0051,-0.9670938934382987,0.9728694161795954,-0.20113517393710234
52,0.005200000000000001,-0.9738795338008404,0.9635898870409679,-0.20215374266003383
53,0.005300000000000001,-0.9805273334471725,0.9632658116231818,-0.20313392440018385
54,0.005400000000000001,-0.9856255721665089,0.9623556433943311,-0.2040794657830365
55,0.005500000000000001,-0.9871605290913903,0.9607686146747092,-0.20499512358649677
56,0.005600000000000002,-0.9825994794475622,0.970027575102457,-0.20588673950219327
57,0.005700000000000002,-0.9690999860764133,0.9790879967700215,-0.2067615341980833
58,0.005800000000000002,-0.9686298831520187,0.9847477176458805,-0.2076287121586365
59,0.0059000000000000025,-0.9703032678444131,0.9824311844994675,-0.20850039615874888
60,0.006000000000000003,-0.9681287516881999,0.9658981552532372,-0.2093927328615746
61,0.006100000000000003,-0.9654758907532441,0.9678155518781317,-0.21032599893737794
62,0.006200000000000003,-0.9662507324714645,0.9681123859043334,-0.21131961650664885
63,0.0063000000000000035,-0.9680179836517091,0.9672470438051438,-0.2123742226104547
64,0.006400000000000004,-0.9753757229828454,0.9684634196878735,-0.21343584928578097
65,0.006500000000000004,-0.9812525143757334,0.9734852311061981,-0.21442850795062018
66,0.006600000000000004,-0.9849479572540598,0.9771673725635186,-0.2153015387551291
67,0.0067000000000000046,-0.986458020793654,0.9742028567884563,-0.21606091874136582
68,0.006800000000000005,-0.9818162030400805,0.9804106923104299,-0.21672972379429584
69,0.006900000000000005,-0.9724006494439552,0.986606957214344,-0.21733622676256176
70,0.007000000000000005,-0.9730213495480595,0.9879545620142873,-0.21789864589153093
71,0.007100000000000006,-0.9737783267510989,0.984255039707228,-0.2184290264215184
72,0.007200000000000006,-0.9744971442365802,0.9756056871141223,-0.2189354243913898
73,0.007300000000000006,-0.9745770884829223,0.9685676018996271,-0.2194234480783907
74,0.007400000000000006,-0.9749933148465136,0.9664597663997649,-0.21989722307560802
75,0.007500000000000007,-0.9753565494758583,0.9637040272229066,-0.22036001302464833
76,0.007600000000000007,-0.9756686826112965,0.9628941871919106,-0.22081465117179314
77,0.007700000000000007,-0.975933194993755,0.9628398206116635,-0.22126389076230485
78,0.0078000000000000074,-0.9782063408826626,0.9623803849264231,-0.22171076012278731
79,0.007900000000000008,-0.982988972410733,0.9620502005651935,-0.22215901426813353
80,0.008000000000000007,-0.9865063283110936,0.9639387282519348,-0.22261380693908697
81,0.008100000000000007,-0.9881215095819268,0.9657811474687936,-0.22308274791777108
82,0.008200000000000006,-0.9871958332584198,0.9675475647467562,-0.22357746058913233
83,0.008300000000000005,-0.9831252979499646,0.9692038954096726,-0.22411519358677165
84,0.008400000000000005,-0.9767205921198194,0.970711711953318,-0.22471771784934885
85,0.008500000000000004,-0.9767028555562984,0.9720281517266686,-0.22539946281482925
86,0.008600000000000003,-0.9766822669083178,0.9731059024617928,-0.2261397101185737
87,0.008700000000000003,-0.9780618754468327,0.9738932732069865,-0.2268791255757727
88,0.008800000000000002,-0.9799397657813007,0.9743343257607141,-0.2275778081743104
89,0.008900000000000002,-0.9805927606247296,0.9743689762505123,-0.2282324541781333
90,0.009000000000000001,-0.9797027027385203,0.9739330294521856,-0.2288498681094016
91,0.0091,-0.9772759945950947,0.9729583816317885,-0.22943661797802592
92,0.0092,-0.9774417305289564,0.9713735831890867,-0.22999797233645178
93,0.0093,-0.9776035541050718,0.9691045596591451,-0.2305380852460971
94,0.009399999999999999,-0.9777600704800828,0.9660752912935979,-0.23106026154321468
95,0.009499999999999998,-0.9779096603917028,0.9622084606815299,-0.23156716451188641
96,0.009599999999999997,-0.978050201652286,0.9624396033025487,-0.23206096823885022
97,0.009699999999999997,-0.9781789888900667,0.9640120977013338,-0.23254347218249893
98,0.009799999999999996,-0.9807817667511374,0.9654636418250975,-0.23301618978141836
99,0.009899999999999996,-0.9842741770573117,0.9667531880522306,-0.2334804173805983
100,0.009999999999999995,-0.9873077363426768,0.9678351814892592,-0.23393728712959416
101,0.010099999999999994,-0.9896626032844777,0.9686595563790008,-0.2343878066889251
102,0.010199999999999994,-0.991089623080527,0.9691717840009886,-0.23483288839552208
103,0.010299999999999993,-0.9913099713681293,0.9695354819271619,-0.235273370389226
104,0.010399999999999993,-0.9900152275566989,0.9714027391527693,-0.2357100319176281
105,0.010499999999999992,-0.9868680843223214,0.9731141894579004,-0.23614360463771308
106,0.010599999999999991,-0.9815038979046014,0.9746185906644734,-0.23657478129292464
107,0.01069999999999999,-0.9770897387833234,0.9758592797023002,-0.23700422272817565
108,0.01079999999999999,-0.9763412005097618,0.9767742108627914,-0.23743256385426317
109,0.01089999999999999,-0.9777566190326675,0.9772960741917789,-0.23786041891298948
110,0.010999999999999989,-0.9792878869311247,0.977352500212611,-0.2382883862410841
111,0.011099999999999988,-0.9798441678405204,0.9768663557419935,-0.23871705269648577
112,0.011199999999999988,-0.9790483694058415,0.9757561335487679,-0.2391469979968907
113,0.011299999999999987,-0.9764481692232789,0.9739364357915756,-0.23957879941595198
114,0.011399999999999987,-0.9715093976328538,0.9713185473584272,-0.2400130375541602
115,0.011499999999999986,-0.9641176114584565,0.9678110903642911,-0.24045030419726635
116,0.011599999999999985,-0.9678554836764176,0.9633207453750527,-0.24089121352879214
117,0.011699999999999985,-0.9721180674764137,0.9618621028738399,-0.24133641811384385
118,0.011799999999999984,-0.9768401770466226,0.9639248967645799,-0.24178663109973322
119,0.011899999999999984,-0.981861404893691,0.9659590558007961,-0.242242656063013
120,0.011999999999999983,-0.9868794683887959,0.9679257378567259,-0.24270542610535276
121,0.012099999999999982,-0.9913873082503395,0.9697797704730028,-0.24317605459541833
122,0.012199999999999982,-0.9945887564316593,0.9714692677692607,-0.2436559020882026
123,0.012299999999999981,-0.9952850087755738,0.9729352383441405,-0.2441466688200278
124,0.01239999999999998,-0.9917196998762958,0.9741111553434508,-0.24465053305164908
125,0.01249999999999998,-0.9813619503594536,0.9749224335045712,-0.2451703804851367
126,0.01259999999999998,-0.978332391604505,0.975285694232134,-0.2457102285492713
127,0.012699999999999979,-0.9798433716255408,0.9751075430117806,-0.2462760883393494
128,0.012799999999999978,-0.9810843476689054,0.9742822088382037,-0.24687783367918453
129,0.012899999999999977,-0.9819765629912148,0.9726865698198628,-0.24753335975645177
130,0.012999999999999977,-0.9824336723690146,0.9701696744529922,-0.24827751033656453
131,0.013099999999999976,-0.9823623774469658,0.9665332572275309,-0.24917832180178018
132,0.013199999999999976,-0.9816633040834897,0.9615073440468049,-0.2503497332429369
133,0.013299999999999975,-0.9799306316774561,0.96173103874606,-0.251833899996936
134,0.013399999999999974,-0.9776248226169956,0.9627212720956823,-0.2532401206256976
135,0.013499999999999974,-0.9743541702242023,0.9642676922131838,-0.25402538578455164
136,0.013599999999999973,-0.9700263205359682,0.9667257385247984,-0.2543702768743995
137,0.013699999999999973,-0.9678527823680361,0.9687528502355118,-0.25458448743774875
138,0.013799999999999972,-0.9679982577695182,0.9701750810389329,-0.2547730543703446
139,0.013899999999999971,-0.9691550108402995,0.9723206571325755,-0.25495719147398266
140,0.01399999999999997,-0.9708703566803379,0.9742227926717668,-0.2551396641997209
141,0.01409999999999997,-0.9724149225382424,0.9759654858179244,-0.25532087531128195
142,0.01419999999999997,-0.973729096926004,0.9775533917279642,-0.25550092456974205
143,0.014299999999999969,-0.9747480600765113,0.9789593216121297,-0.25567986444719637
144,0.014399999999999968,-0.975402106734791,0.9801406838795105,-0.2558577347902281
145,0.014499999999999968,-0.9756171685477228,0.9810456265908858,-0.2560345690838501
146,0.014599999999999967,-0.97531550208698,0.9816154933645956,-0.256210396295661
147,0.014699999999999967,-0.9744165041039302,0.9817860291758786,-0.2563852417122913
148,0.014799999999999966,-0.9728376347594895,0.9814881988298899,-0.2565591274307143
149,0.014899999999999965,-0.9704954339839337,0.9806489270904033,-0.256732072706237
150,0.014999999999999965,-0.9687436702107802,0.9791918695739799,-0.2569040942432085
151,0.015099999999999964,-0.9687686022171192,0.9770382496226911,-0.2570752064708494
152,0.015199999999999964,-0.9687875237570488,0.9741077670066574,-0.2572454218243675
153,0.015299999999999963,-0.9687999811110138,0.9703195709593145,-0.2574147510376927
154,0.015399999999999962,-0.9688054798370691,0.965593282840014,-0.2575832034450156
155,0.015499999999999962,-0.9688034860990521,0.9662862546412865,-0.2577507872822318
156,0.015599999999999961,-0.9687934280335379,0.9682040435503254,-0.2579175099759683
157,0.01569999999999996,-0.9687746972383903,0.9700791930565662,-0.25808337840702356
158,0.01579999999999996,-0.9707412309847469,0.971876548300402,-0.2582483991363323
159,0.01589999999999996,-0.9728530216508618,0.9735567119647994,-0.2584125785845312
160,0.01599999999999996,-0.9748550109497651,0.9750761224658915,-0.2585759231604145
161,0.016099999999999958,-0.9766990366114875,0.9763871981621313,-0.2587384393383464
162,0.016199999999999957,-0.9783330645553688,0.9774385494015225,-0.2589001336893408
163,0.016299999999999957,-0.9797015997406093,0.9781752599021981,-0.25906101287456734
164,0.016399999999999956,-0.9807461694906434,0.9785392384467791,-0.2592210836129688
165,0.016499999999999956,-0.9814058745801703,0.9784696409794765,-0.2593803526363271
166,0.016599999999999955,-0.9816180021799428,0.9779033617857427,-0.25953882664508204
167,0.016699999999999954,-0.9813186931279967,0.9767755904503773,-0.2596965122769613
168,0.016799999999999954,-0.9804436539771437,0.9750204287854208,-0.25985341609763934
169,0.016899999999999953,-0.9789289020149011,0.9725715590680067,-0.26000954461926806
170,0.016999999999999953,-0.9767115292197778,0.9693629520099324,-0.2601649043484947
171,0.017099999999999952,-0.9737304692196361,0.9653296002408092,-0.26031950186168473
172,0.01719999999999995,-0.9699272500650898,0.965724039848732,-0.2604733439011724
173,0.01729999999999995,-0.9666771998208545,0.9668713440229254,-0.2606264374838436
174,0.01739999999999995,-0.9663878886358916,0.9678650867053427,-0.2607787900115942
175,0.01749999999999995,-0.9679363973871379,0.9686699614257338,-0.2609304093728097
176,0.01759999999999995,-0.9695383828635368,0.9692483312497971,-0.26108130402501345
177,0.01769999999999995,-0.9710398436253089,0.9695604202328612,-0.26123148305072325
178,0.017799999999999948,-0.9724098244304615,0.9707853006941402,-0.2613809561813538
179,0.017899999999999947,-0.9736155818259294,0.9727367272812172,-0.26152973378716465
180,0.017999999999999947,-0.974622821331251,0.9745950337516356,-0.26167782683448276
181,0.018099999999999946,-0.9753959569310402,0.976322733657307,-0.26182524681432895
182,0.018199999999999945,-0.9758983902000646,0.977879278397054,-0.26197200564880163
183,0.018299999999999945,-0.9760928064237904,0.979221252059469,-0.2621181155832837
184,0.018399999999999944,-0.9759414849552378,0.9803026107794507,-0.2622635890729842
185,0.018499999999999944,-0.9754066207468427,0.9810749661264349,-0.2624084386723544
186,0.018599999999999943,-0.9744506535346752,0.9814879114047366,-0.26255267693497386
187,0.018699999999999942,-0.9730366005889974,0.9814893888654393,-0.2626963163299681
188,0.018799999999999942,-0.9711283883634766,0.9810260947295827,-0.26283936917931144
189,0.01889999999999994,-0.968691177872129,0.9800439176712342,-0.26298184761819265
190,0.01899999999999994,-0.965691678292275,0.9784884051095115,-0.26312376357863054
191,0.01909999999999994,-0.962098443209897,0.9763052504368044,-0.26326512879459607
192,0.01919999999999994,-0.9616807912571564,0.9734407932973156,-0.26340595482540324
193,0.01929999999999994,-0.962220446968236,0.9698425243406935,-0.2635462530928575
194,0.019399999999999938,-0.962629173743708,0.9654595855902071,-0.2636860349269013
195,0.019499999999999938,-0.963024406670678,0.9657772101639284,-0.2638253116145799
196,0.019599999999999937,-0.9646918963990135,0.9675396261759557,-0.26396409444681096
197,0.019699999999999936,-0.9663656643315919,0.9692674027450588,-0.26410239475872405
198,0.019799999999999936,-0.9680315842702357,0.9709364755470566,-0.26424022395980834
199,0.019899999999999935,-0.9696743551760856,0.9725205410144042,-0.26437759355147833
200,0.019999999999999934,-0.9712775797327843,0.9739911304962613,-0.2645145151309758
201,0.020099999999999934,-0.9728238532755058,0.9753177080451034,-0.26465100038160594
202,0.020199999999999933,-0.9742948617803168,0.9764677917625398,-0.26478706105080246
203,0.020299999999999933,-0.9756714876658752,0.9774070987459389,-0.2649227089180504
204,0.020399999999999932,-0.9769339222348934,0.9780997137235056,-0.2650579557559085
205,0.02049999999999993,-0.9780617836581988,0.9785082813929685,-0.26519281328735594
206,0.02059999999999993,-0.9790342394651037,0.9785942222464016,-0.2653272931432361
207,0.02069999999999993,-0.9798301325403478,0.978317971249989,-0.2654614068231169
208,0.02079999999999993,-0.9804281096356994,0.9776392381568301,-0.26559516566258606
209,0.02089999999999993,-0.9808067513840975,0.9765172874936064,-0.2657285808094771
210,0.02099999999999993,-0.9809447027613319,0.9749112354329764,-0.2658616632104534
211,0.021099999999999928,-0.9808208028835171,0.9727803599167985,-0.26599442360885645
212,0.021199999999999927,-0.9804142129691817,0.9700844196150996,-0.2661268725534805
213,0.021299999999999927,-0.9797045412447237,0.9667839766763465,-0.26625902041741295
214,0.021399999999999926,-0.9786719635428804,0.9654917291479398,-0.2663908774251413
215,0.021499999999999925,-0.9772973383455675,0.9666414739573892,-0.26652245368562505
216,0.021599999999999925,-0.975562315061986,0.967700602534529,-0.26665375922878987
217,0.021699999999999924,-0.9734494344138033,0.9686482591414891,-0.26678480404268196
218,0.021799999999999924,-0.9709422199211252,0.9694623083752755,-0.26691559810848947
219,0.021899999999999923,-0.9680252596418654,0.9701194119523767,-0.2670461514312485
220,0.021999999999999922,-0.9677836247674747,0.9705951172137239,-0.2671764740641329
221,0.022099999999999922,-0.9679833471916887,0.9708639566949816,-0.26730657612497966
222,0.02219999999999992,-0.968164502645579,0.9716120371970824,-0.26743646780430497
223,0.02229999999999992,-0.9683259373283575,0.97324192718694,-0.2675661593645534
224,0.02239999999999992,-0.9689548118717768,0.9747936304506308,-0.2676956611310801
225,0.02249999999999992,-0.9700941139642706,0.9762439021082711,-0.2678249834756948
226,0.02259999999999992,-0.971183607123959,0.9775680214870326,-0.26795413679412233
227,0.022699999999999918,-0.9722138106890659,0.9787398811656179,-0.268083131478939
228,0.022799999999999918,-0.973174984320791,0.9797320907205728,-0.2682119778897023
229,0.022899999999999917,-0.974057163760569,0.980516094992144,-0.2683406863220262
230,0.022999999999999916,-0.9748501969439204,0.981062306521235,-0.26846926697729184
231,0.023099999999999916,-0.9755437803013088,0.9813402515849121,-0.268597729934434
232,0.023199999999999915,-0.9761274951044214,0.9813187289839531,-0.2687260851250805
233,0.023299999999999915,-0.9765908437367882,0.9809659804271815,-0.2688543423129725
234,0.023399999999999914,-0.9769232857802025,0.9802498710346645,-0.26898251107830057
235,0.023499999999999913,-0.977114273813227,0.9791380781698039,-0.2691106008071786
236,0.023599999999999913,-0.9771532888159742,0.977598286534661,-0.269238620686264
237,0.023699999999999912,-0.9770298750676155,0.9755983872476138,-0.2693665797022169
238,0.02379999999999991,-0.9767336744113626,0.973106678487162,-0.2694944866453644
239,0.02389999999999991,-0.9762544597477785,0.9700920652429686,-0.26962235011684677
240,0.02399999999999991,-0.9755821676031451,0.966524255769124,-0.2697501785383815
241,0.02409999999999991,-0.9747069296070541,0.9650203701513538,-0.2698779801636027
242,0.02419999999999991,-0.9736191027040476,0.9665325834952981,-0.27000576309014745
243,0.02429999999999991,-0.9732088817515869,0.968031427473692,-0.27013353527142686
244,0.024399999999999908,-0.9733367502090591,0.9695034772812153,-0.2702613045274608
245,0.024499999999999907,-0.9734345612766512,0.9709341360667396,-0.2703890785539658
246,0.024599999999999907,-0.9735007355625539,0.9723076501686547,-0.2705168649293659
247,0.024699999999999906,-0.9735336567148328,0.9736071318340211,-0.2706446711193339
248,0.024799999999999905,-0.9735316717675607,0.9748145894546484,-0.270772504478878
249,0.024899999999999905,-0.9734930915509102,0.9759109654185293,-0.27090037225206204
250,0.024999999999999904,-0.973416191168478,0.9768761817397197,-0.2710282815696671
251,0.025099999999999904,-0.97329921054484,0.977689193681074,-0.27115623944526573
252,0.025199999999999903,-0.973140355045864,0.9783280516102516,-0.271284252770218
253,0.025299999999999902,-0.9729377961736367,0.978769971319893,-0.27141232830835954
254,0.025399999999999902,-0.9726896723370396,0.9789914129904168,-0.2715404726908917
255,0.0254999999999999,-0.9723940896980415,0.9789681688747366,-0.271668692412338
256,0.0255999999999999,-0.9720491230927547,0.9786754596386447,-0.2717969938280169
257,0.0256999999999999,-0.9716528170252401,0.9780880391034446,-0.2719253831536598
258,0.0257999999999999,-0.971203186731051,0.9771803069175286,-0.27205386646753366
259,0.0258999999999999,-0.9706982193065984,0.9759264284437454,-0.2721824497153408
260,0.025999999999999898,-0.9702261140876098,0.974300460905061,-0.2723111387179705
261,0.026099999999999898,-0.9712672348870867,0.972276484599259,-0.27243993918200454
262,0.026199999999999897,-0.9722845235419649,0.9698287377914031,-0.27256885671277964
263,0.026299999999999896,-0.9732731080747267,0.96693175373602,-0.2726978968295272
264,0.026399999999999896,-0.9742279459525959,0.9659976638413587,-0.2728270649821386
265,0.026499999999999895,-0.9751438300007385,0.9670281338597363,-0.2729563665688077
266,0.026599999999999895,-0.9760153944872392,0.9679955309691785,-0.27308580695403323
267,0.026699999999999894,-0.9768371213817865,0.9688862512274496,-0.27321539148610585
268,0.026799999999999893,-0.9776033467936577,0.9696858412163915,-0.273345125513417
269,0.026899999999999893,-0.9783082675972746,0.9703790185518851,-0.273475014399098
270,0.026999999999999892,-0.9789459482552582,0.9709496973801451,-0.27360506353325276
271,0.02709999999999989,-0.9795103278495831,0.9713810187846216,-0.2737352783424477
272,0.02719999999999989,-0.9799952273311607,0.9716553860442794,-0.2738656642961957
273,0.02729999999999989,-0.9803943569970502,0.9717545047078778,-0.27399622691025666
274,0.02739999999999989,-0.980701324202625,0.9730086763175521,-0.27412697174671447
275,0.02749999999999989,-0.9809096413135237,0.9744048936891907,-0.27425790441106856
276,0.02759999999999989,-0.9810127338992353,0.9757391468287918,-0.2743890305465264
277,0.027699999999999888,-0.9810039491668646,0.9769959272998678,-0.2745203558258615
278,0.027799999999999887,-0.980876564630122,0.9781587529712815,-0.27465188594140005
279,0.027899999999999887,-0.980623797005066,0.9792101902617583,-0.27478362659342975
280,0.027999999999999886,-0.9802388113207134,0.9801318825127211,-0.2749155834778385
281,0.028099999999999885,-0.9797147302294559,0.980904584687197,-0.27504776227323785
282,0.028199999999999885,-0.9790446434994107,0.9815082045569935,-0.2751801686282993
283,0.028299999999999884,-0.9782216176684791,0.981921850487882,-0.27531280814969733
284,0.028399999999999884,-0.9772387058380528,0.9821238858642048,-0.27544568639106426
285,0.028499999999999883,-0.9760889575830666,0.9820919901125506,-0.2755788088433198
286,0.028599999999999882,-0.974765428954464,0.9818032261925834,-0.275712180926724
287,0.028699999999999882,-0.9732611925501127,0.9812341143263412,-0.2758458079847574
288,0.02879999999999988,-0.9715693476307679,0.9803607116406305,-0.27597969527992994
289,0.02889999999999988,-0.9696830302587873,0.9791586973059911,-0.27611384799170113
290,0.02899999999999988,-0.9675954234388703,0.9776034626753215,-0.2762482712162866
291,0.02909999999999988,-0.9679859695858395,0.9756702058600758,-0.27638296996832784
292,0.02919999999999988,-0.9684670267236325,0.973334030135219,-0.27651794918428296
293,0.029299999999999878,-0.9689336713104252,0.9705700455375024,-0.27665321372727464
294,0.029399999999999878,-0.9693845551558261,0.9673534730149037,-0.2767887683930896
295,0.029499999999999877,-0.9698182820003479,0.9659105163018632,-0.2769246179172233
296,0.029599999999999876,-0.9702334071329295,0.9672951723834415,-0.27706076698244503
297,0.029699999999999876,-0.9706284370645388,0.9686733030715146,-0.27719722022680604
298,0.029799999999999875,-0.9710018292602264,0.9700349040746151,-0.2773339822517063
299,0.029899999999999875,-0.971351991931998,0.971368994476685,-0.27747105762981034
300,0.029999999999999874,-0.9720842158216797,0.9726635956437015,-0.2776084509126085
301,0.030099999999999873,-0.9728583539241464,0.973905713724585,-0.27774616663746415
302,0.030199999999999873,-0.9736007670559755,0.9750813260812907,-0.2778842093340826
303,0.030299999999999872,-0.9743071676507681,0.9761753720352889,-0.27802258353033393
304,0.03039999999999987,-0.9749730764654034,0.9771717483717774,-0.27816129375745063
305,0.03049999999999987,-0.9755938212840771,0.9780533100940204,-0.2783003445548094
306,0.03059999999999987,-0.9761645359090185,0.9788018769626093,-0.2784397404742201
307,0.03069999999999987,-0.9766801594675972,0.9793982463825149,-0.27857948608428507
308,0.03079999999999987,-0.9771354360675877,0.97982221320904,-0.27871958597473057
309,0.03089999999999987,-0.977524914834006,0.980052597027332,-0.2788600447612591
310,0.030999999999999868,-0.9778429503620917,0.9800672774151926,-0.27900086709113464
311,0.031099999999999867,-0.9780837036215889,0.9798432376232106,-0.27914205764980593
312,0.031199999999999867,-0.9782411433474415,0.9793566169993355,-0.2792836211688584
313,0.03129999999999987,-0.9783090479512825,0.9785827723486078,-0.27942556243561617
314,0.03139999999999987,-0.9782810079866485,0.9774963482569168,-0.27956788630441143
315,0.031499999999999875,-0.9781504291986594,0.9760713562267025,-0.279710597709815
316,0.03159999999999988,-0.9779105361859779,0.9742812622808533,-0.27985370168164503
317,0.03169999999999988,-0.9775543766992125,0.9720990824987031,-0.27999720336177236
318,0.031799999999999884,-0.9770748265956228,0.9694974857659885,-0.2801411080223856
319,0.03189999999999989,-0.976464595465073,0.9664489028599906,-0.28028542108544446
320,0.03199999999999989,-0.9757162329367721,0.9673226465324332,-0.2804301481427951
321,0.03209999999999989,-0.9748221356705488,0.9681531875277168,-0.28057529497639544
322,0.032199999999999895,-0.9737745550303734,0.968896078076636,-0.28072086757801623
323,0.0322999999999999,-0.972565605431726,0.969535168563341,-0.2808668721677152
324,0.0323999999999999,-0.9711872733483854,0.9700531401589358,-0.28101331521032424
325,0.032499999999999904,-0.9696314269584528,0.970431496549576,-0.2811602034293257
326,0.03259999999999991,-0.9678898264041319,0.9706505613702807,-0.28130754381738576
327,0.03269999999999991,-0.9659541346351165,0.9706894817768822,-0.28145534364302055
328,0.03279999999999991,-0.9648708077893109,0.9720491355906248,-0.28160361045291127
329,0.032899999999999915,-0.9653651152966274,0.9735832903058033,-0.2817523520696235
330,0.03299999999999992,-0.9658238342889569,0.9750894588741087,-0.28190157658450754
331,0.03309999999999992,-0.9662425372968,0.9765531313362524,-0.2820512923458905
332,0.033199999999999924,-0.9666165543167312,0.9779583581826274,-0.2822015079428024
333,0.03329999999999993,-0.9669409679128391,0.9792877035199985,-0.28235223218456856
334,0.03339999999999993,-0.9672106086049245,0.9805222029404952,-0.28250347407703863
335,0.03349999999999993,-0.9674200505703594,0.9816413270133646,-0.2826552427961248
336,0.033599999999999935,-0.9675636076889297,0.9826229514390611,-0.28280754765958177
337,0.03369999999999994,-0.9676353299628035,0.983443335016908,-0.282960398098195
338,0.03379999999999994,-0.9677358916730796,0.9840771066738375,-0.28311380362745286
339,0.033899999999999944,-0.9687551559149613,0.9844972628741826,-0.2832677738209586
340,0.03399999999999995,-0.9697764153904174,0.9846751767704668,-0.28342231828688436
341,0.03409999999999995,-0.9707964317669393,0.9845806204543526,-0.2835774466485931
342,0.03419999999999995,-0.971811683264075,0.9841818016181149,-0.28373316853073577
343,0.034299999999999956,-0.9728183526878059,0.9834454158347934,-0.28388949355177234
344,0.03439999999999996,-0.9738123153952181,0.9823367155068599,-0.28404643132390306
345,0.03449999999999996,-0.9747891272267216,0.9808195963194538,-0.2842039914610171
346,0.034599999999999964,-0.9757440124500477,0.9788567017695782,-0.284362183595196
347,0.03469999999999997,-0.976671851767916,0.9764095460356317,-0.28452101740183716
348,0.03479999999999997,-0.9775671704495619,0.973438655114535,-0.2846805026333617
349,0.03489999999999997,-0.9784241266551215,0.9699037258016595,-0.28484064916094487
350,0.034999999999999976,-0.9792365000310628,0.9688377813094662,-0.28500146702344237
351,0.03509999999999998,-0.9799976806642542,0.9703669593225476,-0.28516296648259826
352,0.03519999999999998,-0.980700658491703,0.9718790456632603,-0.28532515808297937
353,0.035299999999999984,-0.9813380132722277,0.9733576913451543,-0.28548805271516603
354,0.03539999999999999,-0.9819019052351505,0.9747844636576095,-0.2856516616804789
355,0.03549999999999999,-0.9823840665292057,0.9761387358430671,-0.2858159967554361
356,0.03559999999999999,-0.9827757936020247,0.9773975815845996,-0.28598107025414465
357,0.035699999999999996,-0.9830679406464712,0.9785356756468834,-0.2861468950870813
358,0.0358,-0.9832509142544994,0.9795252022560375,-0.28631348481448904
359,0.0359,-0.9833146694218338,0.9803357730895609,-0.2864808536935045
360,0.036000000000000004,-0.9832487070473777,0.9809343570611866,-0.2866490167176772
361,0.03610000000000001,-0.983042073069668,0.9812852244031692,-0.286817989648568
362,0.03620000000000001,-0.9826833593787605,0.9813499078394948,-0.2869877890389449
363,0.03630000000000001,-0.9821607066355754,0.9810871838718724,-0.2871584322478139
364,0.036400000000000016,-0.9814618091219702,0.9804530773287456,-0.28732993744764945
365,0.03650000000000002,-0.9805739217337337,0.9794008923216178,-0.28750232362456385
366,0.03660000000000002,-0.9794838692154784,0.9778812725868705,-0.28767561057247326
367,0.036700000000000024,-0.9781780577213313,0.9758422938529154,-0.2878498188824896
368,0.03680000000000003,-0.9766424887687501,0.9732295903682562,-0.2880249699289364
369,0.03690000000000003,-0.9748947213061561,0.9699865170829632,-0.2882010858536096
370,0.03700000000000003,-0.975055309718544,0.9660543482416432,-0.2883781895499191
371,0.037100000000000036,-0.9751682375021383,0.9637828933510872,-0.28855630464885296
372,0.03720000000000004,-0.9752306521725316,0.9645476823887005,-0.2887354555084563
373,0.03730000000000004,-0.9752396220419163,0.9663999753876628,-0.28891566720913964
374,0.037400000000000044,-0.9751921366764531,0.9683225205956789,-0.2890969655567962
375,0.03750000000000005,-0.9750851075370601,0.9703038892816593,-0.2892793770961985
376,0.03760000000000005,-0.9749153688105079,0.972329543468008,-0.2894629291370854
377,0.03770000000000005,-0.9746796784360123,0.9743814621672154,-0.28964764979562607
378,0.037800000000000056,-0.9743747193306297,0.9764377480522282,-0.28983356805382826
379,0.03790000000000006,-0.9739971008146894,0.9784722164087898,-0.29002071383959166
380,0.03800000000000006,-0.9746568181407524,0.980453968982757,-0.29020911812981004
381,0.038100000000000064,-0.9755119466761966,0.9823469562941276,-0.2903988130787474
382,0.03820000000000007,-0.9763096826872062,0.9841095331558598,-0.2905898321733851
383,0.03830000000000007,-0.9770400298657534,0.9856940135061569,-0.290782210416948
384,0.03840000000000007,-0.9776922282348229,0.9870462322123771,-0.2909759845412497
385,0.038500000000000076,-0.9782547254463272,0.9881051231806937,-0.29117119324784546
386,0.03860000000000008,-0.978715148933673,0.9888023248242056,-0.2913678774774465
387,0.03870000000000008,-0.9790602792085885,0.9890618255849581,-0.2915660807066771
388,0.038800000000000084,-0.979276024629535,0.9887996636215487,-0.2917658492708789
389,0.03890000000000009,-0.9793473980059109,0.9879236957912677,-0.29196723271146885
390,0.03900000000000009,-0.9792584954367383,0.9863334515031215,-0.2921702841461847
391,0.03910000000000009,-0.9789924778128168,0.98392008676062,-0.2923750606603387
392,0.039200000000000096,-0.9785315554357237,0.9805664526923603,-0.2925816237168691
393,0.0393000000000001,-0.9778569762238379,0.9761472911369806,-0.2927900395823413
394,0.0394000000000001,-0.9769490179833498,0.9717158139622563,-0.29300037976559246
395,0.039500000000000104,-0.9757869852199083,0.973402234537279,-0.2932127214651162
396,0.03960000000000011,-0.9743492109535924,0.9749391042543948,-0.2934271480213507
397,0.03970000000000011,-0.9726130639762858,0.9762565063777527,-0.29364374937130056
398,0.03980000000000011,-0.9705549619570889,0.9772713644168961,-0.29386262250595
399,0.039900000000000116,-0.9681503907595309,0.9778859038836012,-0.29408387193638574
400,0.04000000000000012,-0.9653739302863105,0.9779860330466404,-0.2943076101840116
401,0.04010000000000012,-0.9647441324783503,0.9774396692088895,-0.29453395832237794
402,0.040200000000000125,-0.9654250809523158,0.9760950526466634,-0.2947630466152551
403,0.04030000000000013,-0.9660982126370231,0.9737791076467343,-0.2949950153153665
404,0.04040000000000013,-0.9667617005220014,0.970295926894797,-0.29523001571101165
405,0.04050000000000013,-0.9674136126400439,0.9654254690887458,-0.29546821153159003
406,0.040600000000000136,-0.9680519082448538,0.9638454789093499,-0.29570978084674554
407,0.04070000000000014,-0.9689071442852304,0.9664355656938389,-0.29595491861478934
408,0.04080000000000014,-0.9703861837761308,0.9692805254897249,-0.2962038400551142
409,0.040900000000000145,-0.9718871439083848,0.9723626127762103,-0.29645678503629597
410,0.04100000000000015,-0.9734018087087776,0.9756427791183553,-0.2967140236915106
411,0.04110000000000015,-0.9749205605585534,0.979052690957378,-0.2969758635061484
412,0.04120000000000015,-0.9764322479448675,0.9824844924064012,-0.29724265818391904
413,0.041300000000000156,-0.9779240464032941,0.9857777197070142,-0.29751481871374447
414,0.04140000000000016,-0.9793813129190849,0.9887025762227418,-0.29779282727020046
415,0.04150000000000016,-0.9807874342002061,0.9909384849896445,-0.29807725495270143
416,0.041600000000000165,-0.9821236694070142,0.9920463972755469,-0.29836878503242337
417,0.04170000000000017,-0.9833689881221342,0.9914326535584124,-0.29866824458264707
418,0.04180000000000017,-0.9844999045688422,0.9883010628520008,-0.2989766496264025
419,0.04190000000000017,-0.985490309334732,0.9815878184347591,-0.2992952732677592
420,0.042000000000000176,-0.9863113001257527,0.9698698471764016,-0.29962575476825093
421,0.04210000000000018,-0.9869310133582746,0.9512290054024944,-0.2999702845266293
422,0.04220000000000018,-0.9873144586865908,0.9409169447698397,-0.3003319344849275
423,0.042300000000000185,-0.9874233588526347,0.9412690257638746,-0.3007152741054323
424,0.04240000000000019,-0.9872159975281054,0.9415598794484316,-0.30112755332775226
425,0.04250000000000019,-0.9866470780987923,0.9417912228685601,-0.3015809962488883
426,0.04260000000000019,-0.9856675966395745,0.9419643547617765,-0.30209713569589564
427,0.042700000000000196,-0.9842247327202248,0.9420798900437388,-0.30271414892480836
428,0.0428000000000002,-0.9822617623584723,0.9421374059364033,-0.30349454503000317
429,0.0429000000000002,-0.9797179988161341,0.9421351933133114,-0.3045084524812174
430,0.043000000000000205,-0.9762849454894519,0.9420598288957088,-0.30567057628139044
431,0.04310000000000021,-0.9723578281344948,0.9419351989127196,-0.30666428362687
432,0.04320000000000021,-0.970502832952586,0.9417665898196447,-0.30729040587135076
433,0.04330000000000021,-0.9717200473595706,0.9420228898566553,-0.30764825022370124
434,0.043400000000000216,-0.972855489992811,0.9429722361770775,-0.30786632748722675
435,0.04350000000000022,-0.9738568037803244,0.9438060458129917,-0.3080203214247242
436,0.04360000000000022,-0.9746824350213871,0.9445265557271084,-0.30815060880867784
437,0.043700000000000225,-0.975288145199024,0.9451175975332118,-0.3082733640303995
438,0.04380000000000023,-0.9756197196796397,0.9455917545934589,-0.3083944849828553
439,0.04390000000000023,-0.9756143603134582,0.9459705913109369,-0.3085160215353518
440,0.04400000000000023,-0.9752002801489623,0.9462724826515879,-0.30863869657314724
441,0.044100000000000236,-0.9742961627573147,0.946510399893816,-0.30876279848374927
442,0.04420000000000024,-0.9728104707585906,0.9466930481614768,-0.3088884791646582
443,0.04430000000000024,-0.9706406171630597,0.9468263254238988,-0.30901585070766996
444,0.044400000000000245,-0.9676720753286792,0.946914415121786,-0.30914501667018873
445,0.04450000000000025,-0.9653993379690964,0.9469604835183972,-0.3092760826062443
446,0.04460000000000025,-0.9658894813516603,0.9469670955866494,-0.3094091601794124
447,0.04470000000000025,-0.9663647696034776,0.9469364548532611,-0.3095443694199165
448,0.044800000000000256,-0.9668239642304675,0.9468705394482503,-0.3096818406061142
449,0.04490000000000026,-0.9685869348453487,0.9467711788272605,-0.3098217162898217
450,0.04500000000000026,-0.9710907461800709,0.9466400972042878,-0.30996415369140334
451,0.045100000000000265,-0.9737361687146168,0.9464789385322137,-0.31010932760856125
452,0.04520000000000027,-0.9764870353922968,0.9462892813421212,-0.3102574339715377
453,0.04530000000000027,-0.97928808069249,0.9460726480353684,-0.31040869419612976
454,0.045400000000000273,-0.9820591061716103,0.9458305111337163,-0.3105633605263481
455,0.045500000000000276,-0.9846876013825159,0.945564297827015,-0.310721722625715
456,0.04560000000000028,-0.9870193890328908,0.945275393505702,-0.31088411578434466
457,0.04570000000000028,-0.9888467120165073,0.9449651445927252,-0.31105093128336453
458,0.045800000000000285,-0.9898929599427582,0.9446348607630043,-0.3112226297462604
459,0.04590000000000029,-0.989792902795961,0.9442858164795602,-0.31139975879408904
460,0.04600000000000029,-0.988066781721082,0.94391925163109,-0.3115829771705831
461,0.046100000000000294,-0.9840857463278195,0.9435363708783722,-0.3117730890188066
462,0.046200000000000296,-0.9770246074640906,0.9431383410463526,-0.3119710947674402
463,0.0463000000000003,-0.9709052290988398,0.9427262854420054,-0.31217827029029865
464,0.0464000000000003,-0.9715176103903967,0.9423012731775499,-0.31239629599898394
465,0.046500000000000305,-0.9721127485047826,0.9418643001588067,-0.31262747713379696
466,0.04660000000000031,-0.9726882813361769,0.9414162558862587,-0.31287513552715734
467,0.04670000000000031,-0.9732416809919412,0.9409578658815784,-0.3131443307736322
468,0.046800000000000314,-0.9737702155058042,0.9404895926164167,-0.31344321939543196
469,0.046900000000000316,-0.9742708817948332,0.9400114687948812,-0.31378562777565255
470,0.04700000000000032,-0.9747402936997747,0.9395228322953573,-0.31419574847932386
471,0.04710000000000032,-0.9751745125355383,0.9390219576759807,-0.31471545876740575
472,0.047200000000000325,-0.9755688434841794,0.9385057092975475,-0.3154087560034069
473,0.04730000000000033,-0.975917752193186,0.9379697542157421,-0.31632773050132407
474,0.04740000000000033,-0.9762053147183378,0.9374158010536036,-0.3173148364710883
475,0.047500000000000334,-0.9764481461678579,0.9368423082453329,-0.31806129051459675
476,0.047600000000000336,-0.9766452801574228,0.9365575490348397,-0.31847176815065814
477,0.04770000000000034,-0.9768360203698913,0.9363598167371929,-0.3186778141025951
478,0.04780000000000034,-0.9770328507821487,0.936278099663394,-0.31878455951327817
479,0.047900000000000345,-0.9772529308316286,0.9371323050414374,-0.3188521800448593
480,0.04800000000000035,-0.9774650442477473,0.9384969548190165,-0.3189043941044277
481,0.04810000000000035,-0.9776192199844825,0.9398130548343173,-0.3189503446347437
482,0.048200000000000354,-0.9776749626491942,0.9410008481225711,-0.3189936171972273
483,0.04830000000000036,-0.9776090407786628,0.9420339389304644,-0.31903565048759175
484,0.04840000000000036,-0.9774096441821859,0.9429132322735889,-0.3190770355448798
485,0.04850000000000036,-0.9770703874324181,0.9436499016535284,-0.3191180233169877
486,0.048600000000000365,-0.9765868009975902,0.9442573951249192,-0.3191587264893655
487,0.04870000000000037,-0.9759546593757316,0.9447483998930749,-0.319199200501653
488,0.04880000000000037,-0.9751693230525629,0.9451340145302137,-0.3192394763146671
489,0.048900000000000374,-0.9742255624534119,0.945423761832271,-0.319279573819851
490,0.04900000000000038,-0.9731175840699845,0.9456258531410698,-0.31931950744801874
491,0.04910000000000038,-0.9718391260459853,0.9457963449339737,-0.3193592886074559
492,0.04920000000000038,-0.9703835658302398,0.9464776147646176,-0.31939892681193655
493,0.049300000000000385,-0.9687440181522691,0.9470453642173823,-0.3194384302514857
494,0.04940000000000039,-0.9669134173345499,0.9475065481765785,-0.31947780611466736
495,0.04950000000000039,-0.9648845843064353,0.9478677447504947,-0.3195170607920763
496,0.049600000000000394,-0.9626502808051488,0.9481352151206603,-0.3195562000176526
497,0.0497000000000004,-0.9616807463938802,0.9483149468796936,-0.31959522897375237
498,0.0498000000000004,-0.9625749359215077,0.9484126849112671,-0.31963415237306975
499,0.0499000000000004,-0.9634698062718592,0.9484339531431827,-0.31967297452447047
500,0.050000000000000405,-0.9643627593153367,0.9483840697420479,-0.31971169938683486
501,0.05010000000000041,-0.96525100684582,0.9482681576636054,-0.31975033061388397
502,0.05020000000000041,-0.9661315675363675,0.948091151957848,-0.31978887159171765
503,0.050300000000000414,-0.9670012644406804,0.9478578048405844,-0.3198273254704636
504,0.05040000000000042,-0.9678567229942023,0.9475726892586838,-0.31986569519121666
505,0.05050000000000042,-0.9686943694951229,0.9472402014701918,-0.31990398350893323
506,0.05060000000000042,-0.9695104300625227,0.9468645630121989,-0.31994219301203425
507,0.050700000000000425,-0.9703009300799555,0.9464498223226876,-0.3199803261391341
508,0.05080000000000043,-0.9710616941400301,0.9459998562057393,-0.3200183851933743
509,0.05090000000000043,-0.9717883465104651,0.945518371273798,-0.32005637235471124
510,0.051000000000000434,-0.9724763121454473,0.9450089054601282,-0.32009428969043774
511,0.05110000000000044,-0.973120818268424,0.9444748296648428,-0.3201321391641145
512,0.05120000000000044,-0.9737168965539812,0.943919349575918,-0.3201699226432807
513,0.05130000000000044,-0.9742593859372841,0.9433455076903718,-0.320207641905943
514,0.051400000000000445,-0.9747429360797664,0.9427561855487648,-0.32024529864613155
515,0.05150000000000045,-0.9751620115192762,0.9421541061873474,-0.3202828944786109
516,0.05160000000000045,-0.975510896531713,0.9415418368057664,-0.32032043094289553
517,0.051700000000000454,-0.9757837007292472,0.9409217916437068,-0.32035790950663573
518,0.05180000000000046,-0.9759743654174589,0.940733234638502,-0.3203953315685831
519,0.05190000000000046,-0.9760766707301439,0.9412468662170982,-0.3204326984610829
520,0.05200000000000046,-0.976084243556089,0.9416740086791241,-0.32047001145227016
521,0.052100000000000465,-0.9759905662668451,0.9420194336056574,-0.32050727174809635
522,0.05220000000000047,-0.9757889862484801,0.9422878087831782,-0.3205444804941043
523,0.05230000000000047,-0.9754727262335356,0.9424836938711532,-0.3205816387771442
524,0.052400000000000474,-0.9750348954220911,0.942611536424209,-0.3206187476270324
525,0.05250000000000048,-0.9744685013730575,0.9426756682667202,-0.3206558080181793
526,0.05260000000000048,-0.9737664626387976,0.9426803022163804,-0.32069282087131684
527,0.05270000000000048,-0.9729216221080526,0.9426295291525255,-0.3207297870552353
528,0.052800000000000485,-0.9719267610141845,0.9425273154245976,-0.32076670738860263
529,0.05290000000000049,-0.970774613558115,0.9434382140790778,-0.32080358264198555
530,0.05300000000000049,-0.969457882088287,0.9443417719031008,-0.32084041353986714
531,0.053100000000000494,-0.9679692527736822,0.9451257079679861,-0.3208772007629097
532,0.0532000000000005,-0.9663014117006017,0.9457959973999719,-0.3209139449502565
533,0.0533000000000005,-0.9644470613196947,0.9463585242766112,-0.3209506467019831
534,0.0534000000000005,-0.9626479430392687,0.9468190734673028,-0.32098730658165125
535,0.053500000000000505,-0.9633888780734805,0.9471833228765153,-0.321023925118961
536,0.05360000000000051,-0.9641158380046677,0.9474568361147941,-0.32106050281240656
537,0.05370000000000051,-0.9648256650518025,0.9476450556219534,-0.3210970401320363
538,0.053800000000000514,-0.9655150314844054,0.9477532962655957,-0.3211335375221753
539,0.05390000000000052,-0.9661804394733221,0.9477867394362279,-0.3211699954041349
540,0.05400000000000052,-0.9668182213884648,0.947750427657808,-0.3212064141788681
541,0.05410000000000052,-0.9674245405493626,0.9476492597295553,-0.3212427942295389
542,0.054200000000000526,-0.967995392433793,0.9474879864114025,-0.3212791359239739
543,0.05430000000000053,-0.9685266063495643,0.9472712066616135,-0.32131543961695264
544,0.05440000000000053,-0.9690138475746433,0.9470033644309575,-0.321351705652377
545,0.054500000000000534,-0.9694526199712612,0.946688746013531,-0.3213879343651861
546,0.05460000000000054,-0.9698382690803187,0.9463314779499691,-0.3214241260831353
547,0.05470000000000054,-0.970165985703288,0.9459355254745068,-0.3214602811282444
548,0.05480000000000054,-0.9704308099797804,0.9455046914932637,-0.3214963998181369
549,0.054900000000000546,-0.9706276359699193,0.9450426160773221,-0.3215324824670468
550,0.05500000000000055,-0.9707512167515303,0.9445527764507472,-0.3215685293866592
551,0.05510000000000055,-0.9707961700427947,0.9440384874507348,-0.32160454088662016
552,0.055200000000000554,-0.9715723717425451,0.9435029024346103,-0.32164051727497156
553,0.05530000000000056,-0.9723754708117447,0.942949014606495,-0.32167645885820395
554,0.05540000000000056,-0.9731440907234448,0.9423796587350937,-0.32171236594128166
555,0.05550000000000056,-0.9738735307923996,0.9417975132332507,-0.3217482388273935
556,0.055600000000000566,-0.9745588959760528,0.9412051025696501,-0.32178407781757257
557,0.05570000000000057,-0.9751951000224885,0.9406047999832343,-0.32181988321026966
558,0.05580000000000057,-0.9757768693342644,0.939998830471564,-0.32185565530072807
559,0.055900000000000574,-0.9762987475713752,0.9393892740253503,-0.3218913943804093
560,0.05600000000000058,-0.9767551010133722,0.9387780690827054,-0.32192710073629976
561,0.05610000000000058,-0.9771401246966871,0.9381851960751945,-0.3219627746502611
562,0.05620000000000058,-0.9774478493385047,0.9379742428449171,-0.3219984163984279
563,0.056300000000000586,-0.977672149053133,0.938780070632814,-0.32203402625059274
564,0.05640000000000059,-0.9778067498608187,0.9399727702323637,-0.32206960446971844
565,0.05650000000000059,-0.977845238982446,0.9410384823381132,-0.3221051513115802
566,0.056600000000000594,-0.9777810749066635,0.9419830213632119,-0.3221406670244208
567,0.0567000000000006,-0.9776075982088404,0.9428121264317225,-0.32217615184885917
568,0.0568000000000006,-0.9773180430940424,0.9435314535170094,-0.32221160601783405
569,0.0569000000000006,-0.9769055496290917,0.944146568003093,-0.3222470297567961
570,0.057000000000000606,-0.9763631766219136,0.9446629376680833,-0.32228242328397066
571,0.05710000000000061,-0.975683915099966,0.9450859260895397,-0.3223177868108
572,0.05720000000000061,-0.9748607023337454,0.945420786472494,-0.3223531205425431
573,0.057300000000000614,-0.973886436346327,0.9456726559018057,-0.32238842467899564
574,0.05740000000000062,-0.9727539908457571,0.9458465500213898,-0.3224236994153158
575,0.05750000000000062,-0.97145623051397,0.9461147887859528,-0.3224589449429785
576,0.05760000000000062,-0.9699860265838242,0.9467584328273162,-0.32249416145080273
577,0.057700000000000626,-0.9683362726348709,0.9472953937206992,-0.3225293491260489
578,0.05780000000000063,-0.9664999005385845,0.9477315021382703,-0.32256450815552146
579,0.05790000000000063,-0.9644698964849397,0.9480724718320427,-0.32259963872675096
580,0.058000000000000634,-0.9622393170243515,0.9483238924209522,-0.3226347410290877
581,0.05810000000000064,-0.9616747488447643,0.948491222711559,-0.3226698152548269
582,0.05820000000000064,-0.9625545740022143,0.9485797845738386,-0.3227048616002311
583,0.05830000000000064,-0.9634348075185388,0.9485947573900989,-0.322739880266472
584,0.058400000000000646,-0.9643129127503188,0.9485411730911048,-0.32277487146050277
585,0.05850000000000065,-0.965186183969768,0.9484239117890889,-0.32280983539571734
586,0.05860000000000065,-0.9660517448616752,0.9482476980126477,-0.3228447722925561
587,0.058700000000000654,-0.9669065473990596,0.9480170975436709,-0.32287968237893605
588,0.05880000000000066,-0.9677473711065626,0.947736514851581,-0.3229145658904122
589,0.05890000000000066,-0.9685708227211658,0.9474101911154036,-0.32294942307028757
590,0.05900000000000066,-0.9693733362606256,0.9470422028196547,-0.3229842541694846
591,0.059100000000000666,-0.9701511735110523,0.9466364609058474,-0.3230190594461798
592,0.05920000000000067,-0.9709004249462069,0.9461967104576571,-0.3230538391653551
593,0.05930000000000067,-0.971617011092298,0.9457265308945334,-0.3230885935980693
594,0.059400000000000674,-0.9722966843532387,0.9452293366458501,-0.3231233230206558
595,0.05950000000000068,-0.972935031312358,0.9447083782755761,-0.32315802771369506
596,0.05960000000000068,-0.9735274755273914,0.9441667440259405,-0.3231927079608829
597,0.05970000000000068,-0.9740692808360631,0.9436073617476511,-0.3232273640477809
598,0.059800000000000686,-0.9745555551896768,0.9430330011838775,-0.32326199626043156
599,0.05990000000000069,-0.9749812550317323,0.9424462765753863,-0.32329660488397577
600,0.06000000000000069,-0.9753411902376441,0.941849649554875,-0.3233311902011487
601,0.060100000000000695,-0.9756300296300786,0.9412454322996112,-0.32336575249080635
602,0.0602000000000007,-0.9758423070822412,0.9409221004101292,-0.32340029202642673
603,0.0603000000000007,-0.9759724282185855,0.9414646243995045,-0.32343480907464617
604,0.0604000000000007,-0.9760146777189272,0.9419222388980809,-0.32346930389388034
605,0.060500000000000706,-0.9759632272278196,0.9422995392986595,-0.3235037767330218
606,0.06060000000000071,-0.9758121438663752,0.9426010163432176,-0.32353822783022845
607,0.06070000000000071,-0.9755553993385463,0.942831052442098,-0.32357265741185437
608,0.060800000000000715,-0.9751868796183171,0.9429939183802583,-0.3236070656915865
609,0.06090000000000072,-0.974700395198441,0.9430937703966272,-0.32364145286962615
610,0.06100000000000072,-0.9740896918753906,0.9431346476226311,-0.3236758191321934
611,0.06110000000000072,-0.9733484620392397,0.9431204698662494,-0.3237101646511379
612,0.061200000000000726,-0.9724703564314212,0.9430550357285227,-0.3237444895837654
613,0.06130000000000073,-0.9714489963278483,0.9432606577949479,-0.32377879407289695
614,0.06140000000000073,-0.9702779860999157,0.9442072376604775,-0.32381307824706285
615,0.061500000000000735,-0.9689509261015543,0.9450371378062672,-0.323847342220974
616,0.06160000000000074,-0.9674614258269142,0.9457560583478405,-0.3238815860961293
617,0.06170000000000074,-0.9658031172805314,0.9463696038011327,-0.32391580996157454
618,0.06180000000000074,-0.9639696685000405,0.9468832764352366,-0.32395001389485373
619,0.061900000000000746,-0.9626504360194504,0.9473024700231942,-0.32398419796311995
620,0.06200000000000075,-0.9633727442120962,0.9476324640016769,-0.3240183622242747
621,0.06210000000000075,-0.9640822352661916,0.9478784180505916,-0.3240525067282726
622,0.062200000000000755,-0.9647761183676171,0.9480453671033492,-0.3240866315184808
623,0.06230000000000076,-0.9654514634036762,0.9481382167977515,-0.32412073663304214
624,0.06240000000000076,-0.9661052012982912,0.948161739376196,-0.32415482210627555
625,0.06250000000000076,-0.9667341246868405,0.9481205700421854,-0.32418888797005263
626,0.06260000000000077,-0.9673348889318576,0.948019203778025,-0.32422293425514825
627,0.06270000000000077,-0.9679040134805207,0.9478619926261491,-0.3242569609925103
628,0.06280000000000077,-0.9684378835648326,0.9476531434338196,-0.3242909682144419
629,0.06290000000000077,-0.9689327522456275,0.9473967160580533,-0.3243249559557015
630,0.06300000000000078,-0.9693847428019929,0.9470966220246786,-0.32435892425444485
631,0.06310000000000078,-0.9697898514683533,0.9467566236324453,-0.32439287315306126
632,0.06320000000000078,-0.9701439505222361,0.9463803334902318,-0.32442680269884216
633,0.06330000000000079,-0.9704427917266092,0.9459712144726738,-0.324460712944496
634,0.06340000000000079,-0.970682010131542,0.9455325800770531,-0.32449460394851676
635,0.06350000000000079,-0.9708571282407495,0.945067595162093,-0.3245284757753925
636,0.0636000000000008,-0.9709635605492378,0.9445792770474589,-0.32456232849564703
637,0.0637000000000008,-0.971048327454821,0.944070496951283,-0.3245961621857322
638,0.0638000000000008,-0.971829153872008,0.9435439817419548,-0.32462997692781087
639,0.0639000000000008,-0.9725800835317224,0.9430023159797264,-0.3246637728093774
640,0.0640000000000008,-0.9732971298803491,0.9424479442234006,-0.32469754992278993
641,0.06410000000000081,-0.9739761519177563,0.9418831735774376,-0.32473130836472
642,0.06420000000000081,-0.9746128568316754,0.941310176455247,-0.32476504823547203
643,0.06430000000000081,-0.9752028031409564,0.9407309935351492,-0.32479876963834814
644,0.06440000000000082,-0.9757414043631639,0.9401475368864802,-0.3248324726788657
645,0.06450000000000082,-0.9762239332199868,0.939561593244499,-0.3248661574640659
646,0.06460000000000082,-0.9766455263914484,0.9391089295171612,-0.32489982410174406
647,0.06470000000000083,-0.9770011898269166,0.9389391495716763,-0.3249334726997795
648,0.06480000000000083,-0.9772858046174775,0.9387403761487119,-0.32496710336545503
649,0.06490000000000083,-0.9774941334303695,0.9393176622763441,-0.3250007162048973
650,0.06500000000000083,-0.9776208275019522,0.9404631073292304,-0.3250343113225423
651,0.06510000000000084,-0.9776604341811739,0.9414917974111533,-0.32506788882073806
652,0.06520000000000084,-0.9776074050107901,0.9424089200012323,-0.3251014487994475
653,0.06530000000000084,-0.9774561043287732,0.9432195889697867,-0.32513499135601925
654,0.06540000000000085,-0.977200818367538,0.9439288388050487,-0.3251685165851674
655,0.06550000000000085,-0.9768357648239143,0.9445416191733976,-0.3252020245789791
656,0.06560000000000085,-0.9763551028683131,0.9450627898091789,-0.32523551542711693
657,0.06570000000000085,-0.9757529435573958,0.9454971157309084,-0.32526898921710795
658,0.06580000000000086,-0.9750233606108454,0.9458492627815094,-0.32530244603474984
659,0.06590000000000086,-0.9741604015096522,0.9461237934911036,-0.32533588596463553
660,0.06600000000000086,-0.9731580988707517,0.9463251632616914,-0.325369309090791
661,0.06610000000000087,-0.9720104820509262,0.9464577168737806,-0.32540271549733296
662,0.06620000000000087,-0.9707115889316802,0.9469223124468923,-0.32543610526929295
663,0.06630000000000087,-0.9692554778362903,0.9474857284091821,-0.32546947849342195
664,0.06640000000000087,-0.9676362395304617,0.9479547988109664,-0.32550283525904444
665,0.06650000000000088,-0.9658480092589274,0.9483345748667672,-0.32553617565898496
666,0.06660000000000088,-0.9638849787718632,0.9486300002030725,-0.3255694997904151
667,0.06670000000000088,-0.9628261712099706,0.9488459059274527,-0.32560280775576206
668,0.06680000000000089,-0.9625281279189175,0.9489870061006024,-0.3256360996635318
669,0.06690000000000089,-0.9623889681788469,0.9490578936235041,-0.3256693756290831
670,0.06700000000000089,-0.9632229025630368,0.9490630365495473,-0.32570263577537817
671,0.0671000000000009,-0.9640550485229352,0.9490067748287583,-0.325735880233599
672,0.0672000000000009,-0.9648831412810902,0.9488933174883739,-0.32576910914367085
673,0.0673000000000009,-0.9657047834402452,0.9487267402509059,-0.3258023226547229
674,0.0674000000000009,-0.9665174443916882,0.9485109835876884,-0.3258355209253768
675,0.0675000000000009,-0.9673184599965721,0.9482498512027502,-0.3258687041239261
676,0.06760000000000091,-0.9681050325451203,0.9479470089387877,-0.3259018724283907
677,0.06770000000000091,-0.9688742309991408,0.9476059840941184,-0.32593502602644864
678,0.06780000000000092,-0.9696229915238894,0.9472301651368124,-0.3259681651151841
679,0.06790000000000092,-0.9703481183160376,0.9468228017998026,-0.3260012899007291
680,0.06800000000000092,-0.971046284735245,0.946387005538698,-0.32603440059779826
681,0.06810000000000092,-0.9717140347475705,0.9459257503322945,-0.3260674974290642
682,0.06820000000000093,-0.9723477846896188,0.9454418738044238,-0.3261005806244105
683,0.06830000000000093,-0.9729438253628784,0.9449380786448034,-0.32613365042012554
684,0.06840000000000093,-0.9734983244680685,0.9444169343059443,-0.3261667070579363
685,0.06850000000000094,-0.9740073293894819,0.9438808789529233,-0.3261997507840213
686,0.06860000000000094,-0.9744667703391925,0.9433322216429213,-0.32623278184793403
687,0.06870000000000094,-0.9748724638705794,0.9427731447118236,-0.3262658005014503
688,0.06880000000000094,-0.9752201167698737,0.9422057063458396,-0.32629880699743824
689,0.06890000000000095,-0.9755053303333157,0.9416318433169973,-0.3263318015886951
690,0.06900000000000095,-0.9757236050360264,0.9414549467050003,-0.3263647845267369
691,0.06910000000000095,-0.9758703455968578,0.9419989334449594,-0.3263977560606848
692,0.06920000000000096,-0.9759408664412403,0.9424649777095561,-0.3264307164361553
693,0.06930000000000096,-0.9759303975615182,0.9428570449361073,-0.32646366589417963
694,0.06940000000000096,-0.9758340907713777,0.9431790136967364,-0.32649660467027936
695,0.06950000000000096,-0.975647026347858,0.9434346730281793,-0.32652953299349347
696,0.06960000000000097,-0.9753642200511107,0.9436277200438926,-0.32656245108564386
697,0.06970000000000097,-0.9749806305085964,0.9437617578179841,-0.32659535916061355
698,0.06980000000000097,-0.9744911669468853,0.9438402935304834,-0.32662825742380225
699,0.06990000000000098,-0.9738906972507152,0.9438667368636644,-0.32666114607166663
700,0.07000000000000098,-0.9731740563255408,0.9438443986394887,-0.32669402529142094
701,0.07010000000000098,-0.9723360547365865,0.9437764896887072,-0.3267268952608612
702,0.07020000000000098,-0.9713714875944475,0.9440290058874776,-0.3267597561483111
703,0.07030000000000099,-0.9702751436546764,0.944898579614939,-0.3267926081127414
704,0.07040000000000099,-0.9690418145965918,0.945665368115719,-0.32682545130397433
705,0.07050000000000099,-0.9676663044448294,0.9463341692080156,-0.32685828586300647
706,0.070600000000001,-0.9661434390959714,0.9469096990178009,-0.3268911119225232
707,0.070700000000001,-0.9644680759119596,0.947396587351774,-0.3269239296073763
708,0.070800000000001,-0.9626351133419456,0.9477993733560273,-0.3269567390353038
709,0.070900000000001,-0.9629504469514193,0.9481225014664443,-0.32698954031762895
710,0.071000000000001,-0.963633690543065,0.9483703176569379,-0.3270223335600151
711,0.07110000000000101,-0.9643052432286244,0.9485470659914446,-0.3270551188633813
712,0.07120000000000101,-0.9649627868059938,0.9486568854851095,-0.3270878963246609
713,0.07130000000000102,-0.9656038973892903,0.9487038072793391,-0.3271206660377574
714,0.07140000000000102,-0.9662260458014481,0.9486917521343842,-0.3271534280944203
715,0.07150000000000102,-0.9668265981877142,0.9486245282418624,-0.32718618258502286
716,0.07160000000000102,-0.9674028168498251,0.9485058293581852,-0.32721892959949517
717,0.07170000000000103,-0.967951861300606,0.9483392332582478,-0.32725166922800014
718,0.07180000000000103,-0.9684707895388572,0.9481282005070274,-0.3272844015617275
719,0.07190000000000103,-0.9689565595446584,0.9478760735449513,-0.3273171266934774
720,0.07200000000000104,-0.9694060309956238,0.9475860760811048,-0.3273498447182811
721,0.07210000000000104,-0.9698159672051476,0.9472613127865799,-0.3273825557338213
722,0.07220000000000104,-0.9701830372842645,0.9469047692785827,-0.32741525984086056
723,0.07230000000000104,-0.9705038185293743,0.9465193123843414,-0.3274479571434758
724,0.07240000000000105,-0.9707747990387184,0.946107690672442,-0.32748064774928404
725,0.07250000000000105,-0.9709923805610909,0.9456725352379818,-0.3275133317695163
726,0.07260000000000105,-0.9711528815807958,0.9452163607268961,-0.32754600931897965
727,0.07270000000000106,-0.9712525406432717,0.9447415665840111,-0.32757868051597433
728,0.07280000000000106,-0.9712875199260538,0.9442504385087864,-0.32761134548210763
729,0.07290000000000106,-0.9719815930051052,0.9437451501023661,-0.32764400434199187
730,0.07300000000000106,-0.9726712013002361,0.9432277646894355,-0.32767665722293077
731,0.07310000000000107,-0.9733301060211447,0.9427002372984693,-0.3277093042545112
732,0.07320000000000107,-0.9739549242080547,0.9421644167842554,-0.3277419455681419
733,0.07330000000000107,-0.974542160552403,0.9416220480770439,-0.327774581296583
734,0.07340000000000108,-0.9750882097004844,0.9410747745433042,-0.32780721157343473
735,0.07350000000000108,-0.975589358895251,0.9405241404438262,-0.32783983653260707
736,0.07360000000000108,-0.9760417909645057,0.9401448724038093,-0.3278724563078088
737,0.07370000000000108,-0.9764415876622636,0.940023640463785,-0.32790507103205313
738,0.07380000000000109,-0.9767847333682959,0.9398730809440742,-0.32793768083716335
739,0.07390000000000109,-0.9770671191488675,0.9396953816051338,-0.32797028585334725
740,0.07400000000000109,-0.9772845471794412,0.9394934323949341,-0.3280028862087939
741,0.0741000000000011,-0.9774327355276838,0.9406094714287303,-0.3280354820293596
742,0.0742000000000011,-0.9775073232925057,0.941621101211481,-0.3280680734382909
743,0.0743000000000011,-0.9775038760921643,0.9425326216605411,-0.32810066055603654
744,0.0744000000000011,-0.977417891891658,0.9433482755239654,-0.32813324350014356
745,0.07450000000000111,-0.9772448071568638,0.9440722443315612,-0.32816582238520664
746,0.07460000000000111,-0.9769800033201106,0.9447086445676028,-0.32819839732293105
747,0.07470000000000111,-0.9766188135392372,0.9452615240614414,-0.3282309684222963
748,0.07480000000000112,-0.9761565297296996,0.9457348585927948,-0.32826353578974843
749,0.07490000000000112,-0.975588409847011,0.9461325487090947,-0.32829609952951977
750,0.07500000000000112,-0.9749096853947957,0.9464584167529199,-0.32832865974399367
751,0.07510000000000112,-0.9741155691320327,0.9467162040981733,-0.32836121653420636
752,0.07520000000000113,-0.9732012629517031,0.9469095685942533,-0.32839377000030906
753,0.07530000000000113,-0.9721619659020793,0.947042082217992,-0.32842632024218016
754,0.07540000000000113,-0.970992882321283,0.9473372493640654,-0.32845886736003393
755,0.07550000000000114,-0.96968923005555,0.9478789817576867,-0.3284914114550853
756,0.07560000000000114,-0.9682462487318185,0.9483374424076774,-0.3285239526302342
757,0.07570000000000114,-0.9666592080558291,0.9487167690498174,-0.3285564909907616
758,0.07580000000000114,-0.9649234161078296,0.9490210172662862,-0.3285890266450563
759,0.07590000000000115,-0.9639653423508235,0.9492541570673412,-0.3286215597052866
760,0.07600000000000115,-0.9638116879373843,0.9494200697278727,-0.3286540902880803
761,0.07610000000000115,-0.9635958054580802,0.9495225448868831,-0.3286866185152027
762,0.07620000000000116,-0.9633144814240219,0.9495652779167308,-0.328719144514134
763,0.07630000000000116,-0.9631574038719486,0.9495518675675615,-0.3287516684186375
764,0.07640000000000116,-0.963934206795105,0.9494858138907737,-0.32878419036925155
765,0.07650000000000116,-0.9647077395787226,0.9493705164436685,-0.3288167105137266
766,0.07660000000000117,-0.9654760843432924,0.949209272775651,-0.3288492290073674
767,0.07670000000000117,-0.9662372233899084,0.9490052771945443,-0.32888174601331505
768,0.07680000000000117,-0.9669890389138196,0.9487616198097701,-0.32891426170273147
769,0.07690000000000118,-0.9677293128932066,0.9484812858473982,-0.32894677625488045
770,0.07700000000000118,-0.9684557271563461,0.9481671552303952,-0.3289792898571611
771,0.07710000000000118,-0.9691658636307119,0.9478220024158609,-0.3290118027050071
772,0.07720000000000118,-0.9698572047779789,0.9474484964796299,-0.32904431500167525
773,0.07730000000000119,-0.9705271342193491,0.947049201437396,-0.32907682695803897
774,0.07740000000000119,-0.9711729375560662,0.9466265767904597,-0.32910933879217147
775,0.07750000000000119,-0.9717918033904116,0.946182978283363,-0.3291418507289506
776,0.0776000000000012,-0.9723808245528498,0.9457206588600242,-0.32917436299953284
777,0.0777000000000012,-0.9729369995412808,0.9452417698045501,-0.329206875840726
778,0.0778000000000012,-0.9734572341785535,0.9447483620526544,-0.3292393894944168
779,0.0779000000000012,-0.9739383434944603,0.9442423876595647,-0.3292719042068022
780,0.07800000000000121,-0.9743770538383439,0.9437257014104147,-0.3293044202276762
781,0.07810000000000121,-0.9747700052282048,0.9432000625594049,-0.3293369378096136
782,0.07820000000000121,-0.9751137539417638,0.9426671366844314,-0.3293694572072281
783,0.07830000000000122,-0.9754047753543177,0.9421284976444229,-0.3294019786762654
784,0.07840000000000122,-0.9756394670274006,0.9417808037496747,-0.3294345024728321
785,0.07850000000000122,-0.9758141520512617,0.9423309982026336,-0.3294670288525454
786,0.07860000000000122,-0.9759250826429517,0.9428106160611958,-0.329499558069762
787,0.07870000000000123,-0.9759684440004324,0.9432229480258987,-0.32953209037676345
788,0.07880000000000123,-0.975940358411559,0.9435712198769854,-0.32956462602303715
789,0.07890000000000123,-0.9758368896150971,0.9438585904661848,-0.32959716525458227
790,0.07900000000000124,-0.9756540474091061,0.9440881498981023,-0.32962970831325816
791,0.07910000000000124,-0.9753877925001203,0.9442629178947054,-0.3296622554362219
792,0.07920000000000124,-0.9750340415845989,0.9443858423363279,-0.32969480685541014
793,0.07930000000000124,-0.9745886726521344,0.9444597979726701,-0.3297273627971092
794,0.07940000000000125,-0.9740475304979616,0.9444875852974286,-0.32975992348158334
795,0.07950000000000125,-0.9734064324304248,0.9444719295804266,-0.32979248912280373
796,0.07960000000000125,-0.9726611741572795,0.9444154800514162,-0.32982505992829697
797,0.07970000000000126,-0.9718075358330815,0.9443236211353644,-0.329857636098949
798,0.07980000000000126,-0.9708412882484765,0.9451550476502588,-0.32989021782907035
799,0.07990000000000126,-0.9697581991409784,0.9458959186607054,-0.3299228053063757
800,0.08000000000000126,-0.9685540396058752,0.9465501337384821,-0.3299553987121726
801,0.08010000000000127,-0.9672245905851996,0.9471215322805072,-0.3299879982215378
802,0.08020000000000127,-0.965765649412325,0.9476138902224667,-0.3300206040035768
803,0.08030000000000127,-0.9641730363896532,0.9480309169336707,-0.3300532162218011
804,0.08040000000000128,-0.9624426013770958,0.9483762522969507,-0.33008583503446687
805,0.08050000000000128,-0.9629817269616749,0.9486534639775459,-0.33011846059502814
806,0.08060000000000128,-0.9636283058927134,0.9488660448849189,-0.3301510930526305
807,0.08070000000000128,-0.964265320010297,0.9490174108312777,-0.3301837325525644
808,0.08080000000000129,-0.9648908973205661,0.9491108983902455,-0.33021637923680586
809,0.08090000000000129,-0.965503083804056,0.9491497629586586,-0.33024903324454497
810,0.0810000000000013,-0.9660998434963034,0.949137177023843,-0.33028169471270197
811,0.0811000000000013,-0.9666790587081197,0.9490762286379925,-0.33031436377644985
812,0.0812000000000013,-0.9672385303856824,0.9489699201004151,-0.33034704056969655
813,0.0813000000000013,-0.9677759786106167,0.948821166847487,-0.33037972522556375
814,0.0814000000000013,-0.9682890432403475,0.9486327965491514,-0.33041241787684605
815,0.08150000000000131,-0.9687752846892044,0.9484075484097738,-0.330445118656367
816,0.08160000000000131,-0.969232184851039,0.9481480726701055,-0.33047782769735795
817,0.08170000000000131,-0.9696571481644587,0.9478569303060791,-0.3305105451337517
818,0.08180000000000132,-0.9700475028221783,0.9475365929191512,-0.3305432711004057
819,0.08190000000000132,-0.9704005021264297,0.9471894428119562,-0.3305760057333162
820,0.08200000000000132,-0.9707133259928156,0.9468177732421683,-0.3306087491697262
821,0.08210000000000132,-0.9709830826054529,0.9464237888466799,-0.3306415015481917
822,0.08220000000000133,-0.9712068102266669,0.9460096062275315,-0.33067426300860153
823,0.08230000000000133,-0.971381479164887,0.9455772546904678,-0.33070703369209503
824,0.08240000000000133,-0.9715039939046979,0.9451286771265547,-0.3307398137409851
825,0.08250000000000134,-0.9715711954032277,0.9446657310269836,-0.3307726032985939
826,0.08260000000000134,-0.9717890059971441,0.9441901896210042,-0.33080540250903523
827,0.08270000000000134,-0.972443436308758,0.9437037431268682,-0.3308382115169849
828,0.08280000000000134,-0.9730723552642937,0.943208000105727,-0.33087103046738525
829,0.08290000000000135,-0.973673040014166,0.9427044889085955,-0.33090385950517387
830,0.08300000000000135,-0.9742426783505812,0.9421946592067697,-0.3309366987748911
831,0.08310000000000135,-0.9747783699497564,0.9416798835964403,-0.3309695484203985
832,0.08320000000000136,-0.975277127834297,0.9411614592686868,-0.3310024085845005
833,0.08330000000000136,-0.9757358800627778,0.9407552501880563,-0.33103527940860966
834,0.08340000000000136,-0.9761514716528523,0.9406624313163847,-0.33106816103240844
835,0.08350000000000136,-0.9765206667433263,0.9405414282377048,-0.3311010535935442
836,0.08360000000000137,-0.9768401509995837,0.9403941354930561,-0.33113395722730793
837,0.08370000000000137,-0.9771065342655547,0.9402223865622109,-0.3311668720664215
838,0.08380000000000137,-0.9773163534640847,0.9400279538795234,-0.33119979824078544
839,0.08390000000000138,-0.977466075746102,0.9408733207023214,-0.331232735877292
840,0.08400000000000138,-0.9775521018874305,0.9418334101815422,-0.33126568509974946
841,0.08410000000000138,-0.9775707699304576,0.9427048043606755,-0.33129864602875614
842,0.08420000000000138,-0.9775183590661859,0.9434909696970754,-0.33133161878171746
843,0.08430000000000139,-0.9773910937504905,0.9441953290539723,-0.33136460347286983
844,0.08440000000000139,-0.9771851480467066,0.9448212589170197,-0.33139760021340764
845,0.0845000000000014,-0.9768966501850148,0.9453720867452137,-0.331430609111623
846,0.0846000000000014,-0.9765216873275001,0.9458510884542164,-0.33146363027315073
847,0.0847000000000014,-0.97605631052628,0.9462614860305509,-0.33149666380126047
848,0.0848000000000014,-0.9754965398607345,0.9466064452755978,-0.331529709797185
849,0.0849000000000014,-0.9748383697386714,0.9468890736787893,-0.3315627683605077
850,0.08500000000000141,-0.9740777743452376,0.9471124184198516,-0.33159583958965655
851,0.08510000000000141,-0.9732107132225634,0.9472794645003527,-0.33162892358232293
852,0.08520000000000141,-0.9722331369625158,0.94739313300518,-0.3316620204360667
853,0.08530000000000142,-0.9711409929945412,0.9476882016674434,-0.3316951302488399
854,0.08540000000000142,-0.9699302314504189,0.9481896604385718,-0.33172825311955767
855,0.08550000000000142,-0.9685968110877994,0.9486178149926253,-0.3317613891487585
856,0.08560000000000142,-0.9671367052546751,0.9489760428588699,-0.33179453843916973
857,0.08570000000000143,-0.9655459078774029,0.9492676620592007,-0.33182770109636806
858,0.08580000000000143,-0.9645129856936908,0.9494959285395123,-0.331860877229371
859,0.08590000000000143,-0.9644111829048494,0.9496640337592763,-0.33189406695124785
860,0.08600000000000144,-0.9642550082904624,0.9497751024457486,-0.3319272703797099
861,0.08610000000000144,-0.9640416782818616,0.9498321905185763,-0.33196048763765756
862,0.08620000000000144,-0.9637683633156173,0.9498382831897971,-0.33199371885370554
863,0.08630000000000144,-0.9635339647545265,0.9497962932433169,-0.3320269641626635
864,0.08640000000000145,-0.9642684482287648,0.9497090594969647,-0.33206022370595406
865,0.08650000000000145,-0.9649998959151046,0.9495793454491611,-0.33209349763200674
866,0.08660000000000145,-0.9657266814859887,0.9494098381111309,-0.33212678609655766
867,0.08670000000000146,-0.9664470964833465,0.9492031470244588,-0.3321600892629182
868,0.08680000000000146,-0.9671593498145966,0.9489618034626693,-0.33219340730215996
869,0.08690000000000146,-0.9678615673644974,0.9486882598144076,-0.33222674039321803
870,0.08700000000000147,-0.9685517917256832,0.9483848891447484,-0.33226008872296103
871,0.08710000000000147,-0.9692279820510294,0.9480539849301699,-0.3322934524861348
872,0.08720000000000147,-0.9698880140313041,0.9476977609618279,-0.3323268318852975
873,0.08730000000000147,-0.970529680001913,0.9473183514109463,-0.3323602271306219
874,0.08740000000000148,-0.9711506891828904,0.9469178110494422,-0.332393638439663
875,0.08750000000000148,-0.971748668056632,0.9464981156183006,-0.3324270660370375
876,0.08760000000000148,-0.972321160888172,0.9460611623357452,-0.33246051015405687
877,0.08770000000000149,-0.9728656303930836,0.9456087705368867,-0.33249397102829215
878,0.08780000000000149,-0.9733794585583025,0.9451426824362912,-0.3325274489030573
879,0.08790000000000149,-0.9738599476213111,0.9446645640047858,-0.3325609440268855
880,0.0880000000000015,-0.9743043212131953,0.9441760059517968,-0.3325944566529145
881,0.0881000000000015,-0.9747097256710452,0.9436785248045992,-0.33262798703825297
882,0.0882000000000015,-0.9750732315250357,0.9431735640760233,-0.3326615354433396
883,0.0883000000000015,-0.9753918351652666,0.942662495512425,-0.33269510213118986
884,0.0884000000000015,-0.9756624606930687,0.9421466204140372,-0.33272868736672595
885,0.08850000000000151,-0.9758819619609773,0.942046455752103,-0.3327622914160588
886,0.08860000000000151,-0.9760471248049495,0.9425540178863272,-0.3327959145457018
887,0.08870000000000151,-0.9761546694716488,0.9429980601043879,-0.3328295570218977
888,0.08880000000000152,-0.9762012532427482,0.9433813653308223,-0.3328632191098694
889,0.08890000000000152,-0.9761834732572194,0.9437066677302629,-0.3328969010731212
890,0.08900000000000152,-0.9760978695314942,0.9439766510394292,-0.332930603172785
891,0.08910000000000153,-0.9759409281762093,0.9441939470301991,-0.33296432566696743
892,0.08920000000000153,-0.9757090848070139,0.9443611340998666,-0.3329980688101406
893,0.08930000000000153,-0.9753987281456267,0.9444807359846268,-0.3330318328525847
894,0.08940000000000153,-0.9750062038060064,0.9445552205923575,-0.3330656180398901
895,0.08950000000000154,-0.9745278182591947,0.9445869989508451,-0.3330994246124683
896,0.08960000000000154,-0.9739598429690703,0.9445784242677451,-0.3331332528052119
897,0.08970000000000154,-0.9732985186900154,0.9445317910987526,-0.3331671028471026
898,0.08980000000000155,-0.9725400599162989,0.9444493346206719,-0.33320097496095197
899,0.08990000000000155,-0.9716806594719037,0.9448637340412112,-0.33323486936320057
900,0.09000000000000155,-0.9707164932285486,0.9456100159074952,-0.3332687862637755
901,0.09010000000000155,-0.9696437249388363,0.9462758374927291,-0.3333027258659983
902,0.09020000000000156,-0.9684585111707871,0.9468644688495973,-0.33333668836657077
903,0.09030000000000156,-0.9671570063295267,0.9473791359947609,-0.3333706739556166
904,0.09040000000000156,-0.9657353677515912,0.9478230182772638,-0.33340468281679836
905,0.09050000000000157,-0.964189760857199,0.9481992458666517,-0.3334387151274467
906,0.09060000000000157,-0.9626806050746984,0.9485108973644365,-0.33347277105881895
907,0.09070000000000157,-0.9633105572177456,0.9487609975426589,-0.3335068507763031
908,0.09080000000000157,-0.9639332964329921,0.9489525152133158,-0.3335409544397695
909,0.09090000000000158,-0.9645472014179162,0.9490883612323292,-0.3335750822038431
910,0.09100000000000158,-0.9651505753396123,0.9491713866415353,-0.3336092342183165
911,0.09110000000000158,-0.9657416453773158,0.949204380951872,-0.33364341062853115
912,0.09120000000000159,-0.9663185623699564,0.9491900705705422,-0.3336776115757603
913,0.09130000000000159,-0.9668794005702391,0.9491311173744457,-0.33371183719765024
914,0.09140000000000159,-0.9674221575067515,0.9490301174315963,-0.33374608762862756
915,0.0915000000000016,-0.967944753955678,0.9488895998716212,-0.33378036300032715
916,0.0916000000000016,-0.9684450340238284,0.9487120259057367,-0.3338146634419949
917,0.0917000000000016,-0.9689207653448988,0.9484997879958832,-0.3338489890809308
918,0.0918000000000016,-0.9693696393911312,0.9482552091719539,-0.3338833400427937
919,0.0919000000000016,-0.9697892719028558,0.9479805424953011,-0.33391771645206647
920,0.09200000000000161,-0.9701772034387433,0.9476779706659656,-0.33395211843230693
921,0.09210000000000161,-0.9705309000499784,0.9473496057703628,-0.3339865461065049
922,0.09220000000000161,-0.9708477540819663,0.9469974891654811,-0.33402099959733933
923,0.09230000000000162,-0.9711250851075793,0.9466235914950306,-0.33405547902744576
924,0.09240000000000162,-0.9713601409963487,0.9462298128324174,-0.33408998451961136
925,0.09250000000000162,-0.9715500991243659,0.9458179829449355,-0.3341245161969494
926,0.09260000000000163,-0.9716920677299701,0.9453898616731579,-0.3341590741830186
927,0.09270000000000163,-0.971783087420561,0.944947139419186,-0.33419365860200534
928,0.09280000000000163,-0.9718201328360478,0.9444914377371806,-0.33422826957871954
929,0.09290000000000163,-0.972295625869659,0.9440243100194481,-0.33426290723865315
930,0.09300000000000164,-0.9729312085284171,0.9435472422712912,-0.33429757170803953
931,0.09310000000000164,-0.9735428246173953,0.9430616539678541,-0.33433226311381914
932,0.09320000000000164,-0.9741279343223755,0.9425688989862915,-0.3343669815835948
933,0.09330000000000165,-0.9746839092525311,0.9420702666067549,-0.3344017272456153
934,0.09340000000000165,-0.9752080329721492,0.9415669825759271,-0.3344365002287231
935,0.09350000000000165,-0.9756975017258134,0.9410602102271169,-0.334471300662274
936,0.09360000000000165,-0.9761494253653614,0.9405510516512642,-0.3345061286760702
937,0.09370000000000166,-0.9765608284864148,0.9402761733877981,-0.33454098440031704
938,0.09380000000000166,-0.9769286517815969,0.940142005850299,-0.3345758679655534
939,0.09390000000000166,-0.9772497536167621,0.9399834529339945,-0.3346107795026006
940,0.09400000000000167,-0.9775209118355985,0.9398021818720588,-0.3346457191425603
941,0.09410000000000167,-0.9777388257969133,0.9396361456075717,-0.33468068701677667
942,0.09420000000000167,-0.9779001186477072,0.940656032081548,-0.33471568325686996
943,0.09430000000000167,-0.9780013398338674,0.941588664353527,-0.3347507079947634
944,0.09440000000000168,-0.9780389678489261,0.9424371690617811,-0.3347857613627829
945,0.09450000000000168,-0.978009413219897,0.9432046458760255,-0.3348208434937476
946,0.09460000000000168,-0.9779090217277127,0.9438941647844388,-0.33485595452108363
947,0.09470000000000169,-0.9777340778582881,0.9445087634712086,-0.33489109457905236
948,0.09480000000000169,-0.9774808084787266,0.9450514447839639,-0.3349262638029167
949,0.09490000000000169,-0.9771453867317231,0.9455251742908234,-0.33496146232921264
950,0.0950000000000017,-0.9767239361397992,0.9459328779271893,-0.3349966902960109
951,0.0951000000000017,-0.976212534909676,0.9462774397328425,-0.3350319478432394
952,0.0952000000000017,-0.9756072204258573,0.946561699680325,-0.33506723511304054
953,0.0953000000000017,-0.9749039939214057,0.9467884515960102,-0.33510255225010865
954,0.0954000000000017,-0.9740988253129278,0.9469604411756536,-0.33513789940212724
955,0.09550000000000171,-0.9731876581860107,0.9470803640965654,-0.33517327672012226
956,0.09560000000000171,-0.9721664149167228,0.9472564896648549,-0.3352086843589749
957,0.09570000000000171,-0.9710310019143774,0.9477762683225566,-0.3352441224777608
958,0.09580000000000172,-0.9697773149705081,0.94822413159215,-0.33527959124029993
959,0.09590000000000172,-0.9684012446989576,0.9486031890168078,-0.3353150908155069
960,0.09600000000000172,-0.9668986820521114,0.9489165066016861,-0.33535062137787425
961,0.09610000000000173,-0.9652655238986125,0.9491671040996226,-0.3353861831078984
962,0.09620000000000173,-0.9640356934915785,0.9493579524128921,-0.3354217761924213
963,0.09630000000000173,-0.9638245800402868,0.9494919711191773,-0.3354574008251048
964,0.09640000000000173,-0.9635537315830441,0.9495720261294655,-0.3354930572066611
965,0.09650000000000174,-0.9632201564506174,0.9496009274850037,-0.33552874554525164
966,0.09660000000000174,-0.9636484053518802,0.9495814272997142,-0.3355644660566799
967,0.09670000000000174,-0.9643837407100384,0.9495162178536652,-0.335600218964665
968,0.09680000000000175,-0.9651173370194817,0.9494079298422685,-0.33563600450093983
969,0.09690000000000175,-0.9658476270353036,0.949259130784892,-0.33567182290540526
970,0.09700000000000175,-0.9665729567211901,0.9490723235955452,-0.33570767442613136
971,0.09710000000000175,-0.9672915840868452,0.9488499453172268,-0.3357435593193645
972,0.09720000000000176,-0.9680016781213983,0.9485943660204583,-0.3357794778494324
973,0.09730000000000176,-0.9687013178265239,0.9483078878654682,-0.335815430288554
974,0.09740000000000176,-0.9693884913533554,0.9479927443264702,-0.3358514169166604
975,0.09750000000000177,-0.9700610952476763,0.9476510995755009,-0.33588743802107224
976,0.09760000000000177,-0.9707169338083165,0.9472850480223757,-0.3359234938961382
977,0.09770000000000177,-0.9713537185641509,0.9468966140064917,-0.3359595848428231
978,0.09780000000000177,-0.9719690678755852,0.9464877516354622,-0.3359957111681909
979,0.09790000000000178,-0.9725605066669115,0.946060344764928,-0.33603187318485944
980,0.09800000000000178,-0.9731254662963835,0.945616207113349,-0.3360680712104073
981,0.09810000000000178,-0.9736612845713287,0.9451570825051462,-0.33610430556668053
982,0.09820000000000179,-0.9741652059160074,0.9446846452352362,-0.33614057657907814
983,0.09830000000000179,-0.9746343817002917,0.9442005005477894,-0.33617688457586076
984,0.09840000000000179,-0.9750658707375005,0.9437061852219123,-0.3362132298872967
985,0.0985000000000018,-0.9754566399599224,0.9432031682569432,-0.3362496128448535
986,0.0986000000000018,-0.9758035652806286,0.9426928516501152,-0.3362860337804376
987,0.0987000000000018,-0.976103432650154,0.9421765712594888,-0.33632249302545525
988,0.0988000000000018,-0.9763529393164588,0.9416555977452797,-0.3363589909100372
989,0.0989000000000018,-0.9765486952962863,0.9417036520353274,-0.3363955277621783
990,0.09900000000000181,-0.976687225065605,0.9421489064365987,-0.33643210390688955
991,0.09910000000000181,-0.9767649694762343,0.9425327117106506,-0.3364687196654408
992,0.09920000000000181,-0.9767782879050358,0.942857769209178,-0.33650537535455566
993,0.09930000000000182,-0.9767234606411912,0.9431267376770863,-0.3365420712857085
994,0.09940000000000182,-0.9765966915160799,0.9433422313840897,-0.3365788077644167
995,0.09950000000000182,-0.9763941107791613,0.943506818374916,-0.3366155850896515
996,0.09960000000000183,-0.9761117782220173,0.9436230188351536,-0.33665240355326514
997,0.09970000000000183,-0.9757456865513989,0.9436933035697165,-0.3366892634395043
998,0.09980000000000183,-0.9752917650107032,0.9437200925909303,-0.33672616502460795
999,0.09990000000000183,-0.9747458832478627,0.9437057538133381,-0.3367631085764534
1000,0.10000000000000184,-0.9741038554261342,0.9436526018524719,-0.336800094354372
1001,0.10010000000000184,-0.9733614445727956,0.943562896925041,-0.336837122608926
1002,0.10020000000000184,-0.9725143671592901,0.9439466309688266,-0.3368741935818959
1003,0.10030000000000185,-0.9715582979049523,0.9447324454777087,-0.3369113075063299
1004,0.10040000000000185,-0.9704888747951136,0.9454346293151431,-0.336948464606598
1005,0.10050000000000185,-0.9693017043031629,0.9460564465194816,-0.3369856650986906
1006,0.10060000000000185,-0.9679923668050358,0.9466011291972597,-0.3370229091904708
1007,0.10070000000000186,-0.9665564221736602,0.9470718744618267,-0.33706019708208584
1008,0.10080000000000186,-0.9649894155400973,0.9474718414659565,-0.33709752896646894
1009,0.10090000000000186,-0.9633693225775132,0.9478041485331246,-0.337134905029836
1010,0.10100000000000187,-0.9640065949532035,0.94807187039247,-0.33717232545234516
1011,0.10110000000000187,-0.9646352200258029,0.9482780355226845,-0.3372097904087841
1012,0.10120000000000187,-0.9652533275869559,0.9484256236101863,-0.3372473000692673
1013,0.10130000000000187,-0.9658589517209162,0.9485175631269419,-0.33728485460006485
1014,0.10140000000000188,-0.9664500296122921,0.9485567290331793,-0.3373224541643915
1015,0.10150000000000188,-0.9670244004816905,0.9485459406100025,-0.3373600989232644
1016,0.10160000000000188,-0.9675798046542164,0.9484879594265684,-0.33739778903635836
1017,0.10170000000000189,-0.9681138827658453,0.9483854874460319,-0.33743552466285215
1018,0.10180000000000189,-0.9686241751127922,0.9482411652739186,-0.33747330596233716
1019,0.10190000000000189,-0.9691081211492012,0.9480575705519425,-0.3375111330956268
1020,0.1020000000000019,-0.9695630591387268,0.9478372164995913,-0.33754900622558226
1021,0.1021000000000019,-0.9699862259659056,0.9475825506050399,-0.3375869255179374
1022,0.1022000000000019,-0.9703747571135881,0.9472959534661671,-0.33762489114201744
1023,0.1023000000000019,-0.9707256868131285,0.9469797377816384,-0.33766290327144116
1024,0.1024000000000019,-0.9710359483744736,0.946636147491218,-0.33770096208481143
1025,0.10250000000000191,-0.9713023747037747,0.9462673570636788,-0.3377390677662658
1026,0.10260000000000191,-0.971521699016599,0.9458754709299322,-0.3377772205059938
1027,0.10270000000000191,-0.9716905557552658,0.9454625230582944,-0.33781542050075153
1028,0.10280000000000192,-0.9718054817192255,0.9450304766681688,-0.3378536679541647
1029,0.10290000000000192,-0.9718629174177245,0.9445812240778597,-0.337891963077106
1030,0.10300000000000192,-0.9721096209563328,0.9441165866817509,-0.33793030608792923
1031,0.10310000000000193,-0.9728196716937278,0.943638315051692,-0.337968697212622
1032,0.10320000000000193,-0.9735083537101298,0.9431480891571378,-0.33800713668492094
1033,0.10330000000000193,-0.9741728455959815,0.9426475186983786,-0.33804562474637057
1034,0.10340000000000193,-0.9748102043212915,0.9421381435470894,-0.33808416164629274
1035,0.10350000000000194,-0.9754173647297399,0.9416214342884005,-0.3381227476417403
1036,0.10360000000000194,-0.9759911392801885,0.9410987928587503,-0.33816138299734416
1037,0.10370000000000194,-0.9765282180500753,0.9405715532739111,-0.3382000679852115
1038,0.10380000000000195,-0.9770251690147743,0.940040982441778,-0.33823880288471375
1039,0.10390000000000195,-0.977478438616389,0.939508281054755,-0.3382775879822866
1040,0.10400000000000195,-0.9778843526346438,0.9389745845568691,-0.3383164235711943
1041,0.10410000000000195,-0.9782391173715334,0.938440964181055,-0.33835530995133567
1042,0.10420000000000196,-0.9785388211601792,0.9379084280523947,-0.3383942474289672
1043,0.10430000000000196,-0.9787794362069457,0.9388345062884849,-0.3384332363165464
1044,0.10440000000000196,-0.978956820774288,0.9398629744210321,-0.33847227693247306
1045,0.10450000000000197,-0.9790667217100675,0.9407974209179837,-0.3385113696009489
1046,0.10460000000000197,-0.9791047773271878,0.9416412754369688,-0.33855051465181935
1047,0.10470000000000197,-0.9790665206354198,0.9423979488662042,-0.3385897124204676
1048,0.10480000000000197,-0.9789473829252029,0.9430708294792598,-0.3386289632477401
1049,0.10490000000000198,-0.9787426977011062,0.9436632791799117,-0.33866826747991496
1050,0.10500000000000198,-0.9784477049604974,0.9441786298401734,-0.3387076254687348
1051,0.10510000000000198,-0.9780575558108793,0.9446201797349851,-0.3387470375714629
1052,0.10520000000000199,-0.9775673174173374,0.9449911900774447,-0.33878650415097805
1053,0.10530000000000199,-0.976971978269635,0.9452948816589187,-0.3388260255759763
1054,0.10540000000000199,-0.9762664537567411,0.9455344315987971,-0.3388656022211149
1055,0.105500000000002,-0.9754455920350258,0.9457129702090767,-0.3389052344673082
1056,0.105600000000002,-0.9745041801750098,0.9458335779793146,-0.3389449227019459
1057,0.105700000000002,-0.973436950570491,0.9461258285151071,-0.33898466731924215
1058,0.105800000000002,-0.9722385875930426,0.9466912819915115,-0.33902446872050723
1059,0.105900000000002,-0.9709037344743869,0.9471754495620909,-0.3390643273145202
1060,0.10600000000000201,-0.9694270003989002,0.9475818981923485,-0.3391042435178475
1061,0.10610000000000201,-0.967802967788602,0.9479141553956382,-0.33914421775518866
1062,0.10620000000000202,-0.9660261997633317,0.9481757050537087,-0.33918425045968337
1063,0.10630000000000202,-0.9640912477594458,0.9483699833846191,-0.3392243420732046
1064,0.10640000000000202,-0.9628343565675451,0.9485003750726674,-0.3392644930466194
1065,0.10650000000000202,-0.963630725733455,0.9485702095742019,-0.33930470384001943
1066,0.10660000000000203,-0.9644294039786706,0.9485827576121507,-0.3393449749228613
1067,0.10670000000000203,-0.965228654385272,0.9485412278708953,-0.33938530677406775
1068,0.10680000000000203,-0.966026616782332,0.9484487639016868,-0.3394256998820778
1069,0.10690000000000204,-0.9668213046439147,0.9483084412472451,-0.33946615474476527
1070,0.10700000000000204,-0.967610602082431,0.9481232647924924,-0.3395066718693205
1071,0.10710000000000204,-0.9683922609451799,0.9478961663466039,-0.3395472517719972
1072,0.10720000000000204,-0.9691638980227172,0.9476300024597464,-0.33958789497781283
1073,0.10730000000000205,-0.9699229923786781,0.947327552476046,-0.339628602020106
1074,0.10740000000000205,-0.970666882811825,0.9469915168225395,-0.3396693734400229
1075,0.10750000000000205,-0.9713927654623848,0.9466245155321225,-0.339710209785887
1076,0.10760000000000206,-0.9720976915761611,0.9462290869968779,-0.33975111161246613
1077,0.10770000000000206,-0.9727785654414394,0.9458076869466487,-0.33979207948016726
1078,0.10780000000000206,-0.9734321425153042,0.9453626876463563,-0.3398331139541296
1079,0.10790000000000206,-0.9740550277576393,0.9448963773043707,-0.33987421560320463
1080,0.10800000000000207,-0.9746436741927266,0.9444109596832244,-0.3399153849989347
1081,0.10810000000000207,-0.9751943817199672,0.9439085539031518,-0.339956622714414
1082,0.10820000000000207,-0.9757032961967693,0.943391194428315,-0.33999792932308553
1083,0.10830000000000208,-0.9761664088180159,0.9428608312251755,-0.34003930539755844
1084,0.10840000000000208,-0.9765795558177208,0.9423193300822541,-0.3400807515083505
1085,0.10850000000000208,-0.9769384185194141,0.9417684730805022,-0.3401222682226896
1086,0.10860000000000208,-0.9772385237624468,0.9412099592036747,-0.3401638561032111
1087,0.10870000000000209,-0.9774752447317093,0.940645405078405,-0.3402055157068341
1088,0.10880000000000209,-0.9776438022181614,0.9401431318191379,-0.3402472475835889
1089,0.10890000000000209,-0.9777392663370637,0.9405225992139841,-0.3402890522755176
1090,0.1090000000000021,-0.9777565587298133,0.9408352102202767,-0.34033093031570727
1091,0.1091000000000021,-0.9776904552738279,0.9410842316743887,-0.3403728822274116
1092,0.1092000000000021,-0.9775355893229558,0.9412728794234128,-0.3404149085232626
1093,0.1093000000000021,-0.9772864554984355,0.9414043153302344,-0.3404570097046905
1094,0.1094000000000021,-0.9769374140474686,0.9414816444321332,-0.3404991862614528
1095,0.10950000000000211,-0.9764826957830689,0.9415079122498156,-0.34054143867134573
1096,0.10960000000000211,-0.9759164076150098,0.9414861022440021,-0.3405837674001322
1097,0.10970000000000212,-0.9752325386774875,0.9414191334170815,-0.3406261729016279
1098,0.10980000000000212,-0.9744249670546191,0.941309858057838,-0.3406686556180144
1099,0.10990000000000212,-0.9734874671001571,0.9419439710854999,-0.3407112159803998
1100,0.11000000000000212,-0.972413717342948,0.9428486917399423,-0.340753854409476
1101,0.11010000000000213,-0.9711973089647642,0.9436511944839351,-0.3407965713165479
1102,0.11020000000000213,-0.969831754832316,0.944355618997697,-0.340839367104651
1103,0.11030000000000213,-0.9683104990606005,0.9449660818364846,-0.3408822421699541
1104,0.11040000000000214,-0.9666269270803799,0.9454866710623453,-0.3409251969032996
1105,0.11050000000000214,-0.9647743761785942,0.94592144094214,-0.34096823169192275
1106,0.11060000000000214,-0.9650434165466832,0.9462744067245742,-0.34101134692143154
1107,0.11070000000000214,-0.9656988962635225,0.9465495395106419,-0.34105454297776305
1108,0.11080000000000215,-0.9663366778696648,0.9467507612333042,-0.3410978202494708
1109,0.11090000000000215,-0.9669536916574251,0.9468819397633396,-0.3411411791299163
1110,0.11100000000000215,-0.967546696654654,0.9469468841590857,-0.3411846200196754
1111,0.11110000000000216,-0.9681122780454697,0.9469493400782001,-0.3412281433289363
1112,0.11120000000000216,-0.9686468448748923,0.9468929853696,-0.34127174947989214
1113,0.11130000000000216,-0.9691466280514438,0.9467814258633775,-0.3413154389092139
1114,0.11140000000000216,-0.9696076786619676,0.9466181913757472,-0.3413592120703611
1115,0.11150000000000217,-0.9700258666133235,0.9464067319449841,-0.3414030694359649
1116,0.11160000000000217,-0.9703968796162377,0.9461504143128853,-0.34144701149997086
1117,0.11170000000000217,-0.9707162225274006,0.9458525186645756,-0.3414910387797877
1118,0.11180000000000218,-0.9709792170669205,0.9455162356375394,-0.34153515181820693
1119,0.11190000000000218,-0.9711810019293895,0.9451446636086311,-0.3415793511852103
1120,0.11200000000000218,-0.9713165333080945,0.9447408062655878,-0.3416236374795171
1121,0.11210000000000218,-0.9713805858532093,0.9443075704672654,-0.3416680113300253
1122,0.11220000000000219,-0.9716383161247814,0.9438477643945402,-0.34171247339691346
1123,0.11230000000000219,-0.9725129982598953,0.943364095991587,-0.34175702437262767
1124,0.11240000000000219,-0.9733694213055435,0.9428591716951492,-0.3418016649825256
1125,0.1125000000000022,-0.9742037927821143,0.9423354954474699,-0.3418463959853465
1126,0.1126000000000022,-0.9750121011578746,0.9417954679868199,-0.3418912181733945
1127,0.1127000000000022,-0.9757901123145288,0.9412413864080545,-0.3419361323725087
1128,0.1128000000000022,-0.9765333664025675,0.9406754439843762,-0.3419811394417541
1129,0.1129000000000022,-0.9772371751210587,0.9400997302404978,-0.34202624027291123
1130,0.11300000000000221,-0.9778966194575758,0.9395162312666645,-0.3420714357897213
1131,0.11310000000000221,-0.9785065479247146,0.9389268302625251,-0.342116726946944
1132,0.11320000000000222,-0.9790615753300885,0.9383333082995976,-0.34216211472920754
1133,0.11330000000000222,-0.979556082116746,0.9377373452910495,-0.34220760014967644
1134,0.11340000000000222,-0.9799842143106133,0.937140521157657,-0.34225318424859363
1135,0.11350000000000222,-0.9803398841108059,0.9365443171791126,-0.34229886809165094
1136,0.11360000000000223,-0.980616771157451,0.9371195763387306,-0.3423446527682325
1137,0.11370000000000223,-0.980808324510047,0.9381880743771439,-0.34239053938962755
1138,0.11380000000000223,-0.9809077653673465,0.9391408694920493,-0.34243652908712435
1139,0.11390000000000224,-0.9809080905573387,0.9399827501567137,-0.34248262301005716
1140,0.11400000000000224,-0.9808020768231478,0.9407184833269652,-0.34252882232385984
1141,0.11410000000000224,-0.9805822859276261,0.9413528069823118,-0.3425751282080834
1142,0.11420000000000224,-0.9802410705961584,0.9418904228686218,-0.34262154185447363
1143,0.11430000000000225,-0.9797705813137836,0.942335989449784,-0.34266806446504233
1144,0.11440000000000225,-0.9791627739892554,0.9426941150759877,-0.34271469725029163
1145,0.11450000000000225,-0.9784094184951877,0.942969351376701,-0.34276144142738174
1146,0.11460000000000226,-0.9775021080900346,0.9431661868869926,-0.3428082982185632
1147,0.11470000000000226,-0.9764322697244155,0.9432890409164957,-0.34285526884959383
1148,0.11480000000000226,-0.9751911752312624,0.9439296291726355,-0.34290235454839163
1149,0.11490000000000226,-0.9737699533964915,0.9445891911060754,-0.3429495565437234
1150,0.11500000000000227,-0.9721596029044104,0.9451420600622634,-0.34299687606417073
1151,0.11510000000000227,-0.9703510061498627,0.9455934105023852,-0.34304431433715926
1152,0.11520000000000227,-0.9683349439071722,0.9459483680558736,-0.34309187258823776
1153,0.11530000000000228,-0.966102110844227,0.9462120011800983,-0.34313955204046814
1154,0.11540000000000228,-0.9647988130277296,0.9463893130986794,-0.34318735391405614
1155,0.11550000000000228,-0.965737321996733,0.9464852340485879,-0.343235279426087
1156,0.11560000000000228,-0.9666773618423026,0.9465046138644652,-0.34328332979051634
1157,0.11570000000000229,-0.96761590409088,0.9464522149262927,-0.3433315062182544
1158,0.11580000000000229,-0.968549659358162,0.9463327054937464,-0.3433798099174801
1159,0.11590000000000229,-0.9694750679817817,0.946150653447331,-0.3434282420940734
1160,0.1160000000000023,-0.970388290859775,0.9459105204528256,-0.3434768039521847
1161,0.1161000000000023,-0.9712852005392396,0.9456166565617776,-0.3435254966950257
1162,0.1162000000000023,-0.9721613726040401,0.945273295256856,-0.34357432152564893
1163,0.1163000000000023,-0.9730120774153149,0.9448845489469693,-0.34362327964800354
1164,0.11640000000000231,-0.9738322722638315,0.9444544049132316,-0.3436723722679483
1165,0.11650000000000231,-0.9746165939988308,0.9439867217032778,-0.3437216005944935
1166,0.11660000000000231,-0.9753593522037464,0.9434852259681471,-0.3437709658410629
1167,0.11670000000000232,-0.9760545229949463,0.9429535097330857,-0.3438204692268378
1168,0.11680000000000232,-0.976695743525214,0.9423950280912116,-0.34387011197823886
1169,0.11690000000000232,-0.977276307278867,0.9418130973071112,-0.34391989533047057
1170,0.11700000000000232,-0.9777891602499625,0.9412108933161027,-0.34396982052906644
1171,0.11710000000000233,-0.9782268980987211,0.9405914506041377,-0.3440198888316824
1172,0.11720000000000233,-0.9785817643838489,0.9399576614530889,-0.3440701015098408
1173,0.11730000000000233,-0.9788456499696236,0.9393122755364709,-0.3441204598508685
1174,0.11740000000000234,-0.979010093706169,0.9386578998513863,-0.3441709651598884
1175,0.11750000000000234,-0.9790662844790873,0.9379969989736351,-0.3442216187620337
1176,0.11760000000000234,-0.9790050647203501,0.9373318956243564,-0.34427242200471153
1177,0.11770000000000234,-0.9788169354659702,0.9372784682999543,-0.3443233762601231
1178,0.11780000000000235,-0.9784920630373757,0.9373941261580454,-0.3443744829278841
1179,0.11790000000000235,-0.9780202874126537,0.9374411509358034,-0.3444257434379136
1180,0.11800000000000235,-0.977391132340959,0.9374241756528331,-0.3444771592535015
1181,0.11810000000000236,-0.9765938172386112,0.937347727052211,-0.34452873187459726
1182,0.11820000000000236,-0.9756172708890014,0.9372162194605084,-0.34458046284130506
1183,0.11830000000000236,-0.9744501469507431,0.9382239324942894,-0.34463235373763806
1184,0.11840000000000236,-0.9730808412600156,0.9393746101388455,-0.3446844061954554
1185,0.11850000000000237,-0.9714975108942725,0.9403792560629156,-0.3447366218985494
1186,0.11860000000000237,-0.9696880949459954,0.9412445208864195,-0.34478900258698847
1187,0.11870000000000237,-0.9676403369376066,0.941977046549208,-0.3448415500614506
1188,0.11880000000000238,-0.9655973353175485,0.9425834519781957,-0.34489426618774666
1189,0.11890000000000238,-0.9662323523725332,0.943070318848231,-0.34494715290126177
1190,0.11900000000000238,-0.9668276406526233,0.9434441775071816,-0.34500021221141436
1191,0.11910000000000238,-0.9673768849773444,0.9437114931399568,-0.3450534462059028
1192,0.11920000000000239,-0.9678733572155678,0.9438786522489255,-0.3451068570547792
1193,0.11930000000000239,-0.968309907353764,0.9439519495292057,-0.34516044701423865
1194,0.1194000000000024,-0.9686789554035468,0.9439375752165169,-0.3452142184299288
1195,0.1195000000000024,-0.9689724842253902,0.9438416029826433,-0.3452681737398693
1196,0.1196000000000024,-0.9691820333508151,0.9436699784491024,-0.34532231547672165
1197,0.1197000000000024,-0.9692986938917575,0.9434285083834684,-0.3453766462694183
1198,0.1198000000000024,-0.9693131046331629,0.9431228506351602,-0.34543116884406255
1199,0.11990000000000241,-0.9701908345208751,0.9427585048586057,-0.34548588602407587
1200,0.12000000000000241,-0.971346109163501,0.942340804061863,-0.3455408007293663
1201,0.12010000000000241,-0.9724948623082269,0.9418749070083335,-0.34559591597482014
1202,0.12020000000000242,-0.9736314474007973,0.9413657914885077,-0.34565123486769184
1203,0.12030000000000242,-0.9747497062931748,0.9408182484681198,-0.345706760604265
1204,0.12040000000000242,-0.9758429486096113,0.9402368771089504,-0.3457624964655758
1205,0.12050000000000242,-0.9769039315197676,0.9396260806491868,-0.34581844581236587
1206,0.12060000000000243,-0.9779248400636656,0.938990063121945,-0.3458746120793169
1207,0.12070000000000243,-0.978897268193256,0.9383328268835277,-0.3459309987685723
1208,0.12080000000000243,-0.9798122007163986,0.9376581709173868,-0.34598760944289453
1209,0.12090000000000244,-0.9806599963505243,0.9369696898756671,-0.3460444477182998
1210,0.12100000000000244,-0.9814303721146266,0.9362707738176606,-0.3461015172566195
1211,0.12110000000000244,-0.9821123893087756,0.9355646086034584,-0.3461588217579314
1212,0.12120000000000244,-0.9826944413492956,0.9348541769014506,-0.3462163649532269
1213,0.12130000000000245,-0.9831642437442449,0.9341422597699415,-0.3462741505974709
1214,0.12140000000000245,-0.983508826506996,0.9334314387758286,-0.34633218246320774
1215,0.12150000000000245,-0.9837145293146178,0.9344670178108199,-0.34639046433501774
1216,0.12160000000000246,-0.9837669997215659,0.9354592069564738,-0.3464490000050278
1217,0.12170000000000246,-0.9836511947370699,0.936298133601744,-0.3465077932696788
1218,0.12180000000000246,-0.9833513860659573,0.9369919970936035,-0.3465668479279517
1219,0.12190000000000246,-0.9828511692969489,0.9375489486443701,-0.3466261677812547
1220,0.12200000000000247,-0.9821334772995538,0.9379770727540793,-0.34668575663518636
1221,0.12210000000000247,-0.9811805980606148,0.9382843689697763,-0.34674561830319084
1222,0.12220000000000247,-0.9799741971547453,0.9384787340006463,-0.3468057566123936
1223,0.12230000000000248,-0.9784953450001018,0.9392849559887478,-0.346866175411492
1224,0.12240000000000248,-0.9767245490032201,0.9402162885545605,-0.34692687858091076
1225,0.12250000000000248,-0.9746417906454128,0.940978682046357,-0.3469878700450679
1226,0.12260000000000248,-0.9722265675100445,0.9415815579901549,-0.3470491537866989
1227,0.12270000000000249,-0.969457940196643,0.9420343001397622,-0.3471107338632363
1228,0.12280000000000249,-0.9677498058181764,0.9423462288623435,-0.3471726144248819
1229,0.1229000000000025,-0.968932148319984,0.9425265757266517,-0.34723479973428895
1230,0.1230000000000025,-0.9701084766848305,0.9425844584685842,-0.3472972941875671
1231,0.1231000000000025,-0.9712712321650425,0.9425288565172855,-0.3473601023362312
1232,0.1232000000000025,-0.9724120181884409,0.9423685872678945,-0.3474232289098257
1233,0.1233000000000025,-0.9735215563765887,0.9421122832839792,-0.34748667883883805
1234,0.12340000000000251,-0.9745896428808397,0.9417683706036934,-0.34755045727749734
1235,0.12350000000000251,-0.9756051052709984,0.9413450483091804,-0.3476145696261693
1236,0.12360000000000251,-0.9765557602491002,0.9408502694994247,-0.3476790215527647
1237,0.12370000000000252,-0.9774283725070091,0.9402917237836611,-0.34774381901306983
1238,0.12380000000000252,-0.9782086151008703,0.9396768213868348,-0.34780896826952684
1239,0.12390000000000252,-0.9788810317768448,0.9390126789319054,-0.3478744759081292
1240,0.12400000000000252,-0.9794290017491614,0.9383061069374432,-0.3479403488532943
1241,0.12410000000000253,-0.9798347075006186,0.9375635990444182,-0.3480065943805447
1242,0.12420000000000253,-0.9800791062438301,0.9367913229645757,-0.3480732201267718
1243,0.12430000000000253,-0.980141905744631,0.9359951131253409,-0.34814023409816003
1244,0.12440000000000254,-0.9800015452626427,0.9351804649734534,-0.3482076446756536
1245,0.12450000000000254,-0.9796351824033452,0.934352530891776,-0.34827546061823494
1246,0.12460000000000254,-0.9790186866967376,0.9335161176808171,-0.34834369106394375
1247,0.12470000000000254,-0.9781266407159563,0.9326756855578658,-0.348412345529069
1248,0.12480000000000255,-0.9769323495224518,0.9318353486313689,-0.3484814339056482
1249,0.12490000000000255,-0.975407859171327,0.9309988768150358,-0.34855096645768624
1250,0.12500000000000255,-0.9735239849320019,0.9314021544552558,-0.34862095381637287
1251,0.12510000000000254,-0.9712503497783501,0.9329996657618834,-0.3486914069748242
1252,0.12520000000000253,-0.9685554335838686,0.9343496526607828,-0.34876233728273504
1253,0.12530000000000252,-0.9654066333282313,0.9354656517428186,-0.3488337564414236
1254,0.1254000000000025,-0.9619761913076502,0.9363612803478647,-0.3489056764997879
1255,0.1255000000000025,-0.962980971690168,0.9370501863572938,-0.3489781098516426
1256,0.1256000000000025,-0.964427824517122,0.9375459979040582,-0.3490510692351654
1257,0.12570000000000248,-0.9659264470762254,0.937862273297777,-0.349124567734788
1258,0.12580000000000247,-0.9674720789477483,0.9380124514940394,-0.3491986187863179
1259,0.12590000000000245,-0.9690586966810942,0.9380098034590898,-0.3492732361858294
1260,0.12600000000000244,-0.9706788716842678,0.9378673847906311,-0.3493484341030503
1261,0.12610000000000243,-0.9723236195257412,0.9375979899512591,-0.34942422709979193
1262,0.12620000000000242,-0.9739822407343757,0.9372141084528963,-0.3495006301541957
1263,0.1263000000000024,-0.9756421532979073,0.9367278832997794,-0.34957765869142804
1264,0.1264000000000024,-0.9772887172060368,0.9361510719564631,-0.34965532862150905
1265,0.1265000000000024,-0.9789050515655611,0.9354950100593789,-0.34973365638477244
1266,0.12660000000000238,-0.9804718450365799,0.9347705780397606,-0.3498126590057052
1267,0.12670000000000237,-0.981967160603485,0.9339881707765787,-0.3498923541554944
1268,0.12680000000000236,-0.9833662360029154,0.933157670354707,-0.3499727602237878
1269,0.12690000000000234,-0.9846412814812642,0.9322884219695642,-0.3500538964000828
1270,0.12700000000000233,-0.9857612769413328,0.9313892129977601,-0.3501357827646466
1271,0.12710000000000232,-0.9866917709522048,0.9304682552455552,-0.3502184403897406
1272,0.1272000000000023,-0.9873946845247304,0.9295331703936073,-0.35030189145060403
1273,0.1273000000000023,-0.9878281229789542,0.9285909786765791,-0.3503861593468283
1274,0.1274000000000023,-0.9879461996267572,0.9276480908673381,-0.35047126883392943
1275,0.12750000000000228,-0.9876988753372002,0.9268661329031939,-0.3505572461652366
1276,0.12760000000000227,-0.9870318183169128,0.927700670774576,-0.350644119244332
1277,0.12770000000000226,-0.9858862885995,0.9282968750270779,-0.35073191778795754
1278,0.12780000000000225,-0.9841990517796593,0.928673749362679,-0.35082067349971985
1279,0.12790000000000223,-0.9819023264448218,0.9297532869365276,-0.3509104202544953
1280,0.12800000000000222,-0.9789237695607456,0.9312560441449489,-0.351001194293526
1281,0.1281000000000022,-0.9751865037862563,0.9324119223999151,-0.3510930344300579
1282,0.1282000000000022,-0.9706091903710431,0.9332448822595298,-0.3511859822651237
1283,0.1283000000000022,-0.971825929299282,0.9337791646436743,-0.35128008241299763
1284,0.12840000000000218,-0.9731122747872415,0.9340391394461337,-0.35137538273591895
1285,0.12850000000000217,-0.9742668219667701,0.9340491521953276,-0.3514719345876342
1286,0.12860000000000216,-0.9752440726643375,0.9338333713053129,-0.35156979306627406
1287,0.12870000000000215,-0.9759912530046447,0.9334156383431313,-0.3516690172778938
1288,0.12880000000000214,-0.9764475324204404,0.9328193234140012,-0.3517696706139917
1289,0.12890000000000212,-0.9765431942366035,0.9320671872560654,-0.35187182104897174
1290,0.1290000000000021,-0.9761987645039135,0.9311812509972456,-0.3519755414672003
1291,0.1291000000000021,-0.975324110048861,0.9301826738436118,-0.35208091003421
1292,0.1292000000000021,-0.9738175215452058,0.9290916383470659,-0.35218801063217076
1293,0.12930000000000208,-0.9715648024229092,0.9279272424510163,-0.3522969333870842
1294,0.12940000000000207,-0.9684383891048794,0.9267073973335674,-0.35240777532251955
1295,0.12950000000000206,-0.9642965318144198,0.9254487302233132,-0.35252064118354964
1296,0.12960000000000205,-0.9626554834779971,0.9241664918683932,-0.3526356444830168
1297,0.12970000000000204,-0.9647699058307213,0.9241202769391482,-0.35275290883165494
1298,0.12980000000000202,-0.9670730993738745,0.9241225969326408,-0.3528725696225656
1299,0.129900000000002,-0.9695593428974576,0.9241248343952007,-0.352994776150375
1300,0.130000000000002,-0.9722130961500233,0.9241269842028978,-0.3531196942565193
1301,0.130100000000002,-0.9750055559777123,0.9241290401633133,-0.35324750960690693
1302,0.13020000000000198,-0.9778903001928215,0.9241309946182743,-0.35337843172949746
1303,0.13030000000000197,-0.9807977953248956,0.9241328379961176,-0.3535126989730079
1304,0.13040000000000196,-0.9836284804390034,0.9241345583227142,-0.3536505846017169
1305,0.13050000000000195,-0.9862440501563434,0.9241361406992198,-0.35379240432804127
1306,0.13060000000000194,-0.9884564340567719,0.9241375667492655,-0.3539385257250465
1307,0.13070000000000193,-0.9900137882571955,0.9241388140276745,-0.3540893801926667
1308,0.13080000000000191,-0.9905825470204377,0.9241398553649053,-0.35424547853979954
1309,0.1309000000000019,-0.9897241705983593,0.9241406580933432,-0.3544074319159726
1310,0.1310000000000019,-0.9868645566206262,0.9241411830576937,-0.3545759810145738
1311,0.13110000000000188,-0.9812529221684071,0.9241413832412707,-0.3547520386254363
1312,0.13120000000000187,-0.9719048342264389,0.9241412017226317,-0.35493675461269675
1313,0.13130000000000186,-0.957520032830976,0.9241405684759025,-0.35513161997442105
1314,0.13140000000000185,-0.9363580589792643,0.9241393951774735,-0.35533864131427984
1315,0.13150000000000184,-0.9245144565566278,0.9241375665651438,-0.3555606459028129
1316,0.13160000000000183,-0.9245108867932408,0.9241349258134998,-0.35580183444556274
1317,0.13170000000000182,-0.9245068554380499,0.9241312495304947,-0.35606880908501526
1318,0.1318000000000018,-0.9245022245964006,0.9241262049914044,-0.35637250505510415
1319,0.1319000000000018,-0.9244967831378417,0.924119278191052,-0.3567317500677678
1320,0.13200000000000178,-0.9244901983646724,0.9241096584470642,-0.35717922293415677
1321,0.13210000000000177,-0.9244819423905487,0.9241003735391531,-0.3577680433726217
1322,0.13220000000000176,-0.924471199943477,0.9240871733800543,-0.35856159542825267
1323,0.13230000000000175,-0.9244568692477287,0.924068150886764,-0.35951528266188987
1324,0.13240000000000174,-0.9244408699821746,0.9240413096579682,-0.36037835117005096
1325,0.13250000000000173,-0.9244217374471039,0.924006643653708,-0.3609277690370517
1326,0.13260000000000172,-0.9244016337957222,0.9239722169875318,-0.36121500723286964
1327,0.1327000000000017,-0.9243879975280486,0.9239509096967558,-0.36135467030850693
1328,0.1328000000000017,-0.9245278667007144,0.923954024094011,-0.3614186374551563
1329,0.13290000000000168,-0.9249826371567191,0.9239982808166711,-0.36144894768800767
1330,0.13300000000000167,-0.9252801115127584,0.9240987890036325,-0.36146458162176937
1331,0.13310000000000166,-0.9254675012904798,0.9243014849262251,-0.3614737775221463
1332,0.13320000000000165,-0.9255810826516722,0.9244960952455377,-0.36148007572752533
1333,0.13330000000000164,-0.9256461143265698,0.9246523296481454,-0.36148501007240613
1334,0.13340000000000163,-0.9256793279399851,0.9247875097622114,-0.3614892580916583
1335,0.13350000000000162,-0.9256916450762555,0.9248843223143339,-0.36149312747023016
1336,0.1336000000000016,-0.9256905631190933,0.9249516653178584,-0.3614967630384067
1337,0.1337000000000016,-0.925697385910058,0.9249980374438626,-0.3615002361763288
1338,0.13380000000000158,-0.9256976663217951,0.9250296002482044,-0.3615035842007288
1339,0.13390000000000157,-0.9256934730464835,0.9250507335529878,-0.3615068281164929
1340,0.13400000000000156,-0.925686227501797,0.9250645178217863,-0.3615099808195665
1341,0.13410000000000155,-0.92567691477951,0.9250731086859241,-0.3615130509910637
1342,0.13420000000000154,-0.9256662226004292,0.9250780123678654,-0.3615160450006362
1343,0.13430000000000153,-0.9256546337546203,0.9250802823577856,-0.361518967867118
1344,0.13440000000000152,-0.9256424883371541,0.9250806575448175,-0.3615218237613995
1345,0.1345000000000015,-0.9256300261821488,0.9250796583338853,-0.36152461628085464
1346,0.1346000000000015,-0.9256174161538738,0.9250776532096079,-0.3615273486067351
1347,0.13470000000000149,-0.9256047765943156,0.9250749047503513,-0.36153002359961905
1348,0.13480000000000147,-0.9255921897371717,0.9250716014426753,-0.36153264386097633
1349,0.13490000000000146,-0.9255797119510687,0.9250689170555599,-0.36153521177546577
1350,0.13500000000000145,-0.9255673810655441,0.9250671619729913,-0.36153772954165414
1351,0.13510000000000144,-0.9255552216358596,0.9250651189418705,-0.3615401991956309
1352,0.13520000000000143,-0.9255432487392953,0.9250628407208871,-0.3615426226297584
1353,0.13530000000000142,-0.9255314707182033,0.925060367232429,-0.3615450016080894
1354,0.1354000000000014,-0.9255198911638031,0.9250577291340342,-0.361547337779371
1355,0.1355000000000014,-0.925508510350598,0.9250549503497519,-0.36154963268813345
1356,0.13560000000000139,-0.9254973262722546,0.9250520498711157,-0.3615518877842694
1357,0.13570000000000138,-0.9254863353879117,0.9250490430436729,-0.36155410443148245
1358,0.13580000000000136,-0.9254755331579461,0.9250459424900516,-0.3615562839146474
1359,0.13590000000000135,-0.9254649144266598,0.9250427587754143,-0.36155842744634753
1360,0.13600000000000134,-0.9254544736937534,0.9250395008897382,-0.3615605361727384
1361,0.13610000000000133,-0.92544420530512,0.9250361765994244,-0.36156261117870714
1362,0.13620000000000132,-0.9254341035852363,0.9250327927053761,-0.3615646534925812
1363,0.1363000000000013,-0.9254241629274047,0.9250293552338968,-0.36156666409030763
1364,0.1364000000000013,-0.925414377853696,0.9250258695791543,-0.36156864389925464
1365,0.1365000000000013,-0.9254047430532253,0.9250223406105892,-0.36157059380165574
1366,0.13660000000000128,-0.9253952534050375,0.9250187727548331,-0.361572514637709
1367,0.13670000000000126,-0.9253859039901562,0.9250151700590048,-0.3615744072084443
1368,0.13680000000000125,-0.9253766900960965,0.9250115362403192,-0.36157627227825817
1369,0.13690000000000124,-0.9253676072162177,0.9250078747255708,-0.3615781105773412
1370,0.13700000000000123,-0.9253586510456256,0.9250041886830708,-0.3615799228038096
1371,0.13710000000000122,-0.9253498174748451,0.9250004810489056,-0.3615817096257
1372,0.1372000000000012,-0.9253411025821294,0.9249967545488819,-0.3615834716828136
1373,0.1373000000000012,-0.925332502625016,0.9249930117171533,-0.3615852095883774
1374,0.1374000000000012,-0.9253240140315513,0.9249892549122642,-0.36158692393060604
1375,0.13750000000000118,-0.9253156333914755,0.9249854863311502,-0.3615886152741695
1376,0.13760000000000117,-0.9253073574475602,0.9249817080214993,-0.36159028416146083
1377,0.13770000000000115,-0.9252991830872243,0.9249779218927783,-0.36159193111389654
1378,0.13780000000000114,-0.9252911073345056,0.9249741297261507,-0.36159355663301906
1379,0.13790000000000113,-0.9252831273424307,0.9249703331834641,-0.36159516120156776
1380,0.13800000000000112,-0.9252752403858032,0.9249665338154412,-0.3615967452844777
1381,0.1381000000000011,-0.9252674438544116,0.9249627330691824,-0.3615983093298067
1382,0.1382000000000011,-0.9252597352466528,0.9249589322950641,-0.3615998537695743
1383,0.1383000000000011,-0.9252521121635543,0.9249551327531025,-0.3616013790205843
1384,0.13840000000000108,-0.9252445723031775,0.9249517734960904,-0.3616028854851911
1385,0.13850000000000107,-0.9252371134553826,0.92494904153912,-0.361604373551949
1386,0.13860000000000106,-0.9252297334969324,0.9249462920876826,-0.3616058435963398
1387,0.13870000000000104,-0.9252224303869121,0.9249435264911223,-0.36160729598136354
1388,0.13880000000000103,-0.9252152021624465,0.9249407460347258,-0.36160873105808006
1389,0.13890000000000102,-0.9252080469346924,0.9249379519427164,-0.3616101491662172
1390,0.139000000000001,-0.9252009628850865,0.9249351453811074,-0.36161155063466977
1391,0.139100000000001,-0.9251939482618304,0.92493232746042,-0.3616129357819439
1392,0.139200000000001,-0.925187001376598,0.9249294992382736,-0.36161430491665936
1393,0.13930000000000098,-0.9251801206014448,0.9249266617218538,-0.3616156583379566
1394,0.13940000000000097,-0.9251733043659095,0.9249238158702618,-0.3616169963358945
1395,0.13950000000000096,-0.925166551154289,0.9249209625967536,-0.3616183191918681
1396,0.13960000000000095,-0.9251598595030801,0.9249181027708722,-0.3616196271789333
1397,0.13970000000000093,-0.9251532279985695,0.9249152372204771,-0.3616209205621674
1398,0.13980000000000092,-0.9251466552745673,0.9249123667336778,-0.36162219959900305
1399,0.1399000000000009,-0.9251401400102709,0.9249094920606743,-0.3616234645395004
1400,0.1400000000000009,-0.9251336809282507,0.9249066139155093,-0.3616247156266843
1401,0.1401000000000009,-0.9251272767925497,0.924903732977737,-0.3616259530967893
1402,0.14020000000000088,-0.9251209264068893,0.9249008498940118,-0.3616271771795304
1403,0.14030000000000087,-0.9251146286129731,0.9248979652796004,-0.3616283880983614
1404,0.14040000000000086,-0.9251083822888838,0.9248950797198238,-0.3616295860706976
1405,0.14050000000000085,-0.9251021863475658,0.924892193771427,-0.36163077130816285
1406,0.14060000000000084,-0.9250960397353878,0.9248893079638874,-0.3616319440167844
1407,0.14070000000000082,-0.9250899414307814,0.9248864228006581,-0.36163310439719865
1408,0.1408000000000008,-0.9250838904429504,0.9248835387603543,-0.3616342526448597
1409,0.1409000000000008,-0.925077885810645,0.9248806562978821,-0.3616353889502184
1410,0.1410000000000008,-0.925071926600999,0.9248777758455154,-0.36163651349891757
1411,0.14110000000000078,-0.9250660119084251,0.9248748978139213,-0.3616376264719005
1412,0.14120000000000077,-0.9250601408535633,0.9248720225931382,-0.36163872804568054
1413,0.14130000000000076,-0.9250547641222903,0.9248691505535077,-0.3616398183923704
1414,0.14140000000000075,-0.9250507188415495,0.9248662820465635,-0.36164089767993884
1415,0.14150000000000074,-0.9250467086310061,0.9248634174058791,-0.36164196607228466
1416,0.14160000000000073,-0.9250427328965032,0.9248605569478761,-0.36164302372941026
1417,0.14170000000000071,-0.9250387910593026,0.9248577009725951,-0.36164407080751054
1418,0.1418000000000007,-0.9250348825555502,0.9248548497644327,-0.3616451074591693
1419,0.1419000000000007,-0.9250310068357663,0.924852003592842,-0.36164613383339606
1420,0.14200000000000068,-0.9250271633643558,0.9248491627130045,-0.3616471500757794
1421,0.14210000000000067,-0.925023351619141,0.9248463273664688,-0.3616481563286257
1422,0.14220000000000066,-0.9250195710909133,0.9248434977817617,-0.36164915273100795
1423,0.14230000000000065,-0.925015821283004,0.9248406741749717,-0.36165013941890467
1424,0.14240000000000064,-0.9250121017108723,0.9248378567503059,-0.3616511165252737
1425,0.14250000000000063,-0.9250084119017112,0.9248350457006224,-0.3616520841801878
1426,0.14260000000000062,-0.9250047513940682,0.9248322412079377,-0.36165304251087094
1427,0.1427000000000006,-0.9250011197374821,0.9248294434439137,-0.3616539916418309
1428,0.1428000000000006,-0.9249975164921345,0.9248266525703208,-0.36165493169490404
1429,0.14290000000000058,-0.9249939412285139,0.9248238687394822,-0.36165586278936646
1430,0.14300000000000057,-0.9249903935270942,0.9248210920946971,-0.3616567850419872
1431,0.14310000000000056,-0.9249868729780256,0.9248183227706466,-0.36165769856712643
1432,0.14320000000000055,-0.9249833791808364,0.9248155608937809,-0.36165860347679246
1433,0.14330000000000054,-0.9249799117441473,0.9248128065826902,-0.36165949988071205
1434,0.14340000000000053,-0.9249764702853956,0.9248100599484581,-0.36166038788638954
1435,0.14350000000000052,-0.9249730544305714,0.9248073210950017,-0.3616612675991875
1436,0.1436000000000005,-0.9249696638139615,0.9248045901193945,-0.3616621391223878
1437,0.1437000000000005,-0.9249662980779039,0.9248018671121769,-0.3616630025572391
1438,0.14380000000000048,-0.924962956872552,0.9247991521576531,-0.3616638580030068
1439,0.14390000000000047,-0.9249596398556461,0.9247964453341738,-0.3616647055570702
1440,0.14400000000000046,-0.9249563466922938,0.9247937467144088,-0.3616655453149155
1441,0.14410000000000045,-0.9249530770547585,0.9247910563656059,-0.36166637737024615
1442,0.14420000000000044,-0.924949830622255,0.9247883743498394,-0.36166720181499956
1443,0.14430000000000043,-0.9249466070807526,0.9247857007242484,-0.36166801873938664
1444,0.14440000000000042,-0.9249434061227854,0.9247830355412638,-0.3616688282319803
1445,0.1445000000000004,-0.924940227447268,0.9247803788488268,-0.3616696303797228
1446,0.1446000000000004,-0.9249370707593201,0.9247777306905961,-0.36167042526797033
1447,0.14470000000000038,-0.924933935770094,0.9247750911061487,-0.3616712129805816
1448,0.14480000000000037,-0.9249308221966105,0.9247724601311703,-0.3616719935998652
1449,0.14490000000000036,-0.9249277297615995,0.9247698377976374,-0.3616727672067396
1450,0.14500000000000035,-0.9249246581933458,0.9247672241339934,-0.36167353388067647
1451,0.14510000000000034,-0.9249216072255401,0.9247646191653147,-0.3616742936997735
1452,0.14520000000000033,-0.9249185765971354,0.9247620229134721,-0.3616750467407864
1453,0.14530000000000032,-0.924915566052208,0.9247594353972834,-0.3616757930791839
1454,0.1454000000000003,-0.9249125753398231,0.9247571068405973,-0.3616765327891225
1455,0.1455000000000003,-0.9249096042139043,0.9247549054523376,-0.36167726594356053
1456,0.14560000000000028,-0.9249066524331083,0.9247527071173999,-0.36167799261421724
1457,0.14570000000000027,-0.924903719760703,0.9247505119368898,-0.36167871287163494
1458,0.14580000000000026,-0.9249008059644493,0.9247483200080325,-0.36167942678523496
1459,0.14590000000000025,-0.9248979108164882,0.9247461314243132,-0.3616801344232856
1460,0.14600000000000024,-0.9248950340932287,0.9247439462756114,-0.36168083585297267
1461,0.14610000000000023,-0.9248921755752426,0.9247417646483327,-0.361681531140426
1462,0.14620000000000022,-0.92488933504716,0.9247395866255328,-0.3616822203507066
1463,0.1463000000000002,-0.924886512297569,0.9247374122870393,-0.36168290354789473
1464,0.1464000000000002,-0.9248837071189192,0.9247352417095671,-0.3616835807950684
1465,0.14650000000000019,-0.9248809193074267,0.9247330749668305,-0.3616842521543074
1466,0.14660000000000017,-0.9248781486629835,0.9247309121296515,-0.3616849176868008
1467,0.14670000000000016,-0.9248753949890688,0.9247287532660629,-0.3616855774527722
1468,0.14680000000000015,-0.9248726580926631,0.9247265984414081,-0.36168623151156715
1469,0.14690000000000014,-0.9248699377841653,0.9247244477184383,-0.3616868799216279
1470,0.14700000000000013,-0.9248672338773115,0.9247223011574038,-0.3616875227405676
1471,0.14710000000000012,-0.9248645461890975,0.9247201588161442,-0.361688160025147
1472,0.1472000000000001,-0.9248618745397024,0.9247180207501736,-0.3616887918312904
1473,0.1473000000000001,-0.9248592187524145,0.9247158870127636,-0.3616894182141383
1474,0.1474000000000001,-0.9248565786535606,0.9247137576550232,-0.3616900392280432
1475,0.14750000000000008,-0.9248539540724364,0.9247116327259745,-0.36169065492659047
1476,0.14760000000000006,-0.9248513448412383,0.9247095122726277,-0.3616912653626041
1477,0.14770000000000005,-0.9248487507949987,0.9247073963400516,-0.3616918705881792
1478,0.14780000000000004,-0.9248461717715225,0.9247054143365055,-0.36169247065471055
1479,0.14790000000000003,-0.9248436076113244,0.9247036506862513,-0.3616930656128711
1480,0.14800000000000002,-0.9248410581575701,0.9247018919603056,-0.36169365551265426
1481,0.1481,-0.924838523256017,0.9247001381806812,-0.361694240403369
1482,0.1482,-0.9248360027549579,0.9246983893681429,-0.36169482033368794
1483,0.1483,-0.924833496505166,0.9246966455422524,-0.36169539535162004
1484,0.14839999999999998,-0.9248310043598407,0.9246949067214114,-0.3616959655045527
1485,0.14849999999999997,-0.9248285261745565,0.9246931729229029,-0.3616965308392566
1486,0.14859999999999995,-0.9248260618072115,0.9246914441629304,-0.3616970914018764
1487,0.14869999999999994,-0.9248236111179783,0.9246897204566572,-0.36169764723798675
1488,0.14879999999999993,-0.9248211739692561,0.9246880018182425,-0.361698198392576
1489,0.14889999999999992,-0.9248187502256243,0.9246862882608774,-0.3616987449100502
1490,0.1489999999999999,-0.9248163397537964,0.924684579796819,-0.36169928683427327
1491,0.1490999999999999,-0.9248139424225763,0.9246828764374236,-0.36169982420856134
1492,0.1491999999999999,-0.924811558102815,0.924681178193179,-0.36170035707566195
1493,0.14929999999999988,-0.924809186667369,0.9246794850737339,-0.36170088547784723
1494,0.14939999999999987,-0.9248068279910592,0.924677797087929,-0.36170140945682105
1495,0.14949999999999986,-0.9248044819506309,0.9246761142438243,-0.36170192905382936
1496,0.14959999999999984,-0.9248021484247159,0.9246744365487276,-0.3617024443095815
1497,0.14969999999999983,-0.9247998272937933,0.9246727640092202,-0.36170295526431684
1498,0.14979999999999982,-0.9247975184401546,0.9246710966311826,-0.36170346195779923
1499,0.1498999999999998,-0.9247952217478659,0.9246694344198195,-0.3617039644293052
1500,0.1499999999999998,-0.9247929371027346,0.9246677773796832,-0.3617044627176725
1501,0.1500999999999998,-0.9247906643922741,0.9246661255146963,-0.3617049568612793
1502,0.15019999999999978,-0.9247884035056714,0.9246644788281743,-0.36170544689803913
1503,0.15029999999999977,-0.9247861543337541,0.9246628373228463,-0.36170593286545216
1504,0.15039999999999976,-0.924783916768959,0.9246612010008759,-0.36170641480057814
1505,0.15049999999999975,-0.9247816907053013,0.924659569863881,-0.36170689274006856
1506,0.15059999999999973,-0.9247794760383444,0.9246579439129521,-0.36170736672013415
1507,0.15069999999999972,-0.9247772726651707,0.9246563231486719,-0.3617078367766089
1508,0.1507999999999997,-0.9247750804843528,0.924654707571132,-0.3617083029449012
1509,0.1508999999999997,-0.9247728993959251,0.9246530971799507,-0.36170876526004014
1510,0.1509999999999997,-0.9247707293013574,0.9246514919742888,-0.3617092237566574
1511,0.15109999999999968,-0.9247685701035272,0.9246498919528663,-0.3617096784690176
1512,0.15119999999999967,-0.9247664217066945,0.9246482971139771,-0.36171012943101355
1513,0.15129999999999966,-0.9247642840164758,0.9246467074555043,-0.36171057667614387
1514,0.15139999999999965,-0.924762156939819,0.9246451229749338,-0.36171102023756274
1515,0.15149999999999963,-0.92476004038498,0.9246435436693692,-0.36171146014807937
1516,0.15159999999999962,-0.9247579342614981,0.9246419814744572,-0.3617118964401246
1517,0.1516999999999996,-0.924755838480173,0.9246405110252172,-0.36171232914581297
1518,0.1517999999999996,-0.9247537529530422,0.9246390446375429,-0.36171275829690014
1519,0.1518999999999996,-0.924751677593359,0.9246375823225789,-0.3617131839248066
1520,0.15199999999999958,-0.9247496123155704,0.9246361240909196,-0.36171360606064035
1521,0.15209999999999957,-0.9247475570352963,0.9246346699526231,-0.36171402473516495
1522,0.15219999999999956,-0.9247455116693082,0.9246332199172256,-0.3617144399788405
1523,0.15229999999999955,-0.9247434761355093,0.924631773993754,-0.36171485182180674
1524,0.15239999999999954,-0.924741450352915,0.92463033219074,-0.36171526029389567
1525,0.15249999999999952,-0.9247394342416323,0.9246288945162322,-0.3617156654246171
1526,0.1525999999999995,-0.9247374277228423,0.9246274609778083,-0.36171606724321564
1527,0.1526999999999995,-0.9247354307187803,0.9246260315825883,-0.3617164657786004
1528,0.1527999999999995,-0.9247334431527182,0.9246246063372442,-0.3617168610594175
1529,0.15289999999999948,-0.9247314649489466,0.9246231852480132,-0.3617172531140031
1530,0.15299999999999947,-0.9247294960327577,0.9246217683207073,-0.36171764197043543
1531,0.15309999999999946,-0.9247275363304271,0.9246203555607251,-0.36171802765647953
1532,0.15319999999999945,-0.9247255857691986,0.9246189469730614,-0.36171841019965784
1533,0.15329999999999944,-0.9247236442772662,0.9246175425623177,-0.36171878962719833
1534,0.15339999999999943,-0.9247217117837593,0.9246161423327118,-0.361719165966074
1535,0.15349999999999941,-0.9247197882187264,0.9246147462880878,-0.3617195392429797
1536,0.1535999999999994,-0.9247178735131198,0.9246133544319246,-0.36171990948435934
1537,0.1536999999999994,-0.9247159675987807,0.9246119667673459,-0.3617202767163951
1538,0.15379999999999938,-0.9247140704084238,0.9246105832971282,-0.36172064096501055
1539,0.15389999999999937,-0.9247121818756232,0.9246092040237097,-0.3617210022559053
1540,0.15399999999999936,-0.9247103019347984,0.9246078289491988,-0.3617213606144803
1541,0.15409999999999935,-0.9247084305212002,0.9246064580753817,-0.36172171606594294
1542,0.15419999999999934,-0.9247065675708966,0.9246050914037307,-0.3617220686352249
1543,0.15429999999999933,-0.9247047130207601,0.9246037289354119,-0.36172241834704444
1544,0.15439999999999932,-0.9247028668084539,0.9246023706712923,-0.3617227652258714
1545,0.1544999999999993,-0.9247010288724198,0.9246010166119474,-0.3617231092959422
1546,0.1545999999999993,-0.9246991991518645,0.9245996667576682,-0.3617234505812645
1547,0.15469999999999928,-0.9246973775867483,0.9245983211084683,-0.36172378910562814
1548,0.15479999999999927,-0.9246955641177724,0.9245969796640898,-0.36172412489259814
1549,0.15489999999999926,-0.9246937586863668,0.9245956424240113,-0.36172445796550395
1550,0.15499999999999925,-0.924691961234679,0.9245943093874527,-0.361724788347474
1551,0.15509999999999924,-0.9246901717055623,0.9245929805533827,-0.36172511606140717
1552,0.15519999999999923,-0.9246883900425646,0.924591655920524,-0.36172544113000776
1553,0.15529999999999922,-0.9246866161899174,0.9245903354873598,-0.3617257635757546
1554,0.1553999999999992,-0.9246848500925248,0.9245890192521392,-0.36172608342091556
1555,0.1554999999999992,-0.9246830916959529,0.9245877072128827,-0.3617264006875763
1556,0.15559999999999918,-0.9246813409464192,0.9245863993673885,-0.36172671539760015
1557,0.15569999999999917,-0.9246795977907828,0.9245850957132365,-0.36172702757264436
1558,0.15579999999999916,-0.924677862176534,0.9245837962477947,-0.36172733723417233
1559,0.15589999999999915,-0.9246761340517843,0.9245825009682239,-0.3617276444034763
1560,0.15599999999999914,-0.9246744133652568,0.9245812098714821,-0.3617279491016287
1561,0.15609999999999913,-0.9246727000662768,0.9245799229543303,-0.36172825134950837
1562,0.15619999999999912,-0.9246709941047623,0.9245786402133368,-0.3617285511678206
1563,0.1562999999999991,-0.9246692954312146,0.9245773616448812,-0.36172884857707266
1564,0.1563999999999991,-0.9246676039967098,0.92457608724516,-0.3617291435975836
1565,0.15649999999999908,-0.9246659197528893,0.9245748170101904,-0.36172943624950277
1566,0.15659999999999907,-0.9246642426519516,0.9245735509358142,-0.3617297265528076
1567,0.15669999999999906,-0.9246625726466432,0.9245722890177028,-0.36173001452725045
1568,0.15679999999999905,-0.924660909690251,0.924571031251361,-0.3617303001924388
1569,0.15689999999999904,-0.9246592537365932,0.9245697776321306,-0.3617305835678196
1570,0.15699999999999903,-0.9246576047400114,0.9245685281551947,-0.3617308646726371
1571,0.15709999999999902,-0.924655962655363,0.9245672828155815,-0.36173114352598174
1572,0.157199999999999,-0.9246543274380127,0.9245660416081678,-0.3617314201467671
1573,0.157299999999999,-0.9246526990438257,0.9245648045276829,-0.36173169455373516
1574,0.15739999999999899,-0.9246510774291592,0.9245635715687119,-0.36173196676546954
1575,0.15749999999999897,-0.9246494625508554,0.9245623427256996,-0.36173223680039235
1576,0.15759999999999896,-0.9246478543662344,0.924561117992953,-0.3617325046767397
1577,0.15769999999999895,-0.9246462528330864,0.9245598973646459,-0.36173277041262597
1578,0.15779999999999894,-0.9246446579096652,0.9245586808348211,-0.36173303402597445
1579,0.15789999999999893,-0.924643069554681,0.9245574683973937,-0.3617332955345606
1580,0.15799999999999892,-0.9246414877272934,0.924556260046155,-0.3617335549560087
1581,0.1580999999999989,-0.924639912387105,0.9245550557747746,-0.361733812307776
1582,0.1581999999999989,-0.9246383434941547,0.9245538555768037,-0.3617340676071807
1583,0.15829999999999889,-0.9246367810089114,0.9245526594456784,-0.3617343208713776
1584,0.15839999999999888,-0.924635224892267,0.9245514673747217,-0.3617345721173876
1585,0.15849999999999886,-0.9246336751055307,0.9245502793571471,-0.36173482136206936
1586,0.15859999999999885,-0.9246321316104228,0.9245490953860608,-0.36173506862213733
1587,0.15869999999999884,-0.9246305943690682,0.9245479154544648,-0.36173531391416514
1588,0.15879999999999883,-0.924629063343991,0.9245467395552588,-0.3617355572545719
1589,0.15889999999999882,-0.924627538498108,0.9245455676812436,-0.36173579865965205
1590,0.1589999999999988,-0.9246260197947236,0.924544399825123,-0.36173603814554045
1591,0.1590999999999988,-0.9246245071975239,0.9245432359795064,-0.36173627572825273
1592,0.1591999999999988,-0.9246230006705705,0.9245420761369112,-0.3617365114236313
1593,0.15929999999999878,-0.924621500178296,0.9245409202897652,-0.3617367452474285
1594,0.15939999999999876,-0.9246200056854981,0.924539768430409,-0.36173697721522324
1595,0.15949999999999875,-0.924618517157334,0.9245386205510976,-0.36173720734247966
1596,0.15959999999999874,-0.9246170345593159,0.9245374766440035,-0.36173743564451544
1597,0.15969999999999873,-0.9246155578573051,0.9245363367012185,-0.3617376621365271
1598,0.15979999999999872,-0.9246140870175076,0.9245352007147554,-0.3617378868335778
1599,0.1598999999999987,-0.9246126220064687,0.9245340686765505,-0.36173810975059684
1600,0.1599999999999987,-0.924611162791068,0.9245329405784656,-0.36173833090239393
1601,0.1600999999999987,-0.9246097093385154,0.9245318164122898,-0.3617385503036573
1602,0.16019999999999868,-0.9246082616163451,0.9245306961697417,-0.36173876796890947
1603,0.16029999999999867,-0.9246068195924122,0.9245295798424709,-0.36173898391260983
1604,0.16039999999999865,-0.9246053832348873,0.9245284674220603,-0.361739198149047
1605,0.16049999999999864,-0.9246039525122521,0.9245273589000276,-0.3617394106923944
1606,0.16059999999999863,-0.9246025273932955,0.9245262542678272,-0.36173962155673245
1607,0.16069999999999862,-0.9246011078471084,0.924525153516852,-0.3617398307559831
1608,0.1607999999999986,-0.9245996938430802,0.9245240566384354,-0.36174003830399676
1609,0.1608999999999986,-0.9245982853508938,0.9245229636238519,-0.36174024421445583
1610,0.1609999999999986,-0.9245968823405224,0.9245218744643202,-0.36174044850095133
1611,0.16109999999999858,-0.9245954847822244,0.9245207891510038,-0.3617406511769625
1612,0.16119999999999857,-0.9245940926465402,0.9245197076750131,-0.36174085225583186
1613,0.16129999999999856,-0.9245928961819838,0.9245186300274065,-0.3617410517508233
1614,0.16139999999999854,-0.924591759636262,0.9245175561991924,-0.36174124967505816
1615,0.16149999999999853,-0.9245906277512952,0.9245164861813305,-0.3617414460415645
1616,0.16159999999999852,-0.9245895005023975,0.9245154199647332,-0.361741640863241
1617,0.1616999999999985,-0.924588377865098,0.9245143575402669,-0.3617418341529005
1618,0.1617999999999985,-0.9245872598151372,0.9245132988987538,-0.3617420259232282
1619,0.1618999999999985,-0.924586146328466,0.924512244030973,-0.36174221618681235
1620,0.16199999999999848,-0.924585037381241,0.924511192927662,-0.3617424049561289
1621,0.16209999999999847,-0.924583932949823,0.9245101455795178,-0.3617425922435516
1622,0.16219999999999846,-0.9245828330107737,0.9245091019771986,-0.3617427780613558
1623,0.16229999999999845,-0.9245817375408533,0.9245080621113244,-0.36174296242169696
1624,0.16239999999999843,-0.9245806465170179,0.9245070259724792,-0.3617431453366403
1625,0.16249999999999842,-0.9245795599164166,0.9245059935512113,-0.3617433268181465
1626,0.1625999999999984,-0.9245784777163892,0.9245049648380351,-0.36174350687807993
1627,0.1626999999999984,-0.9245773998944641,0.9245039398234322,-0.36174368552818686
1628,0.1627999999999984,-0.9245763264283545,0.9245029184978522,-0.361743862780148
1629,0.16289999999999838,-0.9245752572959579,0.9245019008517142,-0.36174403864551374
1630,0.16299999999999837,-0.9245741924753521,0.9245008868754079,-0.36174421313573524
1631,0.16309999999999836,-0.9245731319447935,0.9244998765592946,-0.3617443862622151
1632,0.16319999999999835,-0.9245720756827152,0.924498869893708,-0.36174455803619354
1633,0.16329999999999834,-0.9245710236677235,0.924497866868956,-0.3617447284688662
1634,0.16339999999999832,-0.9245699758785972,0.9244968674753209,-0.36174489757131145
1635,0.1634999999999983,-0.9245689322942842,0.9244958717030608,-0.36174506535451706
1636,0.1635999999999983,-0.9245678928938996,0.9244948795424107,-0.36174523182939844
1637,0.1636999999999983,-0.9245668576567243,0.9244938909835835,-0.36174539700674074
1638,0.16379999999999828,-0.9245658265622018,0.9244929060167704,-0.3617455608972698
1639,0.16389999999999827,-0.9245647995899366,0.9244919246321426,-0.36174572351161416
1640,0.16399999999999826,-0.9245637767196927,0.9244909468198517,-0.36174588486031006
1641,0.16409999999999825,-0.9245627579313906,0.9244899725700307,-0.3617460449537989
1642,0.16419999999999824,-0.924561743205106,0.9244890018727953,-0.3617462038024571
1643,0.16429999999999823,-0.9245607325210675,0.9244880347182439,-0.3617463614165417
1644,0.16439999999999821,-0.9245597258596552,0.9244870710964596,-0.3617465178062575
1645,0.1644999999999982,-0.9245587232013981,0.9244861109975099,-0.3617466729816953
1646,0.1645999999999982,-0.9245577245269726,0.9244851544114483,-0.3617468269528784
1647,0.16469999999999818,-0.9245567298172009,0.9244842013283149,-0.3617469797297427
1648,0.16479999999999817,-0.9245557390530489,0.9244832517381371,-0.36174713132213604
1649,0.16489999999999816,-0.9245547522156242,0.92448230563093,-0.3617472817398265
1650,0.16499999999999815,-0.924553769286175,0.9244813629966986,-0.36174743099251844
1651,0.16509999999999814,-0.9245527902460878,0.9244804238254364,-0.36174757908978666
1652,0.16519999999999813,-0.924551815076886,0.9244794881071281,-0.3617477260411733
1653,0.16529999999999812,-0.9245508437602281,0.9244785558317489,-0.36174787185614427
1654,0.1653999999999981,-0.9245498762779061,0.9244776269892663,-0.36174801654403105
1655,0.1654999999999981,-0.9245489126118438,0.9244767015696399,-0.3617481601141444
1656,0.16559999999999808,-0.9245479527440956,0.9244757795628229,-0.3617483025756943
1657,0.16569999999999807,-0.9245469966568444,0.9244748609587619,-0.36174844393781125
1658,0.16579999999999806,-0.9245460443324002,0.924473945747398,-0.3617485842095484
1659,0.16589999999999805,-0.9245450957531988,0.924473033918668,-0.36174872339989533
1660,0.16599999999999804,-0.9245441509018001,0.9244721254625038,-0.36174886151776603
1661,0.16609999999999803,-0.9245432097608866,0.9244712203688342,-0.3617489985719823
1662,0.16619999999999802,-0.9245422723132621,0.9244703186275847,-0.3617491345712994
1663,0.166299999999998,-0.9245413385418504,0.9244694202286784,-0.3617492695244145
1664,0.166399999999998,-0.9245404084296932,0.9244685251620367,-0.36174940343994305
1665,0.16649999999999798,-0.9245394819599497,0.9244676334175799,-0.36174953632642404
1666,0.16659999999999797,-0.9245385591158943,0.9244667449852272,-0.3617496681923281
1667,0.16669999999999796,-0.9245376398809161,0.9244658598548979,-0.36174979904604604
1668,0.16679999999999795,-0.9245367242385166,0.924464978016512,-0.3617499288959158
1669,0.16689999999999794,-0.9245358121723094,0.9244640994599899,-0.36175005775021
1670,0.16699999999999793,-0.9245349036660184,0.9244632241752537,-0.361750185617097
1671,0.16709999999999792,-0.9245339987034765,0.9244623521522277,-0.36175031250472395
1672,0.1671999999999979,-0.9245330972686243,0.9244614833808383,-0.3617504384211247
1673,0.1672999999999979,-0.9245321993455091,0.9244606178510154,-0.36175056337430334
1674,0.16739999999999788,-0.924531304918284,0.9244597555526916,-0.3617506873721776
1675,0.16749999999999787,-0.9245304139712055,0.924458896475804,-0.36175081042259827
1676,0.16759999999999786,-0.9245295264886337,0.924458040610294,-0.36175093253336293
1677,0.16769999999999785,-0.9245286424550305,0.9244571879461078,-0.36175105371220084
1678,0.16779999999999784,-0.9245277618549586,0.9244563384731967,-0.36175117396676554
1679,0.16789999999999783,-0.9245268846730799,0.9244554921815181,-0.36175129330465894
1680,0.16799999999999782,-0.9245260108941552,0.9244546490610354,-0.3617514117334197
1681,0.1680999999999978,-0.9245251405030426,0.9244538091017184,-0.3617515292605065
1682,0.1681999999999978,-0.9245242734846963,0.9244529722935442,-0.3617516458933377
1683,0.16829999999999778,-0.9245234098241664,0.9244521386264971,-0.36175176163926753
1684,0.16839999999999777,-0.9245225495065963,0.9244513080905694,-0.3617518765055681
1685,0.16849999999999776,-0.9245216925172236,0.9244504806757614,-0.3617519904994729
1686,0.16859999999999775,-0.9245208388413773,0.924449656372082,-0.3617521036281539
1687,0.16869999999999774,-0.924519988464478,0.9244488351695491,-0.3617522158987068
1688,0.16879999999999773,-0.9245191413720366,0.92444801705819,-0.3617523273181877
1689,0.16889999999999772,-0.9245182975496528,0.9244472020280415,-0.36175243789358086
1690,0.1689999999999977,-0.924517456983015,0.9244463900691506,-0.36175254763181525
1691,0.1690999999999977,-0.9245166196578989,0.9244455811715747,-0.36175265653977196
1692,0.16919999999999769,-0.9245157855601664,0.9244447753253816,-0.36175276462425937
1693,0.16929999999999767,-0.9245149546757653,0.9244439725206505,-0.36175287189203437
1694,0.16939999999999766,-0.9245141269907277,0.9244431727474717,-0.3617529783498067
1695,0.16949999999999765,-0.9245133024911695,0.9244423759959474,-0.36175308400421824
1696,0.16959999999999764,-0.9245124811632895,0.9244415822561918,-0.36175318886186253
1697,0.16969999999999763,-0.9245116629933687,0.9244407915183311,-0.36175329292928066
1698,0.16979999999999762,-0.9245108479677688,0.9244400037725048,-0.3617533962129518
1699,0.1698999999999976,-0.9245100360729324,0.9244392190088644,-0.3617534987193022
1700,0.1699999999999976,-0.924509227295381,0.9244384828360773,-0.3617536004547094
1701,0.1700999999999976,-0.9245084216217154,0.9244377662418927,-0.36175370142549884
1702,0.17019999999999758,-0.9245076190386138,0.9244370522689467,-0.3617538016379408
1703,0.17029999999999756,-0.9245068195328316,0.9244363409096449,-0.36175390109824473
1704,0.17039999999999755,-0.924506023091201,0.924435632156383,-0.36175399981259077
1705,0.17049999999999754,-0.9245052297006292,0.924434926001548,-0.36175409778707146
1706,0.17059999999999753,-0.9245044393480985,0.9244342224375185,-0.36175419502776873
1707,0.17069999999999752,-0.924503652020665,0.9244335214566658,-0.36175429154069694
1708,0.1707999999999975,-0.9245028677054585,0.9244328230513539,-0.3617543873318117
1709,0.1708999999999975,-0.9245020863896813,0.9244321272139402,-0.3617544824070311
1710,0.1709999999999975,-0.9245013080606076,0.9244314339367765,-0.3617545767722187
1711,0.17109999999999748,-0.9245005327055827,0.9244307432122089,-0.3617546704331977
1712,0.17119999999999747,-0.9244997603120227,0.9244300550325786,-0.36175476339571877
1713,0.17129999999999745,-0.9244989908674132,0.9244293693902226,-0.3617548556655204
1714,0.17139999999999744,-0.9244982243593091,0.924428686277474,-0.3617549472482653
1715,0.17149999999999743,-0.924497460775334,0.9244280056866625,-0.3617550381495851
1716,0.17159999999999742,-0.9244967001031791,0.9244273276101151,-0.3617551283750499
1717,0.1716999999999974,-0.9244959423306031,0.9244266520401562,-0.36175521793019916
1718,0.1717999999999974,-0.924495187445431,0.9244259789691085,-0.3617553068205147
1719,0.1718999999999974,-0.9244944354355539,0.9244253083892932,-0.3617553950514451
1720,0.17199999999999738,-0.9244936862889281,0.9244246402930304,-0.36175548262836993
1721,0.17209999999999737,-0.924492939993575,0.9244239746726401,-0.3617555695566595
1722,0.17219999999999736,-0.9244921965375799,0.9244233115204419,-0.36175565584161135
1723,0.17229999999999734,-0.9244914559090914,0.9244226508287557,-0.3617557414884839
1724,0.17239999999999733,-0.9244907180963216,0.9244219925899023,-0.36175582650250504
1725,0.17249999999999732,-0.9244899830875447,0.9244213367962039,-0.3617559108888435
1726,0.1725999999999973,-0.9244892508710967,0.9244206834399838,-0.3617559946526269
1727,0.1726999999999973,-0.924488521435375,0.924420032513568,-0.3617560777989608
1728,0.1727999999999973,-0.9244877947688376,0.9244193840092841,-0.36175616033287455
1729,0.17289999999999728,-0.9244870708600029,0.9244187379194634,-0.3617562422593943
1730,0.17299999999999727,-0.9244863496974488,0.9244180942364395,-0.3617563235834532
1731,0.17309999999999726,-0.9244856312698124,0.9244174529525502,-0.36175640431001094
1732,0.17319999999999725,-0.9244849155657892,0.9244168140601366,-0.3617564844439191
1733,0.17329999999999723,-0.924484202574133,0.9244161775515448,-0.3617565639900325
1734,0.17339999999999722,-0.9244834922836552,0.9244155434191249,-0.36175664295315557
1735,0.1734999999999972,-0.9244827846832243,0.9244149116552324,-0.36175672133804393
1736,0.1735999999999972,-0.9244820797617651,0.9244142822522275,-0.3617567991494193
1737,0.1736999999999972,-0.9244813775082591,0.9244136552024768,-0.3617568763919709
1738,0.17379999999999718,-0.9244806779117428,0.9244130304983521,-0.36175695307033956
1739,0.17389999999999717,-0.9244799809613082,0.924412408132232,-0.3617570291891231
1740,0.17399999999999716,-0.9244792866461021,0.9244117880965016,-0.36175710475288986
1741,0.17409999999999715,-0.9244785949553255,0.9244111703835527,-0.3617571797661808
1742,0.17419999999999713,-0.9244779058782328,0.9244105549857843,-0.3617572542334739
1743,0.17429999999999712,-0.9244772194041321,0.9244099418956031,-0.3617573281592353
1744,0.1743999999999971,-0.9244765355223845,0.9244093311054232,-0.361757401547877
1745,0.1744999999999971,-0.9244758542224034,0.9244087226076673,-0.36175747440377387
1746,0.1745999999999971,-0.9244751754936543,0.9244081163947658,-0.3617575467312716
1747,0.17469999999999708,-0.9244744993256542,0.9244075124591582,-0.3617576185346888
1748,0.17479999999999707,-0.9244738257079713,0.9244069107932925,-0.3617576898182895
1749,0.17489999999999706,-0.924473154630225,0.924406311389626,-0.36175776058630976
1750,0.17499999999999705,-0.9244724860820843,0.9244057142406253,-0.36175783084295793
1751,0.17509999999999704,-0.9244718200532691,0.9244051193387669,-0.36175790059239743
1752,0.17519999999999702,-0.9244711565335483,0.9244045266765366,-0.3617579698387544
1753,0.175299999999997,-0.9244704955127401,0.9244039362464309,-0.36175803858613503
1754,0.175399999999997,-0.9244698369807115,0.9244033480409563,-0.36175810683860576
1755,0.175499999999997,-0.9244691809273782,0.9244027620526298,-0.36175817460019033
1756,0.17559999999999698,-0.9244685273427035,0.9244021782739795,-0.3617582418748836
1757,0.17569999999999697,-0.9244678762166988,0.9244015966975443,-0.36175830866665654
1758,0.17579999999999696,-0.9244672275394228,0.9244010173158744,-0.3617583749794384
1759,0.17589999999999695,-0.9244665813009807,0.9244004401215316,-0.3617584408171269
1760,0.17599999999999694,-0.9244659374915248,0.9243998651070888,-0.361758506183582
1761,0.17609999999999693,-0.9244652961012537,0.9243992922651313,-0.36175857108264753
1762,0.17619999999999691,-0.9244646571204115,0.9243987215882562,-0.36175863551812587
1763,0.1762999999999969,-0.924464020539288,0.9243981530690729,-0.3617586994937738
1764,0.1763999999999969,-0.9244633863482186,0.9243975867002032,-0.3617587630133416
1765,0.17649999999999688,-0.924462754537583,0.9243970224742817,-0.3617588260805397
1766,0.17659999999999687,-0.924462125097806,0.9243964603839552,-0.36175888869903466
1767,0.17669999999999686,-0.9244614980193564,0.9243959004218841,-0.36175895087248433
1768,0.17679999999999685,-0.9244608732927468,0.9243953425807417,-0.3617590126045045
1769,0.17689999999999684,-0.9244602509085337,0.9243947868532146,-0.3617590738986655
1770,0.17699999999999683,-0.9244596308573166,0.9243942332320029,-0.36175913475854854
1771,0.17709999999999682,-0.9244590131297383,0.9243936817098202,-0.36175919518766486
1772,0.1771999999999968,-0.9244583977164841,0.924393132279394,-0.36175925518951874
1773,0.1772999999999968,-0.9244577846082814,0.9243925849334657,-0.3617593147675847
1774,0.17739999999999678,-0.9244571737959003,0.9243920396647909,-0.3617593739252872
1775,0.17749999999999677,-0.9244565652701522,0.9243914964661393,-0.36175943266604915
1776,0.17759999999999676,-0.92445595902189,0.924390955330295,-0.3617594909932576
1777,0.17769999999999675,-0.9244553550420082,0.9243904162500567,-0.36175954891024564
1778,0.17779999999999674,-0.9244547533214418,0.9243898792182377,-0.3617596064203823
1779,0.17789999999999673,-0.9244541538511667,0.9243893442276659,-0.36175966352692757
1780,0.17799999999999672,-0.924453556622199,0.9243888112711846,-0.36175972023317476
1781,0.1780999999999967,-0.9244529616255949,0.9243882803416515,-0.3617597765423597
1782,0.1781999999999967,-0.9244523688524507,0.9243877514319402,-0.36175983245771465
1783,0.17829999999999668,-0.924451778293902,0.9243872245349388,-0.361759887982418
1784,0.17839999999999667,-0.9244511899411237,0.9243866996435514,-0.36175994311964066
1785,0.17849999999999666,-0.9244506037853298,0.9243862153714236,-0.3617599978725174
1786,0.17859999999999665,-0.9244500198177732,0.9243857476150055,-0.36176005224417496
1787,0.17869999999999664,-0.9244494380297449,0.9243852816551017,-0.36176010623768384
1788,0.17879999999999663,-0.9244488584125747,0.9243848174852713,-0.36176015985611454
1789,0.17889999999999662,-0.9244482809576302,0.9243843550990896,-0.3617602131025033
1790,0.1789999999999966,-0.9244477056563166,0.9243838944901466,-0.36176026597986305
1791,0.1790999999999966,-0.9244471325000769,0.9243834356520486,-0.3617603184911648
1792,0.17919999999999658,-0.9244465614803913,0.9243829785784173,-0.3617603706393876
1793,0.17929999999999657,-0.924445992588777,0.9243825232628903,-0.36176042242747086
1794,0.17939999999999656,-0.9244454258167882,0.924382069699121,-0.36176047385831267
1795,0.17949999999999655,-0.9244448611560154,0.9243816178807787,-0.3617605249348074
1796,0.17959999999999654,-0.9244442985980859,0.9243811678015488,-0.3617605756598296
1797,0.17969999999999653,-0.9244437381346625,0.9243807194551324,-0.361760626036205
1798,0.17979999999999652,-0.9244431797574446,0.9243802728352474,-0.3617606760667467
1799,0.1798999999999965,-0.924442623458167,0.9243798279356269,-0.3617607257542682
1800,0.1799999999999965,-0.9244420692285998,0.924379384750021,-0.36176077510152604
1801,0.18009999999999649,-0.9244415170605487,0.9243789432721957,-0.3617608241112747
1802,0.18019999999999647,-0.9244409669458541,0.9243785100794801,-0.3617608727862371
1803,0.18029999999999646,-0.9244404188763915,0.924378099250104,-0.36176092112911573
1804,0.18039999999999645,-0.9244398728440708,0.924377689980761,-0.36176096914258543
1805,0.18049999999999644,-0.9244393288408367,0.92437728226586,-0.36176101682931233
1806,0.18059999999999643,-0.9244387868586676,0.9243768760998234,-0.36176106419192716
1807,0.18069999999999642,-0.9244382468895765,0.9243764714770867,-0.3617611112330421
1808,0.1807999999999964,-0.9244377089256096,0.9243760683920988,-0.36176115795524605
1809,0.1808999999999964,-0.9244371729588471,0.9243756668393224,-0.36176120436112685
1810,0.18099999999999639,-0.9244366389814024,0.9243752668132331,-0.36176125045322316
1811,0.18109999999999637,-0.9244361069854224,0.9243748683083209,-0.36176129623405584
1812,0.18119999999999636,-0.9244355769630869,0.9243744713190891,-0.36176134170614493
1813,0.18129999999999635,-0.9244350489066082,0.9243740758400547,-0.3617613868719647
1814,0.18139999999999634,-0.924434522808232,0.9243736818657485,-0.361761431733991
1815,0.18149999999999633,-0.9244339986602358,0.9243732893907155,-0.3617614762946623
1816,0.18159999999999632,-0.9244334764549296,0.924372898409514,-0.36176152055640126
1817,0.1816999999999963,-0.9244329561846555,0.9243725089167167,-0.3617615645216343
1818,0.1817999999999963,-0.9244324378417877,0.9243721209069103,-0.36176160819272474
1819,0.1818999999999963,-0.924431921418732,0.9243717343746954,-0.36176165157204315
1820,0.18199999999999628,-0.9244314069079256,0.9243713493146869,-0.361761694661937
1821,0.18209999999999626,-0.9244308943018372,0.9243709657215137,-0.36176173746472406
1822,0.18219999999999625,-0.924430383592967,0.9243705835898187,-0.3617617799827302
1823,0.18229999999999624,-0.9244298747738459,0.9243702029142596,-0.3617618222182316
1824,0.18239999999999623,-0.9244293678370359,0.9243698236895079,-0.36176186417349737
1825,0.18249999999999622,-0.9244288627751295,0.9243694459102498,-0.36176190585077694
1826,0.1825999999999962,-0.9244283595807499,0.9243690695711856,-0.3617619472523081
1827,0.1826999999999962,-0.9244278582465506,0.9243686946670299,-0.361761988380298
1828,0.1827999999999962,-0.9244273587652154,0.9243683211925121,-0.3617620292369457
1829,0.18289999999999618,-0.9244268611294583,0.9243679491423757,-0.36176206982442477
1830,0.18299999999999617,-0.9244263653320227,0.9243675785113791,-0.3617621101448862
1831,0.18309999999999615,-0.9244258713656823,0.9243672092942947,-0.3617621502004845
1832,0.18319999999999614,-0.9244253792232401,0.9243668414859101,-0.36176218999334314
1833,0.18329999999999613,-0.9244248888975286,0.924366475081027,-0.36176222952555614
1834,0.18339999999999612,-0.9244244003814095,0.9243661100744619,-0.36176226879921575
1835,0.1834999999999961,-0.9244239136677737,0.9243657464610459,-0.3617623078163874
1836,0.1835999999999961,-0.924423428749541,0.9243653842356248,-0.3617623465791343
1837,0.1836999999999961,-0.9244229456196601,0.924365023393059,-0.3617623850894988
1838,0.18379999999999608,-0.9244224642711084,0.9243646639282238,-0.3617624233494863
1839,0.18389999999999607,-0.9244219846968917,0.9243643058360091,-0.3617624613610985
1840,0.18399999999999606,-0.9244215068900445,0.9243639491113197,-0.36176249912632696
1841,0.18409999999999604,-0.924421030843629,0.9243635937490747,-0.3617625366471476
1842,0.18419999999999603,-0.924420556550736,0.9243632397442088,-0.361762573925512
1843,0.18429999999999602,-0.9244200840044838,0.9243628870916706,-0.36176261096335216
1844,0.184399999999996,-0.9244196131980192,0.9243625357864242,-0.36176264776257755
1845,0.184499999999996,-0.9244191441245159,0.9243621858234483,-0.3617626843251195
1846,0.184599999999996,-0.9244186767771755,0.9243618371977362,-0.3617627206528563
1847,0.18469999999999598,-0.9244182111492273,0.9243614899042966,-0.36176275674765584
1848,0.18479999999999597,-0.9244177472339272,0.9243611439381526,-0.3617627926113929
1849,0.18489999999999596,-0.9244172850245589,0.9243607992943422,-0.361762828245889
1850,0.18499999999999595,-0.9244168245144325,0.9243604559679186,-0.36176286365298305
1851,0.18509999999999593,-0.9244163656968856,0.9243601139539498,-0.36176289883449775
1852,0.18519999999999592,-0.9244159085652819,0.9243597732475183,-0.36176293379220364
1853,0.1852999999999959,-0.9244154531130123,0.9243594338437221,-0.3617629685279114
1854,0.1853999999999959,-0.9244149993334938,0.9243590957376736,-0.3617630030433735
1855,0.1854999999999959,-0.9244145472201697,0.9243587589245005,-0.36176303734035287
1856,0.18559999999999588,-0.92441409676651,0.9243584233993452,-0.36176307142057657
1857,0.18569999999999587,-0.9244136479660102,0.924358089157365,-0.3617631052857881
1858,0.18579999999999586,-0.9244132008121922,0.9243577561937324,-0.36176313893767603
1859,0.18589999999999585,-0.9244127552986037,0.9243574245036343,-0.3617631723779437
1860,0.18599999999999584,-0.924412311418818,0.9243570940822731,-0.361763205608289
1861,0.18609999999999582,-0.924411869166434,0.9243567649248657,-0.36176323863035076
1862,0.1861999999999958,-0.9244114285350763,0.9243564370266442,-0.3617632714458068
1863,0.1862999999999958,-0.9244109895183946,0.9243561103828554,-0.3617633040562882
1864,0.1863999999999958,-0.9244105521100643,0.924355784988761,-0.3617633364634235
1865,0.18649999999999578,-0.9244101163037852,0.9243554608396378,-0.36176336866883496
1866,0.18659999999999577,-0.924409682093283,0.9243551379307774,-0.36176340067410745
1867,0.18669999999999576,-0.9244092494723076,0.9243548176790081,-0.3617634324808375
1868,0.18679999999999575,-0.9244088184346341,0.9243545187539451,-0.36176346409060195
1869,0.18689999999999574,-0.924408388974062,0.9243542209523409,-0.3617634955049475
1870,0.18699999999999573,-0.9244079610844157,0.9243539242699909,-0.3617635267254363
1871,0.18709999999999571,-0.9244075347595437,0.9243536287027031,-0.361763557753596
1872,0.1871999999999957,-0.9244071099933192,0.9243533342462987,-0.36176358859095703
1873,0.1872999999999957,-0.9244066867796393,0.9243530408966117,-0.36176361923902123
1874,0.18739999999999568,-0.9244062651124254,0.9243527486494887,-0.36176364969928215
1875,0.18749999999999567,-0.9244058449856231,0.9243524575007893,-0.3617636799732448
1876,0.18759999999999566,-0.9244054263932013,0.9243521674463859,-0.3617637100623549
1877,0.18769999999999565,-0.9244050093291534,0.9243518784821637,-0.3617637399680963
1878,0.18779999999999564,-0.9244045937874961,0.9243515906040208,-0.3617637696919057
1879,0.18789999999999563,-0.9244041797622699,0.9243513038078681,-0.361763799235224
1880,0.18799999999999562,-0.9244037672475384,0.9243510180896293,-0.36176382859946565
1881,0.1880999999999956,-0.9244033562373891,0.9243507334452409,-0.3617638577860636
1882,0.1881999999999956,-0.9244029467259326,0.9243504498706522,-0.36176388679639676
1883,0.18829999999999558,-0.9244025387073023,0.9243501673618254,-0.361763915631871
1884,0.18839999999999557,-0.9244021321756553,0.9243498859147357,-0.36176394429385433
1885,0.18849999999999556,-0.9244017271251711,0.9243496055253705,-0.3617639727837286
1886,0.18859999999999555,-0.9244013235500526,0.9243493261897305,-0.3617640011028228
1887,0.18869999999999554,-0.924400921444525,0.9243490479038291,-0.36176402925250606
1888,0.18879999999999553,-0.9244005208028364,0.9243487706636925,-0.36176405723410354
1889,0.18889999999999552,-0.9244001216192576,0.9243484944653595,-0.36176408504892577
1890,0.1889999999999955,-0.9243997238880817,0.9243482193048816,-0.3617641126983084
1891,0.1890999999999955,-0.9243993276036242,0.9243479451783235,-0.361764140183528
1892,0.18919999999999548,-0.9243989327602228,0.9243476720817623,-0.3617641675058857
1893,0.18929999999999547,-0.9243985393522377,0.9243474000112877,-0.3617641946666662
1894,0.18939999999999546,-0.9243981473740509,0.9243471289630024,-0.36176422166712324
1895,0.18949999999999545,-0.9243977568200665,0.9243468589330217,-0.3617642485085152
1896,0.18959999999999544,-0.9243973676847106,0.9243465899174738,-0.36176427519210846
1897,0.18969999999999543,-0.924396979962431,0.924346321912499,-0.36176430171911717
1898,0.18979999999999542,-0.9243965936476971,0.924346054914251,-0.3617643280907844
1899,0.1898999999999954,-0.9243962087350004,0.9243457889188957,-0.36176435430832615
1900,0.1899999999999954,-0.9243958252188533,0.9243455239226118,-0.36176438037294284
1901,0.19009999999999538,-0.9243954430937902,0.9243452599215906,-0.36176440628582685
1902,0.19019999999999537,-0.9243950623543665,0.9243449969120359,-0.36176443204817715
1903,0.19029999999999536,-0.9243946829951591,0.9243447348901642,-0.3617644576611676
1904,0.19039999999999535,-0.9243943050107659,0.9243444738522049,-0.36176448312595366
1905,0.19049999999999534,-0.9243939283958061,0.9243442137943992,-0.36176450844370894
1906,0.19059999999999533,-0.9243935531449198,0.9243439547130016,-0.3617645336155749
1907,0.19069999999999532,-0.9243931792527679,0.9243436966042787,-0.36176455864269197
1908,0.1907999999999953,-0.9243928067140322,0.9243434394645099,-0.3617645835261944
1909,0.1908999999999953,-0.9243924355234154,0.9243431832899869,-0.3617646082671897
1910,0.19099999999999528,-0.9243920656756408,0.9243429518030721,-0.3617646328668001
1911,0.19109999999999527,-0.924391697165452,0.9243427217902069,-0.36176465732612373
1912,0.19119999999999526,-0.9243913299876134,0.924342492618211,-0.36176468164624526
1913,0.19129999999999525,-0.9243909641369098,0.9243422642838938,-0.3617647058282562
1914,0.19139999999999524,-0.9243905996081462,0.9243420367840754,-0.36176472987323244
1915,0.19149999999999523,-0.9243902363961478,0.9243418101155862,-0.3617647537822393
1916,0.19159999999999522,-0.9243898744957602,0.9243415842752674,-0.3617647775563361
1917,0.1916999999999952,-0.9243895139018486,0.92434135925997,-0.36176480119656046
1918,0.1917999999999952,-0.9243891546092988,0.9243411350665561,-0.3617648247039579
1919,0.19189999999999519,-0.9243887966130161,0.924340911691898,-0.36176484807955994
1920,0.19199999999999517,-0.9243884399079256,0.9243406891328784,-0.36176487132439367
1921,0.19209999999999516,-0.9243880844889725,0.9243404673863904,-0.361764894439469
1922,0.19219999999999515,-0.9243877303511214,0.9243402464493375,-0.3617649174257814
1923,0.19229999999999514,-0.9243873774893564,0.9243400263186337,-0.36176494028434586
1924,0.19239999999999513,-0.9243870258986814,0.9243398069912032,-0.3617649630161436
1925,0.19249999999999512,-0.9243866755741196,0.9243395884639807,-0.3617649856221525
1926,0.1925999999999951,-0.9243863265107134,0.9243393707339111,-0.36176500810335405
1927,0.1926999999999951,-0.9243859787035248,0.9243391537979498,-0.3617650304607066
1928,0.1927999999999951,-0.9243856321476347,0.9243389376530624,-0.36176505269516546
1929,0.19289999999999508,-0.9243852868381432,0.9243387222962248,-0.3617650748076797
1930,0.19299999999999506,-0.9243849427701697,0.9243385077244232,-0.36176509679920504
1931,0.19309999999999505,-0.9243845999388521,0.9243382939346538,-0.3617651186706559
1932,0.19319999999999504,-0.9243842583393477,0.9243380809239237,-0.36176514042296526
1933,0.19329999999999503,-0.9243839179668322,0.9243378686892494,-0.36176516205705517
1934,0.19339999999999502,-0.9243835788165002,0.9243376572276584,-0.36176518357383336
1935,0.193499999999995,-0.9243832408835652,0.9243374465361878,-0.3617652049742036
1936,0.193599999999995,-0.924382904163259,0.924337236611885,-0.36176522625906044
1937,0.193699999999995,-0.9243825686508318,0.9243370274518079,-0.36176524742928834
1938,0.19379999999999498,-0.9243822343415526,0.9243368190530242,-0.3617652684857866
1939,0.19389999999999497,-0.9243819012307087,0.9243366114126118,-0.3617652894293989
1940,0.19399999999999495,-0.9243815693136056,0.9243364045276588,-0.3617653102610126
1941,0.19409999999999494,-0.9243812385855671,0.9243361983952629,-0.36176533098148056
1942,0.19419999999999493,-0.9243809090419352,0.9243359930125328,-0.36176535159165796
1943,0.19429999999999492,-0.9243805806780695,0.9243357883765864,-0.3617653720923934
1944,0.1943999999999949,-0.9243802534893486,0.9243355844845518,-0.3617653924845149
1945,0.1944999999999949,-0.924379927471168,0.9243353813335676,-0.361765412768867
1946,0.1945999999999949,-0.9243796026189419,0.9243351789207818,-0.3617654329462544
1947,0.19469999999999488,-0.9243792789281019,0.9243349772433527,-0.36176545301751983
1948,0.19479999999999487,-0.9243789563940974,0.9243347762984482,-0.36176547298345696
1949,0.19489999999999486,-0.9243786350123953,0.9243345760832467,-0.36176549284487775
1950,0.19499999999999484,-0.9243783147784804,0.9243343765949359,-0.36176551260257384
1951,0.19509999999999483,-0.924377995687855,0.9243341778307137,-0.36176553225734415
1952,0.19519999999999482,-0.9243776777360385,0.9243339797877879,-0.36176555180997416
1953,0.1952999999999948,-0.9243773609185681,0.9243337824633759,-0.36176557126122877
1954,0.1953999999999948,-0.9243770452309984,0.9243335858547054,-0.36176559061189306
1955,0.1954999999999948,-0.9243767306689007,0.9243333899590132,-0.36176560986272904
1956,0.19559999999999478,-0.9243764172278639,0.9243331988306963,-0.3617656290144975
1957,0.19569999999999477,-0.9243761049034941,0.9243330237605754,-0.36176564806794587
1958,0.19579999999999476,-0.9243757936914142,0.9243328493029797,-0.3617656670238215
1959,0.19589999999999475,-0.9243754835872643,0.9243326754555745,-0.36176568588287755
1960,0.19599999999999473,-0.9243751745867013,0.9243325022160332,-0.3617657046458285
1961,0.19609999999999472,-0.9243748666853988,0.9243323295820374,-0.3617657233134195
1962,0.1961999999999947,-0.9243745598790477,0.9243321575512761,-0.3617657418863715
1963,0.1962999999999947,-0.9243742541633552,0.924331986121447,-0.3617657603653854
1964,0.1963999999999947,-0.9243739495340453,0.9243318152902555,-0.36176577875118443
1965,0.19649999999999468,-0.9243736459868584,0.9243316450554152,-0.36176579704448414
1966,0.19659999999999467,-0.9243733435175521,0.9243314754146474,-0.3617658152459596
1967,0.19669999999999466,-0.9243730421218995,0.9243313063656816,-0.3617658333563238
1968,0.19679999999999465,-0.924372741795691,0.9243311379062552,-0.3617658513762589
1969,0.19689999999999463,-0.9243724425347326,0.9243309700341134,-0.361765869306433
1970,0.19699999999999462,-0.9243721443348473,0.9243308027470095,-0.36176588714754454
1971,0.1970999999999946,-0.9243718471918738,0.9243306360427045,-0.36176590490025207
1972,0.1971999999999946,-0.9243715511016674,0.9243304699189676,-0.3617659225652211
1973,0.1972999999999946,-0.9243712560600987,0.9243303043735754,-0.36176594014311936
1974,0.19739999999999458,-0.9243709620630554,0.924330139404313,-0.36176595763459385
1975,0.19749999999999457,-0.9243706691064404,0.9243299750089724,-0.361765975040291
1976,0.19759999999999456,-0.9243703771861728,0.9243298111853543,-0.36176599236086665
1977,0.19769999999999455,-0.9243700862981876,0.9243296479312667,-0.36176600959694544
1978,0.19779999999999454,-0.9243697964384354,0.9243294852445257,-0.3617660267491636
1979,0.19789999999999452,-0.9243695076028828,0.9243293231229549,-0.3617660438181625
1980,0.1979999999999945,-0.9243692197875117,0.9243291615643856,-0.3617660608045485
1981,0.1980999999999945,-0.9243689329883201,0.924329000566657,-0.3617660777089438
1982,0.1981999999999945,-0.9243686472013212,0.924328840127616,-0.36176609453197145
1983,0.19829999999999448,-0.9243683624225436,0.9243286802451169,-0.3617661112742245
1984,0.19839999999999447,-0.9243680786480317,0.9243285306360249,-0.361766127936319
1985,0.19849999999999446,-0.9243677958738451,0.9243283936686624,-0.3617661445188469
1986,0.19859999999999445,-0.9243675140960586,0.9243282571491793,-0.36176616102239273
1987,0.19869999999999444,-0.9243672333107624,0.9243281210758848,-0.36176617744755224
1988,0.19879999999999443,-0.9243669535140621,0.9243279854470932,-0.36176619379491176
1989,0.19889999999999441,-0.9243666747020778,0.9243278502611252,-0.3617662100650542
1990,0.1989999999999944,-0.9243663968709455,0.9243277155163072,-0.36176622625853355
1991,0.1990999999999944,-0.9243661200168156,0.9243275812109716,-0.36176624237592914
1992,0.19919999999999438,-0.9243658441358538,0.9243274473434564,-0.3617662584178181
1993,0.19929999999999437,-0.9243655692242405,0.9243273139121058,-0.3617662743847419
1994,0.19939999999999436,-0.9243652952781712,0.9243271809152694,-0.36176629027726953
1995,0.19949999999999435,-0.9243650222938561,0.9243270483513029,-0.36176630609594157
1996,0.19959999999999434,-0.9243647502675201,0.9243269162185678,-0.3617663218412973
1997,0.19969999999999433,-0.9243644791954028,0.9243267845154312,-0.36176633751390663
1998,0.19979999999999432,-0.9243642090737583,0.924326653240266,-0.3617663531142729
1999,0.1998999999999943,-0.9243639398988557,0.9243265223914511,-0.36176636864295997
2000,0.1999999999999943,-0.9243636716669781,0.9243263919673709,-0.3617663841004708
2001,0.20009999999999428,-0.9243634043744234,0.9243262619664157,-0.36176639948734485
2002,0.20019999999999427,-0.9243631380175039,0.9243261323869812,-0.3617664148040893
2003,0.20029999999999426,-0.9243628725925462,0.9243260032274694,-0.3617664300512307
2004,0.20039999999999425,-0.9243626080958911,0.9243258744862872,-0.361766445229278
2005,0.20049999999999424,-0.9243623445238939,0.924325746161848,-0.36176646033873844
2006,0.20059999999999423,-0.9243620818729237,0.9243256182525703,-0.3617664753801088
2007,0.20069999999999422,-0.9243618201393642,0.9243254907568784,-0.3617664903539067
2008,0.2007999999999942,-0.9243615593196127,0.9243253636732023,-0.36176650526059645
2009,0.2008999999999942,-0.9243612994100812,0.9243252369999775,-0.3617665201006959
2010,0.20099999999999418,-0.924361040407195,0.9243251107356453,-0.36176653487467986
2011,0.20109999999999417,-0.9243607823073937,0.9243249848786524,-0.36176654958303167
2012,0.20119999999999416,-0.9243605251071307,0.9243248594274514,-0.36176656422623454
2013,0.20129999999999415,-0.9243602688028733,0.9243247343804998,-0.3617665788047546
2014,0.20139999999999414,-0.9243600133911024,0.9243246097362614,-0.36176659331907385
2015,0.20149999999999413,-0.9243597588683127,0.9243244854932051,-0.3617666077696508
2016,0.20159999999999412,-0.9243595052310126,0.9243243616498057,-0.36176662215695854
2017,0.2016999999999941,-0.9243592524757243,0.924324238204543,-0.36176663648144075
2018,0.2017999999999941,-0.9243590005989829,0.9243241151559025,-0.3617666507435693
2019,0.20189999999999408,-0.924358749597338,0.9243239925023755,-0.36176666494379395
2020,0.20199999999999407,-0.9243584994673518,0.9243238804556749,-0.36176667908255317
2021,0.20209999999999406,-0.9243582502056005,0.9243237760174465,-0.36176669316029586
2022,0.20219999999999405,-0.9243580018086733,0.9243236718869547,-0.3617667071774746
2023,0.20229999999999404,-0.9243577542731728,0.9243235680630619,-0.3617667211345126
2024,0.20239999999999403,-0.9243575075957149,0.9243234645446345,-0.361766735031856
2025,0.20249999999999402,-0.9243572617729288,0.924323361330543,-0.3617667488699147
2026,0.202599999999994,-0.9243570168014567,0.9243232584196617,-0.36176676264913765
2027,0.202699999999994,-0.9243567726779538,0.9243231558108688,-0.3617667763699422
2028,0.20279999999999399,-0.9243565293990889,0.9243230535030464,-0.36176679003274204
2029,0.20289999999999397,-0.9243562869615431,0.9243229514950809,-0.3617668036379534
2030,0.20299999999999396,-0.924356045362011,0.9243228497858622,-0.361766817185996
2031,0.20309999999999395,-0.9243558045972,0.9243227483742843,-0.3617668306772846
2032,0.20319999999999394,-0.9243555646638302,0.9243226472592451,-0.36176684411222165
2033,0.20329999999999393,-0.9243553255586345,0.9243225464396462,-0.3617668574912028
2034,0.20339999999999392,-0.9243550872783589,0.9243224459143933,-0.36176687081462916
2035,0.2034999999999939,-0.9243548498197617,0.924322345682396,-0.36176688408290425
2036,0.2035999999999939,-0.9243546131796142,0.9243222457425676,-0.36176689729641703
2037,0.20369999999999389,-0.9243543773547003,0.9243221460938252,-0.3617669104555694
2038,0.20379999999999387,-0.9243541423418161,0.9243220467350902,-0.36176692356071843
2039,0.20389999999999386,-0.9243539081377707,0.9243219482882206,-0.36176693661228587
2040,0.20399999999999385,-0.9243536747393855,0.9243218689353756,-0.3617669496106253
2041,0.20409999999999384,-0.9243534421434942,0.9243217897779318,-0.3617669625561291
2042,0.20419999999999383,-0.9243532103469432,0.9243217108152072,-0.36176697544915576
2043,0.20429999999999382,-0.9243529793465909,0.9243216320465223,-0.36176698829009213
2044,0.2043999999999938,-0.9243527491393082,0.9243215534711995,-0.3617670010793089
2045,0.2044999999999938,-0.9243525197219783,0.9243214750885635,-0.36176701381715864
2046,0.2045999999999938,-0.9243522910914963,0.9243213968979416,-0.3617670265040102
2047,0.20469999999999378,-0.9243520632447698,0.9243213188986628,-0.36176703914022423
2048,0.20479999999999376,-0.9243518361787183,0.9243212410900585,-0.3617670517261556
2049,0.20489999999999375,-0.9243516098902735,0.9243211634714628,-0.36176706426216504
2050,0.20499999999999374,-0.9243513843763792,0.9243210860422111,-0.3617670767485973
2051,0.20509999999999373,-0.9243511596339907,0.9243210088016419,-0.36176708918578776
2052,0.20519999999999372,-0.9243509356600759,0.9243209317490955,-0.36176710157409936
2053,0.2052999999999937,-0.924350712451614,0.9243208548839145,-0.3617671139138753
2054,0.2053999999999937,-0.9243504900055963,0.9243207782054434,-0.36176712620544293
2055,0.2054999999999937,-0.924350268319026,0.9243207017130296,-0.361767138449154
2056,0.20559999999999368,-0.9243500473889179,0.9243206254060219,-0.36176715064533443
2057,0.20569999999999367,-0.9243498272122985,0.9243205492837719,-0.36176716279431503
2058,0.20579999999999365,-0.9243496077862059,0.924320473345633,-0.36176717489642063
2059,0.20589999999999364,-0.9243493891076902,0.9243203975909612,-0.36176718695199045
2060,0.20599999999999363,-0.9243491711738124,0.9243203220191141,-0.3617671989613359
2061,0.20609999999999362,-0.9243489539816456,0.9243202466294519,-0.3617672109247825
2062,0.2061999999999936,-0.9243487375282743,0.9243201714213368,-0.3617672228426495
2063,0.2062999999999936,-0.9243485218107943,0.9243200963941334,-0.3617672347152521
2064,0.2063999999999936,-0.9243483068263127,0.9243200215472082,-0.3617672465428946
2065,0.20649999999999358,-0.9243480925719483,0.92431994687993,-0.36176725832590806
2066,0.20659999999999357,-0.9243478790448308,0.9243198723916697,-0.3617672700645779
2067,0.20669999999999356,-0.9243476662421015,0.9243197980818002,-0.3617672817592236
2068,0.20679999999999354,-0.9243474541609129,0.9243197337412979,-0.3617672934101523
2069,0.20689999999999353,-0.9243472427984284,0.9243196752578005,-0.3617673050176572
2070,0.20699999999999352,-0.9243470321518228,0.9243196168771867,-0.36176731658202427
2071,0.2070999999999935,-0.924346822218282,0.9243195585991492,-0.3617673281035647
2072,0.2071999999999935,-0.9243466129950029,0.9243195004233818,-0.3617673395825805
2073,0.2072999999999935,-0.9243464044791934,0.9243194423495794,-0.3617673510193431
2074,0.20739999999999348,-0.9243461966680724,0.9243193843774372,-0.3617673624141453
2075,0.20749999999999347,-0.9243459895588696,0.9243193265066516,-0.36176737376729173
2076,0.20759999999999346,-0.9243457831488259,0.9243192687369196,-0.36176738507903644
2077,0.20769999999999345,-0.9243455774351927,0.9243192110679395,-0.3617673963496904
2078,0.20779999999999343,-0.9243453724152326,0.9243191534994097,-0.3617674075795149
2079,0.20789999999999342,-0.9243451680862185,0.9243190960310302,-0.36176741876879087
2080,0.2079999999999934,-0.9243449644454343,0.9243190386625013,-0.3617674299177909
2081,0.2080999999999934,-0.9243447614901749,0.9243189813935244,-0.3617674410267967
2082,0.2081999999999934,-0.924344559217745,0.9243189317677162,-0.36176745209607464
2083,0.20829999999999338,-0.9243443576254609,0.9243188916580098,-0.3617674631258962
2084,0.20839999999999337,-0.9243441567106487,0.9243188515669817,-0.36176747411652377
2085,0.20849999999999336,-0.9243439564706454,0.9243188114946725,-0.36176748506821266
2086,0.20859999999999335,-0.9243437569027982,0.9243187714411231,-0.36176749598124136
2087,0.20869999999999334,-0.9243435580044653,0.9243187314063729,-0.3617675068558662
2088,0.20879999999999332,-0.9243433597730147,0.9243186913904617,-0.3617675176923354
2089,0.2088999999999933,-0.9243431622058252,0.9243186513934283,-0.36176752849090754
2090,0.2089999999999933,-0.9243429653002856,0.9243186114153109,-0.3617675392518509
2091,0.2090999999999933,-0.9243427690537951,0.9243185714561475,-0.36176754997539107
2092,0.20919999999999328,-0.9243425734637633,0.9243185315159753,-0.36176756066180105
2093,0.20929999999999327,-0.9243423785276099,0.9243184915948313,-0.361767571311316
2094,0.20939999999999326,-0.9243421842427647,0.9243184516927516,-0.3617675819241883
2095,0.20949999999999325,-0.9243419906066677,0.9243184118097721,-0.3617675925006609
2096,0.20959999999999324,-0.924341797616769,0.9243183719459285,-0.36176760304096944
2097,0.20969999999999323,-0.9243416052705289,0.9243183321012551,-0.36176761354535525
2098,0.20979999999999321,-0.9243414135654174,0.9243182922757867,-0.361767624014061
2099,0.2098999999999932,-0.9243412224989147,0.9243182524695569,-0.3617676344473201
2100,0.2099999999999932,-0.924341032068511,0.9243182126825994,-0.3617676448453611
2101,0.21009999999999318,-0.9243408422717062,0.924318172914947,-0.3617676552084273
2102,0.21019999999999317,-0.9243406531060102,0.9243181598659113,-0.36176766553674655
2103,0.21029999999999316,-0.9243404645689427,0.9243181470911577,-0.3617676758305246
2104,0.21039999999999315,-0.9243402766580332,0.9243181342123913,-0.36176768609002774
2105,0.21049999999999314,-0.9243400893708209,0.9243181212301648,-0.3617676963154536
2106,0.21059999999999313,-0.9243399027048549,0.9243181081450277,-0.36176770650702955
2107,0.21069999999999312,-0.9243397166576937,0.9243180949575276,-0.36176771666498336
2108,0.2107999999999931,-0.9243395312269055,0.9243180816682088,-0.36176772678952435
2109,0.2108999999999931,-0.9243393464100684,0.9243180682776134,-0.3617677368808759
2110,0.21099999999999308,-0.9243391622047699,0.9243180547862812,-0.36176774693926234
2111,0.21109999999999307,-0.9243389786086068,0.9243180411947487,-0.3617677569648858
2112,0.21119999999999306,-0.9243387956191859,0.9243180275035506,-0.3617677669579596
2113,0.21129999999999305,-0.9243386132341227,0.9243180137132186,-0.36176777691870027
2114,0.21139999999999304,-0.924338431451043,0.9243179998242823,-0.36176778684730804
2115,0.21149999999999303,-0.9243382502675813,0.9243179858372683,-0.3617677967439996
2116,0.21159999999999302,-0.924338069681382,0.9243179717527013,-0.36176780660897956
2117,0.211699999999993,-0.9243378896900983,0.9243179575711028,-0.3617678164424526
2118,0.211799999999993,-0.9243377102913931,0.9243179432929927,-0.3617678262446198
2119,0.21189999999999298,-0.9243375314829383,0.9243179289188878,-0.3617678360156654
2120,0.21199999999999297,-0.9243373532624151,0.9243179144493026,-0.36176784575581744
2121,0.21209999999999296,-0.9243371756275137,0.9243178998847492,-0.3617678554652574
2122,0.21219999999999295,-0.924336998575934,0.9243178868386267,-0.36176786514418696
2123,0.21229999999999294,-0.9243368221053843,0.9243178950610023,-0.3617678747927916
2124,0.21239999999999293,-0.9243366462135824,0.9243179030808676,-0.36176788441127805
2125,0.21249999999999292,-0.9243364708982549,0.9243179108991876,-0.36176789399982207
2126,0.2125999999999929,-0.9243362961571376,0.924317918516923,-0.36176790355862865
2127,0.2126999999999929,-0.9243361219879752,0.9243179259350303,-0.3617679130878762
2128,0.21279999999999288,-0.9243359483885214,0.9243179331544614,-0.36176792258775853
2129,0.21289999999999287,-0.9243357753565387,0.9243179401761645,-0.36176793205845426
2130,0.21299999999999286,-0.9243356028897983,0.9243179470010832,-0.3617679415001565
2131,0.21309999999999285,-0.9243354309860806,0.9243179536301569,-0.3617679509130378
2132,0.21319999999999284,-0.9243352596431746,0.924317960064321,-0.3617679602972815
2133,0.21329999999999283,-0.9243350888588782,0.9243179663045068,-0.36176796965306174
2134,0.21339999999999282,-0.9243349186309976,0.9243179723516411,-0.36176797898057894
2135,0.2134999999999928,-0.9243347489573482,0.9243179782066472,-0.36176798827998446
2136,0.2135999999999928,-0.924334579835754,0.9243179838704435,-0.3617679975514616
2137,0.21369999999999278,-0.9243344112640473,0.924317989343945,-0.3617680067951985
2138,0.21379999999999277,-0.9243342432400692,0.9243179946280624,-0.36176801601135183
2139,0.21389999999999276,-0.9243340757616695,0.9243179997237022,-0.3617680252000977
2140,0.21399999999999275,-0.9243339088267063,0.9243180046317672,-0.3617680343615957
2141,0.21409999999999274,-0.9243337424330463,0.9243180093531558,-0.36176804349603153
2142,0.21419999999999273,-0.9243335765785647,0.9243180138887627,-0.36176805260356465
2143,0.21429999999999272,-0.9243334112611452,0.9243180220038304,-0.36176806168436165
2144,0.2143999999999927,-0.9243332464786796,0.9243180444700282,-0.36176807073858613
2145,0.2144999999999927,-0.9243330822290684,0.9243180666661822,-0.3617680797664027
2146,0.21459999999999269,-0.9243329185102203,0.9243180885935405,-0.36176808876797
2147,0.21469999999999267,-0.9243327553200522,0.9243181102533458,-0.3617680977434537
2148,0.21479999999999266,-0.9243325926564895,0.9243181316468352,-0.36176810669300435
2149,0.21489999999999265,-0.9243324305174656,0.9243181527752404,-0.36176811561678807
2150,0.21499999999999264,-0.9243322689009222,0.9243181736397882,-0.3617681245149639
2151,0.21509999999999263,-0.9243321078048095,0.9243181942416993,-0.3617681333876849
2152,0.21519999999999262,-0.9243319472270853,0.9243182145821897,-0.3617681422350981
2153,0.2152999999999926,-0.9243317871657158,0.9243182346624698,-0.36176815105736565
2154,0.2153999999999926,-0.9243316276186754,0.9243182544837446,-0.36176815985463606
2155,0.2154999999999926,-0.9243314685839462,0.9243182740472143,-0.36176816862706723
2156,0.21559999999999258,-0.9243313100595186,0.9243182933540735,-0.3617681773747921
2157,0.21569999999999256,-0.924331152043391,0.9243183124055118,-0.36176818609797706
2158,0.21579999999999255,-0.9243309945335697,0.9243183312027131,-0.3617681947967586
2159,0.21589999999999254,-0.9243308375280687,0.9243183611373013,-0.3617682034712855
2160,0.21599999999999253,-0.9243306810249102,0.9243183929113138,-0.3617682121216954
2161,0.21609999999999252,-0.9243305250221244,0.9243184243705288,-0.36176822074815246
2162,0.2161999999999925,-0.9243303695177488,0.9243184555163827,-0.3617682293507807
2163,0.2162999999999925,-0.9243302145098292,0.9243184863503058,-0.3617682379297288
2164,0.2163999999999925,-0.9243300599964189,0.9243185168737218,-0.36176824648513484
2165,0.21649999999999248,-0.9243299059755791,0.9243185470880487,-0.3617682550171425
2166,0.21659999999999247,-0.9243297524453786,0.924318576994698,-0.36176826352588765
2167,0.21669999999999245,-0.9243295994038941,0.9243186065950755,-0.36176827201150025
2168,0.21679999999999244,-0.9243294468492098,0.9243186358905805,-0.3617682804741261
2169,0.21689999999999243,-0.9243292947794173,0.9243186673618559,-0.3617682889138949
2170,0.21699999999999242,-0.9243291431926163,0.9243187047041198,-0.361768297330942
2171,0.2170999999999924,-0.9243289920869137,0.9243187417045482,-0.3617683057254056
2172,0.2171999999999924,-0.9243288414604238,0.9243187783646918,-0.3617683140974096
2173,0.2172999999999924,-0.9243286913112692,0.9243188146860941,-0.36176832244709306
2174,0.21739999999999238,-0.9243285416375789,0.9243188506702925,-0.3617683307745772
2175,0.21749999999999237,-0.9243283924374904,0.9243188863188174,-0.3617683390799969
2176,0.21759999999999236,-0.9243282437091477,0.924318923446016,-0.36176834736346686
2177,0.21769999999999234,-0.9243280954507028,0.9243189621520149,-0.3617683556251375
2178,0.21779999999999233,-0.9243279476603149,0.924319000509188,-0.3617683638651184
2179,0.21789999999999232,-0.9243278003361505,0.9243190385191149,-0.36176837208353657
2180,0.2179999999999923,-0.9243276534763833,0.9243190761833685,-0.36176838028051034
2181,0.2180999999999923,-0.9243275070791946,0.924319113503515,-0.36176838845618303
2182,0.2181999999999923,-0.9243273611427726,0.9243191504811138,-0.36176839661065274
2183,0.21829999999999228,-0.9243272156653131,0.9243191871177174,-0.36176840474405525
2184,0.21839999999999227,-0.9243270706450186,0.9243192234148722,-0.3617684128565026
2185,0.21849999999999226,-0.9243269260800994,0.9243192593741172,-0.3617684209481178
2186,0.21859999999999224,-0.9243267819687723,0.9243192949969852,-0.3617684290190267
2187,0.21869999999999223,-0.9243266383092617,0.9243193302850023,-0.36176843706933354
2188,0.21879999999999222,-0.9243264950997988,0.9243193652396883,-0.36176844509915224
2189,0.2188999999999922,-0.924326352338622,0.9243193998625558,-0.36176845310861727
2190,0.2189999999999922,-0.9243262100239767,0.9243194341551115,-0.36176846109781774
2191,0.2190999999999922,-0.9243260681541153,0.9243194681188555,-0.36176846906688986
2192,0.21919999999999218,-0.9243259267272972,0.9243195017552811,-0.3617684770159339
2193,0.21929999999999217,-0.9243257857417886,0.9243195350658757,-0.3617684849450644
2194,0.21939999999999216,-0.9243256451958629,0.9243195680521197,-0.3617684928543981
2195,0.21949999999999215,-0.9243255050878002,0.9243196007154877,-0.3617685007440448
2196,0.21959999999999213,-0.9243253654158874,0.9243196330574476,-0.3617685086140956
2197,0.21969999999999212,-0.9243252261784185,0.9243196650794611,-0.36176851646468505
2198,0.2197999999999921,-0.924325087373694,0.9243196967829834,-0.3617685242958972
2199,0.2198999999999921,-0.9243249490000216,0.924319728169464,-0.36176853210786325
2200,0.2199999999999921,-0.9243248110557153,0.9243197592403454,-0.3617685399006664
2201,0.22009999999999208,-0.9243246735390962,0.9243197899970645,-0.3617685476744224
2202,0.22019999999999207,-0.924324536448492,0.9243198204410519,-0.3617685554292373
2203,0.22029999999999206,-0.9243243997822369,0.9243198505737318,-0.3617685631652142
2204,0.22039999999999205,-0.9243242635386719,0.9243198803965222,-0.36176857088244785
2205,0.22049999999999204,-0.9243241277161448,0.9243199099108357,-0.36176857858105266
2206,0.22059999999999202,-0.9243239923130099,0.924319939118078,-0.3617685862611231
2207,0.220699999999992,-0.9243238573276278,0.9243199680196492,-0.361768593922747
2208,0.220799999999992,-0.9243237227583659,0.9243199966169432,-0.36176860156604623
2209,0.220899999999992,-0.9243235886035984,0.9243200249113481,-0.3617686091911084
2210,0.22099999999999198,-0.9243234548617055,0.9243200529042458,-0.3617686167980397
2211,0.22109999999999197,-0.9243233215310742,0.9243200805970124,-0.36176862438692764
2212,0.22119999999999196,-0.9243231886100978,0.9243201079910182,-0.3617686319578683
2213,0.22129999999999195,-0.924323056097176,0.9243201350876271,-0.3617686395109601
2214,0.22139999999999194,-0.924322923990715,0.9243201618881979,-0.36176864704630735
2215,0.22149999999999193,-0.9243227922891276,0.9243201883940828,-0.36176865456398255
2216,0.22159999999999191,-0.9243226609908325,0.9243202146066287,-0.3617686620641026
2217,0.2216999999999919,-0.924322530094255,0.9243202405271765,-0.36176866954675724
2218,0.2217999999999919,-0.9243223995978267,0.9243202661570614,-0.3617686770120286
2219,0.22189999999999188,-0.9243222694999853,0.9243202914976129,-0.36176868446002036
2220,0.22199999999999187,-0.924322139799175,0.9243203165501545,-0.3617686918908008
2221,0.22209999999999186,-0.9243220104938461,0.9243203413160044,-0.3617686993044734
2222,0.22219999999999185,-0.924321881582455,0.924320365796475,-0.36176870670113154
2223,0.22229999999999184,-0.9243217530634646,0.924320389992873,-0.3617687140808668
2224,0.22239999999999183,-0.9243216249353436,0.9243204139064993,-0.36176872144375977
2225,0.22249999999999182,-0.9243214971965671,0.9243204375386498,-0.36176872878989985
2226,0.2225999999999918,-0.9243213698456162,0.924320460890614,-0.3617687361193803
2227,0.2226999999999918,-0.924321242880978,0.9243204839636767,-0.3617687434322663
2228,0.22279999999999178,-0.9243211163011457,0.9243205067591166,-0.3617687507286613
2229,0.22289999999999177,-0.9243209901046188,0.9243205292782071,-0.3617687580086523
2230,0.22299999999999176,-0.9243208642899025,0.9243205515222159,-0.361768765272319
2231,0.22309999999999175,-0.9243207388555079,0.9243205734924059,-0.36176877251974027
2232,0.22319999999999174,-0.9243206137999526,0.9243205951900338,-0.3617687797509939
2233,0.22329999999999173,-0.9243204891217596,0.9243206166163515,-0.36176878696618353
2234,0.22339999999999172,-0.924320364819458,0.924320637772605,-0.36176879416537255
2235,0.2234999999999917,-0.9243202408915829,0.9243206586600353,-0.3617688013486412
2236,0.2235999999999917,-0.9243201173366752,0.924320679279878,-0.36176880851608706
2237,0.22369999999999168,-0.9243199941532817,0.9243206996333634,-0.36176881566776686
2238,0.22379999999999167,-0.9243198713399547,0.9243207197217165,-0.36176882280377776
2239,0.22389999999999166,-0.9243197488952529,0.9243207395461569,-0.36176882992418946
2240,0.22399999999999165,-0.9243196268177404,0.9243207591078991,-0.3617688370290896
2241,0.22409999999999164,-0.924319505105987,0.9243207784081525,-0.36176884411853555
2242,0.22419999999999163,-0.9243193837585684,0.9243207974481211,-0.3617688511926285
2243,0.22429999999999162,-0.9243192627740661,0.9243208162290037,-0.3617688582514297
2244,0.2243999999999916,-0.9243191421510669,0.9243208347519943,-0.3617688652950261
2245,0.2244999999999916,-0.9243190218881638,0.9243208530182813,-0.36176887232347066
2246,0.22459999999999158,-0.9243189019839552,0.9243208710290481,-0.36176887933686175
2247,0.22469999999999157,-0.9243187824370448,0.9243208887854736,-0.3617688863352644
2248,0.22479999999999156,-0.9243186632460426,0.9243209062887306,-0.3617688933187471
2249,0.22489999999999155,-0.9243185444095634,0.9243209235399878,-0.3617689002873824
2250,0.22499999999999154,-0.9243184259262284,0.9243209405404085,-0.3617689072412545
2251,0.22509999999999153,-0.9243183077946634,0.9243209572911509,-0.36176891418043206
2252,0.22519999999999152,-0.9243181900135007,0.9243209737933685,-0.36176892110497194
2253,0.2252999999999915,-0.9243180725813772,0.9243209900482096,-0.3617689280149661
2254,0.2253999999999915,-0.924317955496936,0.9243210060568176,-0.3617689349104702
2255,0.22549999999999149,-0.924317838758825,0.924321021820331,-0.36176894179155134
2256,0.22559999999999147,-0.9243177223656981,0.9243210373398838,-0.3617689486582953
2257,0.22569999999999146,-0.9243176063162143,0.9243210526166045,-0.36176895551075056
2258,0.22579999999999145,-0.9243174906272126,0.9243210676516171,-0.3617689623489988
2259,0.22589999999999144,-0.9243173920317055,0.9243210824460408,-0.3617689691731069
2260,0.22599999999999143,-0.9243172937403819,0.92432109700099,-0.36176897598313806
2261,0.22609999999999142,-0.9243171957520478,0.924321111317574,-0.36176898277915687
2262,0.2261999999999914,-0.9243170980655147,0.9243211253968978,-0.3617689895612343
2263,0.2262999999999914,-0.9243170006795979,0.9243211392400613,-0.3617689963294364
2264,0.22639999999999139,-0.9243169035931181,0.92432115284816,-0.3617690030838174
2265,0.22649999999999137,-0.924316806804901,0.9243211662222842,-0.36176900982445387
2266,0.22659999999999136,-0.9243167103137763,0.9243211793635201,-0.36176901655140936
2267,0.22669999999999135,-0.924316614118579,0.9243211922729488,-0.3617690232647423
2268,0.22679999999999134,-0.9243165182181488,0.924321204951647,-0.3617690299645208
2269,0.22689999999999133,-0.9243164226113296,0.9243212174006868,-0.36176903665080373
2270,0.22699999999999132,-0.9243163272969707,0.9243212296211356,-0.36176904332365256
2271,0.2270999999999913,-0.9243162322739255,0.9243212416140562,-0.361769049983137
2272,0.2271999999999913,-0.924316137541052,0.9243212533805066,-0.3617690566293089
2273,0.2272999999999913,-0.9243160430972134,0.9243212649215409,-0.36176906326222547
2274,0.22739999999999128,-0.9243159489412768,0.924321276238208,-0.361769069881969
2275,0.22749999999999126,-0.9243158550721144,0.9243212873315528,-0.36176907648857687
2276,0.22759999999999125,-0.9243157614886028,0.9243212982026155,-0.3617690830821205
2277,0.22769999999999124,-0.9243156681896231,0.9243213088524318,-0.36176908966265925
2278,0.22779999999999123,-0.9243155751740607,0.924321319282033,-0.36176909623024006
2279,0.22789999999999122,-0.924315482440806,0.924321329492446,-0.36176910278493185
2280,0.2279999999999912,-0.9243153899887535,0.9243213394846933,-0.3617691093267904
2281,0.2280999999999912,-0.9243152978168024,0.924321349259793,-0.3617691158558713
2282,0.2281999999999912,-0.9243152059238564,0.9243213588187588,-0.36176912237223663
2283,0.22829999999999118,-0.9243151143088232,0.9243213681625999,-0.3617691288759358
2284,0.22839999999999117,-0.9243150229706153,0.9243213772923216,-0.36176913536703215
2285,0.22849999999999115,-0.9243149319081497,0.9243213862089245,-0.3617691418455738
2286,0.22859999999999114,-0.9243148411203476,0.9243213949134051,-0.3617691483116253
2287,0.22869999999999113,-0.9243147506061343,0.9243214034067555,-0.361769154765235
2288,0.22879999999999112,-0.92431466036444,0.9243214116899636,-0.3617691612064548
2289,0.2288999999999911,-0.9243145703941988,0.9243214197640132,-0.3617691676353511
2290,0.2289999999999911,-0.9243144806943494,0.9243214276298835,-0.36176917405196085
2291,0.2290999999999911,-0.9243143912638346,0.9243214352885498,-0.3617691804563478
2292,0.22919999999999108,-0.9243143021016016,0.9243214427409834,-0.3617691868485677
2293,0.22929999999999107,-0.9243142132066018,0.9243214499881509,-0.361769193228668
2294,0.22939999999999106,-0.9243141245777907,0.9243214570310152,-0.36176919959670245
2295,0.22949999999999104,-0.9243140362141283,0.9243214638705349,-0.36176920595271655
2296,0.22959999999999103,-0.9243139481145789,0.9243214705076646,-0.36176921229677267
2297,0.22969999999999102,-0.9243138602781106,0.9243214769433544,-0.361769218628919
2298,0.229799999999991,-0.9243137727036957,0.9243214831785508,-0.3617692249491948
2299,0.229899999999991,-0.9243136853903112,0.9243214892141962,-0.3617692312576645
2300,0.229999999999991,-0.9243135983369378,0.9243214950512287,-0.36176923755438034
2301,0.23009999999999098,-0.9243135115425603,0.9243215006905826,-0.36176924383938563
2302,0.23019999999999097,-0.9243134250061676,0.9243215061331879,-0.3617692501127136
2303,0.23029999999999096,-0.9243133387267531,0.924321511379971,-0.36176925637444546
2304,0.23039999999999095,-0.924313252703314,0.924321516431854,-0.3617692626246041
2305,0.23049999999999093,-0.9243131669348513,0.9243215212897552,-0.36176926886324445
2306,0.23059999999999092,-0.9243130814203706,0.924321525954589,-0.3617692750904239
2307,0.2306999999999909,-0.924312996158881,0.924321530427266,-0.36176928130617464
2308,0.2307999999999909,-0.9243129111493961,0.9243215347086923,-0.36176928751056225
2309,0.2308999999999909,-0.9243128263909329,0.9243215387997707,-0.3617692937036134
2310,0.23099999999999088,-0.9243127418825132,0.9243215427014001,-0.3617692998853917
2311,0.23109999999999087,-0.924312657623162,0.9243215464144753,-0.36176930605593216
2312,0.23119999999999086,-0.9243125736119086,0.9243215499398872,-0.3617693122152855
2313,0.23129999999999085,-0.9243124898477862,0.9243215532785233,-0.36176931836350157
2314,0.23139999999999084,-0.924312406329832,0.9243215564312669,-0.36176932450062127
2315,0.23149999999999082,-0.9243123230570869,0.9243215593989976,-0.36176933062667666
2316,0.2315999999999908,-0.9243122400285959,0.9243215621825913,-0.36176933674173495
2317,0.2316999999999908,-0.9243121572434078,0.9243215647829203,-0.36176934284583045
2318,0.2317999999999908,-0.9243120747005751,0.9243215672008527,-0.3617693489390026
2319,0.23189999999999078,-0.9243119923991543,0.9243215694372532,-0.36176935502130464
2320,0.23199999999999077,-0.9243119103382058,0.9243215714929828,-0.3617693610927646
2321,0.23209999999999076,-0.9243118285167936,0.9243215733688988,-0.3617693671534491
2322,0.23219999999999075,-0.9243117469339858,0.9243215750658547,-0.36176937320338404
2323,0.23229999999999074,-0.9243116655888538,0.9243215765847004,-0.36176937924260694
2324,0.23239999999999073,-0.9243115844804732,0.9243215779262821,-0.3617693852711721
2325,0.23249999999999071,-0.9243115036079232,0.9243215790914426,-0.3617693912891213
2326,0.2325999999999907,-0.9243114229702869,0.9243215800810208,-0.3617693972964845
2327,0.2326999999999907,-0.9243113425666507,0.9243215808958523,-0.361769403293318
2328,0.23279999999999068,-0.9243112623961051,0.9243215815367686,-0.36176940927965856
2329,0.23289999999999067,-0.924311182457744,0.9243215820045982,-0.36176941525553885
2330,0.23299999999999066,-0.9243111027506653,0.9243215823001658,-0.36176942122100625
2331,0.23309999999999065,-0.9243110232739703,0.9243215824242926,-0.361769427176097
2332,0.23319999999999064,-0.9243109440267641,0.9243215823777963,-0.36176943312084914
2333,0.23329999999999063,-0.9243108650081553,0.9243215821614909,-0.3617694390553167
2334,0.23339999999999061,-0.9243107862172563,0.9243215817761871,-0.36176944497951413
2335,0.2334999999999906,-0.9243107076531827,0.924321581222692,-0.36176945089350204
2336,0.2335999999999906,-0.9243106293150544,0.9243215805018096,-0.36176945679731626
2337,0.23369999999999058,-0.924310551201994,0.9243215796143399,-0.3617694626909868
2338,0.23379999999999057,-0.9243104733131284,0.9243215785610799,-0.3617694685745667
2339,0.23389999999999056,-0.9243103956475877,0.9243215773428229,-0.36176947444806357
2340,0.23399999999999055,-0.9243103182045055,0.924321575960359,-0.36176948031154743
2341,0.23409999999999054,-0.924310240983019,0.9243215744144749,-0.361769486165039
2342,0.23419999999999053,-0.9243101639822691,0.9243215727059538,-0.3617694920085854
2343,0.23429999999999052,-0.9243100872013996,0.9243215708355754,-0.361769497842206
2344,0.2343999999999905,-0.9243100106395584,0.9243215688041165,-0.36176950366596516
2345,0.2344999999999905,-0.9243099342958968,0.9243215666123503,-0.3617695094798668
2346,0.23459999999999048,-0.924309858169569,0.9243215642610466,-0.36176951528397805
2347,0.23469999999999047,-0.9243097822597331,0.924321561750972,-0.3617695210783159
2348,0.23479999999999046,-0.9243097065655507,0.9243215590828899,-0.3617695268629191
2349,0.23489999999999045,-0.9243096310861865,0.9243215562575603,-0.36176953263782746
2350,0.23499999999999044,-0.9243095558208086,0.92432155327574,-0.36176953840306764
2351,0.23509999999999043,-0.9243094807685889,0.9243215501381824,-0.36176954415868817
2352,0.23519999999999042,-0.9243094059287019,0.924321546845638,-0.3617695499047107
2353,0.2352999999999904,-0.9243093313003263,0.9243215433988538,-0.3617695556411757
2354,0.2353999999999904,-0.9243092568826435,0.9243215397985736,-0.3617695613681151
2355,0.23549999999999038,-0.9243091826748386,0.9243215360455381,-0.3617695670855662
2356,0.23559999999999037,-0.9243091086760998,0.9243215321404851,-0.36176957279356864
2357,0.23569999999999036,-0.9243090348856188,0.9243215280841485,-0.36176957849213714
2358,0.23579999999999035,-0.9243089613025902,0.9243215238772596,-0.3617695841813268
2359,0.23589999999999034,-0.9243088879262122,0.9243215195205468,-0.36176958986114977
2360,0.23599999999999033,-0.9243088147556864,0.9243215150147346,-0.36176959553165444
2361,0.23609999999999032,-0.9243087417902172,0.924321510360545,-0.36176960119286367
2362,0.2361999999999903,-0.9243086690290125,0.9243215055586969,-0.36176960684482934
2363,0.2362999999999903,-0.9243085964712834,0.9243215006099055,-0.3617696124875583
2364,0.23639999999999028,-0.9243085241162442,0.9243214955148837,-0.36176961812109926
2365,0.23649999999999027,-0.9243084519631122,0.9243214902743412,-0.3617696237454758
2366,0.23659999999999026,-0.9243083800111083,0.924321484888984,-0.3617696293607189
2367,0.23669999999999025,-0.9243083082594561,0.9243214793595158,-0.36176963496685793
2368,0.23679999999999024,-0.9243082367073827,0.9243214736866371,-0.36176964056395317
2369,0.23689999999999023,-0.9243081653541181,0.9243214678710451,-0.3617696461519891
2370,0.23699999999999022,-0.9243080941988955,0.9243214619134343,-0.3617696517310252
2371,0.2370999999999902,-0.9243080232409514,0.9243214558144962,-0.3617696573010915
2372,0.2371999999999902,-0.9243079524795252,0.9243214495749192,-0.3617696628622032
2373,0.23729999999999019,-0.9243078819138594,0.9243214431953889,-0.3617696684144073
2374,0.23739999999999017,-0.9243078115431996,0.9243214366765878,-0.3617696739577253
2375,0.23749999999999016,-0.9243077413667946,0.9243214300191956,-0.3617696794921868
2376,0.23759999999999015,-0.924307671383896,0.9243214232238891,-0.36176968501782086
2377,0.23769999999999014,-0.9243076015937587,0.924321416291342,-0.3617696905346703
2378,0.23779999999999013,-0.9243075319956403,0.9243214092222253,-0.3617696960427344
2379,0.23789999999999012,-0.9243074625888018,0.9243214020172069,-0.3617697015420699
2380,0.2379999999999901,-0.924307393372507,0.9243213946769524,-0.3617697070326991
2381,0.2380999999999901,-0.9243073243460227,0.9243213872021238,-0.36176971251465023
2382,0.2381999999999901,-0.9243072555086187,0.9243213795933805,-0.36176971798794255
2383,0.23829999999999008,-0.9243071868595677,0.9243213718513794,-0.3617697234526143
2384,0.23839999999999006,-0.9243071183981455,0.9243213639767742,-0.36176972890868814
2385,0.23849999999999005,-0.9243070501236307,0.9243213559702163,-0.36176973435619336
2386,0.23859999999999004,-0.9243069820353049,0.9243213478323533,-0.3617697397951646
2387,0.23869999999999003,-0.9243069141324528,0.9243213395638312,-0.36176974522562105
2388,0.23879999999999002,-0.9243068464143614,0.9243213311652924,-0.36176975064758876
2389,0.23889999999999,-0.9243067788803215,0.924321322637377,-0.36176975606109774
2390,0.23899999999999,-0.9243067115296261,0.924321313980722,-0.3617697614661883
2391,0.23909999999999,-0.9243066443615711,0.9243213051959621,-0.36176976686286116
2392,0.23919999999998998,-0.9243065773754556,0.9243212962837287,-0.3617697722511609
2393,0.23929999999998997,-0.9243065105705816,0.9243212872446511,-0.36176977763110907
2394,0.23939999999998995,-0.9243064439462533,0.9243212780793555,-0.36176978300273044
2395,0.23949999999998994,-0.9243063775017784,0.9243212687884655,-0.36176978836605955
2396,0.23959999999998993,-0.9243063112364671,0.924321259372602,-0.36176979372111123
2397,0.23969999999998992,-0.9243062451496324,0.9243212498323834,-0.36176979906791734
2398,0.2397999999999899,-0.9243061792405904,0.9243212401684252,-0.3617698044065021
2399,0.2398999999999899,-0.9243061135086595,0.9243212303813405,-0.36176980973689615
2400,0.2399999999999899,-0.9243060479531614,0.9243212204717396,-0.36176981505911465
2401,0.24009999999998988,-0.9243059825734199,0.9243212104402301,-0.3617698203731893
2402,0.24019999999998987,-0.9243059173687621,0.9243212002874173,-0.361769825679142
2403,0.24029999999998986,-0.9243058523385177,0.9243211900139036,-0.3617698309770064
2404,0.24039999999998984,-0.9243057874820191,0.9243211796202889,-0.36176983626678794
2405,0.24049999999998983,-0.9243057227986013,0.9243211691071707,-0.3617698415485342
2406,0.24059999999998982,-0.924305658287602,0.9243211584751436,-0.3617698468222569
2407,0.2406999999999898,-0.9243055939483621,0.9243211477248,-0.36176985208798035
2408,0.2407999999999898,-0.9243055297802243,0.9243211368567296,-0.36176985734573514
2409,0.2408999999999898,-0.9243054657825347,0.9243211258715193,-0.36176986259553817
2410,0.24099999999998978,-0.9243054019546417,0.9243211147697539,-0.3617698678374119
2411,0.24109999999998977,-0.9243053382958966,0.9243211035520156,-0.3617698730713875
2412,0.24119999999998976,-0.924305274805653,0.9243210922188838,-0.361769878297489
2413,0.24129999999998974,-0.9243052114832676,0.9243210807709359,-0.36176988351572714
2414,0.24139999999998973,-0.9243051483280991,0.9243210692087463,-0.3617698887261341
2415,0.24149999999998972,-0.9243050853395093,0.9243210575328873,-0.3617698939287333
2416,0.2415999999999897,-0.9243050225168624,0.9243210457439286,-0.36176989912355373
2417,0.2416999999999897,-0.9243049598595252,0.9243210338424375,-0.36176990431059675
2418,0.2417999999999897,-0.9243048973668673,0.9243210218289788,-0.3617699094899114
2419,0.24189999999998968,-0.9243048350382604,0.9243210097041149,-0.3617699146615064
2420,0.24199999999998967,-0.9243047728730792,0.9243209974684058,-0.36176991982541185
2421,0.24209999999998966,-0.9243047108707007,0.9243209851224091,-0.3617699249816352
2422,0.24219999999998965,-0.9243046490305044,0.9243209726666799,-0.36176993013020264
2423,0.24229999999998963,-0.9243045873518724,0.9243209601017711,-0.36176993527114687
2424,0.24239999999998962,-0.9243045258341895,0.9243209474282332,-0.3617699404044889
2425,0.2424999999999896,-0.9243044644768429,0.924320934646614,-0.36176994553023883
2426,0.2425999999999896,-0.9243044032792219,0.9243209217574595,-0.3617699506484293
2427,0.2426999999999896,-0.9243043422407188,0.9243209087613128,-0.361769955759065
2428,0.24279999999998958,-0.9243042813607282,0.924320895658715,-0.36176996086219537
2429,0.24289999999998957,-0.924304220638647,0.9243208824502049,-0.3617699659578119
2430,0.24299999999998956,-0.9243041600738748,0.9243208691363187,-0.3617699710459624
2431,0.24309999999998955,-0.9243040996658136,0.9243208557175907,-0.36176997612664424
2432,0.24319999999998954,-0.9243040394138676,0.9243208421945525,-0.36176998119989523
2433,0.24329999999998952,-0.9243039793174437,0.9243208285677336,-0.3617699862657221
2434,0.2433999999999895,-0.9243039193759511,0.9243208148376612,-0.36176999132415966
2435,0.2434999999999895,-0.9243038595888013,0.9243208010048601,-0.36176999637521956
2436,0.2435999999999895,-0.9243037999554085,0.9243207870698535,-0.3617700014189186
2437,0.24369999999998948,-0.9243037404751888,0.9243207730331613,-0.36177000645528984
2438,0.24379999999998947,-0.9243036811475611,0.924320758895302,-0.36177001148434124
2439,0.24389999999998946,-0.9243036219719466,0.9243207446567914,-0.36177001650609847
2440,0.24399999999998945,-0.9243035629477686,0.9243207303181433,-0.36177002152058146
2441,0.24409999999998944,-0.924303504074453,0.9243207158798692,-0.3617700265278032
2442,0.24419999999998943,-0.924303445351428,0.9243207013424786,-0.361770031527792
2443,0.24429999999998941,-0.9243033867781242,0.9243206867064784,-0.36177003652056455
2444,0.2443999999999894,-0.924303328353974,0.9243206719723739,-0.3617700415061414
2445,0.2444999999999894,-0.9243032700784127,0.9243206571406676,-0.3617700464845414
2446,0.24459999999998938,-0.9243032119508778,0.92432064221186,-0.3617700514557792
2447,0.24469999999998937,-0.9243031539708089,0.92432062718645,-0.36177005641988036
2448,0.24479999999998936,-0.9243030961376479,0.9243206120649338,-0.3617700613768512
2449,0.24489999999998935,-0.9243030384508392,0.9243205968478053,-0.36177006632673475
2450,0.24499999999998934,-0.9243029809098291,0.924320581535557,-0.36177007126952254
2451,0.24509999999998933,-0.9243029235140664,0.9243205661286784,-0.3617700762052488
2452,0.24519999999998932,-0.9243028662630023,0.9243205506276577,-0.3617700811339292
2453,0.2452999999999893,-0.9243028091560896,0.9243205350329804,-0.36177008605558725
2454,0.2453999999999893,-0.9243027521927841,0.9243205193451304,-0.3617700909702297
2455,0.24549999999998928,-0.9243026953725434,0.924320503564589,-0.3617700958778849
2456,0.24559999999998927,-0.9243026386948272,0.9243204876918357,-0.3617701007785545
2457,0.24569999999998926,-0.9243025821590978,0.9243204717273481,-0.36177010567227885
2458,0.24579999999998925,-0.9243025257648192,0.9243204556716015,-0.3617701105590624
2459,0.24589999999998924,-0.924302469511458,0.9243204395250691,-0.3617701154389309
2460,0.24599999999998923,-0.9243024133984827,0.9243204232882225,-0.3617701203118938
2461,0.24609999999998922,-0.9243023574253642,0.9243204069615306,-0.36177012517797213
2462,0.2461999999999892,-0.9243023015915751,0.9243203905454608,-0.3617701300371818
2463,0.2462999999999892,-0.9243022458965907,0.9243203740404783,-0.36177013488954435
2464,0.24639999999998918,-0.9243021903398883,0.9243203574470463,-0.36177013973506955
2465,0.24649999999998917,-0.9243021349209469,0.9243203407656261,-0.3617701445737817
2466,0.24659999999998916,-0.9243020796392482,0.9243203239966769,-0.36177014940570357
2467,0.24669999999998915,-0.9243020244942756,0.9243203071406557,-0.3617701542308304
2468,0.24679999999998914,-0.9243019694855148,0.9243202901980182,-0.36177015904919857
2469,0.24689999999998913,-0.9243019146124534,0.9243202731692174,-0.36177016386082067
2470,0.24699999999998912,-0.9243018598745814,0.9243202560547048,-0.3617701686657127
2471,0.2470999999999891,-0.9243018052713906,0.9243202388549299,-0.36177017346389434
2472,0.2471999999999891,-0.924301750802375,0.92432022157034,-0.36177017825536695
2473,0.24729999999998908,-0.9243016964670306,0.9243202042013807,-0.361770183040163
2474,0.24739999999998907,-0.9243016422648554,0.9243201867484958,-0.36177018781829623
2475,0.24749999999998906,-0.9243015881953496,0.9243201692121269,-0.361770192589779
2476,0.24759999999998905,-0.9243015342580153,0.9243201515927137,-0.3617701973546328
2477,0.24769999999998904,-0.9243014804523566,0.9243201338906943,-0.3617702021128663
2478,0.24779999999998903,-0.9243014267778799,0.9243201161065048,-0.3617702068644993
2479,0.24789999999998902,-0.924301373234093,0.924320098240579,-0.3617702116095513
2480,0.247999999999989,-0.9243013198205065,0.9243200802933497,-0.3617702163480256
2481,0.248099999999989,-0.9243012665366322,0.9243200622652468,-0.3617702210799545
2482,0.24819999999998898,-0.9243012133819847,0.9243200441566991,-0.36177022580534485
2483,0.24829999999998897,-0.9243011603560798,0.9243200259681335,-0.36177023052421203
2484,0.24839999999998896,-0.9243011074584356,0.9243200076999744,-0.36177023523657575
2485,0.24849999999998895,-0.9243010546885723,0.9243199893526453,-0.36177023994244323
2486,0.24859999999998894,-0.924301002046012,0.924319970926567,-0.3617702446418397
2487,0.24869999999998893,-0.9243009495302784,0.9243199524221593,-0.3617702493347739
2488,0.24879999999998892,-0.9243008971408976,0.9243199338398395,-0.36177025402126417
2489,0.2488999999999889,-0.9243008448773973,0.9243199151800234,-0.3617702587013224
2490,0.2489999999999889,-0.9243007927393073,0.9243198964431252,-0.36177026337495916
2491,0.24909999999998889,-0.9243007407261593,0.9243198776295568,-0.3617702680422063
2492,0.24919999999998887,-0.9243006888374868,0.9243198587397289,-0.3617702727030657
2493,0.24929999999998886,-0.9243006370728253,0.92431983977405,-0.36177027735755246
2494,0.24939999999998885,-0.9243005854317121,0.924319820732927,-0.3617702820056837
2495,0.24949999999998884,-0.9243005339136864,0.924319801616765,-0.36177028664746436
2496,0.24959999999998883,-0.9243004825182893,0.9243197824259674,-0.36177029128293064
2497,0.24969999999998882,-0.9243004312450639,0.9243197631609359,-0.36177029591207693
2498,0.2497999999999888,-0.9243003800935549,0.9243197438220704,-0.3617703005349304
2499,0.2498999999999888,-0.924300329063309,0.9243197244097688,-0.3617703051515005
2500,0.2499999999999888,-0.9243002781538746,0.924319704924428,-0.3617703097617945
2501,0.2500999999999888,-0.9243002273648022,0.9243196853664425,-0.36177031436583296
2502,0.25019999999998876,-0.924300176695644,0.9243196657362053,-0.3617703189636369
2503,0.25029999999998875,-0.9243001261459539,0.9243196460341078,-0.3617703235552126
2504,0.25039999999998874,-0.9243000757152877,0.9243196262605395,-0.3617703281405711
2505,0.25049999999998873,-0.9243000254032031,0.9243196064158886,-0.3617703327197186
2506,0.2505999999999887,-0.9242999752092594,0.9243195865005414,-0.36177033729269353
2507,0.2506999999999887,-0.924299925133018,0.9243195665148822,-0.3617703418595022
2508,0.2507999999999887,-0.9242998751740417,0.9243195464592943,-0.3617703464201486
2509,0.2508999999999887,-0.9242998253318953,0.9243195263341588,-0.3617703509746415
2510,0.2509999999999887,-0.9242997756061454,0.9243195061398554,-0.3617703555230174
2511,0.25109999999998867,-0.9242997259963602,0.9243194858767622,-0.3617703600652643
2512,0.25119999999998865,-0.92429967650211,0.9243194655452553,-0.3617703646014109
2513,0.25129999999998864,-0.9242996271229662,0.9243194451457097,-0.361770369131459
2514,0.25139999999998863,-0.9242995778585026,0.9243194246784985,-0.3617703736554336
2515,0.2514999999999886,-0.9242995287082945,0.9243194041439932,-0.3617703781733473
2516,0.2515999999999886,-0.9242994796719187,0.9243193835425635,-0.3617703826852086
2517,0.2516999999999886,-0.924299430748954,0.9243193628745779,-0.36177038719102583
2518,0.2517999999999886,-0.9242993819389811,0.9243193421404032,-0.3617703916908197
2519,0.2518999999999886,-0.9242993332415818,0.9243193213404044,-0.3617703961846044
2520,0.25199999999998857,-0.9242992846563399,0.9243193004749449,-0.36177040067238553
2521,0.25209999999998856,-0.9242992361828412,0.9243192795443869,-0.3617704051541851
2522,0.25219999999998854,-0.9242991878206726,0.9243192585490907,-0.36177040963000723
2523,0.25229999999998853,-0.9242991395694232,0.9243192374894152,-0.36177041409986604
2524,0.2523999999999885,-0.9242990914286835,0.9243192163657177,-0.36177041856377784
2525,0.2524999999999885,-0.9242990433980457,0.9243191951783537,-0.36177042302175544
2526,0.2525999999999885,-0.9242989954771037,0.9243191739276777,-0.3617704274737998
2527,0.2526999999999885,-0.924298947665453,0.9243191526140423,-0.3617704319199433
2528,0.2527999999999885,-0.9242988999626908,0.9243191312377986,-0.3617704363601777
2529,0.25289999999998847,-0.9242988523684157,0.9243191097992962,-0.36177044079453896
2530,0.25299999999998846,-0.9242988048822285,0.9243190882988832,-0.3617704452230118
2531,0.25309999999998845,-0.924298757503731,0.9243190667369062,-0.3617704496456271
2532,0.25319999999998843,-0.924298710232527,0.9243190451137104,-0.3617704540623938
2533,0.2532999999999884,-0.9242986630682216,0.9243190234296392,-0.3617704584733206
2534,0.2533999999999884,-0.9242986160104218,0.924319001685035,-0.36177046287842357
2535,0.2534999999999884,-0.9242985690587362,0.924318979880238,-0.3617704672777141
2536,0.2535999999999884,-0.9242985222127748,0.9243189580155879,-0.36177047167119386
2537,0.2536999999999884,-0.9242984754721492,0.9243189360914219,-0.36177047605888846
2538,0.25379999999998837,-0.9242984288364725,0.9243189141080765,-0.3617704804408057
2539,0.25389999999998836,-0.9242983823053598,0.9243188920658864,-0.36177048481695434
2540,0.25399999999998835,-0.9242983358784272,0.9243188699651849,-0.36177048918734966
2541,0.25409999999998834,-0.9242982895552929,0.9243188478063037,-0.36177049355200064
2542,0.2541999999999883,-0.9242982433355762,0.9243188255895735,-0.3617704979109161
2543,0.2542999999999883,-0.9242981972188982,0.924318803315323,-0.3617705022641241
2544,0.2543999999999883,-0.9242981512048812,0.92431878098388,-0.3617705066116081
2545,0.2544999999999883,-0.9242981052931498,0.9243187585955706,-0.3617705109534034
2546,0.2545999999999883,-0.9242980594833292,0.9243187361507194,-0.3617705152895049
2547,0.25469999999998827,-0.9242980137750467,0.9243187136496498,-0.3617705196199338
2548,0.25479999999998826,-0.924297968167931,0.9243186910926837,-0.3617705239447046
2549,0.25489999999998825,-0.9242979226616121,0.9243186684801418,-0.36177052826382156
2550,0.25499999999998824,-0.9242978772557218,0.9243186458123429,-0.36177053257729513
2551,0.2550999999999882,-0.9242978319498932,0.9243186230896049,-0.36177053688514393
2552,0.2551999999999882,-0.9242977867437611,0.9243186003122442,-0.36177054118736574
2553,0.2552999999999882,-0.9242977416369614,0.9243185774805758,-0.3617705454839802
2554,0.2553999999999882,-0.9242976966291317,0.9243185545949132,-0.3617705497749951
2555,0.2554999999999882,-0.9242976517199114,0.9243185316555687,-0.3617705540604354
2556,0.25559999999998817,-0.9242976069089408,0.9243185086628533,-0.3617705583403006
2557,0.25569999999998816,-0.924297562195862,0.9243184856170763,-0.3617705626145858
2558,0.25579999999998815,-0.9242975175803183,0.9243184625185462,-0.36177056688333015
2559,0.25589999999998814,-0.9242974730619548,0.9243184393675697,-0.36177057114652833
2560,0.2559999999999881,-0.9242974286404176,0.9243184161644524,-0.3617705754041916
2561,0.2560999999999881,-0.9242973843153548,0.9243183929094984,-0.3617705796563363
2562,0.2561999999999881,-0.9242973400864154,0.9243183696030107,-0.3617705839029671
2563,0.2562999999999881,-0.92429729595325,0.9243183462452907,-0.3617705881441009
2564,0.2563999999999881,-0.9242972519155109,0.924318322836639,-0.3617705923797452
2565,0.25649999999998807,-0.9242972079728513,0.9243182993773541,-0.36177059660991295
2566,0.25659999999998806,-0.9242971641249261,0.9243182758677339,-0.3617706008346015
2567,0.25669999999998805,-0.9242971203713918,0.9243182523080746,-0.3617706050538338
2568,0.25679999999998804,-0.9242970767119059,0.9243182286986715,-0.36177060926761967
2569,0.256899999999988,-0.9242970331461272,0.9243182050398182,-0.3617706134759682
2570,0.256999999999988,-0.9242969896737165,0.9243181813318072,-0.36177061767889523
2571,0.257099999999988,-0.9242969462943357,0.92431815757493,-0.36177062187640013
2572,0.257199999999988,-0.9242969030076476,0.924318133769476,-0.3617706260684879
2573,0.257299999999988,-0.924296859813317,0.9243181099157345,-0.36177063025519146
2574,0.25739999999998797,-0.9242968167110097,0.9243180860139925,-0.36177063443650204
2575,0.25749999999998796,-0.9242967737003931,0.9243180620645364,-0.3617706386124367
2576,0.25759999999998795,-0.9242967307811356,0.924318038067651,-0.3617706427830019
2577,0.25769999999998794,-0.9242966879529073,0.9243180140236201,-0.3617706469482026
2578,0.2577999999999879,-0.9242966452153797,0.9243179899327263,-0.3617706511080686
2579,0.2578999999999879,-0.924296602568225,0.9243179657952506,-0.3617706552625875
2580,0.2579999999999879,-0.9242965600111175,0.9243179416114731,-0.36177065941178366
2581,0.2580999999999879,-0.9242965175437323,0.9243179173816726,-0.36177066355566195
2582,0.2581999999999879,-0.9242964751657462,0.9243178931061267,-0.3617706676942254
2583,0.2582999999999879,-0.9242964328768368,0.9243178687851116,-0.36177067182749595
2584,0.25839999999998786,-0.9242963906766837,0.9243178444189026,-0.3617706759554792
2585,0.25849999999998785,-0.924296348564967,0.9243178200077737,-0.3617706800781751
2586,0.25859999999998784,-0.9242963065413689,0.9243177955519977,-0.3617706841956062
2587,0.25869999999998783,-0.9242962646055721,0.9243177710518459,-0.36177068830777814
2588,0.2587999999999878,-0.9242962227572614,0.924317746507589,-0.3617706924146976
2589,0.2588999999999878,-0.9242961809961222,0.9243177219194959,-0.3617706965163701
2590,0.2589999999999878,-0.9242961393218415,0.924317697287835,-0.3617707006128182
2591,0.2590999999999878,-0.9242960977341075,0.9243176726128729,-0.3617707047040393
2592,0.2591999999999878,-0.9242960562326097,0.9243176478948754,-0.361770708790048
2593,0.25929999999998776,-0.9242960148170388,0.9243176231341069,-0.3617707128708525
2594,0.25939999999998775,-0.9242959734870867,0.924317598330831,-0.3617707169464624
2595,0.25949999999998774,-0.9242959322424469,0.9243175734853099,-0.36177072101688706
2596,0.25959999999998773,-0.9242958910828136,0.9243175485978046,-0.36177072508213143
2597,0.2596999999999877,-0.9242958500078826,0.924317523668575,-0.36177072914221536
2598,0.2597999999999877,-0.924295809017351,0.92431749869788,-0.36177073319713254
2599,0.2598999999999877,-0.9242957681109166,0.9243174736859774,-0.36177073724690667
2600,0.2599999999999877,-0.9242957272882792,0.9243174486331236,-0.3617707412915433
2601,0.2600999999999877,-0.9242956865491392,0.924317423539574,-0.3617707453310424
2602,0.26019999999998766,-0.9242956458931983,0.924317398405583,-0.3617707493654243
2603,0.26029999999998765,-0.92429560532016,0.9243173732314038,-0.36177075339469084
2604,0.26039999999998764,-0.924295564829728,0.9243173480172886,-0.3617707574188489
2605,0.26049999999998763,-0.924295524421608,0.9243173227634882,-0.3617707614379159
2606,0.2605999999999876,-0.9242954840955067,0.9243172974702527,-0.3617707654519003
2607,0.2606999999999876,-0.9242954438511316,0.9243172721378308,-0.36177076946080466
2608,0.2607999999999876,-0.9242954036881921,0.9243172467664702,-0.3617707734646364
2609,0.2608999999999876,-0.9242953636063981,0.9243172213564176,-0.36177077746340935
2610,0.2609999999999876,-0.924295323605461,0.9243171959079184,-0.3617707814571353
2611,0.26109999999998756,-0.9242952836850934,0.9243171704212173,-0.36177078544581204
2612,0.26119999999998755,-0.9242952438450088,0.9243171448965577,-0.36177078942946
2613,0.26129999999998754,-0.9242952040849223,0.9243171193341817,-0.3617707934080747
2614,0.26139999999998753,-0.9242951644045497,0.9243170937343309,-0.3617707973816827
2615,0.2614999999999875,-0.9242951248036083,0.9243170680972452,-0.3617708013502774
2616,0.2615999999999875,-0.9242950852818163,0.9243170424231643,-0.3617708053138705
2617,0.2616999999999875,-0.924295045838893,0.9243170167123256,-0.36177080927247124
2618,0.2617999999999875,-0.9242950064745591,0.9243169909649668,-0.36177081322609483
2619,0.2618999999999875,-0.9242949671885364,0.9243169651813236,-0.36177081717473847
2620,0.26199999999998747,-0.9242949279805476,0.9243169393616311,-0.36177082111842135
2621,0.26209999999998745,-0.9242948888503165,0.9243169135061233,-0.3617708250571431
2622,0.26219999999998744,-0.9242948497975685,0.9243168876150333,-0.36177082899091334
2623,0.26229999999998743,-0.9242948108220296,0.9243168616885927,-0.36177083291974566
2624,0.2623999999999874,-0.9242947719234269,0.9243168357270327,-0.3617708368436441
2625,0.2624999999999874,-0.9242947331014891,0.924316809730583,-0.3617708407626178
2626,0.2625999999999874,-0.9242946943559455,0.9243167836994728,-0.3617708446766747
2627,0.2626999999999874,-0.9242946556865267,0.9243167576339296,-0.36177084858582725
2628,0.2627999999999874,-0.9242946170929643,0.9243167315341806,-0.3617708524900676
2629,0.26289999999998737,-0.9242945785749913,0.9243167054004515,-0.36177085638943024
2630,0.26299999999998736,-0.9242945401323412,0.9243166792329672,-0.36177086028390093
2631,0.26309999999998734,-0.9242945017647493,0.9243166530319519,-0.3617708641735037
2632,0.26319999999998733,-0.9242944634719511,0.9243166267976282,-0.3617708680582309
2633,0.2632999999999873,-0.9242944252536841,0.9243166005302181,-0.36177087193809626
2634,0.2633999999999873,-0.9242943871096861,0.9243165742299427,-0.361770875813119
2635,0.2634999999999873,-0.9242943490396965,0.9243165478970219,-0.36177087968328725
2636,0.2635999999999873,-0.9242943110434553,0.9243165215316749,-0.36177088354863207
2637,0.2636999999999873,-0.9242942731207039,0.9243164951341196,-0.36177088740913405
2638,0.26379999999998727,-0.9242942352711847,0.9243164687045732,-0.3617708912648272
2639,0.26389999999998726,-0.9242941974946408,0.9243164422432517,-0.36177089511570404
2640,0.26399999999998724,-0.9242941597908169,0.9243164157503706,-0.36177089896177433
2641,0.26409999999998723,-0.9242941221594583,0.924316389226144,-0.3617709028030483
2642,0.2641999999999872,-0.9242940846003114,0.9243163626707851,-0.36177090663953887
2643,0.2642999999999872,-0.9242940471131238,0.9243163360845066,-0.3617709104712409
2644,0.2643999999999872,-0.9242940096976439,0.9243163094675196,-0.36177091429817926
2645,0.2644999999999872,-0.9242939723536212,0.924316282820035,-0.36177091812034007
2646,0.2645999999999872,-0.9242939350808065,0.924316256142262,-0.3617709219377463
2647,0.26469999999998717,-0.924293897878951,0.9243162294344095,-0.3617709257504116
2648,0.26479999999998716,-0.9242938607478075,0.9243162026966851,-0.3617709295583206
2649,0.26489999999998715,-0.9242938236871293,0.9243161759292958,-0.3617709333614999
2650,0.26499999999998713,-0.9242937866966712,0.9243161491324474,-0.3617709371599531
2651,0.2650999999999871,-0.9242937497761885,0.9243161223063451,-0.36177094095368156
2652,0.2651999999999871,-0.9242937129254378,0.9243160954511928,-0.3617709447427014
2653,0.2652999999999871,-0.9242936761441767,0.9243160685671936,-0.36177094852701286
2654,0.2653999999999871,-0.9242936394321636,0.9243160416545502,-0.36177095230662404
2655,0.2654999999999871,-0.9242936027891578,0.9243160147134637,-0.361770956081549
2656,0.26559999999998707,-0.9242935662149201,0.9243159877441347,-0.3617709598517935
2657,0.26569999999998706,-0.9242935297092115,0.9243159607467629,-0.36177096361735767
2658,0.26579999999998705,-0.9242934932717947,0.9243159337215472,-0.3617709673782606
2659,0.26589999999998704,-0.9242934569024328,0.9243159066686853,-0.3617709711344922
2660,0.265999999999987,-0.9242934206008901,0.9243158795883742,-0.3617709748860776
2661,0.266099999999987,-0.9242933843669318,0.9243158524808103,-0.3617709786330168
2662,0.266199999999987,-0.9242933482003242,0.9243158253461886,-0.36177098237530675
2663,0.266299999999987,-0.9242933121008341,0.9243157981847036,-0.36177098611297454
2664,0.266399999999987,-0.92429327606823,0.9243157709965488,-0.36177098984601536
2665,0.26649999999998697,-0.9242932401022805,0.924315743781917,-0.36177099357443115
2666,0.26659999999998696,-0.9242932042027557,0.9243157165410001,-0.3617709972982491
2667,0.26669999999998695,-0.9242931683694265,0.924315689273989,-0.3617710010174611
2668,0.26679999999998694,-0.9242931326020647,0.924315661981074,-0.36177100473207235
2669,0.2668999999999869,-0.9242930969004427,0.9243156346624442,-0.36177100844209054
2670,0.2669999999999869,-0.9242930612643343,0.9243156073182882,-0.3617710121475462
2671,0.2670999999999869,-0.9242930256935141,0.9243155799487937,-0.36177101584841365
2672,0.2671999999999869,-0.9242929901877573,0.9243155525541473,-0.36177101954471524
2673,0.2672999999999869,-0.9242929547468406,0.9243155251345353,-0.3617710232364477
2674,0.26739999999998687,-0.9242929193705409,0.9243154976901427,-0.36177102692364116
2675,0.26749999999998686,-0.9242928840586364,0.9243154702211538,-0.3617710306062776
2676,0.26759999999998685,-0.9242928488109063,0.9243154427277522,-0.36177103428438206
2677,0.26769999999998684,-0.9242928136271303,0.9243154152101206,-0.36177103795795396
2678,0.2677999999999868,-0.9242927785070895,0.924315387668441,-0.36177104162698753
2679,0.2678999999999868,-0.9242927434505652,0.9243153601028944,-0.36177104529150694
2680,0.2679999999999868,-0.9242927084573402,0.924315332513661,-0.36177104895152346
2681,0.2680999999999868,-0.924292673527198,0.9243153049009205,-0.36177105260702397
2682,0.2681999999999868,-0.9242926386599228,0.9243152772648515,-0.3617710562580318
2683,0.26829999999998677,-0.9242926038552999,0.9243152496056319,-0.36177105990454667
2684,0.26839999999998676,-0.9242925691131151,0.924315221923439,-0.36177106354657645
2685,0.26849999999998675,-0.9242925344331556,0.9243151942184488,-0.36177106718412344
2686,0.26859999999998674,-0.9242924998152091,0.9243151664908371,-0.36177107081720283
2687,0.2686999999999867,-0.9242924652590642,0.9243151387407785,-0.36177107444582235
2688,0.2687999999999867,-0.9242924307645102,0.9243151109684472,-0.3617710780699796
2689,0.2688999999999867,-0.9242923963313378,0.9243150831740163,-0.3617710816896856
2690,0.2689999999999867,-0.9242923619593378,0.9243150553576583,-0.36177108530494706
2691,0.2690999999999867,-0.9242923276483025,0.9243150275195449,-0.361771088915776
2692,0.26919999999998667,-0.9242922933980245,0.924314999659847,-0.3617710925221635
2693,0.26929999999998666,-0.9242922592082976,0.9243149717787348,-0.36177109612413855
2694,0.26939999999998665,-0.9242922250789164,0.9243149438763776,-0.36177109972168175
2695,0.26949999999998664,-0.9242921910096761,0.924314915952944,-0.3617711033148226
2696,0.26959999999998663,-0.9242921570003728,0.9243148880086023,-0.3617711069035528
2697,0.2696999999999866,-0.9242921230508038,0.9243148600435193,-0.3617711104878864
2698,0.2697999999999866,-0.9242920891607666,0.9243148320578614,-0.36177111406782947
2699,0.2698999999999866,-0.9242920553300599,0.9243148040517944,-0.36177111764338454
2700,0.2699999999999866,-0.924292021558483,0.9243147760254832,-0.36177112121456195
2701,0.2700999999999866,-0.9242919878458365,0.9243147479790921,-0.3617711247813738
2702,0.27019999999998656,-0.924291954191921,0.9243147199127844,-0.3617711283438182
2703,0.27029999999998655,-0.9242919205965385,0.924314691826723,-0.361771131901897
2704,0.27039999999998654,-0.9242918870594917,0.9243146637210697,-0.36177113545562434
2705,0.27049999999998653,-0.924291853580584,0.924314635595986,-0.3617711390050034
2706,0.2705999999999865,-0.9242918201596195,0.9243146074516325,-0.3617711425500422
2707,0.2706999999999865,-0.9242917867964033,0.9243145792881688,-0.36177114609074423
2708,0.2707999999999865,-0.9242917534907412,0.9243145511057543,-0.3617711496271183
2709,0.2708999999999865,-0.9242917202424397,0.9243145229045474,-0.36177115315917596
2710,0.2709999999999865,-0.9242916870513062,0.9243144946847057,-0.36177115668691995
2711,0.27109999999998646,-0.9242916539171487,0.9243144664463864,-0.36177116021034944
2712,0.27119999999998645,-0.9242916208397762,0.9243144381897456,-0.36177116372948354
2713,0.27129999999998644,-0.9242915878189982,0.9243144099149391,-0.36177116724431413
2714,0.27139999999998643,-0.9242915548546254,0.9243143816221218,-0.3617711707548598
2715,0.2714999999999864,-0.9242915219464688,0.9243143533114478,-0.3617711742611213
2716,0.2715999999999864,-0.9242914890943403,0.9243143249830709,-0.3617711777631045
2717,0.2716999999999864,-0.9242914562980526,0.9243142966371436,-0.36177118126080954
2718,0.2717999999999864,-0.9242914235574193,0.9243142682738185,-0.36177118475425457
2719,0.2718999999999864,-0.9242913908722544,0.9243142398932468,-0.3617711882434426
2720,0.27199999999998636,-0.924291358242373,0.9243142114955795,-0.36177119172837474
2721,0.27209999999998635,-0.9242913256675905,0.9243141830809665,-0.3617711952090649
2722,0.27219999999998634,-0.9242912931477237,0.9243141546495576,-0.3617711986855026
2723,0.27229999999998633,-0.9242912606825895,0.9243141262015012,-0.3617712021577165
2724,0.2723999999999863,-0.924291228272006,0.9243140977369458,-0.36177120562569204
2725,0.2724999999999863,-0.9242911959157916,0.9243140692560388,-0.361771209089457
2726,0.2725999999999863,-0.9242911636137657,0.9243140407589269,-0.36177121254900024
2727,0.2726999999999863,-0.9242911313657486,0.9243140122457563,-0.3617712160043227
2728,0.2727999999999863,-0.9242910991715607,0.9243139837166724,-0.3617712194554506
2729,0.27289999999998626,-0.9242910670310239,0.9243139551718202,-0.361771222902382
2730,0.27299999999998625,-0.9242910349439603,0.9243139266113439,-0.3617712263451148
2731,0.27309999999998624,-0.9242910029101927,0.9243138980353869,-0.36177122978366494
2732,0.27319999999998623,-0.9242909709295448,0.9243138694440922,-0.36177123321802546
2733,0.2732999999999862,-0.9242909390018412,0.9243138408376022,-0.3617712366482217
2734,0.2733999999999862,-0.9242909071269068,0.9243138122160581,-0.3617712400742493
2735,0.2734999999999862,-0.9242908753045672,0.9243137835796014,-0.3617712434961094
2736,0.2735999999999862,-0.9242908435346492,0.9243137549283721,-0.36177124691382134
2737,0.2736999999999862,-0.9242908118169797,0.9243137262625101,-0.3617712503273662
2738,0.27379999999998617,-0.9242907801513865,0.9243136975821544,-0.36177125373677455
2739,0.27389999999998615,-0.9242907485376985,0.9243136688874435,-0.36177125714204733
2740,0.27399999999998614,-0.9242907169757446,0.9243136401785154,-0.3617712605431855
2741,0.27409999999998613,-0.9242906854653549,0.924313611455507,-0.36177126394018955
2742,0.2741999999999861,-0.9242906540063599,0.924313582718555,-0.3617712673330762
2743,0.2742999999999861,-0.9242906225985908,0.9243135539677957,-0.3617712707218384
2744,0.2743999999999861,-0.9242905912418797,0.9243135252033642,-0.3617712741065002
2745,0.2744999999999861,-0.9242905599360591,0.9243134964253953,-0.36177127748704774
2746,0.2745999999999861,-0.9242905286809625,0.9243134676340232,-0.3617712808635102
2747,0.27469999999998607,-0.9242904974764236,0.9243134388293816,-0.36177128423586286
2748,0.27479999999998606,-0.9242904663222771,0.924313410011603,-0.3617712876041373
2749,0.27489999999998604,-0.9242904352183584,0.9243133811808204,-0.36177129096832755
2750,0.27499999999998603,-0.9242904041645033,0.924313352337165,-0.36177129432844296
2751,0.275099999999986,-0.9242903731605484,0.9243133234807683,-0.36177129768448774
2752,0.275199999999986,-0.9242903422063311,0.9243132946117608,-0.3617713010364652
2753,0.275299999999986,-0.9242903113016891,0.9243132657302725,-0.3617713043843869
2754,0.275399999999986,-0.9242902804464612,0.9243132368364327,-0.3617713077282527
2755,0.275499999999986,-0.9242902496404864,0.9243132079303703,-0.3617713110680655
2756,0.27559999999998597,-0.9242902188836046,0.9243131790122134,-0.3617713144038439
2757,0.27569999999998596,-0.9242901881756563,0.9243131500820899,-0.36177131773558674
2758,0.27579999999998595,-0.9242901575164827,0.9243131211401266,-0.36177132106329335
2759,0.27589999999998593,-0.9242901269059254,0.9243130921864503,-0.3617713243869723
2760,0.2759999999999859,-0.9242900963438269,0.9243130632211866,-0.36177132770663567
2761,0.2760999999999859,-0.92429006583003,0.9243130342444611,-0.3617713310222877
2762,0.2761999999999859,-0.9242900353643786,0.9243130052563985,-0.3617713343339242
2763,0.2762999999999859,-0.9242900049467169,0.9243129762571229,-0.36177133764155656
2764,0.2763999999999859,-0.9242899745768898,0.9243129472467582,-0.3617713409451917
2765,0.27649999999998587,-0.9242899442547428,0.9243129182254274,-0.36177134424483576
2766,0.27659999999998586,-0.9242899139801218,0.9243128891932529,-0.3617713475404881
2767,0.27669999999998585,-0.9242898837528739,0.924312860150357,-0.3617713508321656
2768,0.27679999999998584,-0.9242898535728463,0.9243128310968609,-0.36177135411986827
2769,0.2768999999999858,-0.924289823439887,0.9243128020328856,-0.36177135740359706
2770,0.2769999999999858,-0.9242897933538444,0.9243127729585513,-0.36177136068335636
2771,0.2770999999999858,-0.924289763314568,0.9243127438739779,-0.36177136395915455
2772,0.2771999999999858,-0.9242897333219072,0.9243127147792846,-0.3617713672310028
2773,0.2772999999999858,-0.9242897033757126,0.92431268567459,-0.36177137049890756
2774,0.27739999999998577,-0.9242896734758352,0.9243126565600126,-0.3617713737628553
2775,0.27749999999998576,-0.9242896436221264,0.9243126274356697,-0.3617713770228734
2776,0.27759999999998575,-0.9242896138144386,0.9243125983016784,-0.36177138027895994
2777,0.27769999999998574,-0.9242895840526243,0.9243125691581555,-0.36177138353111354
2778,0.2777999999999857,-0.9242895543365369,0.9243125400052168,-0.36177138677934995
2779,0.2778999999999857,-0.9242895246660304,0.9243125108429779,-0.3617713900236688
2780,0.2779999999999857,-0.9242894950409593,0.9243124816715539,-0.36177139326406244
2781,0.2780999999999857,-0.9242894654611785,0.9243124524910589,-0.3617713965005677
2782,0.2781999999999857,-0.924289435926544,0.9243124233016072,-0.3617713997331689
2783,0.27829999999998567,-0.9242894064369117,0.924312394103312,-0.3617714029618639
2784,0.27839999999998566,-0.9242893769921386,0.9243123648962862,-0.3617714061866726
2785,0.27849999999998565,-0.924289347592082,0.9243123356806424,-0.36177140940759633
2786,0.27859999999998564,-0.9242893182365999,0.9243123064564922,-0.3617714126246379
2787,0.2786999999999856,-0.9242892889255507,0.9243122772239469,-0.3617714158378124
2788,0.2787999999999856,-0.9242892596587937,0.9243122479831177,-0.36177141904710974
2789,0.2788999999999856,-0.9242892304361883,0.9243122187341147,-0.3617714222525465
2790,0.2789999999999856,-0.9242892012575947,0.9243121894770477,-0.3617714254541074
2791,0.2790999999999856,-0.9242891721228739,0.9243121602120262,-0.36177142865183953
2792,0.27919999999998557,-0.924289143031887,0.9243121309391589,-0.36177143184571126
2793,0.27929999999998556,-0.9242891139844959,0.9243121016585542,-0.3617714350357331
2794,0.27939999999998555,-0.924289084980563,0.9243120723703199,-0.3617714382219301
2795,0.27949999999998554,-0.9242890560199513,0.9243120430745635,-0.3617714414042789
2796,0.2795999999999855,-0.9242890271025241,0.9243120137713916,-0.3617714445828105
2797,0.2796999999999855,-0.9242889982281459,0.9243119844609107,-0.36177144775751413
2798,0.2797999999999855,-0.9242889693966808,0.9243119551432267,-0.36177145092839375
2799,0.2798999999999855,-0.9242889406079942,0.924311925818445,-0.3617714540954646
2800,0.2799999999999855,-0.9242889118619516,0.9243118964866704,-0.36177145725872994
2801,0.28009999999998547,-0.9242888831584193,0.9243118671480076,-0.36177146041819525
2802,0.28019999999998546,-0.924288854497264,0.9243118378025603,-0.3617714635738519
2803,0.28029999999998545,-0.9242888258783529,0.924311808450432,-0.36177146672572236
2804,0.28039999999998544,-0.9242887973015539,0.9243117790917258,-0.3617714698738055
2805,0.2804999999999854,-0.9242887687667352,0.9243117497265442,-0.3617714730181057
2806,0.2805999999999854,-0.9242887402737657,0.9243117203549891,-0.3617714761586224
2807,0.2806999999999854,-0.9242887118225146,0.9243116909771624,-0.36177147929536646
2808,0.2807999999999854,-0.924288683412852,0.9243116615931649,-0.36177148242835144
2809,0.2808999999999854,-0.9242886550446481,0.9243116322030974,-0.3617714855575678
2810,0.2809999999999854,-0.9242886267177739,0.9243116028070602,-0.3617714886830246
2811,0.28109999999998536,-0.9242885984321008,0.9243115734051528,-0.36177149180473384
2812,0.28119999999998535,-0.9242885701875007,0.9243115439974746,-0.3617714949226871
2813,0.28129999999998534,-0.924288541983846,0.9243115145841244,-0.3617714980369048
2814,0.28139999999998533,-0.9242885138210096,0.9243114851652007,-0.3617715011473805
2815,0.2814999999999853,-0.9242884856988651,0.9243114557408011,-0.36177150425411764
2816,0.2815999999999853,-0.9242884576172864,0.9243114263110233,-0.36177150735713703
2817,0.2816999999999853,-0.9242884295761479,0.9243113968759642,-0.36177151045642236
2818,0.2817999999999853,-0.9242884015753244,0.9243113674357204,-0.36177151355199677
2819,0.2818999999999853,-0.9242883736146916,0.9243113379903879,-0.36177151664385265
2820,0.28199999999998526,-0.9242883456941253,0.9243113085400625,-0.3617715197320049
2821,0.28209999999998525,-0.924288317813502,0.9243112790848395,-0.36177152281644714
2822,0.28219999999998524,-0.9242882899726984,0.9243112496248135,-0.3617715258971983
2823,0.28229999999998523,-0.9242882621715921,0.9243112201600788,-0.36177152897425263
2824,0.2823999999999852,-0.9242882344100609,0.9243111906907295,-0.3617715320476107
2825,0.2824999999999852,-0.9242882066879832,0.9243111612168592,-0.3617715351172894
2826,0.2825999999999852,-0.924288179005238,0.9243111317385605,-0.36177153818328783
2827,0.2826999999999852,-0.9242881513617043,0.9243111022559263,-0.36177154124561095
2828,0.2827999999999852,-0.9242881237572621,0.9243110727690487,-0.36177154430426456
2829,0.28289999999998516,-0.9242880961917918,0.9243110432780196,-0.36177154735925043
2830,0.28299999999998515,-0.9242880686651739,0.9243110137829301,-0.36177155041058157
2831,0.28309999999998514,-0.9242880411772897,0.9243109842838714,-0.3617715534582558
2832,0.28319999999998513,-0.9242880137280212,0.9243109547809337,-0.3617715565022768
2833,0.2832999999999851,-0.9242879863172501,0.9243109252742072,-0.3617715595426481
2834,0.2833999999999851,-0.9242879589448593,0.9243108957637814,-0.36177156257938003
2835,0.2834999999999851,-0.9242879316107319,0.9243108662497459,-0.3617715656124763
2836,0.2835999999999851,-0.9242879043147514,0.9243108367321892,-0.3617715686419357
2837,0.2836999999999851,-0.9242878770568018,0.9243108072111996,-0.3617715716677765
2838,0.28379999999998506,-0.9242878498367676,0.9243107776868654,-0.36177157468999505
2839,0.28389999999998505,-0.9242878226545338,0.924310748159274,-0.3617715777085832
2840,0.28399999999998504,-0.9242877955099856,0.9243107186285127,-0.3617715807235691
2841,0.28409999999998503,-0.9242877684030091,0.9243106890946681,-0.36177158373494356
2842,0.284199999999985,-0.9242877413334905,0.9243106595578267,-0.3617715867427185
2843,0.284299999999985,-0.9242877143013164,0.9243106300180743,-0.3617715897468827
2844,0.284399999999985,-0.9242876873063741,0.9243106004754966,-0.36177159274745885
2845,0.284499999999985,-0.9242876603485514,0.9243105709301788,-0.3617715957444464
2846,0.284599999999985,-0.9242876334277361,0.9243105413822055,-0.361771598737847
2847,0.28469999999998497,-0.9242876065438167,0.9243105118316612,-0.36177160172766815
2848,0.28479999999998495,-0.9242875796966825,0.9243104822786299,-0.3617716047139064
2849,0.28489999999998494,-0.9242875528862226,0.924310452723195,-0.36177160769657357
2850,0.28499999999998493,-0.9242875261123269,0.9243104231654398,-0.3617716106756857
2851,0.2850999999999849,-0.9242874993748856,0.9243103936054471,-0.3617716136512264
2852,0.2851999999999849,-0.9242874726737896,0.9243103640432992,-0.36177161662321144
2853,0.2852999999999849,-0.92428744600893,0.9243103344790784,-0.36177161959164794
2854,0.2853999999999849,-0.9242874193801981,0.9243103049128661,-0.3617716225565334
2855,0.2854999999999849,-0.9242873927874863,0.9243102753447436,-0.361771625517863
2856,0.28559999999998487,-0.9242873662306865,0.9243102457747919,-0.36177162847566346
2857,0.28569999999998485,-0.924287339709692,0.9243102162030914,-0.36177163142993035
2858,0.28579999999998484,-0.924287313224396,0.9243101866297223,-0.36177163438066373
2859,0.28589999999998483,-0.9242872867746919,0.9243101570547642,-0.361771637327872
2860,0.2859999999999848,-0.9242872603604738,0.9243101274782964,-0.36177164027155273
2861,0.2860999999999848,-0.9242872339816366,0.9243100979003982,-0.36177164321172844
2862,0.2861999999999848,-0.9242872076380749,0.924310068321148,-0.36177164614838303
2863,0.2862999999999848,-0.9242871813296842,0.9243100387406242,-0.36177164908153747
2864,0.2863999999999848,-0.9242871550563602,0.9243100091589046,-0.361771652011182
2865,0.28649999999998477,-0.9242871288179991,0.9243099795760668,-0.3617716549373296
2866,0.28659999999998476,-0.9242871026144974,0.9243099499921877,-0.3617716578599885
2867,0.28669999999998474,-0.9242870764457521,0.9243099204073445,-0.3617716607791504
2868,0.28679999999998473,-0.9242870503116606,0.9243098908216132,-0.3617716636948263
2869,0.2868999999999847,-0.9242870242121208,0.9243098612350702,-0.3617716666070172
2870,0.2869999999999847,-0.9242869981470307,0.924309831647791,-0.3617716695157461
2871,0.2870999999999847,-0.924286972116289,0.9243098020598511,-0.3617716724209899
2872,0.2871999999999847,-0.9242869461197947,0.9243097724713254,-0.3617716753227696
2873,0.2872999999999847,-0.9242869201574472,0.9243097428822887,-0.3617716782210886
2874,0.28739999999998467,-0.9242868942291461,0.9243097132928151,-0.36177168111594277
2875,0.28749999999998466,-0.9242868683347919,0.9243096837029786,-0.36177168400734355
2876,0.28759999999998465,-0.9242868424742848,0.9243096541128528,-0.361771686895298
2877,0.28769999999998463,-0.924286816647526,0.924309624522511,-0.3617716897798031
2878,0.2877999999999846,-0.9242867908544168,0.9243095949320259,-0.36177169266087206
2879,0.2878999999999846,-0.924286765094859,0.9243095653414702,-0.36177169553849753
2880,0.2879999999999846,-0.9242867393687545,0.9243095357509162,-0.3617716984126924
2881,0.2880999999999846,-0.924286713676006,0.9243095061604356,-0.3617717012834627
2882,0.2881999999999846,-0.9242866880165163,0.9243094765700999,-0.3617717041508037
2883,0.28829999999998457,-0.9242866623901886,0.9243094469799803,-0.36177170701472905
2884,0.28839999999998456,-0.9242866367969268,0.9243094173901477,-0.36177170987523233
2885,0.28849999999998455,-0.9242866112366346,0.9243093878006726,-0.36177171273233627
2886,0.28859999999998454,-0.9242865857092166,0.9243093582116252,-0.36177171558602256
2887,0.2886999999999845,-0.9242865602145776,0.9243093286230752,-0.3617717184363089
2888,0.2887999999999845,-0.9242865347526226,0.9243092990350923,-0.36177172128320445
2889,0.2888999999999845,-0.9242865093232572,0.9243092694477454,-0.3617717241267009
2890,0.2889999999999845,-0.9242864839263872,0.9243092398611036,-0.36177172696680604
2891,0.2890999999999845,-0.924286458561919,0.9243092102752353,-0.3617717298035234
2892,0.28919999999998447,-0.9242864332297592,0.9243091806902086,-0.36177173263686874
2893,0.28929999999998446,-0.9242864079298146,0.9243091511060916,-0.36177173546682967
2894,0.28939999999998445,-0.9242863826619928,0.9243091215229516,-0.3617717382934187
2895,0.28949999999998444,-0.9242863574262014,0.924309091940856,-0.36177174111663934
2896,0.2895999999999844,-0.9242863322223485,0.9243090623598714,-0.3617717439364982
2897,0.2896999999999844,-0.9242863070503423,0.9243090327800647,-0.36177174675300244
2898,0.2897999999999844,-0.9242862819100919,0.924309003201502,-0.3617717495661454
2899,0.2898999999999844,-0.9242862568015064,0.9243089736242492,-0.361771752375939
2900,0.2899999999999844,-0.9242862317244952,0.924308944048372,-0.36177175518238763
2901,0.29009999999998437,-0.9242862066789683,0.9243089144739357,-0.3617717579854844
2902,0.29019999999998436,-0.9242861816648357,0.9243088849010053,-0.36177176078524864
2903,0.29029999999998435,-0.9242861566820081,0.9243088553296454,-0.3617717635816817
2904,0.29039999999998434,-0.9242861317303963,0.9243088257599203,-0.36177176637478403
2905,0.2904999999999843,-0.9242861068099119,0.9243087961918944,-0.3617717691645558
2906,0.2905999999999843,-0.924286081920466,0.924308766625631,-0.36177177195100385
2907,0.2906999999999843,-0.9242860570619709,0.9243087370611939,-0.3617717747341379
2908,0.2907999999999843,-0.9242860322343387,0.9243087074986461,-0.3617717775139562
2909,0.2908999999999843,-0.9242860074374821,0.9243086779380504,-0.3617717802904656
2910,0.29099999999998427,-0.9242859826713141,0.9243086483794694,-0.3617717830636706
2911,0.29109999999998426,-0.924285957935748,0.9243086188229652,-0.36177178583357605
2912,0.29119999999998425,-0.9242859332306974,0.9243085892685999,-0.3617717886001841
2913,0.29129999999998424,-0.9242859085560764,0.9243085597164351,-0.36177179136349513
2914,0.2913999999999842,-0.9242858839117992,0.9243085301665321,-0.3617717941235242
2915,0.2914999999999842,-0.9242858592977806,0.9243085006189519,-0.36177179688025923
2916,0.2915999999999842,-0.9242858347139354,0.9243084710737552,-0.3617717996337233
2917,0.2916999999999842,-0.924285810160179,0.9243084415310026,-0.3617718023839072
2918,0.2917999999999842,-0.9242857856364272,0.9243084119907541,-0.3617718051308157
2919,0.29189999999998417,-0.9242857611425956,0.9243083824530697,-0.3617718078744585
2920,0.29199999999998416,-0.9242857366786009,0.9243083529180088,-0.3617718106148401
2921,0.29209999999998415,-0.9242857122443595,0.9243083233856308,-0.3617718133519553
2922,0.29219999999998414,-0.9242856878397885,0.9243082938559948,-0.36177181608581876
2923,0.29229999999998413,-0.9242856634648051,0.9243082643291594,-0.3617718188164333
2924,0.2923999999999841,-0.9242856391193268,0.9243082348051829,-0.36177182154379245
2925,0.2924999999999841,-0.9242856148032716,0.9243082052841236,-0.3617718242679115
2926,0.2925999999999841,-0.9242855905165578,0.9243081757660393,-0.3617718269887925
2927,0.2926999999999841,-0.9242855662591039,0.9243081462509876,-0.36177182970642485
2928,0.2927999999999841,-0.9242855420308287,0.9243081167390258,-0.3617718324208395
2929,0.29289999999998406,-0.9242855178316516,0.9243080872302109,-0.36177183513202443
2930,0.29299999999998405,-0.9242854936614918,0.9243080577245996,-0.361771837839985
2931,0.29309999999998404,-0.9242854695202694,0.9243080282222484,-0.3617718405447217
2932,0.29319999999998403,-0.9242854454079042,0.9243079987232135,-0.3617718432462484
2933,0.293299999999984,-0.924285421324317,0.9243079692275508,-0.36177184594455497
2934,0.293399999999984,-0.9242853972694283,0.9243079397353158,-0.3617718486396636
2935,0.293499999999984,-0.9242853732431591,0.9243079102465641,-0.3617718513315626
2936,0.293599999999984,-0.9242853492454309,0.9243078807613506,-0.36177185402026635
2937,0.293699999999984,-0.9242853252761654,0.9243078512797303,-0.3617718567057672
2938,0.29379999999998396,-0.9242853013352844,0.9243078218017576,-0.36177185938807654
2939,0.29389999999998395,-0.9242852774227103,0.9243077923274868,-0.3617718620672042
2940,0.29399999999998394,-0.9242852535383655,0.924307762856972,-0.361771864743147
2941,0.29409999999998393,-0.9242852296821731,0.924307733390267,-0.36177186741590717
2942,0.2941999999999839,-0.924285205854056,0.924307703927425,-0.3617718700854903
2943,0.2942999999999839,-0.924285182053938,0.9243076744684996,-0.36177187275190104
2944,0.2943999999999839,-0.9242851582817425,0.9243076450135436,-0.3617718754151436
2945,0.2944999999999839,-0.9242851345373937,0.9243076155626095,-0.3617718780752272
2946,0.2945999999999839,-0.9242851108208159,0.9243075861157501,-0.3617718807321435
2947,0.29469999999998386,-0.9242850871319339,0.9243075566730176,-0.3617718833859022
2948,0.29479999999998385,-0.9242850634706725,0.9243075272344635,-0.3617718860365178
2949,0.29489999999998384,-0.9242850398369569,0.9243074978001398,-0.3617718886839794
2950,0.29499999999998383,-0.9242850162307126,0.9243074683700978,-0.3617718913282968
2951,0.2950999999999838,-0.9242849926518655,0.9243074389443888,-0.36177189396947085
2952,0.2951999999999838,-0.9242849691003415,0.9243074095230636,-0.3617718966075103
2953,0.2952999999999838,-0.9242849455760672,0.9243073801061727,-0.36177189924241254
2954,0.2953999999999838,-0.9242849220789692,0.9243073506937669,-0.3617719018741912
2955,0.2954999999999838,-0.9242848986089742,0.924307321285896,-0.3617719045028412
2956,0.29559999999998376,-0.9242848751660097,0.9243072918826101,-0.36177190712837126
2957,0.29569999999998375,-0.924284851750003,0.9243072624839587,-0.36177190975077667
2958,0.29579999999998374,-0.924284828360882,0.9243072330899913,-0.36177191237007605
2959,0.29589999999998373,-0.9242848049985747,0.9243072037007573,-0.3617719149862732
2960,0.2959999999999837,-0.9242847816630095,0.9243071743163052,-0.3617719175993468
2961,0.2960999999999837,-0.9242847583541149,0.9243071449366839,-0.3617719202093231
2962,0.2961999999999837,-0.9242847350718199,0.9243071155619418,-0.36177192281620923
2963,0.2962999999999837,-0.9242847118160535,0.924307086192127,-0.3617719254199935
2964,0.2963999999999837,-0.9242846885867453,0.9243070568272876,-0.3617719280206878
2965,0.29649999999998367,-0.9242846653838248,0.9243070274674714,-0.3617719306182918
2966,0.29659999999998365,-0.9242846422072222,0.9243069981127255,-0.3617719332128188
2967,0.29669999999998364,-0.9242846190568677,0.9243069687630976,-0.36177193580426037
2968,0.29679999999998363,-0.9242845959326915,0.9243069394186343,-0.3617719383926267
2969,0.2968999999999836,-0.9242845728346248,0.9243069100793827,-0.36177194097792276
2970,0.2969999999999836,-0.9242845497625984,0.924306880745389,-0.3617719435601508
2971,0.2970999999999836,-0.9242845267165437,0.9243068514166998,-0.36177194613931934
2972,0.2971999999999836,-0.9242845036963921,0.9243068220933609,-0.36177194871541873
2973,0.2972999999999836,-0.9242844807020758,0.9243067927754183,-0.3617719512884656
2974,0.29739999999998357,-0.9242844577335265,0.9243067634629175,-0.361771953858455
2975,0.29749999999998356,-0.9242844347906768,0.924306734155904,-0.3617719564253982
2976,0.29759999999998354,-0.9242844118734592,0.9243067048544229,-0.3617719589893015
2977,0.29769999999998353,-0.9242843889818065,0.9243066755585191,-0.36177196155015284
2978,0.2977999999999835,-0.9242843661156521,0.9243066462682373,-0.36177196410796797
2979,0.2978999999999835,-0.9242843432749293,0.9243066169836219,-0.36177196666275474
2980,0.2979999999999835,-0.9242843204595714,0.9243065877047172,-0.36177196921450255
2981,0.2980999999999835,-0.9242842976695127,0.9243065584315672,-0.3617719717632288
2982,0.2981999999999835,-0.9242842749046872,0.9243065291642157,-0.36177197430893293
2983,0.29829999999998347,-0.9242842521650293,0.9243064999027062,-0.3617719768516138
2984,0.29839999999998346,-0.9242842294504737,0.9243064706470822,-0.361771979391278
2985,0.29849999999998345,-0.9242842067609554,0.9243064413973867,-0.3617719819279352
2986,0.29859999999998343,-0.9242841840964092,0.9243064121536627,-0.3617719844615825
2987,0.2986999999999834,-0.9242841614567708,0.9243063829159528,-0.36177198699221913
2988,0.2987999999999834,-0.9242841388419758,0.9243063536842996,-0.3617719895198533
2989,0.2988999999999834,-0.9242841162519599,0.9243063244587453,-0.36177199204449595
2990,0.2989999999999834,-0.9242840936866596,0.9243062952393318,-0.3617719945661455
2991,0.2990999999999834,-0.9242840711460111,0.9243062660261011,-0.3617719970848007
2992,0.29919999999998337,-0.924284048629951,0.9243062368190949,-0.36177199960047146
2993,0.29929999999998336,-0.924284026138416,0.9243062076183544,-0.3617720021131622
2994,0.29939999999998335,-0.9242840036713436,0.9243061784239209,-0.36177200462286907
2995,0.29949999999998334,-0.9242839812286707,0.9243061492358353,-0.361772007129603
2996,0.2995999999999833,-0.9242839588103353,0.9243061200541385,-0.36177200963336414
2997,0.2996999999999833,-0.924283936416275,0.924306090878871,-0.361772012134157
2998,0.2997999999999833,-0.9242839140464278,0.9243060617100731,-0.36177201463198294
2999,0.2998999999999833,-0.9242838917007323,0.9243060325477851,-0.36177201712685625
3000,0.2999999999999833,-0.9242838693791268,0.9243060033920467,-0.36177201961875666
3001,0.30009999999998327,-0.92428384708155,0.9243059742428978,-0.3617720221077081
3002,0.30019999999998326,-0.924283824807941,0.924305945100378,-0.36177202459371877
3003,0.30029999999998325,-0.9242838025582392,0.9243059159645265,-0.361772027076777
3004,0.30039999999998324,-0.9242837803323838,0.9243058868353824,-0.36177202955689514
3005,0.3004999999999832,-0.9242837581303146,0.9243058577129848,-0.36177203203407116
3006,0.3005999999999832,-0.9242837359519714,0.9243058285973722,-0.36177203450830964
3007,0.3006999999999832,-0.9242837137972947,0.9243057994885834,-0.36177203697961013
3008,0.3007999999999832,-0.9242836916662246,0.9243057703866564,-0.3617720394479909
3009,0.3008999999999832,-0.9242836695587017,0.9243057412916296,-0.36177204191344736
3010,0.30099999999998317,-0.924283647474667,0.9243057122035407,-0.36177204437597515
3011,0.30109999999998316,-0.9242836254140613,0.9243056831224276,-0.3617720468355846
3012,0.30119999999998315,-0.924283603376826,0.9243056540483278,-0.36177204929228973
3013,0.30129999999998314,-0.9242835813629028,0.9243056249812786,-0.3617720517460743
3014,0.3013999999999831,-0.9242835593722333,0.924305595921317,-0.36177205419695546
3015,0.3014999999999831,-0.9242835374047592,0.9243055668684803,-0.36177205664492695
3016,0.3015999999999831,-0.924283515460423,0.924305537822805,-0.3617720590900067
3017,0.3016999999999831,-0.924283493539167,0.9243055087843277,-0.3617720615321826
3018,0.3017999999999831,-0.9242834716409337,0.924305479753085,-0.3617720639714708
3019,0.30189999999998307,-0.9242834497656659,0.9243054507291127,-0.3617720664078617
3020,0.30199999999998306,-0.9242834279133069,0.9243054217124471,-0.36177206884137675
3021,0.30209999999998305,-0.9242834060837997,0.924305392703124,-0.3617720712720021
3022,0.30219999999998304,-0.9242833842770878,0.9243053637011788,-0.3617720736997478
3023,0.302299999999983,-0.924283362493115,0.9243053347066471,-0.36177207612461987
3024,0.302399999999983,-0.924283340731825,0.9243053057195642,-0.36177207854661353
3025,0.302499999999983,-0.9242833189931622,0.9243052767399649,-0.3617720809657443
3026,0.302599999999983,-0.9242832972770707,0.9243052477678844,-0.36177208338201855
3027,0.302699999999983,-0.924283275583495,0.9243052188033573,-0.3617720857954142
3028,0.30279999999998297,-0.92428325391238,0.9243051898464179,-0.36177208820595996
3029,0.30289999999998296,-0.9242832322636706,0.9243051608971007,-0.36177209061364823
3030,0.30299999999998295,-0.9242832106373119,0.92430513195544,-0.36177209301848395
3031,0.30309999999998294,-0.9242831890332492,0.9243051030214695,-0.36177209542047767
3032,0.3031999999999829,-0.9242831674514282,0.9243050740952231,-0.36177209781962527
3033,0.3032999999999829,-0.9242831458917947,0.9243050451767344,-0.3617721002159275
3034,0.3033999999999829,-0.9242831243542945,0.924305016266037,-0.3617721026093959
3035,0.3034999999999829,-0.9242831028388739,0.9243049873631638,-0.3617721050000221
3036,0.3035999999999829,-0.9242830813454793,0.9243049584681482,-0.3617721073878298
3037,0.3036999999999829,-0.9242830598740573,0.924304929581023,-0.36177210977280466
3038,0.30379999999998286,-0.9242830384245546,0.9243049007018207,-0.36177211215495475
3039,0.30389999999998285,-0.9242830169969183,0.9243048718305742,-0.36177211453428204
3040,0.30399999999998284,-0.9242829955910955,0.9243048429673157,-0.36177211691079764
3041,0.30409999999998283,-0.9242829742070336,0.9243048141120774,-0.3617721192844924
3042,0.3041999999999828,-0.9242829528446802,0.9243047852648915,-0.3617721216553733
3043,0.3042999999999828,-0.924282931503983,0.9243047564257896,-0.36177212402346814
3044,0.3043999999999828,-0.9242829101848902,0.9243047275948035,-0.36177212638875206
3045,0.3044999999999828,-0.9242828888873497,0.9243046987719649,-0.36177212875121856
3046,0.3045999999999828,-0.92428286761131,0.9243046699573048,-0.36177213111090323
3047,0.30469999999998276,-0.9242828463567196,0.9243046411508546,-0.36177213346779175
3048,0.30479999999998275,-0.9242828251235274,0.9243046123526454,-0.3617721358218924
3049,0.30489999999998274,-0.9242828039116823,0.9243045835627078,-0.36177213817320997
3050,0.30499999999998273,-0.9242827827211333,0.9243045547810728,-0.36177214052173157
3051,0.3050999999999827,-0.9242827615518299,0.9243045260077706,-0.3617721428674808
3052,0.3051999999999827,-0.9242827404037215,0.9243044972428316,-0.361772145210451
3053,0.3052999999999827,-0.9242827192767578,0.9243044684862862,-0.3617721475506536
3054,0.3053999999999827,-0.9242826981708888,0.9243044397381642,-0.36177214988807793
3055,0.3054999999999827,-0.9242826770860645,0.9243044109984956,-0.3617721522227459
3056,0.30559999999998266,-0.9242826560222351,0.92430438226731,-0.36177215455464695
3057,0.30569999999998265,-0.9242826349793513,0.9243043535446371,-0.3617721568837874
3058,0.30579999999998264,-0.9242826139573636,0.9243043248305062,-0.3617721592101651
3059,0.30589999999998263,-0.9242825929562226,0.9243042961249462,-0.36177216153379793
3060,0.3059999999999826,-0.9242825719758797,0.9243042674279867,-0.3617721638546776
3061,0.3060999999999826,-0.924282551016286,0.9243042387396562,-0.3617721661728095
3062,0.3061999999999826,-0.9242825300773926,0.9243042100599835,-0.36177216848820914
3063,0.3062999999999826,-0.9242825091591513,0.9243041813889974,-0.36177217080085966
3064,0.3063999999999826,-0.9242824882615138,0.9243041527267262,-0.36177217311076554
3065,0.30649999999998256,-0.9242824673844321,0.9243041240731981,-0.36177217541795265
3066,0.30659999999998255,-0.9242824465278582,0.9243040954284412,-0.3617721777224023
3067,0.30669999999998254,-0.9242824256917442,0.9243040667924836,-0.3617721800241318
3068,0.30679999999998253,-0.9242824048760429,0.9243040381653529,-0.3617721823231328
3069,0.3068999999999825,-0.9242823840807066,0.924304009547077,-0.3617721846194141
3070,0.3069999999999825,-0.9242823633056884,0.9243039809376832,-0.3617721869129815
3071,0.3070999999999825,-0.9242823425509411,0.924303952337199,-0.3617721892038374
3072,0.3071999999999825,-0.9242823218164179,0.9243039237456514,-0.36177219149197337
3073,0.3072999999999825,-0.9242823011020721,0.9243038951630678,-0.36177219377741027
3074,0.30739999999998247,-0.9242822804078573,0.9243038665894746,-0.3617721960601398
3075,0.30749999999998245,-0.924282259733727,0.924303838024899,-0.36177219834017044
3076,0.30759999999998244,-0.9242822390796354,0.9243038094693674,-0.36177220061749477
3077,0.30769999999998243,-0.924282218445536,0.9243037809229062,-0.36177220289214335
3078,0.3077999999999824,-0.9242821978313834,0.9243037523855417,-0.36177220516409075
3079,0.3078999999999824,-0.9242821772371319,0.9243037238573002,-0.3617722074333543
3080,0.3079999999999824,-0.9242821566627358,0.9243036953382077,-0.3617722096999322
3081,0.3080999999999824,-0.9242821361081501,0.9243036668282899,-0.3617722119638258
3082,0.3081999999999824,-0.9242821155733295,0.9243036383275726,-0.36177221422504496
3083,0.30829999999998237,-0.9242820950582291,0.9243036098360814,-0.361772216483584
3084,0.30839999999998235,-0.9242820745628041,0.9243035813538417,-0.3617722187394614
3085,0.30849999999998234,-0.9242820540870097,0.9243035528808788,-0.3617722209926627
3086,0.30859999999998233,-0.9242820336308016,0.924303524417218,-0.36177222324321
3087,0.3086999999999823,-0.9242820131941356,0.9243034959628839,-0.36177222549108695
3088,0.3087999999999823,-0.9242819927769672,0.9243034675179017,-0.36177222773630274
3089,0.3088999999999823,-0.9242819723792528,0.9243034390822961,-0.36177222997887026
3090,0.3089999999999823,-0.9242819520009484,0.9243034106560917,-0.36177223221878463
3091,0.3090999999999823,-0.9242819316420103,0.9243033822393126,-0.36177223445604223
3092,0.30919999999998227,-0.9242819113023952,0.9243033538319836,-0.36177223669065767
3093,0.30929999999998226,-0.9242818909820596,0.9243033254341285,-0.361772238922637
3094,0.30939999999998224,-0.9242818706809605,0.9243032970457715,-0.36177224115197376
3095,0.30949999999998223,-0.9242818503990545,0.9243032686669364,-0.3617722433786739
3096,0.3095999999999822,-0.9242818301362993,0.9243032402976471,-0.36177224560273524
3097,0.3096999999999822,-0.9242818098926517,0.924303211937927,-0.3617722478241726
3098,0.3097999999999822,-0.9242817896680695,0.9243031835877997,-0.3617722500429864
3099,0.3098999999999822,-0.9242817694625102,0.9243031552472887,-0.3617722522591717
3100,0.3099999999999822,-0.9242817492759315,0.9243031269164169,-0.36177225447274264
3101,0.31009999999998217,-0.9242817291082914,0.9243030985952078,-0.36177225668368873
3102,0.31019999999998216,-0.9242817089595481,0.9243030702836837,-0.3617722588920261
3103,0.31029999999998215,-0.9242816888296597,0.9243030419818682,-0.36177226109774685
3104,0.31039999999998213,-0.9242816687185845,0.9243030136897834,-0.36177226330086176
3105,0.3104999999999821,-0.9242816486262813,0.924302985407452,-0.36177226550137404
3106,0.3105999999999821,-0.9242816285527086,0.9243029571348966,-0.3617722676992812
3107,0.3106999999999821,-0.9242816084978254,0.9243029288721394,-0.36177226989459893
3108,0.3107999999999821,-0.9242815884615904,0.9243029006192024,-0.36177227208731505
3109,0.3108999999999821,-0.924281568443963,0.9243028723761078,-0.36177227427743663
3110,0.31099999999998207,-0.9242815484449025,0.9243028441428776,-0.36177227646497095
3111,0.31109999999998206,-0.9242815284643684,0.9243028159195332,-0.36177227864992084
3112,0.31119999999998205,-0.9242815085023202,0.9243027877060966,-0.3617722808322845
3113,0.31129999999998204,-0.9242814885587175,0.9243027595025892,-0.3617722830120745
3114,0.311399999999982,-0.9242814686335203,0.9243027313090324,-0.3617722851892838
3115,0.311499999999982,-0.9242814487266888,0.9243027031254476,-0.36177228736392275
3116,0.311599999999982,-0.9242814288381831,0.9243026749518557,-0.3617722895359901
3117,0.311699999999982,-0.9242814089679633,0.9243026467882779,-0.3617722917054798
3118,0.311799999999982,-0.9242813891159902,0.9243026186347351,-0.3617722938724213
3119,0.31189999999998197,-0.9242813692822243,0.924302590491248,-0.36177229603679273
3120,0.31199999999998196,-0.9242813494666262,0.9243025623578373,-0.3617722981986152
3121,0.31209999999998195,-0.9242813296691571,0.9243025342345235,-0.36177230035786434
3122,0.31219999999998194,-0.9242813098897777,0.924302506121327,-0.3617723025145744
3123,0.3122999999999819,-0.9242812901284496,0.9243024780182681,-0.36177230466873345
3124,0.3123999999999819,-0.9242812703851339,0.9243024499253669,-0.36177230682034367
3125,0.3124999999999819,-0.9242812506597919,0.9243024218426437,-0.3617723089694132
3126,0.3125999999999819,-0.9242812309523856,0.9243023937701181,-0.36177231111594305
3127,0.3126999999999819,-0.9242812112628764,0.9243023657078101,-0.3617723132599362
3128,0.31279999999998187,-0.9242811915912265,0.9243023376557393,-0.3617723154013966
3129,0.31289999999998186,-0.9242811719373977,0.9243023096139253,-0.36177231754032735
3130,0.31299999999998185,-0.9242811523013522,0.9243022815823877,-0.36177231967673346
3131,0.31309999999998184,-0.9242811326830523,0.9243022535611456,-0.3617723218106082
3132,0.3131999999999818,-0.9242811130824606,0.9243022255502181,-0.36177232394196307
3133,0.3132999999999818,-0.9242810934995396,0.9243021975496248,-0.3617723260708003
3134,0.3133999999999818,-0.924281073934252,0.9243021695593843,-0.36177232819711796
3135,0.3134999999999818,-0.9242810543865605,0.9243021415795156,-0.36177233032092904
3136,0.3135999999999818,-0.9242810348564282,0.9243021136100373,-0.3617723324422258
3137,0.31369999999998177,-0.9242810153438183,0.9243020856509683,-0.3617723345610156
3138,0.31379999999998176,-0.9242809958486939,0.924302057702327,-0.36177233667730685
3139,0.31389999999998175,-0.9242809763710186,0.9243020297641317,-0.36177233879109044
3140,0.31399999999998174,-0.9242809569107557,0.9243020018364009,-0.36177234090238
3141,0.3140999999999817,-0.924280937467869,0.9243019739191526,-0.3617723430111803
3142,0.3141999999999817,-0.9242809180423222,0.9243019460124051,-0.361772345117483
3143,0.3142999999999817,-0.9242808986340791,0.9243019181161762,-0.3617723472212999
3144,0.3143999999999817,-0.924280879243104,0.9243018902304838,-0.3617723493226309
3145,0.3144999999999817,-0.9242808598693609,0.9243018623553456,-0.3617723514214755
3146,0.31459999999998167,-0.924280840512814,0.9243018344907794,-0.3617723535178416
3147,0.31469999999998166,-0.924280821173428,0.9243018066368025,-0.36177235561173515
3148,0.31479999999998165,-0.9242808018511672,0.9243017787934326,-0.3617723577031488
3149,0.31489999999998164,-0.9242807825459965,0.9243017509606868,-0.3617723597920931
3150,0.31499999999998163,-0.9242807632578807,0.9243017231385823,-0.3617723618785704
3151,0.3150999999999816,-0.9242807439867844,0.9243016953271362,-0.3617723639625859
3152,0.3151999999999816,-0.9242807247326731,0.9243016675263657,-0.3617723660441399
3153,0.3152999999999816,-0.9242807054955118,0.9243016397362873,-0.36177236812322916
3154,0.3153999999999816,-0.9242806862752657,0.9243016119569181,-0.36177237019986835
3155,0.3154999999999816,-0.9242806670719004,0.9243015841882746,-0.3617723722740512
3156,0.31559999999998156,-0.9242806478853814,0.9243015564303735,-0.36177237434577986
3157,0.31569999999998155,-0.9242806287156744,0.9243015286832312,-0.36177237641506454
3158,0.31579999999998154,-0.9242806095627453,0.924301500946864,-0.36177237848190885
3159,0.31589999999998153,-0.9242805904265599,0.9243014732212882,-0.36177238054630334
3160,0.3159999999999815,-0.9242805713070843,0.9243014455065199,-0.36177238260826716
3161,0.3160999999999815,-0.9242805522042846,0.9243014178025752,-0.3617723846677984
3162,0.3161999999999815,-0.9242805331181272,0.9243013901094701,-0.36177238672489415
3163,0.3162999999999815,-0.9242805140485786,0.9243013624272204,-0.3617723887795481
3164,0.3163999999999815,-0.924280494995605,0.9243013347558418,-0.36177239083178453
3165,0.31649999999998146,-0.9242804759591735,0.9243013070953499,-0.361772392881602
3166,0.31659999999998145,-0.9242804569392505,0.9243012794457603,-0.3617723949289907
3167,0.31669999999998144,-0.9242804379358032,0.9243012518070886,-0.3617723969739702
3168,0.31679999999998143,-0.9242804189487984,0.9243012241793497,-0.361772399016523
3169,0.3168999999999814,-0.9242803999782032,0.9243011965625593,-0.36177240105666614
3170,0.3169999999999814,-0.9242803810239851,0.9243011689567323,-0.3617724030944026
3171,0.3170999999999814,-0.9242803620861112,0.9243011413618839,-0.36177240512973086
3172,0.3171999999999814,-0.9242803431645491,0.9243011137780288,-0.3617724071626595
3173,0.3172999999999814,-0.9242803242592664,0.9243010862051821,-0.3617724091931804
3174,0.31739999999998136,-0.9242803053702308,0.9243010586433584,-0.3617724112213091
3175,0.31749999999998135,-0.9242802864974101,0.9243010310925724,-0.3617724132470429
3176,0.31759999999998134,-0.9242802676407723,0.9243010035528387,-0.3617724152703761
3177,0.31769999999998133,-0.9242802488002853,0.9243009760241717,-0.36177241729132575
3178,0.3177999999999813,-0.9242802299759174,0.9243009485065858,-0.36177241930989296
3179,0.3178999999999813,-0.9242802111676369,0.9243009210000953,-0.36177242132607407
3180,0.3179999999999813,-0.9242801923754121,0.9243008935047142,-0.3617724233398697
3181,0.3180999999999813,-0.9242801735992118,0.9243008660204568,-0.3617724253512839
3182,0.3181999999999813,-0.924280154839004,0.924300838547337,-0.3617724273603302
3183,0.31829999999998126,-0.924280136094758,0.9243008110853688,-0.36177242936700355
3184,0.31839999999998125,-0.9242801173664424,0.9243007836345657,-0.36177243137130205
3185,0.31849999999998124,-0.9242800986540263,0.9243007561949417,-0.36177243337324116
3186,0.31859999999998123,-0.9242800799574785,0.9243007287665104,-0.36177243537281367
3187,0.3186999999999812,-0.9242800612767684,0.9243007013492851,-0.36177243737002573
3188,0.3187999999999812,-0.9242800426118651,0.9243006739432795,-0.3617724393648786
3189,0.3188999999999812,-0.9242800239627382,0.9243006465485069,-0.36177244135736963
3190,0.3189999999999812,-0.924280005329357,0.9243006191649804,-0.3617724433475194
3191,0.3190999999999812,-0.9242799867116911,0.9243005917927133,-0.3617724453353036
3192,0.31919999999998117,-0.9242799681097102,0.9243005644317186,-0.36177244732076186
3193,0.31929999999998115,-0.9242799495233843,0.9243005370820092,-0.361772449303858
3194,0.31939999999998114,-0.9242799309526833,0.9243005097435981,-0.361772451284617
3195,0.31949999999998113,-0.924279912397577,0.9243004824164983,-0.36177245326304297
3196,0.3195999999999811,-0.9242798938580358,0.9243004551007222,-0.3617724552391303
3197,0.3196999999999811,-0.9242798753340297,0.9243004277962826,-0.36177245721287965
3198,0.3197999999999811,-0.9242798568255292,0.9243004005031921,-0.36177245918430756
3199,0.3198999999999811,-0.9242798383325045,0.924300373221463,-0.3617724611533981
3200,0.3199999999999811,-0.9242798198549265,0.9243003459511077,-0.3617724631201756
3201,0.32009999999998107,-0.9242798013927657,0.9243003186921385,-0.3617724650846252
3202,0.32019999999998106,-0.9242797829459927,0.9243002914445675,-0.3617724670467508
3203,0.32029999999998104,-0.9242797645145786,0.924300264208407,-0.3617724690065677
3204,0.32039999999998103,-0.9242797460984943,0.9243002369836691,-0.3617724709640693
3205,0.320499999999981,-0.9242797276977107,0.9243002097703655,-0.36177247291925246
3206,0.320599999999981,-0.924279709312199,0.9243001825685081,-0.36177247487213415
3207,0.320699999999981,-0.9242796909419307,0.9243001553781088,-0.36177247682271213
3208,0.320799999999981,-0.924279672586877,0.9243001281991792,-0.3617724787709763
3209,0.320899999999981,-0.9242796542470093,0.9243001010317309,-0.3617724807169517
3210,0.32099999999998097,-0.9242796359222993,0.9243000738757754,-0.3617724826606268
3211,0.32109999999998096,-0.9242796176127186,0.9243000467313242,-0.36177248460200945
3212,0.32119999999998095,-0.9242795993182388,0.9243000195983887,-0.3617724865410947
3213,0.32129999999998093,-0.9242795810388321,0.92429999247698,-0.361772488477895
3214,0.3213999999999809,-0.9242795627744701,0.9242999653671096,-0.3617724904124109
3215,0.3214999999999809,-0.9242795445251252,0.9242999382687883,-0.36177249234463865
3216,0.3215999999999809,-0.9242795262907691,0.9242999111820274,-0.36177249427458674
3217,0.3216999999999809,-0.9242795080713746,0.9242998841068376,-0.36177249620225777
3218,0.3217999999999809,-0.9242794898669137,0.9242998570432299,-0.36177249812764817
3219,0.32189999999998087,-0.9242794716773587,0.9242998299912151,-0.36177250005077416
3220,0.32199999999998086,-0.9242794535026825,0.9242998029508039,-0.3617725019716279
3221,0.32209999999998085,-0.9242794353428575,0.9242997759220071,-0.36177250389020915
3222,0.32219999999998084,-0.9242794171978566,0.9242997489048349,-0.36177250580652554
3223,0.3222999999999808,-0.9242793990676524,0.9242997218992981,-0.3617725077205941
3224,0.3223999999999808,-0.924279380952218,0.924299694905407,-0.36177250963238755
3225,0.3224999999999808,-0.9242793628515263,0.9242996679231718,-0.3617725115419343
3226,0.3225999999999808,-0.9242793447655504,0.9242996409526029,-0.36177251344922134
3227,0.3226999999999808,-0.9242793266942636,0.9242996139937104,-0.36177251535426247
3228,0.32279999999998077,-0.9242793086376391,0.9242995870465045,-0.36177251725704634
3229,0.32289999999998076,-0.9242792905956503,0.924299560110995,-0.36177251915759023
3230,0.32299999999998075,-0.9242792725682706,0.9242995331871922,-0.3617725210558914
3231,0.32309999999998074,-0.9242792545554737,0.9242995062751055,-0.36177252295195
3232,0.3231999999999807,-0.9242792365572332,0.924299479374745,-0.3617725248457706
3233,0.3232999999999807,-0.9242792185735227,0.9242994524861203,-0.36177252673735777
3234,0.3233999999999807,-0.9242792006043163,0.9242994256092413,-0.36177252862671
3235,0.3234999999999807,-0.9242791826495876,0.9242993987441172,-0.3617725305138353
3236,0.3235999999999807,-0.924279164709311,0.9242993718907576,-0.3617725323987366
3237,0.32369999999998067,-0.9242791467834603,0.924299345049172,-0.3617725342814054
3238,0.32379999999998066,-0.9242791288720098,0.9242993182193697,-0.36177253616185123
3239,0.32389999999998065,-0.9242791109749339,0.92429929140136,-0.36177253804008214
3240,0.32399999999998064,-0.9242790930922067,0.9242992645951522,-0.36177253991609853
3241,0.3240999999999806,-0.9242790752238027,0.9242992378007552,-0.36177254178990687
3242,0.3241999999999806,-0.9242790573696966,0.9242992110181781,-0.36177254366149203
3243,0.3242999999999806,-0.9242790395298631,0.9242991842474301,-0.3617725455308726
3244,0.3243999999999806,-0.9242790217042767,0.9242991574885199,-0.3617725473980458
3245,0.3244999999999806,-0.9242790038929123,0.9242991307414564,-0.36177254926301883
3246,0.32459999999998057,-0.9242789860957447,0.9242991040062484,-0.3617725511257835
3247,0.32469999999998056,-0.9242789683127489,0.9242990772829046,-0.36177255298636374
3248,0.32479999999998055,-0.9242789505439002,0.9242990505714337,-0.36177255484473453
3249,0.32489999999998054,-0.9242789327891734,0.924299023871844,-0.36177255670091546
3250,0.3249999999999805,-0.9242789150485439,0.9242989971841442,-0.3617725585549098
3251,0.3250999999999805,-0.9242788973219871,0.9242989705083429,-0.3617725604067168
3252,0.3251999999999805,-0.9242788796094782,0.924298943844448,-0.36177256225633775
3253,0.3252999999999805,-0.9242788619109928,0.9242989171924682,-0.3617725641037718
3254,0.3253999999999805,-0.9242788442265065,0.9242988905524114,-0.3617725659490324
3255,0.32549999999998047,-0.9242788265559949,0.9242988639242861,-0.36177256779211614
3256,0.32559999999998046,-0.9242788088994337,0.9242988373081,-0.3617725696330234
3257,0.32569999999998045,-0.9242787912567987,0.9242988107038613,-0.36177257147175074
3258,0.32579999999998044,-0.9242787736280658,0.9242987841115781,-0.3617725733083125
3259,0.3258999999999804,-0.9242787560132111,0.9242987575312581,-0.36177257514271266
3260,0.3259999999999804,-0.9242787384122104,0.924298730962909,-0.3617725769749398
3261,0.3260999999999804,-0.9242787208250401,0.9242987044065389,-0.36177257880501384
3262,0.3261999999999804,-0.9242787032516764,0.9242986778621551,-0.3617725806329224
3263,0.3262999999999804,-0.9242786856920955,0.9242986513297655,-0.3617725824586739
3264,0.3263999999999804,-0.9242786681462737,0.9242986248093776,-0.36177258428227593
3265,0.32649999999998036,-0.9242786506141876,0.9242985983009987,-0.3617725861037235
3266,0.32659999999998035,-0.9242786330958137,0.9242985718046365,-0.36177258792301825
3267,0.32669999999998034,-0.9242786155911286,0.9242985453202981,-0.3617725897401729
3268,0.32679999999998033,-0.924278598100109,0.924298518847991,-0.361772591555182
3269,0.3268999999999803,-0.9242785806227317,0.9242984923877223,-0.36177259336804957
3270,0.3269999999999803,-0.9242785631589736,0.9242984659394992,-0.3617725951787729
3271,0.3270999999999803,-0.9242785457088115,0.9242984395033289,-0.36177259698736564
3272,0.3271999999999803,-0.9242785282722225,0.9242984130792181,-0.3617725987938279
3273,0.3272999999999803,-0.9242785108491836,0.9242983866671742,-0.36177260059815064
3274,0.32739999999998026,-0.924278493439672,0.924298360267204,-0.3617726024003473
3275,0.32749999999998025,-0.9242784760436651,0.9242983338793143,-0.361772604200415
3276,0.32759999999998024,-0.92427845866114,0.9242983075035119,-0.36177260599836686
3277,0.32769999999998023,-0.9242784412920741,0.9242982811398035,-0.3617726077941975
3278,0.3277999999999802,-0.924278423936445,0.9242982547881958,-0.3617726095879003
3279,0.3278999999999802,-0.9242784065942301,0.9242982284486955,-0.3617726113794943
3280,0.3279999999999802,-0.9242783892654072,0.9242982021213089,-0.3617726131689711
3281,0.3280999999999802,-0.9242783719499538,0.9242981758060427,-0.36177261495633484
3282,0.3281999999999802,-0.9242783546478477,0.9242981495029032,-0.3617726167415954
3283,0.32829999999998016,-0.9242783373590667,0.924298123211897,-0.3617726185247459
3284,0.32839999999998015,-0.924278320083589,0.9242980969330301,-0.361772620305791
3285,0.32849999999998014,-0.9242783028213922,0.9242980706663091,-0.3617726220847385
3286,0.32859999999998013,-0.9242782855724546,0.9242980444117398,-0.36177262386159015
3287,0.3286999999999801,-0.9242782683367543,0.9242980181693286,-0.3617726256363426
3288,0.3287999999999801,-0.9242782511142694,0.9242979919390814,-0.3617726274089953
3289,0.3288999999999801,-0.9242782339049783,0.9242979657210043,-0.3617726291795651
3290,0.3289999999999801,-0.9242782167088593,0.9242979395151033,-0.3617726309480436
3291,0.3290999999999801,-0.9242781995258909,0.9242979133213842,-0.36177263271443294
3292,0.32919999999998006,-0.9242781823560513,0.924297887139853,-0.36177263447874686
3293,0.32929999999998005,-0.9242781651993195,0.9242978609705153,-0.36177263624097267
3294,0.32939999999998004,-0.9242781480556738,0.9242978348133769,-0.36177263800111964
3295,0.32949999999998003,-0.9242781309250929,0.9242978086684436,-0.3617726397591955
3296,0.32959999999998,-0.9242781138075559,0.9242977825357208,-0.3617726415151889
3297,0.32969999999998,-0.9242780967030413,0.9242977564152141,-0.3617726432691243
3298,0.32979999999998,-0.9242780796115281,0.9242977303069291,-0.36177264502097856
3299,0.32989999999998,-0.9242780625329954,0.9242977042108711,-0.361772646770771
3300,0.32999999999998,-0.9242780454674222,0.9242976781270457,-0.36177264851850044
3301,0.33009999999997997,-0.9242780284147876,0.924297652055458,-0.36177265026416267
3302,0.33019999999997995,-0.9242780113750707,0.9242976259961135,-0.36177265200776976
3303,0.33029999999997994,-0.9242779943482509,0.9242975999490173,-0.3617726537493163
3304,0.33039999999997993,-0.9242779773343075,0.9242975739141747,-0.3617726554888145
3305,0.3304999999999799,-0.9242779603332199,0.9242975478915905,-0.36177265722625873
3306,0.3305999999999799,-0.9242779433449675,0.92429752188127,-0.36177265896164995
3307,0.3306999999999799,-0.9242779263695299,0.9242974958832183,-0.3617726606950005
3308,0.3307999999999799,-0.9242779094068866,0.9242974698974401,-0.36177266242630746
3309,0.3308999999999799,-0.9242778924570174,0.9242974439239405,-0.36177266415556647
3310,0.33099999999997987,-0.9242778755199018,0.9242974179627242,-0.36177266588279
3311,0.33109999999997985,-0.9242778585955199,0.9242973920137962,-0.3617726676079802
3312,0.33119999999997984,-0.9242778416838514,0.9242973660771611,-0.3617726693311196
3313,0.33129999999997983,-0.9242778247848762,0.9242973401528235,-0.36177267105223515
3314,0.3313999999999798,-0.9242778078985743,0.9242973142407882,-0.3617726727713283
3315,0.3314999999999798,-0.9242777910249258,0.9242972883410598,-0.3617726744883851
3316,0.3315999999999798,-0.9242777741639109,0.9242972624536427,-0.3617726762034164
3317,0.3316999999999798,-0.9242777573155095,0.9242972365785416,-0.36177267791642875
3318,0.3317999999999798,-0.9242777404797022,0.9242972107157605,-0.3617726796274199
3319,0.33189999999997977,-0.9242777236564692,0.9242971848653044,-0.361772681336397
3320,0.33199999999997976,-0.9242777068457908,0.9242971590271771,-0.3617726830433597
3321,0.33209999999997974,-0.9242776900476476,0.9242971332013832,-0.3617726847482978
3322,0.33219999999997973,-0.9242776732620198,0.9242971073879267,-0.3617726864512403
3323,0.3322999999999797,-0.9242776564888882,0.924297081586812,-0.36177268815215613
3324,0.3323999999999797,-0.9242776397282334,0.9242970557980431,-0.3617726898510742
3325,0.3324999999999797,-0.924277622980036,0.9242970300216241,-0.3617726915479925
3326,0.3325999999999797,-0.924277606244277,0.924297004257559,-0.3617726932429057
3327,0.3326999999999797,-0.924277589520937,0.9242969785058519,-0.361772694935822
3328,0.33279999999997967,-0.9242775728099969,0.9242969527665066,-0.36177269662673717
3329,0.33289999999997966,-0.9242775561114378,0.9242969270395271,-0.36177269831566233
3330,0.33299999999997965,-0.9242775394252405,0.9242969013249172,-0.3617727000025907
3331,0.33309999999997963,-0.9242775227513862,0.9242968756226806,-0.3617727016875384
3332,0.3331999999999796,-0.9242775060898559,0.9242968499328211,-0.3617727033704935
3333,0.3332999999999796,-0.9242774894406309,0.9242968242553424,-0.36177270505146825
3334,0.3333999999999796,-0.9242774728036923,0.9242967985902483,-0.36177270673045525
3335,0.3334999999999796,-0.9242774561790217,0.9242967729375421,-0.3617727084074602
3336,0.3335999999999796,-0.9242774395666002,0.9242967472972275,-0.36177271008249373
3337,0.33369999999997957,-0.9242774229664094,0.9242967216693081,-0.3617727117555512
3338,0.33379999999997956,-0.9242774063784305,0.9242966960537872,-0.3617727134266368
3339,0.33389999999997955,-0.9242773898026454,0.9242966704506683,-0.3617727150957489
3340,0.33399999999997954,-0.9242773732390354,0.9242966448599548,-0.3617727167628863
3341,0.3340999999999795,-0.9242773566875824,0.9242966192816499,-0.36177271842806646
3342,0.3341999999999795,-0.924277340148268,0.9242965937157569,-0.3617727200912779
3343,0.3342999999999795,-0.9242773236210738,0.9242965681622791,-0.3617727217525281
3344,0.3343999999999795,-0.9242773071059821,0.9242965426212196,-0.3617727234118286
3345,0.3344999999999795,-0.9242772906029745,0.9242965170925816,-0.3617727250691616
3346,0.33459999999997947,-0.9242772741120329,0.9242964915763683,-0.3617727267245384
3347,0.33469999999997946,-0.9242772576331393,0.9242964660725825,-0.3617727283779719
3348,0.33479999999997945,-0.924277241166276,0.9242964405812274,-0.3617727300294502
3349,0.33489999999997944,-0.9242772247114249,0.9242964151023059,-0.3617727316789828
3350,0.3349999999999794,-0.9242772082685683,0.9242963896358207,-0.36177273332657084
3351,0.3350999999999794,-0.9242771918376883,0.924296364181775,-0.36177273497221607
3352,0.3351999999999794,-0.9242771754187673,0.9242963387401715,-0.36177273661591736
3353,0.3352999999999794,-0.9242771590117878,0.924296313311013,-0.3617727382576842
3354,0.3353999999999794,-0.9242771426167318,0.9242962878943022,-0.3617727398975201
3355,0.33549999999997937,-0.924277126233582,0.9242962624900418,-0.3617727415354137
3356,0.33559999999997936,-0.924277109862321,0.9242962370982345,-0.36177274317137936
3357,0.33569999999997935,-0.9242770935029313,0.9242962117188828,-0.36177274480541716
3358,0.33579999999997934,-0.9242770771553954,0.9242961863519894,-0.36177274643753177
3359,0.3358999999999793,-0.9242770608196961,0.9242961609975567,-0.3617727480677075
3360,0.3359999999999793,-0.924277044495816,0.9242961356555873,-0.3617727496959787
3361,0.3360999999999793,-0.9242770281837381,0.9242961103260837,-0.36177275132231285
3362,0.3361999999999793,-0.9242770118834452,0.924296085009048,-0.36177275294674355
3363,0.3362999999999793,-0.92427699559492,0.9242960597044829,-0.36177275456925156
3364,0.33639999999997927,-0.9242769793181456,0.9242960344123906,-0.3617727561898449
3365,0.33649999999997926,-0.924276963053105,0.9242960091327732,-0.3617727578085339
3366,0.33659999999997925,-0.9242769467997811,0.9242959838656333,-0.36177275942531206
3367,0.33669999999997924,-0.9242769305581573,0.9242959586109726,-0.3617727610401836
3368,0.3367999999999792,-0.9242769143282166,0.9242959333687937,-0.3617727626531525
3369,0.3368999999999792,-0.9242768981099421,0.9242959081390986,-0.36177276426420973
3370,0.3369999999999792,-0.9242768819033171,0.9242958829218891,-0.3617727658733785
3371,0.3370999999999792,-0.9242768657083251,0.9242958577171676,-0.3617727674806483
3372,0.3371999999999792,-0.9242768495249494,0.9242958325249359,-0.3617727690860255
3373,0.33729999999997917,-0.9242768333531732,0.9242958073451959,-0.3617727706895068
3374,0.33739999999997916,-0.9242768171929803,0.9242957821779497,-0.3617727722910903
3375,0.33749999999997915,-0.924276801044354,0.9242957570231991,-0.3617727738907935
3376,0.33759999999997914,-0.9242767849072779,0.9242957318809459,-0.3617727754886073
3377,0.33769999999997913,-0.9242767687817356,0.9242957067511919,-0.3617727770845463
3378,0.3377999999999791,-0.924276752667711,0.9242956816339388,-0.361772778678591
3379,0.3378999999999791,-0.9242767365651876,0.9242956565291884,-0.3617727802707604
3380,0.3379999999999791,-0.9242767204741492,0.9242956314369424,-0.3617727818610513
3381,0.3380999999999791,-0.9242767043945797,0.9242956063572024,-0.36177278344947106
3382,0.3381999999999791,-0.9242766883264628,0.92429558128997,-0.3617727850360198
3383,0.33829999999997906,-0.9242766722697827,0.9242955562352467,-0.36177278662069673
3384,0.33839999999997905,-0.9242766562245233,0.9242955311930342,-0.36177278820349923
3385,0.33849999999997904,-0.9242766401906684,0.9242955061633338,-0.361772789784442
3386,0.33859999999997903,-0.9242766241682022,0.9242954811461471,-0.36177279136351514
3387,0.338699999999979,-0.9242766081571089,0.9242954561414753,-0.3617727929407302
3388,0.338799999999979,-0.9242765921573727,0.9242954311493202,-0.361772794516087
3389,0.338899999999979,-0.9242765761689776,0.9242954061696826,-0.36177279608958407
3390,0.338999999999979,-0.924276560191908,0.9242953812025643,-0.36177279766123216
3391,0.339099999999979,-0.9242765442261484,0.9242953562479662,-0.36177279923101957
3392,0.33919999999997896,-0.9242765282716827,0.9242953313058898,-0.36177280079895907
3393,0.33929999999997895,-0.9242765123284958,0.9242953063763362,-0.3617728023650516
3394,0.33939999999997894,-0.9242764963965718,0.9242952814593064,-0.36177280392930095
3395,0.33949999999997893,-0.9242764804758955,0.9242952565548016,-0.3617728054916963
3396,0.3395999999999789,-0.9242764645664512,0.9242952316628231,-0.36177280705225656
3397,0.3396999999999789,-0.9242764486682236,0.9242952067833717,-0.3617728086109734
3398,0.3397999999999789,-0.9242764327811973,0.9242951819164485,-0.3617728101678554
3399,0.3398999999999789,-0.9242764169053571,0.9242951570620547,-0.3617728117229028
3400,0.3399999999999789,-0.9242764010406876,0.9242951322201909,-0.3617728132761158
3401,0.34009999999997886,-0.9242763851871738,0.9242951073908581,-0.36177281482749946
3402,0.34019999999997885,-0.9242763693448003,0.9242950825740572,-0.3617728163770472
3403,0.34029999999997884,-0.924276353513552,0.9242950577697893,-0.36177281792477456
3404,0.34039999999997883,-0.9242763376934139,0.9242950329780548,-0.36177281947067236
3405,0.3404999999999788,-0.924276321884371,0.9242950081988547,-0.36177282101475544
3406,0.3405999999999788,-0.9242763060864082,0.9242949834321896,-0.36177282255701776
3407,0.3406999999999788,-0.9242762902995106,0.9242949586780604,-0.3617728240974615
3408,0.3407999999999788,-0.9242762745236635,0.9242949339364677,-0.3617728256360808
3409,0.3408999999999788,-0.9242762587588517,0.9242949092074121,-0.36177282717289533
3410,0.34099999999997876,-0.9242762430050605,0.9242948844908943,-0.36177282870789335
3411,0.34109999999997875,-0.9242762272622752,0.9242948597869146,-0.36177283024108375
3412,0.34119999999997874,-0.9242762115304812,0.9242948350954738,-0.3617728317724663
3413,0.34129999999997873,-0.9242761958096637,0.9242948104165725,-0.3617728333020448
3414,0.3413999999999787,-0.9242761800998079,0.9242947857502107,-0.3617728348298212
3415,0.3414999999999787,-0.9242761644008995,0.9242947610963893,-0.361772836355796
3416,0.3415999999999787,-0.924276148712924,0.9242947364551086,-0.361772837879972
3417,0.3416999999999787,-0.9242761330358664,0.924294711826369,-0.36177283940234073
3418,0.3417999999999787,-0.9242761173697127,0.9242946872101706,-0.3617728409229349
3419,0.34189999999997867,-0.9242761017144484,0.924294662606514,-0.36177284244171765
3420,0.34199999999997865,-0.9242760860700591,0.9242946380153994,-0.3617728439587222
3421,0.34209999999997864,-0.9242760704365304,0.924294613436827,-0.3617728454739325
3422,0.34219999999997863,-0.924276054813848,0.924294588870797,-0.36177284698735784
3423,0.3422999999999786,-0.9242760392019977,0.9242945643173096,-0.3617728484990119
3424,0.3423999999999786,-0.9242760236009654,0.924294539776365,-0.36177285000886356
3425,0.3424999999999786,-0.9242760080107368,0.9242945152479634,-0.36177285151694927
3426,0.3425999999999786,-0.9242759924312979,0.9242944907321046,-0.36177285302324697
3427,0.3426999999999786,-0.9242759768626345,0.9242944662287889,-0.36177285452777136
3428,0.34279999999997857,-0.9242759613047327,0.9242944417380163,-0.3617728560305338
3429,0.34289999999997856,-0.9242759457575783,0.9242944172597868,-0.36177285753151733
3430,0.34299999999997854,-0.9242759302211576,0.9242943927941003,-0.36177285903072837
3431,0.34309999999997853,-0.9242759146954564,0.9242943683409569,-0.3617728605281749
3432,0.3431999999999785,-0.9242758991804612,0.9242943439003563,-0.3617728620238543
3433,0.3432999999999785,-0.9242758836761579,0.9242943194722985,-0.36177286351777205
3434,0.3433999999999785,-0.9242758681825327,0.9242942950567833,-0.3617728650099309
3435,0.3434999999999785,-0.9242758526995719,0.9242942706538105,-0.3617728665003321
3436,0.3435999999999785,-0.9242758372272617,0.92429424626338,-0.3617728679889738
3437,0.34369999999997847,-0.9242758217655888,0.9242942218854915,-0.3617728694758682
3438,0.34379999999997846,-0.9242758063145391,0.9242941975201446,-0.3617728709610015
3439,0.34389999999997845,-0.9242757908740992,0.9242941731673393,-0.3617728724443846
3440,0.34399999999997843,-0.9242757754442557,0.924294148827075,-0.36177287392602203
3441,0.3440999999999784,-0.9242757600249949,0.9242941244993514,-0.3617728754059067
3442,0.3441999999999784,-0.9242757446163032,0.9242941001841682,-0.3617728768840562
3443,0.3442999999999784,-0.9242757292181675,0.924294075881525,-0.3617728783604561
3444,0.3443999999999784,-0.9242757138305743,0.9242940515914213,-0.36177287983512385
3445,0.3444999999999784,-0.9242756984535101,0.9242940273138565,-0.3617728813080467
3446,0.34459999999997837,-0.9242756830869617,0.9242940030488304,-0.36177288277923675
3447,0.34469999999997836,-0.9242756677309157,0.9242939787963421,-0.3617728842486931
3448,0.34479999999997835,-0.9242756523853591,0.9242939545563914,-0.36177288571641064
3449,0.34489999999997834,-0.9242756370502786,0.9242939303289776,-0.36177288718240697
3450,0.3449999999999783,-0.9242756217256608,0.9242939061141,-0.36177288864667345
3451,0.3450999999999783,-0.9242756064114929,0.924293881911758,-0.36177289010920943
3452,0.3451999999999783,-0.9242755911077617,0.9242938577219509,-0.3617728915700214
3453,0.3452999999999783,-0.9242755758144541,0.9242938335446782,-0.36177289302911786
3454,0.3453999999999783,-0.924275560531557,0.924293809379939,-0.36177289448649774
3455,0.34549999999997827,-0.9242755452590576,0.9242937852277326,-0.3617728959421549
3456,0.34559999999997826,-0.924275529996943,0.9242937610880583,-0.36177289739609486
3457,0.34569999999997825,-0.9242755147452001,0.9242937369609152,-0.3617728988483223
3458,0.34579999999997824,-0.924275499503816,0.9242937128463025,-0.36177290029884007
3459,0.3458999999999782,-0.9242754842727782,0.9242936887442192,-0.3617729017476448
3460,0.3459999999999782,-0.9242754690520737,0.9242936646546648,-0.3617729031947461
3461,0.3460999999999782,-0.9242754538416897,0.9242936405776381,-0.36177290464013534
3462,0.3461999999999782,-0.9242754386416135,0.9242936165131381,-0.3617729060838345
3463,0.3462999999999782,-0.9242754234518326,0.9242935924611642,-0.3617729075258193
3464,0.34639999999997817,-0.924275408272334,0.9242935684217151,-0.3617729089661111
3465,0.34649999999997816,-0.9242753931031055,0.9242935443947898,-0.36177291040469933
3466,0.34659999999997815,-0.9242753779441342,0.9242935203803875,-0.3617729118415918
3467,0.34669999999997814,-0.9242753627954077,0.9242934963785069,-0.3617729132768002
3468,0.3467999999999781,-0.9242753476569134,0.924293472389147,-0.36177291471030765
3469,0.3468999999999781,-0.924275332528639,0.9242934484123069,-0.36177291614213414
3470,0.3469999999999781,-0.924275317410572,0.9242934244479851,-0.36177291757226365
3471,0.3470999999999781,-0.9242753023026999,0.9242934004961807,-0.36177291900071923
3472,0.3471999999999781,-0.9242752872050104,0.9242933765568923,-0.3617729204274801
3473,0.34729999999997807,-0.9242752721174914,0.9242933526301189,-0.3617729218525661
3474,0.34739999999997806,-0.9242752570401301,0.9242933287158591,-0.3617729232759649
3475,0.34749999999997805,-0.9242752419729147,0.9242933048141118,-0.36177292469769856
3476,0.34759999999997804,-0.9242752269158327,0.9242932809248756,-0.36177292611774414
3477,0.347699999999978,-0.9242752118688721,0.9242932570481492,-0.36177292753612894
3478,0.347799999999978,-0.9242751968320206,0.9242932331839314,-0.36177292895283475
3479,0.347899999999978,-0.9242751818052661,0.9242932093322207,-0.3617729303678733
3480,0.347999999999978,-0.9242751667885967,0.9242931854930158,-0.3617729317812451
3481,0.348099999999978,-0.924275151782,0.9242931616663151,-0.3617729331929496
3482,0.34819999999997797,-0.9242751367854642,0.9242931378521175,-0.36177293460298954
3483,0.34829999999997796,-0.9242751217989774,0.9242931140504214,-0.36177293601136623
3484,0.34839999999997795,-0.9242751068225274,0.9242930902612252,-0.3617729374180835
3485,0.34849999999997794,-0.9242750918561025,0.9242930664845276,-0.3617729388231529
3486,0.3485999999999779,-0.9242750768996906,0.9242930427203269,-0.3617729402265515
3487,0.3486999999999779,-0.9242750619532799,0.9242930189686217,-0.3617729416283099
3488,0.3487999999999779,-0.9242750470168587,0.9242929952294104,-0.3617729430284096
3489,0.3488999999999779,-0.9242750320904152,0.9242929715026914,-0.36177294442685576
3490,0.3489999999999779,-0.9242750171739375,0.924292947788463,-0.36177294582365865
3491,0.3490999999999779,-0.9242750022674139,0.9242929240867238,-0.361772947218813
3492,0.34919999999997786,-0.9242749873708328,0.9242929003974719,-0.36177294861232767
3493,0.34929999999997785,-0.9242749724841826,0.9242928767207058,-0.3617729500041951
3494,0.34939999999997784,-0.9242749576074514,0.9242928530564236,-0.36177295139442656
3495,0.34949999999997783,-0.9242749427406278,0.9242928294046237,-0.3617729527830185
3496,0.3495999999999778,-0.9242749278837002,0.9242928057653044,-0.3617729541699734
3497,0.3496999999999778,-0.9242749130366572,0.9242927821384638,-0.3617729555552937
3498,0.3497999999999778,-0.924274898199487,0.9242927585241002,-0.36177295693897815
3499,0.3498999999999778,-0.9242748833721784,0.9242927349222118,-0.36177295832103507
3500,0.3499999999999778,-0.9242748685547199,0.9242927113327968,-0.3617729597014708
3501,0.35009999999997776,-0.9242748537471,0.9242926877558532,-0.36177296108027096
3502,0.35019999999997775,-0.9242748389493073,0.9242926641913791,-0.36177296245744833
3503,0.35029999999997774,-0.9242748241613306,0.9242926406393729,-0.3617729638330094
3504,0.35039999999997773,-0.9242748093831583,0.9242926170998323,-0.3617729652069382
3505,0.3504999999999777,-0.9242747946147795,0.9242925935727558,-0.3617729665792559
3506,0.3505999999999777,-0.9242747798561827,0.924292570058141,-0.3617729679499509
3507,0.3506999999999777,-0.9242747651073567,0.9242925465559862,-0.36177296931903813
3508,0.3507999999999777,-0.9242747503682904,0.9242925230662893,-0.36177297068651093
3509,0.3508999999999777,-0.9242747356389727,0.9242924995890482,-0.36177297205236286
3510,0.35099999999997766,-0.9242747209193921,0.924292476124261,-0.3617729734166149
3511,0.35109999999997765,-0.9242747062095379,0.9242924526719256,-0.36177297477925413
3512,0.35119999999997764,-0.9242746915093988,0.9242924292320398,-0.3617729761402919
3513,0.35129999999997763,-0.9242746768189638,0.9242924058046017,-0.3617729774997208
3514,0.3513999999999776,-0.924274662138222,0.924292382389609,-0.3617729788575557
3515,0.3514999999999776,-0.9242746474671621,0.9242923589870596,-0.3617729802137836
3516,0.3515999999999776,-0.9242746328057736,0.9242923355969515,-0.3617729815684163
3517,0.3516999999999776,-0.9242746181540453,0.9242923122192821,-0.36177298292145427
3518,0.3517999999999776,-0.9242746035119662,0.9242922888540497,-0.36177298427289295
3519,0.35189999999997756,-0.9242745888795257,0.9242922655012517,-0.36177298562274196
3520,0.35199999999997755,-0.9242745742567128,0.924292242160886,-0.3617729869709987
3521,0.35209999999997754,-0.9242745596435167,0.9242922188329503,-0.36177298831767574
3522,0.35219999999997753,-0.9242745450399267,0.9242921955174423,-0.36177298966275395
3523,0.3522999999999775,-0.9242745304459319,0.9242921722143599,-0.3617729910062553
3524,0.3523999999999775,-0.9242745158615218,0.9242921489237005,-0.36177299234817056
3525,0.3524999999999775,-0.9242745012866853,0.9242921256454619,-0.36177299368850696
3526,0.3525999999999775,-0.9242744867214122,0.9242921023796418,-0.36177299502725924
3527,0.3526999999999775,-0.9242744721656916,0.9242920791262376,-0.36177299636443877
3528,0.35279999999997746,-0.924274457619513,0.9242920558852471,-0.36177299770003946
3529,0.35289999999997745,-0.9242744430828657,0.9242920326566678,-0.3617729990340671
3530,0.35299999999997744,-0.9242744285557393,0.9242920094404973,-0.36177300036651816
3531,0.35309999999997743,-0.924274414038123,0.9242919862367333,-0.36177300169740884
3532,0.3531999999999774,-0.9242743995300066,0.9242919630453729,-0.36177300302672627
3533,0.3532999999999774,-0.9242743850313795,0.924291939866414,-0.36177300435448195
3534,0.3533999999999774,-0.9242743705422312,0.924291916699854,-0.36177300568066606
3535,0.3534999999999774,-0.9242743560625514,0.9242918935456902,-0.3617730070052985
3536,0.3535999999999774,-0.9242743415923296,0.9242918704039204,-0.36177300832835974
3537,0.35369999999997737,-0.9242743271315554,0.9242918472745416,-0.36177300964986564
3538,0.35379999999997735,-0.9242743126802186,0.9242918241575516,-0.36177301096981157
3539,0.35389999999997734,-0.924274298238309,0.9242918010529477,-0.3617730122882105
3540,0.35399999999997733,-0.924274283805816,0.9242917779607271,-0.36177301360504693
3541,0.3540999999999773,-0.9242742693827295,0.9242917548808873,-0.36177301492033775
3542,0.3541999999999773,-0.9242742549690393,0.9242917318134258,-0.36177301623407926
3543,0.3542999999999773,-0.9242742405647351,0.9242917087583397,-0.3617730175462737
3544,0.3543999999999773,-0.9242742261698068,0.9242916857156264,-0.36177301885691787
3545,0.3544999999999773,-0.9242742117842443,0.9242916626852832,-0.36177302016601115
3546,0.35459999999997727,-0.9242741974080373,0.9242916396673073,-0.36177302147357415
3547,0.35469999999997726,-0.9242741830411759,0.9242916166616961,-0.36177302277959733
3548,0.35479999999997724,-0.9242741686836498,0.9242915936684468,-0.3617730240840696
3549,0.35489999999997723,-0.9242741543354492,0.9242915706875566,-0.36177302538701467
3550,0.3549999999999772,-0.9242741399965639,0.9242915477190227,-0.3617730266884263
3551,0.3550999999999772,-0.9242741256669841,0.9242915247628424,-0.3617730279882957
3552,0.3551999999999772,-0.9242741113466996,0.9242915018190127,-0.3617730292866413
3553,0.3552999999999772,-0.9242740970357005,0.9242914788875308,-0.3617730305834565
3554,0.3553999999999772,-0.924274082733977,0.924291455968394,-0.3617730318787442
3555,0.35549999999997717,-0.9242740684415193,0.9242914330615993,-0.36177303317249837
3556,0.35559999999997716,-0.9242740541583172,0.9242914101671439,-0.36177303446473474
3557,0.35569999999997715,-0.924274039884361,0.9242913872850248,-0.3617730357554483
3558,0.35579999999997713,-0.924274025619641,0.9242913644152392,-0.36177303704463865
3559,0.3558999999999771,-0.9242740113641472,0.924291341557784,-0.36177303833231644
3560,0.3559999999999771,-0.9242739971178701,0.9242913187126564,-0.36177303961846513
3561,0.3560999999999771,-0.9242739828807998,0.9242912958798533,-0.3617730409031105
3562,0.3561999999999771,-0.9242739686529264,0.9242912730593718,-0.3617730421862425
3563,0.3562999999999771,-0.9242739544342407,0.9242912502512087,-0.3617730434678543
3564,0.35639999999997707,-0.9242739402247324,0.9242912274553614,-0.36177304474796007
3565,0.35649999999997706,-0.9242739260243924,0.9242912046718267,-0.3617730460265629
3566,0.35659999999997705,-0.9242739118332107,0.9242911819006013,-0.3617730473036501
3567,0.35669999999997704,-0.9242738976511781,0.9242911591416825,-0.361773048579233
3568,0.356799999999977,-0.9242738834782845,0.9242911363950669,-0.36177304985332387
3569,0.356899999999977,-0.9242738693145207,0.9242911136607517,-0.36177305112591096
3570,0.356999999999977,-0.9242738551598773,0.9242910909387335,-0.36177305239699065
3571,0.357099999999977,-0.9242738410143444,0.9242910682290095,-0.36177305366657675
3572,0.357199999999977,-0.9242738268779128,0.9242910455315764,-0.36177305493466944
3573,0.35729999999997697,-0.924273812750573,0.9242910228464309,-0.36177305620126127
3574,0.35739999999997696,-0.9242737986323154,0.9242910001735701,-0.36177305746636634
3575,0.35749999999997695,-0.9242737845231309,0.9242909775129906,-0.3617730587299818
3576,0.35759999999997694,-0.9242737704230098,0.9242909548646894,-0.3617730599921077
3577,0.3576999999999769,-0.9242737563319431,0.9242909322286632,-0.36177306125274095
3578,0.3577999999999769,-0.9242737422499211,0.9242909096049087,-0.3617730625119031
3579,0.3578999999999769,-0.9242737281769347,0.9242908869934228,-0.36177306376956714
3580,0.3579999999999769,-0.9242737141129744,0.924290864394202,-0.36177306502576106
3581,0.3580999999999769,-0.9242737000580312,0.9242908418072434,-0.3617730662804714
3582,0.35819999999997687,-0.9242736860120957,0.9242908192325435,-0.3617730675337052
3583,0.35829999999997686,-0.9242736719751588,0.924290796670099,-0.3617730687854565
3584,0.35839999999997685,-0.9242736579472111,0.9242907741199066,-0.3617730700357308
3585,0.35849999999997684,-0.9242736439282435,0.9242907515819629,-0.36177307128454195
3586,0.3585999999999768,-0.9242736299182469,0.9242907290562647,-0.36177307253187246
3587,0.3586999999999768,-0.9242736159172121,0.9242907065428088,-0.36177307377774665
3588,0.3587999999999768,-0.9242736019251302,0.9242906840415914,-0.36177307502214834
3589,0.3588999999999768,-0.9242735879419918,0.9242906615526094,-0.3617730762650792
3590,0.3589999999999768,-0.9242735739677879,0.9242906390758594,-0.3617730775065544
3591,0.35909999999997677,-0.9242735600025096,0.9242906166113379,-0.3617730787465536
3592,0.35919999999997676,-0.9242735460461479,0.9242905941590416,-0.36177307998509983
3593,0.35929999999997675,-0.9242735320986936,0.924290571718967,-0.3617730812221853
3594,0.35939999999997674,-0.9242735181601378,0.9242905492911107,-0.36177308245781553
3595,0.3594999999999767,-0.9242735042304716,0.924290526875469,-0.3617730836919909
3596,0.3595999999999767,-0.9242734903096861,0.9242905044720388,-0.3617730849247115
3597,0.3596999999999767,-0.9242734763977722,0.9242904820808163,-0.3617730861559808
3598,0.3597999999999767,-0.9242734624947212,0.9242904597017982,-0.3617730873857975
3599,0.3598999999999767,-0.9242734486005241,0.924290437334981,-0.36177308861416907
3600,0.35999999999997667,-0.9242734347151722,0.924290414980361,-0.36177308984108414
3601,0.36009999999997666,-0.9242734208386565,0.9242903926379347,-0.3617730910665635
3602,0.36019999999997665,-0.9242734069709683,0.9242903703076987,-0.3617730922905976
3603,0.36029999999997664,-0.9242733931120987,0.9242903479896493,-0.36177309351318987
3604,0.36039999999997663,-0.924273379262039,0.9242903256837829,-0.36177309473433855
3605,0.3604999999999766,-0.9242733654207805,0.924290303390096,-0.3617730959540515
3606,0.3605999999999766,-0.9242733515883146,0.9242902811085849,-0.36177309717232764
3607,0.3606999999999766,-0.9242733377646323,0.9242902588392462,-0.36177309838916466
3608,0.3607999999999766,-0.9242733239497251,0.924290236582076,-0.3617730996045699
3609,0.3608999999999766,-0.9242733101435843,0.9242902143370709,-0.36177310081854736
3610,0.36099999999997656,-0.9242732963462013,0.924290192104227,-0.36177310203109725
3611,0.36109999999997655,-0.9242732825575674,0.9242901698835408,-0.3617731032422148
3612,0.36119999999997654,-0.9242732687776739,0.9242901476750087,-0.36177310445190586
3613,0.36129999999997653,-0.9242732550065126,0.9242901254786269,-0.36177310566017307
3614,0.3613999999999765,-0.9242732412440745,0.9242901032943917,-0.3617731068670172
3615,0.3614999999999765,-0.9242732274903513,0.9242900811222994,-0.36177310807243807
3616,0.3615999999999765,-0.9242732137453344,0.9242900589623462,-0.36177310927644174
3617,0.3616999999999765,-0.9242732000090156,0.9242900368145284,-0.36177311047902083
3618,0.3617999999999765,-0.924273186281386,0.9242900146788423,-0.3617731116801839
3619,0.36189999999997646,-0.9242731725624371,0.9242899925552843,-0.3617731128799349
3620,0.36199999999997645,-0.9242731588521609,0.9242899704438503,-0.3617731140782734
3621,0.36209999999997644,-0.9242731451505486,0.9242899483445368,-0.3617731152752035
3622,0.36219999999997643,-0.924273131457592,0.9242899262573399,-0.3617731164707195
3623,0.3622999999999764,-0.9242731177732827,0.9242899041822557,-0.3617731176648283
3624,0.3623999999999764,-0.9242731040976123,0.9242898821192805,-0.3617731188575343
3625,0.3624999999999764,-0.9242730904305724,0.9242898600684104,-0.36177312004882956
3626,0.3625999999999764,-0.9242730767721548,0.9242898380296416,-0.36177312123872796
3627,0.3626999999999764,-0.9242730631223509,0.9242898160029703,-0.36177312242721354
3628,0.36279999999997636,-0.9242730494811529,0.9242897939883926,-0.3617731236143063
3629,0.36289999999997635,-0.9242730358485521,0.9242897719859046,-0.3617731248000017
3630,0.36299999999997634,-0.9242730222245404,0.9242897499955025,-0.36177312598429306
3631,0.36309999999997633,-0.9242730086091098,0.9242897280171823,-0.3617731271672029
3632,0.3631999999999763,-0.9242729950022518,0.9242897060509402,-0.36177312834871334
3633,0.3632999999999763,-0.9242729814039583,0.9242896840967721,-0.3617731295288294
3634,0.3633999999999763,-0.9242729678142211,0.9242896621546743,-0.36177313070755635
3635,0.3634999999999763,-0.9242729542330321,0.9242896402246428,-0.3617731318848981
3636,0.3635999999999763,-0.9242729406603832,0.9242896183066736,-0.361773133060852
3637,0.36369999999997626,-0.9242729270962662,0.9242895964007627,-0.3617731342354166
3638,0.36379999999997625,-0.924272913540673,0.9242895745069063,-0.36177313540859624
3639,0.36389999999997624,-0.9242728999935955,0.9242895526251002,-0.3617731365804079
3640,0.36399999999997623,-0.9242728864550258,0.9242895307553407,-0.36177313775082587
3641,0.3640999999999762,-0.9242728729249557,0.9242895088976234,-0.36177313891986523
3642,0.3641999999999762,-0.9242728594033772,0.9242894870519447,-0.36177314008753364
3643,0.3642999999999762,-0.9242728458902825,0.9242894652183002,-0.3617731412538219
3644,0.3643999999999762,-0.9242728323856633,0.9242894433966863,-0.3617731424187413
3645,0.3644999999999762,-0.9242728188895117,0.9242894215870987,-0.3617731435822909
3646,0.36459999999997617,-0.9242728054018199,0.9242893997895334,-0.3617731447444618
3647,0.36469999999997615,-0.9242727919225799,0.9242893780039863,-0.36177314590526877
3648,0.36479999999997614,-0.9242727784517837,0.9242893562304533,-0.36177314706470887
3649,0.36489999999997613,-0.9242727649894236,0.9242893344689304,-0.36177314822278944
3650,0.3649999999999761,-0.9242727515354914,0.9242893127194135,-0.3617731493794968
3651,0.3650999999999761,-0.9242727380899796,0.9242892909818985,-0.3617731505348436
3652,0.3651999999999761,-0.9242727246528801,0.9242892692563813,-0.3617731516888292
3653,0.3652999999999761,-0.9242727112241851,0.9242892475428577,-0.36177315284145295
3654,0.3653999999999761,-0.9242726978038869,0.9242892258413238,-0.3617731539927267
3655,0.36549999999997607,-0.9242726843919776,0.9242892041517751,-0.3617731551426435
3656,0.36559999999997606,-0.9242726709884497,0.9242891824742078,-0.3617731562912033
3657,0.36569999999997604,-0.9242726575932949,0.9242891608086176,-0.36177315743840877
3658,0.36579999999997603,-0.924272644206506,0.9242891391550002,-0.36177315858426434
3659,0.365899999999976,-0.924272630828075,0.9242891175133517,-0.36177315972877044
3660,0.365999999999976,-0.9242726174579942,0.9242890958836677,-0.3617731608719291
3661,0.366099999999976,-0.924272604096256,0.9242890742659442,-0.3617731620137388
3662,0.366199999999976,-0.9242725907428526,0.9242890526601768,-0.36177316315420144
3663,0.366299999999976,-0.9242725773977765,0.9242890310663614,-0.36177316429332707
3664,0.36639999999997597,-0.92427256406102,0.9242890094844938,-0.36177316543111415
3665,0.36649999999997596,-0.9242725507325753,0.9242889879145696,-0.3617731665675541
3666,0.36659999999997595,-0.9242725374124351,0.9242889663565848,-0.36177316770265827
3667,0.36669999999997593,-0.9242725241005917,0.924288944810535,-0.3617731688364228
3668,0.3667999999999759,-0.9242725107970374,0.924288923276416,-0.3617731699688572
3669,0.3668999999999759,-0.9242724975017648,0.9242889017542235,-0.3617731710999492
3670,0.3669999999999759,-0.9242724842147663,0.9242888802439533,-0.3617731722297164
3671,0.3670999999999759,-0.9242724709360343,0.924288858745601,-0.3617731733581563
3672,0.3671999999999759,-0.9242724576655614,0.9242888372591624,-0.36177317448526175
3673,0.36729999999997587,-0.92427244440334,0.9242888157846333,-0.3617731756110387
3674,0.36739999999997586,-0.9242724311493629,0.9242887943220092,-0.361773176735491
3675,0.36749999999997585,-0.9242724179036222,0.9242887728712859,-0.36177317785862084
3676,0.36759999999997583,-0.9242724046661108,0.9242887514324589,-0.3617731789804319
3677,0.3676999999999758,-0.9242723914368213,0.9242887300055241,-0.36177318010091153
3678,0.3677999999999758,-0.9242723782157459,0.9242887085904772,-0.36177318122007596
3679,0.3678999999999758,-0.9242723650028777,0.9242886871873135,-0.3617731823379225
3680,0.3679999999999758,-0.924272351798209,0.924288665796029,-0.36177318345445436
3681,0.3680999999999758,-0.9242723386017325,0.9242886444166192,-0.3617731845696709
3682,0.36819999999997577,-0.9242723254134408,0.9242886230490795,-0.36177318568357236
3683,0.36829999999997576,-0.9242723122333267,0.924288601693406,-0.36177318679616355
3684,0.36839999999997575,-0.9242722990613829,0.924288580349594,-0.36177318790744123
3685,0.36849999999997574,-0.924272285897602,0.9242885590176391,-0.36177318901741695
3686,0.3685999999999757,-0.9242722727419767,0.924288537697537,-0.36177319012607473
3687,0.3686999999999757,-0.9242722595944998,0.9242885163892832,-0.3617731912334352
3688,0.3687999999999757,-0.9242722464551639,0.9242884950928734,-0.3617731923394889
3689,0.3688999999999757,-0.9242722333239619,0.924288473808303,-0.3617731934442402
3690,0.3689999999999757,-0.9242722202008867,0.9242884525355677,-0.3617731945476933
3691,0.36909999999997567,-0.9242722070859308,0.924288431274663,-0.3617731956498491
3692,0.36919999999997566,-0.9242721939790871,0.9242884100255845,-0.36177319675069614
3693,0.36929999999997565,-0.9242721808803486,0.9242883887883276,-0.36177319785025275
3694,0.36939999999997564,-0.9242721677897079,0.9242883675628881,-0.3617731989485185
3695,0.3694999999999756,-0.9242721547071581,0.9242883463492613,-0.36177320004548613
3696,0.3695999999999756,-0.9242721416326918,0.9242883251474427,-0.36177320114115635
3697,0.3696999999999756,-0.9242721285663019,0.924288303957428,-0.36177320223554854
3698,0.3697999999999756,-0.9242721155079816,0.9242882827792126,-0.3617732033286427
3699,0.3698999999999756,-0.9242721024577235,0.9242882616127919,-0.36177320442045363
3700,0.36999999999997557,-0.9242720894155206,0.9242882404581616,-0.3617732055109764
3701,0.37009999999997556,-0.9242720763813659,0.924288219315317,-0.3617732066002187
3702,0.37019999999997555,-0.9242720633552524,0.9242881981842537,-0.36177320768817783
3703,0.37029999999997554,-0.924272050337173,0.924288177064967,-0.36177320877485647
3704,0.3703999999999755,-0.9242720373271206,0.9242881559574526,-0.361773209860253
3705,0.3704999999999755,-0.9242720243250883,0.9242881348617058,-0.3617732109443671
3706,0.3705999999999755,-0.924272011331069,0.924288113777722,-0.36177321202720997
3707,0.3706999999999755,-0.9242719983450559,0.9242880927054968,-0.3617732131087765
3708,0.3707999999999755,-0.924271985367042,0.9242880716450255,-0.3617732141890662
3709,0.37089999999997547,-0.9242719723970203,0.9242880505963037,-0.36177321526809114
3710,0.37099999999997546,-0.9242719594349839,0.9242880295593265,-0.36177321634583803
3711,0.37109999999997545,-0.9242719464809257,0.9242880085340897,-0.3617732174223175
3712,0.37119999999997544,-0.924271933534839,0.9242879875205884,-0.36177321849753286
3713,0.3712999999999754,-0.924271920596717,0.9242879665188182,-0.36177321957148145
3714,0.3713999999999754,-0.9242719076665527,0.9242879455287744,-0.3617732206441665
3715,0.3714999999999754,-0.9242718947443391,0.9242879245504523,-0.36177322171557974
3716,0.3715999999999754,-0.9242718818300696,0.9242879035838475,-0.3617732227857395
3717,0.3716999999999754,-0.9242718689237372,0.9242878826289551,-0.3617732238546352
3718,0.3717999999999754,-0.9242718560253352,0.9242878616857707,-0.3617732249222755
3719,0.37189999999997536,-0.9242718431348567,0.9242878407542896,-0.36177322598865247
3720,0.37199999999997535,-0.924271830252295,0.9242878198345071,-0.3617732270537788
3721,0.37209999999997534,-0.9242718173776432,0.9242877989264187,-0.3617732281176515
3722,0.37219999999997533,-0.9242718045108946,0.9242877780300195,-0.3617732291802673
3723,0.3722999999999753,-0.9242717916520425,0.924287757145305,-0.3617732302416367
3724,0.3723999999999753,-0.9242717788010801,0.9242877362722705,-0.36177323130175526
3725,0.3724999999999753,-0.9242717659580006,0.9242877154109114,-0.3617732323606248
3726,0.3725999999999753,-0.9242717531227976,0.9242876945612227,-0.3617732334182493
3727,0.3726999999999753,-0.924271740295464,0.9242876737232001,-0.3617732344746277
3728,0.37279999999997526,-0.9242717274759933,0.9242876528968387,-0.361773235529751
3729,0.37289999999997525,-0.9242717146643789,0.9242876320821339,-0.3617732365836456
3730,0.37299999999997524,-0.924271701860614,0.9242876112790809,-0.36177323763629504
3731,0.37309999999997523,-0.9242716890646921,0.924287590487675,-0.3617732386877038
3732,0.3731999999999752,-0.9242716762766064,0.9242875697079115,-0.3617732397378771
3733,0.3732999999999752,-0.9242716634963504,0.9242875489397857,-0.3617732407868122
3734,0.3733999999999752,-0.9242716507239175,0.924287528183293,-0.3617732418345115
3735,0.3734999999999752,-0.9242716379593012,0.9242875074384282,-0.36177324288097495
3736,0.3735999999999752,-0.9242716252024946,0.9242874867051871,-0.36177324392620974
3737,0.37369999999997516,-0.9242716124534914,0.9242874659835647,-0.361773244970212
3738,0.37379999999997515,-0.9242715997122851,0.9242874452735562,-0.36177324601298505
3739,0.37389999999997514,-0.9242715869788689,0.924287424575157,-0.3617732470545303
3740,0.37399999999997513,-0.9242715742532365,0.9242874038883623,-0.36177324809485584
3741,0.3740999999999751,-0.9242715615353813,0.9242873832131672,-0.36177324913394454
3742,0.3741999999999751,-0.9242715488252966,0.9242873625495669,-0.36177325017181894
3743,0.3742999999999751,-0.9242715361229763,0.9242873418975568,-0.36177325120846415
3744,0.3743999999999751,-0.9242715234284137,0.9242873212571321,-0.36177325224389256
3745,0.3744999999999751,-0.9242715107416023,0.9242873006282879,-0.36177325327810195
3746,0.37459999999997506,-0.9242714980625358,0.9242872800110195,-0.3617732543110933
3747,0.37469999999997505,-0.9242714853912075,0.924287259405322,-0.361773255342864
3748,0.37479999999997504,-0.9242714727276113,0.9242872388111906,-0.3617732563734257
3749,0.37489999999997503,-0.9242714600717407,0.9242872182286206,-0.36177325740277544
3750,0.374999999999975,-0.9242714474235891,0.924287197657607,-0.36177325843090297
3751,0.375099999999975,-0.9242714347831502,0.9242871770981452,-0.3617732594578278
3752,0.375199999999975,-0.9242714221504177,0.9242871565502302,-0.36177326048354214
3753,0.375299999999975,-0.9242714095253852,0.9242871360138571,-0.3617732615080467
3754,0.375399999999975,-0.9242713969080463,0.9242871154890214,-0.36177326253135106
3755,0.37549999999997496,-0.9242713842983947,0.9242870949757179,-0.3617732635534488
3756,0.37559999999997495,-0.9242713716964241,0.924287074473942,-0.3617732645743403
3757,0.37569999999997494,-0.9242713591021282,0.9242870539836887,-0.3617732655940297
3758,0.37579999999997493,-0.9242713465155006,0.9242870335049531,-0.3617732666125174
3759,0.3758999999999749,-0.9242713339365349,0.9242870130377305,-0.36177326762980344
3760,0.3759999999999749,-0.9242713213652252,0.924286992582016,-0.3617732686458986
3761,0.3760999999999749,-0.9242713088015647,0.9242869721378045,-0.3617732696607923
3762,0.3761999999999749,-0.9242712962455476,0.9242869517050916,-0.36177327067449166
3763,0.3762999999999749,-0.9242712836971675,0.9242869312838718,-0.3617732716870001
3764,0.37639999999997487,-0.9242712711564182,0.9242869108741406,-0.36177327269831927
3765,0.37649999999997485,-0.9242712586232933,0.9242868904758932,-0.3617732737084402
3766,0.37659999999997484,-0.9242712460977868,0.9242868700891244,-0.36177327471737786
3767,0.37669999999997483,-0.9242712335798924,0.9242868497138295,-0.36177327572511697
3768,0.3767999999999748,-0.9242712210696038,0.9242868293500035,-0.36177327673168197
3769,0.3768999999999748,-0.924271208566915,0.9242868089976415,-0.3617732777370582
3770,0.3769999999999748,-0.9242711960718198,0.9242867886567386,-0.3617732787412483
3771,0.3770999999999748,-0.9242711835843122,0.92428676832729,-0.36177327974426
3772,0.3771999999999748,-0.9242711711043856,0.9242867480092906,-0.36177328074608467
3773,0.37729999999997477,-0.9242711586320344,0.9242867277027355,-0.3617732817467371
3774,0.37739999999997476,-0.924271146167252,0.9242867074076199,-0.3617732827462034
3775,0.37749999999997474,-0.9242711337100327,0.9242866871239387,-0.36177328374449325
3776,0.37759999999997473,-0.9242711212603701,0.9242866668516869,-0.36177328474161513
3777,0.3776999999999747,-0.9242711088182584,0.9242866465908599,-0.36177328573755846
3778,0.3777999999999747,-0.9242710963836912,0.9242866263414525,-0.3617732867323308
3779,0.3778999999999747,-0.9242710839566626,0.9242866061034597,-0.36177328772592454
3780,0.3779999999999747,-0.9242710715371666,0.9242865858768767,-0.3617732887183564
3781,0.3780999999999747,-0.924271059125197,0.9242865656616984,-0.3617732897096169
3782,0.37819999999997467,-0.924271046720748,0.92428654545792,-0.36177329069971637
3783,0.37829999999997466,-0.9242710343238134,0.9242865252655363,-0.36177329168864136
3784,0.37839999999997465,-0.9242710219343873,0.9242865050845425,-0.36177329267640407
3785,0.37849999999997463,-0.9242710095524634,0.9242864849149336,-0.36177329366300864
3786,0.3785999999999746,-0.9242709971780362,0.9242864647567045,-0.3617732946484443
3787,0.3786999999999746,-0.9242709848110994,0.9242864446098504,-0.36177329563272587
3788,0.3787999999999746,-0.9242709724516471,0.9242864244743662,-0.3617732966158485
3789,0.3788999999999746,-0.9242709600996734,0.9242864043502469,-0.3617732975978138
3790,0.3789999999999746,-0.9242709477551722,0.9242863842374874,-0.3617732985786195
3791,0.37909999999997457,-0.9242709354181378,0.9242863641360831,-0.3617732995582612
3792,0.37919999999997456,-0.924270923088564,0.9242863440460286,-0.36177330053677315
3793,0.37929999999997455,-0.9242709107664451,0.9242863239673189,-0.36177330151411197
3794,0.37939999999997454,-0.9242708984517751,0.9242863038999491,-0.3617733024903127
3795,0.3794999999999745,-0.9242708861445482,0.9242862838439143,-0.36177330346535697
3796,0.3795999999999745,-0.9242708738447584,0.9242862637992093,-0.3617733044392536
3797,0.3796999999999745,-0.9242708615523999,0.9242862437658291,-0.36177330541200975
3798,0.3797999999999745,-0.9242708492674668,0.9242862237437688,-0.36177330638361727
3799,0.3798999999999745,-0.9242708369899534,0.9242862037330232,-0.36177330735408125
3800,0.37999999999997447,-0.9242708247198537,0.9242861837335874,-0.36177330832339566
3801,0.38009999999997446,-0.9242708124571618,0.9242861637454561,-0.3617733092915685
3802,0.38019999999997445,-0.924270800201872,0.9242861437686246,-0.36177331025861664
3803,0.38029999999997444,-0.9242707879539785,0.9242861238030878,-0.36177331122451245
3804,0.3803999999999744,-0.9242707757134755,0.9242861038488405,-0.3617733121892762
3805,0.3804999999999744,-0.9242707634803572,0.9242860839058776,-0.3617733131529024
3806,0.3805999999999744,-0.9242707512546178,0.9242860639741943,-0.36177331411540387
3807,0.3806999999999744,-0.9242707390362515,0.9242860440537853,-0.36177331507676014
3808,0.3807999999999744,-0.9242707268252525,0.9242860241446458,-0.361773316036982
3809,0.38089999999997437,-0.9242707146216153,0.9242860042467705,-0.36177331699608517
3810,0.38099999999997436,-0.9242707024253339,0.9242859843601543,-0.3617733179540522
3811,0.38109999999997435,-0.9242706902364027,0.9242859644847923,-0.361773318910892
3812,0.38119999999997434,-0.9242706780548159,0.9242859446206794,-0.361773319866601
3813,0.3812999999999743,-0.9242706658805678,0.9242859247678105,-0.36177332082119046
3814,0.3813999999999743,-0.9242706537136528,0.9242859049261802,-0.3617733217746532
3815,0.3814999999999743,-0.9242706415540652,0.924285885095784,-0.3617733227269947
3816,0.3815999999999743,-0.9242706294017992,0.9242858652766164,-0.3617733236782179
3817,0.3816999999999743,-0.9242706172568492,0.9242858454686725,-0.36177332462831424
3818,0.38179999999997427,-0.9242706051192096,0.9242858256719471,-0.36177332557729663
3819,0.38189999999997426,-0.9242705929888746,0.9242858058864352,-0.3617733265251658
3820,0.38199999999997425,-0.9242705808658386,0.9242857861121315,-0.36177332747192203
3821,0.38209999999997424,-0.924270568750096,0.9242857663490313,-0.36177332841755333
3822,0.3821999999999742,-0.9242705566416414,0.9242857465971289,-0.36177332936207046
3823,0.3822999999999742,-0.9242705445404688,0.9242857268564197,-0.3617733303054835
3824,0.3823999999999742,-0.9242705324465729,0.9242857071268984,-0.3617733312477837
3825,0.3824999999999742,-0.9242705203599478,0.9242856874085599,-0.36177333218897184
3826,0.3825999999999742,-0.9242705082805882,0.924285667701399,-0.36177333312905224
3827,0.38269999999997417,-0.9242704962084884,0.9242856480054107,-0.3617733340680274
3828,0.38279999999997416,-0.924270484143643,0.9242856283205899,-0.36177333500589537
3829,0.38289999999997415,-0.9242704720860461,0.9242856086469313,-0.3617733359426606
3830,0.38299999999997414,-0.9242704600356925,0.9242855889844299,-0.3617733368783272
3831,0.38309999999997413,-0.9242704479925764,0.9242855693330806,-0.36177333781287896
3832,0.3831999999999741,-0.9242704359566926,0.9242855496928781,-0.3617733387463421
3833,0.3832999999999741,-0.9242704239280352,0.9242855300638174,-0.3617733396786999
3834,0.3833999999999741,-0.9242704119065989,0.9242855104458935,-0.36177334060997063
3835,0.3834999999999741,-0.9242703998923781,0.9242854908391009,-0.3617733415401364
3836,0.3835999999999741,-0.9242703878853675,0.9242854712434347,-0.3617733424692045
3837,0.38369999999997406,-0.9242703758855614,0.9242854516588899,-0.36177334339718625
3838,0.38379999999997405,-0.9242703638929544,0.9242854320854609,-0.36177334432406866
3839,0.38389999999997404,-0.9242703519075411,0.9242854125231429,-0.3617733452498671
3840,0.38399999999997403,-0.924270339929316,0.9242853929719306,-0.36177334617457246
3841,0.384099999999974,-0.9242703279582737,0.9242853734318189,-0.3617733470981854
3842,0.384199999999974,-0.9242703159944087,0.9242853539028026,-0.3617733480207173
3843,0.384299999999974,-0.9242703040377155,0.9242853343848766,-0.361773348942157
3844,0.384399999999974,-0.9242702920881889,0.9242853148780357,-0.3617733498625157
3845,0.384499999999974,-0.9242702801458232,0.9242852953822748,-0.361773350781796
3846,0.38459999999997396,-0.9242702682106133,0.9242852758975886,-0.3617733516999885
3847,0.38469999999997395,-0.9242702562825535,0.924285256423972,-0.36177335261709687
3848,0.38479999999997394,-0.9242702443616387,0.9242852369614197,-0.361773353533125
3849,0.38489999999997393,-0.9242702324478634,0.9242852175099268,-0.3617733544480805
3850,0.3849999999999739,-0.9242702205412223,0.924285198069488,-0.36177335536195776
3851,0.3850999999999739,-0.92427020864171,0.9242851786400978,-0.3617733562747551
3852,0.3851999999999739,-0.924270196749321,0.9242851592217516,-0.3617733571864849
3853,0.3852999999999739,-0.9242701848640502,0.9242851398144438,-0.3617733580971339
3854,0.3853999999999739,-0.924270172985892,0.9242851204181693,-0.36177335900671675
3855,0.38549999999997386,-0.9242701611148414,0.9242851010329229,-0.36177335991523174
3856,0.38559999999997385,-0.9242701492508929,0.9242850816586996,-0.3617733608226679
3857,0.38569999999997384,-0.9242701373940412,0.924285062295494,-0.3617733617290383
3858,0.38579999999997383,-0.924270125544281,0.9242850429433009,-0.36177336263434956
3859,0.3858999999999738,-0.924270113701607,0.9242850236021153,-0.36177336353858625
3860,0.3859999999999738,-0.924270101866014,0.9242850042719317,-0.36177336444176106
3861,0.3860999999999738,-0.9242700900374966,0.9242849849527451,-0.36177336534387067
3862,0.3861999999999738,-0.9242700782160498,0.9242849656445503,-0.36177336624491924
3863,0.3862999999999738,-0.924270066401668,0.9242849463473419,-0.36177336714490976
3864,0.38639999999997376,-0.9242700545943462,0.9242849270611151,-0.36177336804384186
3865,0.38649999999997375,-0.924270042794079,0.9242849077858641,-0.3617733689417102
3866,0.38659999999997374,-0.9242700310008612,0.9242848885215843,-0.3617733698385279
3867,0.38669999999997373,-0.9242700192146877,0.9242848692682701,-0.36177337073428434
3868,0.3867999999999737,-0.9242700074355532,0.9242848500259164,-0.36177337162898765
3869,0.3868999999999737,-0.9242699956634525,0.924284830794518,-0.3617733725226405
3870,0.3869999999999737,-0.9242699838983804,0.9242848115740696,-0.36177337341524074
3871,0.3870999999999737,-0.9242699721403317,0.9242847923645661,-0.36177337430678785
3872,0.3871999999999737,-0.9242699603893012,0.9242847731660021,-0.36177337519729075
3873,0.38729999999997367,-0.9242699486452838,0.9242847539783725,-0.36177337608673377
3874,0.38739999999997365,-0.9242699369082742,0.9242847348016722,-0.36177337697514156
3875,0.38749999999997364,-0.9242699251782674,0.9242847156358958,-0.3617733778624959
3876,0.38759999999997363,-0.9242699134552582,0.924284696481038,-0.36177337874881343
3877,0.3876999999999736,-0.9242699017392414,0.9242846773370937,-0.3617733796340814
3878,0.3877999999999736,-0.924269890030212,0.9242846582040577,-0.36177338051831
3879,0.3878999999999736,-0.9242698783281647,0.9242846390819247,-0.36177338140149934
3880,0.3879999999999736,-0.9242698666330945,0.9242846199706893,-0.36177338228364353
3881,0.3880999999999736,-0.9242698549449961,0.9242846008703467,-0.3617733831647452
3882,0.38819999999997357,-0.9242698432638647,0.9242845817808912,-0.36177338404482035
3883,0.38829999999997356,-0.9242698315896951,0.9242845627023177,-0.36177338492385597
3884,0.38839999999997354,-0.9242698199224821,0.9242845436346213,-0.3617733858018533
3885,0.38849999999997353,-0.9242698082622207,0.9242845245777963,-0.36177338667882436
3886,0.3885999999999735,-0.9242697966089058,0.9242845055318376,-0.3617733875547577
3887,0.3886999999999735,-0.9242697849625324,0.92428448649674,-0.3617733884296575
3888,0.3887999999999735,-0.9242697733230955,0.9242844674724983,-0.36177338930353437
3889,0.3888999999999735,-0.9242697616905897,0.9242844484591071,-0.3617733901763797
3890,0.3889999999999735,-0.9242697500650104,0.9242844294565612,-0.3617733910481984
3891,0.38909999999997347,-0.9242697384463524,0.9242844104648553,-0.36177339191898705
3892,0.38919999999997346,-0.9242697268346106,0.9242843914839844,-0.3617733927887539
3893,0.38929999999997345,-0.9242697152297801,0.924284372513943,-0.3617733936574947
3894,0.38939999999997343,-0.9242697036318557,0.9242843535547259,-0.361773394525217
3895,0.3894999999999734,-0.9242696920408326,0.9242843346063279,-0.36177339539191344
3896,0.3895999999999734,-0.9242696804567058,0.9242843156687437,-0.3617733962575951
3897,0.3896999999999734,-0.92426966887947,0.924284296741968,-0.36177339712225554
3898,0.3897999999999734,-0.9242696573091208,0.9242842778259955,-0.36177339798589986
3899,0.3898999999999734,-0.9242696457456526,0.9242842589208211,-0.36177339884852056
3900,0.38999999999997337,-0.9242696341890609,0.9242842400264394,-0.3617733997101281
3901,0.39009999999997336,-0.9242696226393405,0.9242842211428453,-0.36177340057072155
3902,0.39019999999997335,-0.9242696110964866,0.9242842022700332,-0.36177340143030734
3903,0.39029999999997333,-0.9242695995604941,0.9242841834079982,-0.3617734022888779
3904,0.3903999999999733,-0.9242695880313583,0.9242841645567348,-0.36177340314643514
3905,0.3904999999999733,-0.9242695765090739,0.9242841457162378,-0.36177340400298397
3906,0.3905999999999733,-0.9242695649936362,0.9242841268865021,-0.3617734048585292
3907,0.3906999999999733,-0.9242695534850405,0.9242841080675221,-0.3617734057130615
3908,0.3907999999999733,-0.9242695419832814,0.9242840892592928,-0.3617734065665917
3909,0.39089999999997327,-0.9242695304883545,0.9242840704618087,-0.3617734074191166
3910,0.39099999999997326,-0.9242695190002546,0.9242840516750648,-0.36177340827063276
3911,0.39109999999997325,-0.9242695075189767,0.9242840328990556,-0.3617734091211533
3912,0.39119999999997324,-0.9242694960445164,0.9242840141337758,-0.36177340997067287
3913,0.3912999999999732,-0.9242694845768684,0.9242839953792203,-0.3617734108191886
3914,0.3913999999999732,-0.924269473116028,0.9242839766353838,-0.3617734116667101
3915,0.3914999999999732,-0.9242694616619904,0.9242839579022609,-0.3617734125132286
3916,0.3915999999999732,-0.9242694502147506,0.9242839391798463,-0.3617734133587477
3917,0.3916999999999732,-0.9242694387743039,0.9242839204681349,-0.36177341420328035
3918,0.39179999999997317,-0.9242694273406452,0.9242839017671213,-0.3617734150468172
3919,0.39189999999997316,-0.9242694159137701,0.9242838830768001,-0.3617734158893651
3920,0.39199999999997315,-0.9242694044936735,0.9242838643971663,-0.3617734167309153
3921,0.39209999999997314,-0.9242693930803505,0.9242838457282143,-0.36177341757147596
3922,0.3921999999999731,-0.9242693816737966,0.9242838270699392,-0.3617734184110401
3923,0.3922999999999731,-0.9242693702740067,0.9242838084223352,-0.36177341924962353
3924,0.3923999999999731,-0.9242693588809762,0.9242837897853975,-0.36177342008722374
3925,0.3924999999999731,-0.9242693474947001,0.9242837711591205,-0.3617734209238286
3926,0.3925999999999731,-0.9242693361151739,0.9242837525434991,-0.36177342175946103
3927,0.39269999999997307,-0.9242693247423927,0.9242837339385279,-0.3617734225941017
3928,0.39279999999997306,-0.9242693133763515,0.9242837153442017,-0.3617734234277561
3929,0.39289999999997305,-0.924269302017046,0.924283696760515,-0.3617734242604348
3930,0.39299999999997304,-0.9242692906644712,0.9242836781874628,-0.36177342509213223
3931,0.393099999999973,-0.9242692793186222,0.9242836596250396,-0.3617734259228529
3932,0.393199999999973,-0.9242692679794946,0.9242836410732401,-0.36177342675259155
3933,0.393299999999973,-0.9242692566470834,0.9242836225320592,-0.3617734275813604
3934,0.393399999999973,-0.9242692453213839,0.9242836040014915,-0.3617734284091417
3935,0.393499999999973,-0.9242692340023915,0.9242835854815316,-0.36177342923595546
3936,0.39359999999997297,-0.9242692226901014,0.9242835669721743,-0.36177343006180124
3937,0.39369999999997296,-0.9242692113845089,0.9242835484734143,-0.3617734308866697
3938,0.39379999999997295,-0.9242692000856093,0.9242835299852463,-0.3617734317105644
3939,0.39389999999997294,-0.924269188793398,0.924283511507665,-0.36177343253349326
3940,0.3939999999999729,-0.9242691775078702,0.9242834930406649,-0.36177343335545264
3941,0.3940999999999729,-0.9242691662290213,0.9242834745842412,-0.36177343417644753
3942,0.3941999999999729,-0.9242691549568465,0.9242834561383882,-0.36177343499646647
3943,0.3942999999999729,-0.9242691436913413,0.9242834377031007,-0.36177343581553073
3944,0.3943999999999729,-0.9242691324325009,0.9242834192783734,-0.3617734366336305
3945,0.3944999999999729,-0.9242691211803207,0.924283400864201,-0.36177343745076596
3946,0.39459999999997286,-0.9242691099347959,0.9242833824605782,-0.3617734382669339
3947,0.39469999999997285,-0.9242690986959222,0.9242833640674997,-0.36177343908214654
3948,0.39479999999997284,-0.9242690874636947,0.9242833456849602,-0.36177343989639477
3949,0.39489999999997283,-0.9242690762381089,0.9242833273129544,-0.36177344070969825
3950,0.3949999999999728,-0.9242690650191601,0.9242833089514769,-0.361773441522028
3951,0.3950999999999728,-0.9242690538068437,0.9242832906005226,-0.36177344233340436
3952,0.3951999999999728,-0.924269042601155,0.9242832722600861,-0.36177344314383864
3953,0.3952999999999728,-0.9242690314020896,0.9242832539301621,-0.3617734439533103
3954,0.3953999999999728,-0.9242690202096427,0.9242832356107452,-0.36177344476182494
3955,0.39549999999997276,-0.9242690090238099,0.9242832173018302,-0.3617734455693879
3956,0.39559999999997275,-0.9242689978445864,0.9242831990034117,-0.3617734463760061
3957,0.39569999999997274,-0.9242689866719678,0.9242831807154845,-0.36177344718167403
3958,0.39579999999997273,-0.9242689755059494,0.9242831624380433,-0.36177344798639544
3959,0.3958999999999727,-0.9242689643465267,0.9242831441710828,-0.3617734487901687
3960,0.3959999999999727,-0.9242689531936952,0.9242831259145975,-0.36177344959298885
3961,0.3960999999999727,-0.9242689420474502,0.9242831076685823,-0.3617734503948742
3962,0.3961999999999727,-0.9242689309077873,0.9242830894330318,-0.36177345119580984
3963,0.3962999999999727,-0.9242689197747018,0.9242830712079408,-0.3617734519958066
3964,0.39639999999997266,-0.9242689086481893,0.924283052993304,-0.361773452794853
3965,0.39649999999997265,-0.9242688975282453,0.9242830347891159,-0.36177345359295987
3966,0.39659999999997264,-0.924268886414865,0.9242830165953714,-0.361773454390143
3967,0.39669999999997263,-0.9242688753080441,0.924282998412065,-0.3617734551863739
3968,0.3967999999999726,-0.9242688642077782,0.9242829802391915,-0.36177345598166766
3969,0.3968999999999726,-0.9242688531140626,0.9242829620767457,-0.3617734567760367
3970,0.3969999999999726,-0.9242688420268929,0.9242829439247221,-0.36177345756945983
3971,0.3970999999999726,-0.9242688309462644,0.9242829257831154,-0.3617734583619582
3972,0.3971999999999726,-0.9242688198721729,0.9242829076519204,-0.36177345915351367
3973,0.39729999999997256,-0.9242688088046137,0.9242828895311319,-0.3617734599441361
3974,0.39739999999997255,-0.9242687977435825,0.9242828714207443,-0.3617734607338409
3975,0.39749999999997254,-0.9242687866890748,0.9242828533207526,-0.3617734615226056
3976,0.39759999999997253,-0.9242687756410859,0.9242828352311512,-0.36177346231044855
3977,0.3976999999999725,-0.9242687645996116,0.9242828171519348,-0.3617734630973622
3978,0.3977999999999725,-0.9242687535646474,0.9242827990830984,-0.36177346388334886
3979,0.3978999999999725,-0.9242687425361887,0.9242827810246365,-0.36177346466841015
3980,0.3979999999999725,-0.9242687315142313,0.9242827629765438,-0.3617734654525494
3981,0.3980999999999725,-0.9242687204987706,0.9242827449388149,-0.36177346623576023
3982,0.39819999999997246,-0.9242687094898022,0.9242827269114448,-0.3617734670180579
3983,0.39829999999997245,-0.9242686984873217,0.9242827088944277,-0.3617734677994266
3984,0.39839999999997244,-0.9242686874913246,0.9242826908877587,-0.3617734685798791
3985,0.39849999999997243,-0.9242686765018067,0.9242826728914324,-0.36177346935941124
3986,0.3985999999999724,-0.9242686655187633,0.9242826549054434,-0.3617734701380258
3987,0.3986999999999724,-0.9242686545421902,0.9242826369297865,-0.3617734709157297
3988,0.3987999999999724,-0.9242686435720829,0.9242826189644563,-0.36177347169251606
3989,0.3988999999999724,-0.9242686326084371,0.9242826010094475,-0.3617734724683818
3990,0.3989999999999724,-0.9242686216512483,0.924282583064755,-0.3617734732433463
3991,0.39909999999997237,-0.9242686107005122,0.9242825651303732,-0.3617734740173897
3992,0.39919999999997235,-0.9242685997562244,0.9242825472062969,-0.3617734747905226
3993,0.39929999999997234,-0.9242685888183806,0.9242825292925207,-0.3617734755627461
3994,0.39939999999997233,-0.9242685778869764,0.9242825113890396,-0.361773476334065
3995,0.3994999999999723,-0.9242685669620074,0.924282493495848,-0.36177347710447133
3996,0.3995999999999723,-0.9242685560434694,0.9242824756129407,-0.36177347787397385
3997,0.3996999999999723,-0.9242685451313577,0.9242824577403125,-0.361773478642571
3998,0.3997999999999723,-0.9242685342256683,0.9242824398779579,-0.36177347941026594
3999,0.3998999999999723,-0.9242685233263968,0.9242824220258716,-0.36177348017705235
4000,0.39999999999997227,-0.9242685124335388,0.9242824041840485,-0.3617734809429325
4001,0.40009999999997226,-0.92426850154709,0.924282386352483,-0.3617734817079236
4002,0.40019999999997224,-0.924268490667046,0.9242823685311702,-0.3617734824719982
4003,0.40029999999997223,-0.9242684797934027,0.9242823507201043,-0.3617734832351806
4004,0.4003999999999722,-0.9242684689261556,0.9242823329192804,-0.36177348399746995
4005,0.4004999999999722,-0.9242684580653003,0.9242823151286931,-0.3617734847588603
4006,0.4005999999999722,-0.9242684472108328,0.9242822973483369,-0.3617734855193538
4007,0.4006999999999722,-0.9242684363627487,0.9242822795782067,-0.3617734862789516
4008,0.4007999999999722,-0.9242684255210436,0.9242822618182973,-0.3617734870376549
4009,0.40089999999997217,-0.9242684146857134,0.924282244068603,-0.3617734877954709
4010,0.40099999999997216,-0.9242684038567536,0.9242822263291189,-0.36177348855238367
4011,0.40109999999997215,-0.9242683930341602,0.9242822085998396,-0.36177348930841097
4012,0.40119999999997213,-0.9242683822179287,0.9242821908807595,-0.36177349006354975
4013,0.4012999999999721,-0.9242683714080548,0.9242821731718738,-0.3617734908178038
4014,0.4013999999999721,-0.9242683606045345,0.9242821554731767,-0.3617734915711639
4015,0.4014999999999721,-0.9242683498073635,0.9242821377846633,-0.3617734923236365
4016,0.4015999999999721,-0.9242683390165374,0.9242821201063282,-0.3617734930752343
4017,0.4016999999999721,-0.924268328232052,0.9242821024381659,-0.3617734938259365
4018,0.40179999999997207,-0.9242683174539031,0.9242820847801712,-0.3617734945757555
4019,0.40189999999997206,-0.9242683066820866,0.924282067132339,-0.36177349532469316
4020,0.40199999999997205,-0.924268295916598,0.9242820494946637,-0.361773496072755
4021,0.40209999999997204,-0.9242682851574333,0.9242820318671403,-0.36177349681993026
4022,0.402199999999972,-0.9242682744045881,0.9242820142497633,-0.3617734975662301
4023,0.402299999999972,-0.9242682636580585,0.9242819966425275,-0.3617734983116521
4024,0.402399999999972,-0.92426825291784,0.9242819790454275,-0.3617734990561944
4025,0.402499999999972,-0.9242682421839286,0.9242819614584581,-0.3617734997998586
4026,0.402599999999972,-0.9242682314563199,0.924281943881614,-0.36177350054264823
4027,0.40269999999997197,-0.9242682207350098,0.9242819263148898,-0.3617735012845687
4028,0.40279999999997196,-0.9242682100199942,0.9242819087582804,-0.3617735020256138
4029,0.40289999999997195,-0.9242681993112688,0.9242818912117804,-0.36177350276579295
4030,0.40299999999997194,-0.9242681886088295,0.9242818736753845,-0.36177350350509074
4031,0.4030999999999719,-0.9242681779126721,0.9242818561490874,-0.3617735042435184
4032,0.4031999999999719,-0.9242681672227926,0.9242818386328838,-0.361773504981073
4033,0.4032999999999719,-0.9242681565391866,0.9242818211267685,-0.36177350571778055
4034,0.4033999999999719,-0.9242681458618501,0.9242818036307361,-0.36177350645360296
4035,0.4034999999999719,-0.9242681351907788,0.9242817861447814,-0.36177350718856605
4036,0.40359999999997187,-0.9242681245259687,0.924281768668899,-0.36177350792266383
4037,0.40369999999997186,-0.9242681138674157,0.9242817512030838,-0.3617735086558909
4038,0.40379999999997185,-0.9242681032151154,0.9242817337473304,-0.3617735093882646
4039,0.40389999999997184,-0.924268092569064,0.9242817163016334,-0.36177351011976716
4040,0.4039999999999718,-0.9242680819292571,0.9242816988659877,-0.3617735108504204
4041,0.4040999999999718,-0.9242680712956909,0.9242816814403879,-0.3617735115802106
4042,0.4041999999999718,-0.924268060668361,0.9242816640248288,-0.36177351230913657
4043,0.4042999999999718,-0.9242680500472633,0.9242816466193051,-0.3617735130372077
4044,0.4043999999999718,-0.9242680394323939,0.9242816292238114,-0.36177351376441735
4045,0.40449999999997177,-0.9242680288237485,0.9242816118383427,-0.36177351449077766
4046,0.40459999999997176,-0.9242680182213231,0.9242815944628934,-0.36177351521627715
4047,0.40469999999997175,-0.9242680076251135,0.9242815770974584,-0.3617735159409296
4048,0.40479999999997174,-0.9242679970351159,0.9242815597420323,-0.36177351666472285
4049,0.4048999999999717,-0.9242679864513259,0.92428154239661,-0.36177351738766783
4050,0.4049999999999717,-0.9242679758737397,0.9242815250611861,-0.36177351810976677
4051,0.4050999999999717,-0.9242679653023528,0.9242815077357552,-0.36177351883100695
4052,0.4051999999999717,-0.9242679547371616,0.9242814904203124,-0.3617735195514002
4053,0.4052999999999717,-0.9242679441781618,0.924281473114852,-0.36177352027094856
4054,0.40539999999997167,-0.9242679336253494,0.924281455819369,-0.3617735209896518
4055,0.40549999999997166,-0.9242679230787204,0.924281438533858,-0.361773521707504
4056,0.40559999999997165,-0.9242679125382707,0.9242814212583139,-0.361773522424518
4057,0.40569999999997164,-0.9242679020039961,0.9242814039927312,-0.36177352314068406
4058,0.40579999999997163,-0.9242678914758928,0.9242813867371047,-0.3617735238560078
4059,0.4058999999999716,-0.9242678809539566,0.9242813694914292,-0.3617735245704897
4060,0.4059999999999716,-0.9242678704381837,0.9242813522556994,-0.3617735252841349
4061,0.4060999999999716,-0.9242678599285697,0.9242813350299101,-0.36177352599693413
4062,0.4061999999999716,-0.9242678494251111,0.9242813178140558,-0.3617735267088934
4063,0.4062999999999716,-0.9242678389278034,0.9242813006081314,-0.3617735274200216
4064,0.40639999999997156,-0.9242678284366428,0.9242812834121316,-0.36177352813030805
4065,0.40649999999997155,-0.9242678179516252,0.9242812662260512,-0.361773528839758
4066,0.40659999999997154,-0.9242678074727467,0.924281249049885,-0.3617735295483764
4067,0.40669999999997153,-0.9242677970000033,0.9242812318836274,-0.3617735302561582
4068,0.4067999999999715,-0.9242677865333909,0.9242812147272735,-0.36177353096310894
4069,0.4068999999999715,-0.9242677760729057,0.924281197580818,-0.36177353166922877
4070,0.4069999999999715,-0.9242677656185435,0.9242811804442554,-0.36177353237451687
4071,0.4070999999999715,-0.9242677551703005,0.9242811633175806,-0.36177353307897825
4072,0.4071999999999715,-0.9242677447281725,0.9242811462007884,-0.3617735337826047
4073,0.40729999999997146,-0.9242677342921559,0.9242811290938735,-0.36177353448540495
4074,0.40739999999997145,-0.9242677238622463,0.9242811119968305,-0.3617735351873857
4075,0.40749999999997144,-0.92426771343844,0.9242810949096543,-0.3617735358885295
4076,0.40759999999997143,-0.924267703020733,0.9242810778323396,-0.36177353658885514
4077,0.4076999999999714,-0.9242676926091213,0.9242810607648811,-0.36177353728834954
4078,0.4077999999999714,-0.924267682203601,0.9242810437072737,-0.3617735379870265
4079,0.4078999999999714,-0.9242676718041682,0.924281026659512,-0.36177353868487644
4080,0.4079999999999714,-0.9242676614108188,0.9242810096215908,-0.36177353938190804
4081,0.4080999999999714,-0.9242676510235491,0.9242809925935048,-0.36177354007811885
4082,0.40819999999997136,-0.9242676406423549,0.9242809755752489,-0.36177354077351603
4083,0.40829999999997135,-0.9242676302672325,0.9242809585668177,-0.36177354146809726
4084,0.40839999999997134,-0.9242676198981777,0.9242809415682061,-0.36177354216184904
4085,0.40849999999997133,-0.924267609535187,0.9242809245794086,-0.3617735428547844
4086,0.4085999999999713,-0.9242675991782562,0.9242809076004201,-0.361773543546909
4087,0.4086999999999713,-0.9242675888273814,0.9242808906312355,-0.36177354423822194
4088,0.4087999999999713,-0.9242675784825587,0.9242808736718495,-0.36177354492872804
4089,0.4088999999999713,-0.9242675681437842,0.9242808567222567,-0.36177354561840436
4090,0.4089999999999713,-0.9242675578110541,0.9242808397824519,-0.36177354630727504
4091,0.40909999999997126,-0.9242675474843643,0.9242808228524301,-0.36177354699534225
4092,0.40919999999997125,-0.9242675371637112,0.9242808059321856,-0.36177354768259373
4093,0.40929999999997124,-0.9242675268490907,0.9242807890217137,-0.3617735483690384
4094,0.40939999999997123,-0.9242675165404991,0.9242807721210088,-0.36177354905467884
4095,0.4094999999999712,-0.9242675062379324,0.9242807552300657,-0.3617735497395009
4096,0.4095999999999712,-0.9242674959413866,0.9242807383488794,-0.36177355042352993
4097,0.4096999999999712,-0.9242674856508581,0.9242807214774444,-0.3617735511067469
4098,0.4097999999999712,-0.9242674753663428,0.9242807046157556,-0.3617735517891593
4099,0.4098999999999712,-0.924267465087837,0.9242806877638078,-0.3617735524707733
4100,0.40999999999997117,-0.9242674548153368,0.9242806709215957,-0.36177355315157905
4101,0.41009999999997115,-0.9242674445488384,0.9242806540891141,-0.3617735538315954
4102,0.41019999999997114,-0.9242674342883378,0.9242806372663578,-0.3617735545108057
4103,0.41029999999997113,-0.9242674240338312,0.9242806204533214,-0.36177355518920573
4104,0.4103999999999711,-0.924267413785315,0.92428060365,-0.3617735558668218
4105,0.4104999999999711,-0.924267403542785,0.924280586856388,-0.36177355654362836
4106,0.4105999999999711,-0.9242673933062376,0.9242805700724807,-0.36177355721965204
4107,0.4106999999999711,-0.9242673830756689,0.9242805532982723,-0.3617735578948729
4108,0.4107999999999711,-0.9242673728510752,0.924280536533758,-0.3617735585693046
4109,0.41089999999997107,-0.9242673626324525,0.9242805197789323,-0.36177355924293225
4110,0.41099999999997106,-0.924267352419797,0.9242805030337902,-0.36177355991577936
4111,0.41109999999997104,-0.924267342213105,0.9242804862983264,-0.36177356058782656
4112,0.41119999999997103,-0.9242673320123728,0.9242804695725356,-0.3617735612590836
4113,0.411299999999971,-0.9242673218175962,0.9242804528564127,-0.36177356192955473
4114,0.411399999999971,-0.9242673116287717,0.9242804361499525,-0.36177356259923166
4115,0.411499999999971,-0.9242673014458955,0.9242804194531498,-0.3617735632681271
4116,0.411599999999971,-0.9242672912689638,0.9242804027659992,-0.36177356393622484
4117,0.411699999999971,-0.9242672810979727,0.9242803860884957,-0.3617735646035479
4118,0.41179999999997097,-0.9242672709329185,0.9242803694206341,-0.36177356527008214
4119,0.41189999999997096,-0.9242672607737975,0.9242803527624092,-0.36177356593583054
4120,0.41199999999997095,-0.9242672506206057,0.9242803361138155,-0.36177356660079346
4121,0.41209999999997093,-0.9242672404733396,0.9242803194748482,-0.361773567264983
4122,0.4121999999999709,-0.9242672303319952,0.9242803028455019,-0.3617735679283823
4123,0.4122999999999709,-0.9242672201965688,0.9242802862257714,-0.3617735685910056
4124,0.4123999999999709,-0.9242672100670568,0.9242802696156515,-0.36177356925284504
4125,0.4124999999999709,-0.9242671999434553,0.9242802530151369,-0.361773569913903
4126,0.4125999999999709,-0.9242671898257605,0.9242802364242227,-0.3617735705741898
4127,0.41269999999997087,-0.9242671797139687,0.9242802198429036,-0.3617735712336997
4128,0.41279999999997086,-0.9242671696080762,0.9242802032711743,-0.36177357189243026
4129,0.41289999999997085,-0.9242671595080793,0.9242801867090298,-0.36177357255038717
4130,0.41299999999997083,-0.9242671494139741,0.9242801701564646,-0.3617735732075703
4131,0.4130999999999708,-0.9242671393257571,0.9242801536134736,-0.3617735738639855
4132,0.4131999999999708,-0.9242671292434244,0.9242801370800519,-0.3617735745196156
4133,0.4132999999999708,-0.9242671191669722,0.924280120556194,-0.3617735751744826
4134,0.4133999999999708,-0.924267109096397,0.9242801040418949,-0.361773575828576
4135,0.4134999999999708,-0.924267099031695,0.9242800875371493,-0.36177357648190483
4136,0.41359999999997077,-0.9242670889728624,0.9242800710419521,-0.36177357713445785
4137,0.41369999999997076,-0.9242670789198956,0.924280054556298,-0.36177357778624714
4138,0.41379999999997075,-0.9242670688727908,0.924280038080182,-0.3617735784372689
4139,0.41389999999997074,-0.9242670588315444,0.9242800216135989,-0.3617735790875286
4140,0.4139999999999707,-0.9242670487961525,0.9242800051565433,-0.36177357973701274
4141,0.4140999999999707,-0.9242670387666116,0.9242799887090103,-0.3617735803857428
4142,0.4141999999999707,-0.9242670287429181,0.9242799722709945,-0.3617735810337068
4143,0.4142999999999707,-0.9242670187250681,0.9242799558424909,-0.36177358168091284
4144,0.4143999999999707,-0.924267008713058,0.9242799394234943,-0.3617735823273487
4145,0.41449999999997067,-0.9242669987068841,0.9242799230139994,-0.36177358297302153
4146,0.41459999999997066,-0.9242669887065427,0.9242799066140014,-0.3617735836179382
4147,0.41469999999997065,-0.9242669787120302,0.9242798902234945,-0.36177358426209927
4148,0.41479999999997064,-0.9242669687233429,0.9242798738424742,-0.36177358490550665
4149,0.4148999999999706,-0.9242669587404772,0.9242798574709349,-0.36177358554814587
4150,0.4149999999999706,-0.9242669487634292,0.9242798411088717,-0.36177358619004063
4151,0.4150999999999706,-0.9242669387921955,0.9242798247562792,-0.36177358683117816
4152,0.4151999999999706,-0.9242669288267724,0.9242798084131526,-0.3617735874715463
4153,0.4152999999999706,-0.9242669188671561,0.9242797920794863,-0.36177358811117855
4154,0.41539999999997057,-0.9242669089133432,0.9242797757552754,-0.3617735887500507
4155,0.41549999999997056,-0.9242668989653298,0.9242797594405148,-0.36177358938817306
4156,0.41559999999997055,-0.9242668890231124,0.9242797431351991,-0.3617735900255472
4157,0.41569999999997054,-0.9242668790866873,0.9242797268393235,-0.3617735906621635
4158,0.4157999999999705,-0.9242668691560509,0.9242797105528825,-0.3617735912980392
4159,0.4158999999999705,-0.9242668592311997,0.9242796942758712,-0.3617735919331574
4160,0.4159999999999705,-0.9242668493121298,0.9242796780082844,-0.3617735925675389
4161,0.4160999999999705,-0.9242668393988378,0.9242796617501168,-0.36177359320116864
4162,0.4161999999999705,-0.9242668294913199,0.9242796455013634,-0.3617735938340538
4163,0.41629999999997047,-0.9242668195895728,0.9242796292620191,-0.36177359446619134
4164,0.41639999999997046,-0.9242668096935925,0.9242796130320787,-0.36177359509759105
4165,0.41649999999997045,-0.9242667998033757,0.924279596811537,-0.3617735957282406
4166,0.41659999999997044,-0.9242667899189186,0.9242795806003891,-0.3617735963581515
4167,0.4166999999999704,-0.9242667800402177,0.9242795643986296,-0.36177359698732486
4168,0.4167999999999704,-0.9242667701672693,0.9242795482062535,-0.36177359761575156
4169,0.4168999999999704,-0.92426676030007,0.9242795320232555,-0.3617735982434403
4170,0.4169999999999704,-0.9242667504386161,0.9242795158496308,-0.36177359887039573
4171,0.4170999999999704,-0.9242667405829039,0.9242794996853739,-0.3617735994966084
4172,0.4171999999999704,-0.92426673073293,0.92427948353048,-0.3617736001220872
4173,0.41729999999997036,-0.9242667208886907,0.9242794673849437,-0.3617736007468275
4174,0.41739999999997035,-0.9242667110501824,0.92427945124876,-0.36177360137083475
4175,0.41749999999997034,-0.9242667012174016,0.9242794351219238,-0.3617736019941072
4176,0.41759999999997033,-0.9242666913903448,0.92427941900443,-0.3617736026166479
4177,0.4176999999999703,-0.9242666815690084,0.9242794028962734,-0.36177360323845137
4178,0.4177999999999703,-0.9242666717533886,0.9242793867974489,-0.3617736038595267
4179,0.4178999999999703,-0.9242666619434822,0.9242793707079515,-0.3617736044798715
4180,0.4179999999999703,-0.9242666521392854,0.924279354627776,-0.36177360509948847
4181,0.4180999999999703,-0.9242666423407947,0.9242793385569171,-0.36177360571837436
4182,0.41819999999997026,-0.9242666325480066,0.9242793224953701,-0.3617736063365251
4183,0.41829999999997025,-0.9242666227609175,0.9242793064431296,-0.361773606953955
4184,0.41839999999997024,-0.924266612979524,0.9242792904001906,-0.361773607570657
4185,0.41849999999997023,-0.9242666032038223,0.9242792743665479,-0.3617736081866364
4186,0.4185999999999702,-0.924266593433809,0.9242792583421965,-0.3617736088018912
4187,0.4186999999999702,-0.9242665836694807,0.9242792423271312,-0.3617736094164173
4188,0.4187999999999702,-0.9242665739108337,0.924279226321347,-0.36177361003022473
4189,0.4188999999999702,-0.9242665641578643,0.9242792103248387,-0.3617736106433083
4190,0.4189999999999702,-0.9242665544105695,0.9242791943376013,-0.36177361125567115
4191,0.41909999999997016,-0.9242665446689454,0.9242791783596296,-0.3617736118673112
4192,0.41919999999997015,-0.9242665349329885,0.9242791623909187,-0.3617736124782354
4193,0.41929999999997014,-0.9242665252026954,0.9242791464314632,-0.361773613088436
4194,0.41939999999997013,-0.9242665154780625,0.9242791304812583,-0.3617736136979252
4195,0.4194999999999701,-0.9242665057590863,0.9242791145402988,-0.3617736143066935
4196,0.4195999999999701,-0.9242664960457635,0.9242790986085796,-0.36177361491474513
4197,0.4196999999999701,-0.9242664863380903,0.9242790826860956,-0.3617736155220782
4198,0.4197999999999701,-0.9242664766360633,0.9242790667728418,-0.36177361612870534
4199,0.4198999999999701,-0.9242664669396791,0.924279050868813,-0.36177361673461295
4200,0.41999999999997006,-0.9242664572489342,0.9242790349740043,-0.36177361733980806
4201,0.42009999999997005,-0.9242664475638249,0.9242790190884104,-0.36177361794429447
4202,0.42019999999997004,-0.924266437884348,0.9242790032120264,-0.36177361854807144
4203,0.42029999999997003,-0.9242664282104999,0.9242789873448471,-0.3617736191511301
4204,0.42039999999997,-0.9242664185422771,0.9242789714868676,-0.3617736197534787
4205,0.42049999999997,-0.9242664088796763,0.9242789556380826,-0.36177362035512256
4206,0.42059999999997,-0.9242663992226937,0.9242789397984872,-0.3617736209560569
4207,0.42069999999997,-0.924266389571326,0.9242789239680763,-0.3617736215562926
4208,0.42079999999997,-0.9242663799255698,0.9242789081468448,-0.36177362215580866
4209,0.42089999999996996,-0.9242663702854216,0.9242788923347877,-0.36177362275462865
4210,0.42099999999996995,-0.9242663606508779,0.9242788765318998,-0.3617736233527458
4211,0.42109999999996994,-0.9242663510219353,0.9242788607381761,-0.36177362395014895
4212,0.42119999999996993,-0.9242663413985903,0.9242788449536117,-0.3617736245468611
4213,0.4212999999999699,-0.9242663317808395,0.9242788291782013,-0.36177362514286565
4214,0.4213999999999699,-0.9242663221686794,0.92427881341194,-0.3617736257381665
4215,0.4214999999999699,-0.9242663125621067,0.9242787976548227,-0.36177362633277255
4216,0.4215999999999699,-0.9242663029611178,0.9242787819068444,-0.36177362692667425
4217,0.4216999999999699,-0.9242662933657092,0.924278766168,-0.36177362751987713
4218,0.42179999999996987,-0.9242662837758776,0.9242787504382843,-0.36177362811238195
4219,0.42189999999996985,-0.9242662741916197,0.9242787347176926,-0.36177362870419405
4220,0.42199999999996984,-0.9242662646129318,0.9242787190062196,-0.36177362929530527
4221,0.42209999999996983,-0.9242662550398106,0.9242787033038604,-0.3617736298857281
4222,0.4221999999999698,-0.9242662454722527,0.9242786876106098,-0.3617736304754508
4223,0.4222999999999698,-0.9242662359102547,0.924278671926463,-0.3617736310644787
4224,0.4223999999999698,-0.9242662263538131,0.9242786562514146,-0.3617736316528133
4225,0.4224999999999698,-0.9242662168029245,0.9242786405854599,-0.3617736322404611
4226,0.4225999999999698,-0.9242662072575857,0.9242786249285937,-0.3617736328274136
4227,0.42269999999996977,-0.924266197717793,0.9242786092808111,-0.36177363341367674
4228,0.42279999999996976,-0.9242661881835431,0.924278593642107,-0.36177363399925
4229,0.42289999999996974,-0.9242661786548326,0.9242785780124761,-0.36177363458413836
4230,0.42299999999996973,-0.9242661691316583,0.9242785623919139,-0.3617736351683277
4231,0.4230999999999697,-0.9242661596140165,0.9242785467804151,-0.3617736357518356
4232,0.4231999999999697,-0.9242661501019039,0.9242785311779745,-0.36177363633466086
4233,0.4232999999999697,-0.9242661405953172,0.9242785155845874,-0.36177363691679765
4234,0.4233999999999697,-0.924266131094253,0.9242785000002486,-0.36177363749824676
4235,0.4234999999999697,-0.9242661215987079,0.9242784844249532,-0.3617736380790115
4236,0.42359999999996967,-0.9242661121086786,0.924278468858696,-0.3617736386590982
4237,0.42369999999996966,-0.9242661026241615,0.9242784533014722,-0.36177363923850053
4238,0.42379999999996965,-0.9242660931451534,0.9242784377532767,-0.3617736398172197
4239,0.42389999999996963,-0.9242660836716509,0.9242784222141045,-0.3617736403952581
4240,0.4239999999999696,-0.9242660742036506,0.9242784066839504,-0.36177364097261194
4241,0.4240999999999696,-0.9242660647411493,0.9242783911628099,-0.3617736415492964
4242,0.4241999999999696,-0.9242660552841434,0.9242783756506774,-0.36177364212529495
4243,0.4242999999999696,-0.9242660458326296,0.9242783601475482,-0.3617736427006254
4244,0.4243999999999696,-0.9242660363866048,0.9242783446534173,-0.3617736432752711
4245,0.42449999999996957,-0.9242660269460653,0.9242783291682797,-0.3617736438492411
4246,0.42459999999996956,-0.9242660175110079,0.9242783136921303,-0.36177364442253984
4247,0.42469999999996955,-0.9242660080814292,0.9242782982249642,-0.36177364499516007
4248,0.42479999999996954,-0.9242659986573261,0.9242782827667765,-0.36177364556710717
4249,0.4248999999999695,-0.924265989238695,0.924278267317562,-0.3617736461383836
4250,0.4249999999999695,-0.9242659798255325,0.9242782518773158,-0.36177364670898127
4251,0.4250999999999695,-0.9242659704178355,0.924278236446033,-0.3617736472789119
4252,0.4251999999999695,-0.9242659610156005,0.9242782210237086,-0.3617736478481749
4253,0.4252999999999695,-0.9242659516188244,0.9242782056103374,-0.3617736484167609
4254,0.42539999999996947,-0.9242659422275036,0.9242781902059146,-0.3617736489846827
4255,0.42549999999996946,-0.9242659328416349,0.9242781748104353,-0.3617736495519415
4256,0.42559999999996945,-0.924265923461215,0.9242781594238944,-0.36177365011852974
4257,0.42569999999996944,-0.9242659140862406,0.9242781440462868,-0.36177365068444367
4258,0.4257999999999694,-0.9242659047167083,0.9242781286776078,-0.3617736512497002
4259,0.4258999999999694,-0.9242658953526149,0.9242781133178524,-0.3617736518142941
4260,0.4259999999999694,-0.924265885993957,0.9242780979670153,-0.3617736523782194
4261,0.4260999999999694,-0.9242658766407313,0.924278082625092,-0.36177365294148023
4262,0.4261999999999694,-0.9242658672929346,0.9242780672920772,-0.3617736535040751
4263,0.42629999999996937,-0.9242658579505634,0.924278051967966,-0.36177365406601597
4264,0.42639999999996936,-0.9242658486136146,0.9242780366527535,-0.3617736546272906
4265,0.42649999999996935,-0.9242658392820847,0.9242780213464348,-0.36177365518790633
4266,0.42659999999996934,-0.9242658299559707,0.9242780060490048,-0.36177365574785936
4267,0.4266999999999693,-0.9242658206352691,0.9242779907604586,-0.3617736563071655
4268,0.4267999999999693,-0.9242658113199766,0.9242779754807913,-0.3617736568657999
4269,0.4268999999999693,-0.9242658020100901,0.924277960209998,-0.3617736574237855
4270,0.4269999999999693,-0.9242657927056062,0.9242779449480735,-0.36177365798110733
4271,0.4270999999999693,-0.9242657834065215,0.924277929695013,-0.3617736585377761
4272,0.42719999999996927,-0.924265774112833,0.9242779144508116,-0.3617736590937997
4273,0.42729999999996926,-0.9242657648245372,0.9242778992154643,-0.3617736596491607
4274,0.42739999999996925,-0.9242657555416309,0.9242778839889663,-0.36177366020386476
4275,0.42749999999996924,-0.9242657462641108,0.9242778687713125,-0.36177366075792494
4276,0.4275999999999692,-0.9242657369919738,0.9242778535624979,-0.36177366131132244
4277,0.4276999999999692,-0.9242657277252165,0.9242778383625178,-0.36177366186407395
4278,0.4277999999999692,-0.9242657184638357,0.924277823171367,-0.36177366241617476
4279,0.4278999999999692,-0.924265709207828,0.9242778079890407,-0.3617736629676302
4280,0.4279999999999692,-0.9242656999571904,0.9242777928155341,-0.3617736635184299
4281,0.42809999999996917,-0.9242656907119194,0.9242777776508421,-0.36177366406859196
4282,0.42819999999996916,-0.9242656814720119,0.9242777624949597,-0.3617736646181009
4283,0.42829999999996915,-0.9242656722374646,0.9242777473478822,-0.3617736651669604
4284,0.42839999999996914,-0.9242656630082744,0.9242777322096045,-0.36177366571518377
4285,0.42849999999996913,-0.9242656537844377,0.9242777170801219,-0.36177366626275015
4286,0.4285999999999691,-0.9242656445659517,0.9242777019594293,-0.36177366680967954
4287,0.4286999999999691,-0.9242656353528129,0.9242776868475217,-0.3617736673559631
4288,0.4287999999999691,-0.9242656261450182,0.9242776717443943,-0.36177366790160675
4289,0.4288999999999691,-0.9242656169425641,0.9242776566500424,-0.3617736684466008
4290,0.4289999999999691,-0.9242656077454479,0.9242776415644607,-0.36177366899095925
4291,0.42909999999996906,-0.9242655985536659,0.9242776264876446,-0.3617736695346763
4292,0.42919999999996905,-0.924265589367215,0.924277611419589,-0.36177367007775846
4293,0.42929999999996904,-0.9242655801860921,0.924277596360289,-0.3617736706201972
4294,0.42939999999996903,-0.9242655710102938,0.9242775813097398,-0.3617736711619996
4295,0.429499999999969,-0.9242655618398172,0.9242775662679366,-0.3617736717031636
4296,0.429599999999969,-0.9242655526746587,0.9242775512348743,-0.3617736722436946
4297,0.429699999999969,-0.9242655435148155,0.9242775362105481,-0.3617736727835864
4298,0.429799999999969,-0.924265534360284,0.924277521194953,-0.3617736733228366
4299,0.429899999999969,-0.9242655252110612,0.9242775061880844,-0.36177367386146053
4300,0.42999999999996896,-0.9242655160671439,0.924277491189937,-0.36177367439944746
4301,0.43009999999996895,-0.9242655069285289,0.924277476200506,-0.361773674936803
4302,0.43019999999996894,-0.924265497795213,0.9242774612197868,-0.36177367547352385
4303,0.43029999999996893,-0.924265488667193,0.9242774462477744,-0.3617736760096198
4304,0.4303999999999689,-0.9242654795444657,0.9242774312844638,-0.36177367654507925
4305,0.4304999999999689,-0.9242654704270279,0.9242774163298502,-0.36177367707991603
4306,0.4305999999999689,-0.9242654613148765,0.9242774013839288,-0.3617736776141132
4307,0.4306999999999689,-0.9242654522080083,0.9242773864466944,-0.3617736781476894
4308,0.4307999999999689,-0.92426544310642,0.9242773715181426,-0.3617736786806397
4309,0.43089999999996886,-0.9242654340101086,0.9242773565982683,-0.3617736792129542
4310,0.43099999999996885,-0.9242654249190707,0.9242773416870664,-0.36177367974464625
4311,0.43109999999996884,-0.9242654158333033,0.9242773267845324,-0.36177368027572016
4312,0.43119999999996883,-0.9242654067528033,0.9242773118906613,-0.3617736808061576
4313,0.4312999999999688,-0.9242653976775674,0.9242772970054483,-0.36177368133598115
4314,0.4313999999999688,-0.9242653886075926,0.9242772821288883,-0.36177368186517606
4315,0.4314999999999688,-0.9242653795428754,0.9242772672609767,-0.3617736823937494
4316,0.4315999999999688,-0.9242653704834128,0.9242772524017085,-0.361773682921698
4317,0.4316999999999688,-0.9242653614292019,0.924277237551079,-0.3617736834490279
4318,0.43179999999996876,-0.9242653523802393,0.9242772227090832,-0.3617736839757382
4319,0.43189999999996875,-0.9242653433365219,0.9242772078757162,-0.3617736845018301
4320,0.43199999999996874,-0.9242653342980465,0.9242771930509734,-0.3617736850272978
4321,0.43209999999996873,-0.9242653252648101,0.9242771782348498,-0.36177368555215667
4322,0.4321999999999687,-0.9242653162368094,0.9242771634273405,-0.36177368607639215
4323,0.4322999999999687,-0.9242653072140413,0.9242771486284408,-0.3617736866000122
4324,0.4323999999999687,-0.9242652981965027,0.9242771338381456,-0.36177368712301256
4325,0.4324999999999687,-0.9242652891841905,0.9242771190564504,-0.3617736876454037
4326,0.4325999999999687,-0.9242652801771015,0.9242771042833502,-0.3617736881671787
4327,0.43269999999996867,-0.9242652711752326,0.92427708951884,-0.3617736886883379
4328,0.43279999999996865,-0.9242652621785806,0.9242770747629153,-0.36177368920887887
4329,0.43289999999996864,-0.9242652531871426,0.9242770600155712,-0.3617736897288163
4330,0.43299999999996863,-0.9242652442009152,0.9242770452768027,-0.3617736902481394
4331,0.4330999999999686,-0.9242652352198955,0.9242770305466049,-0.3617736907668519
4332,0.4331999999999686,-0.9242652262440801,0.9242770158249732,-0.36177369128495274
4333,0.4332999999999686,-0.9242652172734661,0.9242770011119029,-0.36177369180244834
4334,0.4333999999999686,-0.9242652083080505,0.9242769864073889,-0.36177369231932577
4335,0.4334999999999686,-0.92426519934783,0.9242769717114264,-0.3617736928356049
4336,0.43359999999996857,-0.9242651903928014,0.9242769570240108,-0.36177369335127335
4337,0.43369999999996856,-0.9242651814429619,0.924276942345137,-0.36177369386633673
4338,0.43379999999996854,-0.9242651724983082,0.9242769276748005,-0.36177369438078977
4339,0.43389999999996853,-0.9242651635588373,0.9242769130129962,-0.3617736948946369
4340,0.4339999999999685,-0.9242651546245458,0.9242768983597196,-0.36177369540788723
4341,0.4340999999999685,-0.924265145695431,0.9242768837149655,-0.3617736959205251
4342,0.4341999999999685,-0.9242651367714897,0.9242768690787295,-0.361773696432567
4343,0.4342999999999685,-0.9242651278527186,0.9242768544510066,-0.36177369694400435
4344,0.4343999999999685,-0.9242651189391149,0.924276839831792,-0.3617736974548422
4345,0.43449999999996847,-0.9242651100306752,0.9242768252210809,-0.36177369796507564
4346,0.43459999999996846,-0.9242651011273968,0.9242768106188686,-0.3617736984747079
4347,0.43469999999996844,-0.9242650922292763,0.9242767960251502,-0.3617736989837465
4348,0.43479999999996843,-0.9242650833363109,0.924276781439921,-0.36177369949217747
4349,0.4348999999999684,-0.9242650744484973,0.9242767668631761,-0.36177370000001524
4350,0.4349999999999684,-0.9242650655658323,0.9242767522949108,-0.36177370050725927
4351,0.4350999999999684,-0.9242650566883133,0.9242767377351203,-0.3617737010139014
4352,0.4351999999999684,-0.9242650478159368,0.9242767231837999,-0.361773701519954
4353,0.4352999999999684,-0.9242650389486998,0.9242767086409447,-0.3617737020254006
4354,0.43539999999996837,-0.9242650300865994,0.9242766941065499,-0.3617737025302627
4355,0.43549999999996836,-0.9242650212296325,0.9242766795806109,-0.36177370303452744
4356,0.43559999999996835,-0.924265012377796,0.9242766650631228,-0.36177370353819804
4357,0.43569999999996833,-0.9242650035310868,0.9242766505540808,-0.361773704041276
4358,0.4357999999999683,-0.924264994689502,0.9242766360534802,-0.36177370454376256
4359,0.4358999999999683,-0.9242649858530383,0.9242766215613162,-0.3617737050456594
4360,0.4359999999999683,-0.9242649770216929,0.9242766070775841,-0.36177370554696237
4361,0.4360999999999683,-0.9242649681954624,0.9242765926022791,-0.3617737060476818
4362,0.4361999999999683,-0.9242649593743443,0.9242765781353964,-0.3617737065478041
4363,0.43629999999996827,-0.924264950558335,0.9242765636769313,-0.36177370704734424
4364,0.43639999999996826,-0.9242649417474319,0.924276549226879,-0.3617737075462932
4365,0.43649999999996825,-0.9242649329416317,0.9242765347852347,-0.36177370804466
4366,0.43659999999996824,-0.9242649241409314,0.9242765203519939,-0.3617737085424388
4367,0.4366999999999682,-0.9242649153453282,0.9242765059271515,-0.3617737090396323
4368,0.4367999999999682,-0.9242649065548186,0.924276491510703,-0.3617737095362421
4369,0.4368999999999682,-0.9242648977694,0.9242764771026436,-0.36177371003226144
4370,0.4369999999999682,-0.9242648889890692,0.9242764627029685,-0.3617737105276973
4371,0.4370999999999682,-0.9242648802138232,0.9242764483116729,-0.361773711022556
4372,0.43719999999996817,-0.9242648714436589,0.9242764339287523,-0.3617737115168293
4373,0.43729999999996816,-0.9242648626785734,0.9242764195542018,-0.3617737120105214
4374,0.43739999999996815,-0.9242648539185637,0.9242764051880166,-0.3617737125036456
4375,0.43749999999996814,-0.9242648451636266,0.9242763908301922,-0.3617737129961674
4376,0.4375999999999681,-0.9242648364137593,0.9242763764807237,-0.3617737134881216
4377,0.4376999999999681,-0.9242648276689587,0.9242763621396063,-0.3617737139795004
4378,0.4377999999999681,-0.9242648189292217,0.9242763478068354,-0.36177371447029216
4379,0.4378999999999681,-0.9242648101945455,0.9242763334824065,-0.36177371496051497
4380,0.4379999999999681,-0.924264801464927,0.9242763191663143,-0.3617737154501591
4381,0.43809999999996807,-0.9242647927403631,0.9242763048585545,-0.36177371593922303
4382,0.43819999999996806,-0.9242647840208509,0.9242762905591224,-0.3617737164277168
4383,0.43829999999996805,-0.9242647753063874,0.9242762762680131,-0.36177371691563115
4384,0.43839999999996804,-0.9242647665969695,0.9242762619852221,-0.3617737174029764
4385,0.438499999999968,-0.9242647578925943,0.9242762477107445,-0.36177371788974333
4386,0.438599999999968,-0.9242647491932588,0.9242762334445755,-0.36177371837594224
4387,0.438699999999968,-0.9242647404989602,0.9242762191867108,-0.3617737188615712
4388,0.438799999999968,-0.9242647318096953,0.9242762049371454,-0.36177371934662605
4389,0.438899999999968,-0.9242647231254609,0.9242761906958745,-0.3617737198311052
4390,0.43899999999996797,-0.9242647144462546,0.9242761764628936,-0.361773720315019
4391,0.43909999999996796,-0.9242647057720729,0.9242761622381981,-0.36177372079836617
4392,0.43919999999996795,-0.9242646971029129,0.924276148021783,-0.3617737212811355
4393,0.43929999999996794,-0.924264688438772,0.9242761338136438,-0.3617737217633486
4394,0.4393999999999679,-0.9242646797796468,0.9242761196137759,-0.3617737222449867
4395,0.4394999999999679,-0.9242646711255346,0.9242761054221744,-0.3617737227260618
4396,0.4395999999999679,-0.9242646624764322,0.9242760912388347,-0.3617737232065709
4397,0.4396999999999679,-0.9242646538323368,0.9242760770637521,-0.36177372368651306
4398,0.4397999999999679,-0.9242646451932455,0.924276062896922,-0.36177372416589093
4399,0.4398999999999679,-0.9242646365591553,0.9242760487383396,-0.36177372464470553
4400,0.43999999999996786,-0.9242646279300629,0.9242760345880002,-0.36177372512295713
4401,0.44009999999996785,-0.9242646193059658,0.9242760204458994,-0.3617737256006518
4402,0.44019999999996784,-0.9242646106868608,0.9242760063120323,-0.36177372607776676
4403,0.44029999999996783,-0.9242646020727451,0.9242759921863942,-0.3617737265543363
4404,0.4403999999999678,-0.9242645934636157,0.9242759780689805,-0.36177372703035243
4405,0.4404999999999678,-0.9242645848594695,0.9242759639597865,-0.36177372750579323
4406,0.4405999999999678,-0.9242645762603038,0.9242759498588078,-0.3617737279806713
4407,0.4406999999999678,-0.9242645676661154,0.9242759357660393,-0.36177372845500827
4408,0.4407999999999678,-0.9242645590769015,0.9242759216814765,-0.36177372892877524
4409,0.44089999999996776,-0.9242645504926592,0.9242759076051149,-0.36177372940198765
4410,0.44099999999996775,-0.9242645419133856,0.9242758935369497,-0.36177372987463785
4411,0.44109999999996774,-0.9242645333390775,0.9242758794769763,-0.361773730346747
4412,0.44119999999996773,-0.9242645247697323,0.92427586542519,-0.3617737308182857
4413,0.4412999999999677,-0.9242645162053468,0.9242758513815863,-0.36177373128927354
4414,0.4413999999999677,-0.9242645076459183,0.9242758373461604,-0.361773731759709
4415,0.4414999999999677,-0.9242644990914436,0.9242758233189076,-0.3617737322295978
4416,0.4415999999999677,-0.9242644905419201,0.9242758092998233,-0.3617737326989233
4417,0.4416999999999677,-0.9242644819973446,0.9242757952889031,-0.3617737331677016
4418,0.44179999999996766,-0.9242644734577143,0.9242757812861421,-0.36177373363593285
4419,0.44189999999996765,-0.9242644649230263,0.9242757672915357,-0.36177373410360375
4420,0.44199999999996764,-0.9242644563932777,0.9242757533050794,-0.3617737345707357
4421,0.44209999999996763,-0.9242644478684655,0.9242757393267684,-0.36177373503731175
4422,0.4421999999999676,-0.9242644393485868,0.9242757253565982,-0.36177373550333697
4423,0.4422999999999676,-0.9242644308336387,0.9242757113945641,-0.3617737359688188
4424,0.4423999999999676,-0.9242644223236185,0.9242756974406615,-0.3617737364337472
4425,0.4424999999999676,-0.924264413818523,0.9242756834948858,-0.3617737368981316
4426,0.4425999999999676,-0.9242644053183493,0.9242756695572323,-0.3617737373619663
4427,0.44269999999996756,-0.9242643968230948,0.9242756556276964,-0.3617737378252665
4428,0.44279999999996755,-0.9242643883327564,0.9242756417062736,-0.3617737382880145
4429,0.44289999999996754,-0.924264379847331,0.9242756277929592,-0.36177373875021723
4430,0.44299999999996753,-0.924264371366816,0.9242756138877487,-0.36177373921187816
4431,0.4430999999999675,-0.9242643628912086,0.9242755999906372,-0.36177373967299553
4432,0.4431999999999675,-0.9242643544205056,0.9242755861016204,-0.36177374013357433
4433,0.4432999999999675,-0.9242643459547042,0.9242755722206937,-0.3617737405936044
4434,0.4433999999999675,-0.9242643374938017,0.9242755583478522,-0.3617737410530995
4435,0.4434999999999675,-0.924264329037795,0.9242755444830915,-0.36177374151205166
4436,0.44359999999996746,-0.9242643205866812,0.9242755306264071,-0.36177374197045864
4437,0.44369999999996745,-0.9242643121404577,0.9242755167777942,-0.3617737424283318
4438,0.44379999999996744,-0.9242643036991213,0.9242755029372483,-0.36177374288566366
4439,0.44389999999996743,-0.9242642952626693,0.9242754891047648,-0.3617737433424629
4440,0.4439999999999674,-0.9242642868310987,0.9242754752803392,-0.3617737437987169
4441,0.4440999999999674,-0.9242642784044068,0.9242754614639666,-0.3617737442544423
4442,0.4441999999999674,-0.9242642699825907,0.9242754476556428,-0.36177374470962786
4443,0.4442999999999674,-0.9242642615656474,0.924275433855363,-0.3617737451642796
4444,0.4443999999999674,-0.9242642531535742,0.9242754200631228,-0.36177374561840014
4445,0.44449999999996737,-0.924264244746368,0.9242754062789175,-0.3617737460719794
4446,0.44459999999996735,-0.9242642363440262,0.9242753925027425,-0.3617737465250212
4447,0.44469999999996734,-0.9242642279465458,0.9242753787345932,-0.36177374697754555
4448,0.44479999999996733,-0.924264219553924,0.9242753649744652,-0.3617737474295196
4449,0.4448999999999673,-0.9242642111661579,0.9242753512223536,-0.3617737478809754
4450,0.4449999999999673,-0.9242642027832446,0.9242753374782542,-0.36177374833189657
4451,0.4450999999999673,-0.9242641944051814,0.9242753237421623,-0.3617737487822873
4452,0.4451999999999673,-0.9242641860319654,0.9242753100140733,-0.36177374923215094
4453,0.4452999999999673,-0.9242641776635935,0.9242752962939826,-0.36177374968147885
4454,0.44539999999996727,-0.9242641693000633,0.9242752825818858,-0.36177375013028407
4455,0.44549999999996726,-0.9242641609413715,0.9242752688777782,-0.36177375057856337
4456,0.44559999999996724,-0.9242641525875157,0.9242752551816553,-0.36177375102630066
4457,0.44569999999996723,-0.9242641442384927,0.9242752414935126,-0.3617737514735291
4458,0.4457999999999672,-0.9242641358942999,0.9242752278133455,-0.36177375192022343
4459,0.4458999999999672,-0.9242641275549344,0.9242752141411494,-0.36177375236639925
4460,0.4459999999999672,-0.9242641192203932,0.9242752004769198,-0.3617737528120338
4461,0.4460999999999672,-0.9242641108906736,0.9242751868206522,-0.36177375325715877
4462,0.4461999999999672,-0.9242641025657728,0.9242751731723421,-0.36177375370175874
4463,0.44629999999996717,-0.9242640942456881,0.9242751595319848,-0.36177375414583196
4464,0.44639999999996716,-0.9242640859304164,0.9242751458995758,-0.36177375458938565
4465,0.44649999999996715,-0.924264077619955,0.9242751322751107,-0.3617737550324161
4466,0.44659999999996713,-0.9242640693143012,0.9242751186585849,-0.36177375547492713
4467,0.4466999999999671,-0.9242640610134519,0.9242751050499939,-0.361773755916914
4468,0.4467999999999671,-0.9242640527174045,0.9242750914493331,-0.36177375635838316
4469,0.4468999999999671,-0.9242640444261562,0.9242750778565979,-0.3617737567993327
4470,0.4469999999999671,-0.9242640361397041,0.9242750642717841,-0.3617737572397626
4471,0.4470999999999671,-0.9242640278580453,0.9242750506948868,-0.36177375767967845
4472,0.44719999999996707,-0.9242640195811772,0.9242750371259016,-0.3617737581190743
4473,0.44729999999996706,-0.9242640113090969,0.9242750235648243,-0.3617737585579499
4474,0.44739999999996705,-0.9242640030418015,0.9242750100116499,-0.36177375899631087
4475,0.44749999999996704,-0.9242639947792882,0.9242749964663741,-0.36177375943415624
4476,0.447599999999967,-0.9242639865215545,0.9242749829289926,-0.36177375987149185
4477,0.447699999999967,-0.9242639782685972,0.9242749693995005,-0.3617737603083092
4478,0.447799999999967,-0.9242639700204137,0.9242749558778937,-0.3617737607446161
4479,0.447899999999967,-0.9242639617770012,0.9242749423641673,-0.36177376118040877
4480,0.447999999999967,-0.924263953538357,0.9242749288583171,-0.36177376161568797
4481,0.44809999999996697,-0.9242639453044781,0.9242749153603385,-0.36177376205045136
4482,0.44819999999996696,-0.9242639370753618,0.9242749018702269,-0.3617737624847059
4483,0.44829999999996695,-0.9242639288510054,0.924274888387978,-0.36177376291844826
4484,0.44839999999996694,-0.9242639206314059,0.9242748749135872,-0.36177376335169137
4485,0.4484999999999669,-0.9242639124165607,0.92427486144705,-0.3617737637844142
4486,0.4485999999999669,-0.9242639042064671,0.924274847988362,-0.36177376421662605
4487,0.4486999999999669,-0.924263896001122,0.9242748345375186,-0.361773764648337
4488,0.4487999999999669,-0.9242638878005229,0.9242748210945154,-0.3617737650795288
4489,0.4488999999999669,-0.9242638796046669,0.9242748076593479,-0.3617737655102307
4490,0.44899999999996687,-0.9242638714135513,0.9242747942320115,-0.36177376594041316
4491,0.44909999999996686,-0.9242638632271734,0.924274780812502,-0.3617737663700977
4492,0.44919999999996685,-0.92426385504553,0.9242747674008148,-0.3617737667992694
4493,0.44929999999996684,-0.9242638468686188,0.9242747539969454,-0.36177376722794263
4494,0.4493999999999668,-0.9242638386964369,0.9242747406008893,-0.36177376765610525
4495,0.4494999999999668,-0.9242638305289816,0.924274727212642,-0.36177376808376793
4496,0.4495999999999668,-0.9242638223662499,0.9242747138321992,-0.361773768510927
4497,0.4496999999999668,-0.9242638142082393,0.9242747004595563,-0.3617737689375771
4498,0.4497999999999668,-0.924263806054947,0.924274687094709,-0.3617737693637407
4499,0.44989999999996677,-0.9242637979063699,0.9242746737376525,-0.36177376978939163
4500,0.44999999999996676,-0.9242637897625058,0.9242746603883828,-0.36177377021454615
4501,0.45009999999996675,-0.9242637816233514,0.9242746470468951,-0.3617737706391945
4502,0.45019999999996674,-0.9242637734889044,0.9242746337131851,-0.36177377106335223
4503,0.4502999999999667,-0.9242637653591619,0.9242746203872483,-0.3617737714870048
4504,0.4503999999999667,-0.924263757234121,0.9242746070690803,-0.36177377191016663
4505,0.4504999999999667,-0.9242637491137791,0.9242745937586765,-0.3617737723328255
4506,0.4505999999999667,-0.9242637409981335,0.9242745804560327,-0.3617737727549892
4507,0.4506999999999667,-0.9242637328871812,0.9242745671611444,-0.36177377317664927
4508,0.45079999999996667,-0.9242637247809198,0.9242745538740071,-0.3617737735978218
4509,0.45089999999996666,-0.9242637166793464,0.9242745405946164,-0.3617737740184929
4510,0.45099999999996665,-0.9242637085824582,0.9242745273229678,-0.3617737744386716
4511,0.45109999999996664,-0.9242637004902525,0.9242745140590569,-0.36177377485835605
4512,0.45119999999996663,-0.9242636924027267,0.9242745008028793,-0.36177377527754545
4513,0.4512999999999666,-0.9242636843198779,0.9242744875544306,-0.36177377569624813
4514,0.4513999999999666,-0.9242636762417034,0.9242744743137064,-0.3617737761144597
4515,0.4514999999999666,-0.9242636681682006,0.9242744610807021,-0.3617737765321654
4516,0.4515999999999666,-0.9242636600993667,0.9242744478554135,-0.36177377694938767
4517,0.4516999999999666,-0.9242636520351989,0.9242744346378359,-0.3617737773661235
4518,0.45179999999996656,-0.9242636439756945,0.9242744214279652,-0.3617737777823578
4519,0.45189999999996655,-0.9242636359208509,0.9242744082257969,-0.36177377819811235
4520,0.45199999999996654,-0.9242636278706653,0.9242743950313265,-0.36177377861337945
4521,0.45209999999996653,-0.9242636198251348,0.9242743818445497,-0.3617737790281552
4522,0.4521999999999665,-0.9242636117842572,0.924274368665462,-0.36177377944244204
4523,0.4522999999999665,-0.9242636037480292,0.924274355494059,-0.36177377985624287
4524,0.4523999999999665,-0.9242635957164484,0.9242743423303363,-0.361773780269563
4525,0.4524999999999665,-0.9242635876895121,0.9242743291742896,-0.36177378068238436
4526,0.4525999999999665,-0.9242635796672176,0.9242743160259144,-0.3617737810947265
4527,0.45269999999996646,-0.924263571649562,0.9242743028852064,-0.3617737815065862
4528,0.45279999999996645,-0.9242635636365427,0.9242742897521611,-0.36177378191795995
4529,0.45289999999996644,-0.9242635556281571,0.9242742766267742,-0.3617737823288426
4530,0.45299999999996643,-0.9242635476244024,0.9242742635090412,-0.36177378273925237
4531,0.4530999999999664,-0.9242635396252759,0.9242742503989577,-0.3617737831491699
4532,0.4531999999999664,-0.9242635316307749,0.9242742372965197,-0.3617737835586125
4533,0.4532999999999664,-0.9242635236408968,0.9242742242017223,-0.3617737839675684
4534,0.4533999999999664,-0.9242635156556388,0.9242742111145614,-0.3617737843760506
4535,0.4534999999999664,-0.9242635076749982,0.9242741980350325,-0.36177378478404953
4536,0.45359999999996636,-0.9242634996989725,0.9242741849631314,-0.3617737851915631
4537,0.45369999999996635,-0.9242634917275587,0.9242741718988536,-0.36177378559860457
4538,0.45379999999996634,-0.9242634837607544,0.9242741588421947,-0.36177378600516436
4539,0.45389999999996633,-0.9242634757985568,0.9242741457931504,-0.36177378641124486
4540,0.4539999999999663,-0.9242634678409631,0.9242741327517163,-0.3617737868168512
4541,0.4540999999999663,-0.9242634598879709,0.9242741197178882,-0.36177378722197845
4542,0.4541999999999663,-0.9242634519395773,0.9242741066916614,-0.36177378762662443
4543,0.4542999999999663,-0.9242634439957796,0.9242740936730318,-0.36177378803079896
4544,0.4543999999999663,-0.9242634360565753,0.9242740806619951,-0.3617737884344998
4545,0.45449999999996626,-0.9242634281219616,0.9242740676585467,-0.3617737888377235
4546,0.45459999999996625,-0.924263420191936,0.9242740546626824,-0.361773789240474
4547,0.45469999999996624,-0.9242634122664956,0.9242740416743979,-0.3617737896427558
4548,0.45479999999996623,-0.9242634043456378,0.9242740286936887,-0.36177379004455473
4549,0.4548999999999662,-0.92426339642936,0.9242740157205506,-0.361773790445887
4550,0.4549999999999662,-0.9242633885176594,0.9242740027549791,-0.36177379084674494
4551,0.4550999999999662,-0.9242633806105335,0.92427398979697,-0.361773791247133
4552,0.4551999999999662,-0.9242633727079796,0.9242739768465189,-0.36177379164705104
4553,0.4552999999999662,-0.924263364809995,0.9242739639036215,-0.3617737920464985
4554,0.45539999999996617,-0.9242633569165771,0.9242739509682734,-0.36177379244547736
4555,0.45549999999996615,-0.9242633490277231,0.9242739380404703,-0.3617737928439835
4556,0.45559999999996614,-0.9242633411434306,0.924273925120208,-0.3617737932420232
4557,0.45569999999996613,-0.9242633332636967,0.9242739122074819,-0.3617737936395908
4558,0.4557999999999661,-0.924263325388519,0.9242738993022879,-0.36177379403669563
4559,0.4558999999999661,-0.9242633175178945,0.9242738864046217,-0.3617737944333289
4560,0.4559999999999661,-0.9242633096518208,0.9242738735144788,-0.3617737948295035
4561,0.4560999999999661,-0.9242633017902953,0.924273860631855,-0.3617737952252088
4562,0.4561999999999661,-0.9242632939333152,0.9242738477567458,-0.3617737956204409
4563,0.45629999999996607,-0.9242632860808779,0.9242738348891472,-0.36177379601522036
4564,0.45639999999996606,-0.9242632782329808,0.9242738220290547,-0.3617737964095291
4565,0.45649999999996604,-0.9242632703896212,0.9242738091764641,-0.36177379680337285
4566,0.45659999999996603,-0.9242632625507967,0.9242737963313709,-0.361773797196758
4567,0.456699999999966,-0.9242632547165043,0.9242737834937709,-0.36177379758967604
4568,0.456799999999966,-0.9242632468867417,0.9242737706636599,-0.3617737979821343
4569,0.456899999999966,-0.9242632390615059,0.9242737578410334,-0.3617737983741284
4570,0.456999999999966,-0.9242632312407946,0.9242737450258872,-0.3617737987656653
4571,0.457099999999966,-0.9242632234246051,0.9242737322182171,-0.361773799156735
4572,0.45719999999996597,-0.9242632156129347,0.9242737194180187,-0.36177379954735095
4573,0.45729999999996596,-0.9242632078057808,0.9242737066252876,-0.36177379993750297
4574,0.45739999999996594,-0.9242632000031408,0.9242736938400199,-0.3617738003272002
4575,0.45749999999996593,-0.9242631922050121,0.9242736810622109,-0.3617738007164431
4576,0.4575999999999659,-0.924263184411392,0.9242736682918564,-0.361773801105224
4577,0.4576999999999659,-0.9242631766222779,0.9242736555289522,-0.3617738014935457
4578,0.4577999999999659,-0.9242631688376672,0.9242736427734941,-0.36177380188141117
4579,0.4578999999999659,-0.9242631610575573,0.9242736300254777,-0.3617738022688224
4580,0.4579999999999659,-0.9242631532819457,0.9242736172848988,-0.3617738026557788
4581,0.45809999999996587,-0.9242631455108297,0.924273604551753,-0.36177380304227635
4582,0.45819999999996586,-0.9242631377442065,0.9242735918260361,-0.36177380342832116
4583,0.45829999999996585,-0.9242631299820738,0.9242735791077439,-0.36177380381391583
4584,0.45839999999996583,-0.9242631222244287,0.924273566396872,-0.36177380419905186
4585,0.4584999999999658,-0.9242631144712689,0.9242735536934162,-0.3617738045837348
4586,0.4585999999999658,-0.9242631067225916,0.9242735409973722,-0.36177380496797107
4587,0.4586999999999658,-0.9242630989783942,0.9242735283087359,-0.36177380535175235
4588,0.4587999999999658,-0.9242630912386743,0.9242735156275029,-0.3617738057350781
4589,0.4588999999999658,-0.9242630835034291,0.924273502953669,-0.36177380611795085
4590,0.45899999999996577,-0.924263075772656,0.9242734902872298,-0.36177380650038465
4591,0.45909999999996576,-0.9242630680463525,0.9242734776281814,-0.3617738068823595
4592,0.45919999999996575,-0.924263060324516,0.9242734649765191,-0.36177380726389535
4593,0.45929999999996574,-0.9242630526071439,0.9242734523322389,-0.3617738076449711
4594,0.4593999999999657,-0.9242630448942335,0.9242734396953365,-0.3617738080256009
4595,0.4594999999999657,-0.9242630371857824,0.9242734270658077,-0.36177380840579193
4596,0.4595999999999657,-0.924263029481788,0.9242734144436483,-0.36177380878552734
4597,0.4596999999999657,-0.9242630217822475,0.924273401828854,-0.3617738091648172
4598,0.4597999999999657,-0.9242630140871585,0.9242733892214205,-0.3617738095436661
4599,0.45989999999996567,-0.9242630063965184,0.9242733766213438,-0.3617738099220596
4600,0.45999999999996566,-0.9242629987103246,0.9242733640286195,-0.3617738103000184
4601,0.46009999999996565,-0.9242629910285746,0.9242733514432432,-0.36177381067752906
4602,0.46019999999996564,-0.9242629833512656,0.924273338865211,-0.36177381105459233
4603,0.4602999999999656,-0.9242629756783952,0.9242733262945183,-0.36177381143120874
4604,0.4603999999999656,-0.9242629680099609,0.9242733137311614,-0.3617738118073916
4605,0.4604999999999656,-0.92426296034596,0.9242733011751356,-0.361773812183132
4606,0.4605999999999656,-0.9242629526863899,0.924273288626437,-0.3617738125584286
4607,0.4606999999999656,-0.9242629450312482,0.924273276085061,-0.36177381293328287
4608,0.46079999999996557,-0.9242629373805322,0.9242732635510039,-0.3617738133076933
4609,0.46089999999996556,-0.9242629297342394,0.9242732510242612,-0.36177381368166794
4610,0.46099999999996555,-0.9242629220923673,0.9242732385048287,-0.36177381405520176
4611,0.46109999999996554,-0.924262914454913,0.9242732259927021,-0.36177381442829565
4612,0.4611999999999655,-0.9242629068218744,0.9242732134878774,-0.36177381480095017
4613,0.4612999999999655,-0.9242628991932487,0.9242732009903504,-0.3617738151731706
4614,0.4613999999999655,-0.9242628915690333,0.9242731885001167,-0.36177381554494475
4615,0.4614999999999655,-0.9242628839492258,0.9242731760171722,-0.3617738159162865
4616,0.4615999999999655,-0.9242628763338236,0.9242731635415127,-0.361773816287188
4617,0.46169999999996547,-0.924262868722824,0.9242731510731341,-0.3617738166576569
4618,0.46179999999996546,-0.9242628611162248,0.9242731386120321,-0.36177381702769684
4619,0.46189999999996545,-0.924262853514023,0.9242731261582026,-0.3617738173972915
4620,0.46199999999996544,-0.9242628459162164,0.9242731137116412,-0.36177381776645723
4621,0.4620999999999654,-0.9242628383228023,0.9242731012723439,-0.36177381813518544
4622,0.4621999999999654,-0.9242628307337782,0.9242730888403066,-0.36177381850348367
4623,0.4622999999999654,-0.9242628231491417,0.9242730764155249,-0.3617738188713422
4624,0.4623999999999654,-0.92426281556889,0.9242730639979948,-0.36177381923877466
4625,0.4624999999999654,-0.9242628079930206,0.924273051587712,-0.36177381960577687
4626,0.46259999999996537,-0.9242628004215312,0.9242730391846724,-0.3617738199723354
4627,0.46269999999996536,-0.924262792854419,0.9242730267888719,-0.36177382033847066
4628,0.46279999999996535,-0.9242627852916817,0.9242730144003062,-0.36177382070418
4629,0.46289999999996534,-0.9242627777333166,0.9242730020189711,-0.3617738210694534
4630,0.46299999999996533,-0.9242627701793211,0.9242729896448626,-0.3617738214343018
4631,0.4630999999999653,-0.9242627626296929,0.9242729772779764,-0.3617738217987115
4632,0.4631999999999653,-0.9242627550844293,0.9242729649183085,-0.36177382216269854
4633,0.4632999999999653,-0.924262747543528,0.9242729525658545,-0.3617738225262586
4634,0.4633999999999653,-0.9242627400069862,0.9242729402206104,-0.3617738228893898
4635,0.4634999999999653,-0.9242627324748015,0.9242729278825721,-0.3617738232520927
4636,0.46359999999996526,-0.9242627249469714,0.9242729155517352,-0.36177382361437793
4637,0.46369999999996525,-0.9242627174234933,0.9242729032280959,-0.3617738239762255
4638,0.46379999999996524,-0.9242627099043649,0.9242728909116498,-0.36177382433765404
4639,0.46389999999996523,-0.9242627023895834,0.9242728786023928,-0.36177382469865826
4640,0.4639999999999652,-0.9242626948791464,0.9242728663003209,-0.36177382505923344
4641,0.4640999999999652,-0.9242626873730515,0.9242728540054298,-0.3617738254193854
4642,0.4641999999999652,-0.9242626798712961,0.9242728417177154,-0.3617738257791141
4643,0.4642999999999652,-0.9242626723738775,0.9242728294371736,-0.3617738261384265
4644,0.4643999999999652,-0.9242626648807936,0.9242728171638003,-0.3617738264973067
4645,0.46449999999996516,-0.9242626573920416,0.9242728048975911,-0.36177382685577214
4646,0.46459999999996515,-0.924262649907619,0.9242727926385422,-0.3617738272138071
4647,0.46469999999996514,-0.9242626424275234,0.9242727803866495,-0.361773827571428
4648,0.46479999999996513,-0.9242626349517523,0.9242727681419086,-0.3617738279286264
4649,0.4648999999999651,-0.9242626274803032,0.9242727559043156,-0.3617738282854069
4650,0.4649999999999651,-0.9242626200131735,0.9242727436738661,-0.36177382864175883
4651,0.4650999999999651,-0.9242626125503609,0.9242727314505563,-0.36177382899770333
4652,0.4651999999999651,-0.9242626050918626,0.924272719234382,-0.3617738293532317
4653,0.4652999999999651,-0.9242625976376765,0.924272707025339,-0.3617738297083315
4654,0.46539999999996506,-0.9242625901877998,0.9242726948234232,-0.3617738300630178
4655,0.46549999999996505,-0.92426258274223,0.9242726826286306,-0.3617738304172866
4656,0.46559999999996504,-0.9242625753009649,0.924272670440957,-0.36177383077113556
4657,0.46569999999996503,-0.9242625678640017,0.9242726582603983,-0.36177383112457606
4658,0.465799999999965,-0.9242625604313381,0.9242726460869504,-0.3617738314775941
4659,0.465899999999965,-0.9242625530029717,0.9242726339206092,-0.3617738318301981
4660,0.465999999999965,-0.9242625455788996,0.9242726217613706,-0.361773832182391
4661,0.466099999999965,-0.9242625381591199,0.9242726096092305,-0.3617738325341683
4662,0.466199999999965,-0.9242625307436296,0.9242725974641849,-0.3617738328855333
4663,0.46629999999996496,-0.9242625233324266,0.9242725853262296,-0.3617738332364792
4664,0.46639999999996495,-0.9242625159255082,0.9242725731953605,-0.361773833587013
4665,0.46649999999996494,-0.924262508522872,0.9242725610715736,-0.361773833937142
4666,0.46659999999996493,-0.9242625011245156,0.9242725489548648,-0.36177383428685483
4667,0.4666999999999649,-0.9242624937304363,0.9242725368452299,-0.36177383463615886
4668,0.4667999999999649,-0.9242624863406319,0.924272524742665,-0.3617738349850446
4669,0.4668999999999649,-0.9242624789550998,0.9242725126471658,-0.3617738353335334
4670,0.4669999999999649,-0.9242624715738377,0.9242725005587284,-0.36177383568159915
4671,0.4670999999999649,-0.9242624641968428,0.9242724884773488,-0.3617738360292664
4672,0.46719999999996487,-0.9242624568241129,0.9242724764030227,-0.3617738363765128
4673,0.46729999999996485,-0.9242624494556454,0.9242724643357462,-0.36177383672335917
4674,0.46739999999996484,-0.924262442091438,0.924272452275515,-0.36177383706979654
4675,0.46749999999996483,-0.9242624347314881,0.9242724402223254,-0.3617738374158263
4676,0.4675999999999648,-0.9242624273757932,0.924272428176173,-0.36177383776144534
4677,0.4676999999999648,-0.9242624200243511,0.924272416137054,-0.36177383810666114
4678,0.4677999999999648,-0.9242624126771591,0.9242724041049643,-0.361773838451467
4679,0.4678999999999648,-0.9242624053342149,0.9242723920798996,-0.36177383879587705
4680,0.4679999999999648,-0.9242623979955159,0.9242723800618561,-0.3617738391398754
4681,0.46809999999996477,-0.9242623906610598,0.9242723680508296,-0.36177383948347486
4682,0.46819999999996476,-0.924262383330844,0.9242723560468161,-0.3617738398266655
4683,0.46829999999996474,-0.924262376004866,0.9242723440498116,-0.36177384016945086
4684,0.46839999999996473,-0.9242623686831237,0.9242723320598121,-0.36177384051183537
4685,0.4684999999999647,-0.9242623613656145,0.9242723200768134,-0.3617738408538178
4686,0.4685999999999647,-0.9242623540523357,0.9242723081008115,-0.36177384119539674
4687,0.4686999999999647,-0.9242623467432852,0.9242722961318024,-0.3617738415365749
4688,0.4687999999999647,-0.9242623394384604,0.924272284169782,-0.3617738418773454
4689,0.4688999999999647,-0.9242623321378589,0.9242722722147464,-0.3617738422177233
4690,0.46899999999996467,-0.9242623248414782,0.9242722602666916,-0.36177384255770245
4691,0.46909999999996466,-0.924262317549316,0.9242722483256134,-0.36177384289727815
4692,0.46919999999996465,-0.9242623102613696,0.9242722363915078,-0.36177384323646194
4693,0.46929999999996463,-0.9242623029776369,0.9242722244643707,-0.36177384357523434
4694,0.4693999999999646,-0.9242622956981154,0.9242722125441983,-0.36177384391361445
4695,0.4694999999999646,-0.9242622884228026,0.9242722006309865,-0.3617738442515891
4696,0.4695999999999646,-0.9242622811516958,0.9242721887247313,-0.36177384458918166
4697,0.4696999999999646,-0.9242622738847931,0.9242721768254285,-0.3617738449263618
4698,0.4697999999999646,-0.9242622666220918,0.9242721649330742,-0.36177384526315703
4699,0.46989999999996457,-0.9242622593635894,0.9242721530476644,-0.36177384559954784
4700,0.46999999999996456,-0.9242622521092837,0.9242721411691951,-0.3617738459355464
4701,0.47009999999996455,-0.9242622448591721,0.9242721292976624,-0.3617738462711519
4702,0.47019999999996454,-0.9242622376132522,0.9242721174330621,-0.36177384660636436
4703,0.4702999999999645,-0.9242622303715217,0.9242721055753903,-0.36177384694117415
4704,0.4703999999999645,-0.9242622231339781,0.9242720937246429,-0.36177384727559087
4705,0.4704999999999645,-0.9242622159006189,0.924272081880816,-0.3617738476096267
4706,0.4705999999999645,-0.9242622086714418,0.9242720700439055,-0.3617738479432597
4707,0.4706999999999645,-0.9242622014464444,0.9242720582139077,-0.361773848276504
4708,0.47079999999996447,-0.9242621942256244,0.9242720463908182,-0.3617738486093536
4709,0.47089999999996446,-0.9242621870089792,0.9242720345746332,-0.3617738489418148
4710,0.47099999999996445,-0.9242621797965065,0.9242720227653488,-0.3617738492738771
4711,0.47109999999996444,-0.9242621725882036,0.9242720109629609,-0.3617738496055571
4712,0.4711999999999644,-0.9242621653840687,0.9242719991674655,-0.36177384993684614
4713,0.4712999999999644,-0.9242621581840988,0.9242719873788586,-0.36177385026774733
4714,0.4713999999999644,-0.9242621509882919,0.9242719755971364,-0.3617738505982558
4715,0.4714999999999644,-0.9242621437966453,0.9242719638222946,-0.36177385092837405
4716,0.4715999999999644,-0.9242621366091569,0.9242719520543295,-0.36177385125810546
4717,0.47169999999996437,-0.9242621294258241,0.9242719402932372,-0.36177385158745556
4718,0.47179999999996436,-0.9242621222466445,0.9242719285390135,-0.3617738519164115
4719,0.47189999999996435,-0.9242621150716158,0.9242719167916544,-0.36177385224497915
4720,0.47199999999996434,-0.9242621079007356,0.9242719050511562,-0.36177385257316835
4721,0.4720999999999643,-0.9242621007340015,0.9242718933175147,-0.36177385290096276
4722,0.4721999999999643,-0.9242620935714112,0.9242718815907259,-0.3617738532283798
4723,0.4722999999999643,-0.924262086412962,0.924271869870786,-0.3617738535554024
4724,0.4723999999999643,-0.924262079258652,0.9242718581576911,-0.36177385388205
4725,0.4724999999999643,-0.9242620721084783,0.9242718464514371,-0.36177385420830843
4726,0.47259999999996427,-0.9242620649624389,0.92427183475202,-0.3617738545341869
4727,0.47269999999996426,-0.9242620578205312,0.924271823059436,-0.36177385485967667
4728,0.47279999999996425,-0.924262050682753,0.9242718113736811,-0.3617738551847837
4729,0.47289999999996424,-0.9242620435491018,0.9242717996947514,-0.3617738555095125
4730,0.4729999999999642,-0.9242620364195752,0.9242717880226426,-0.3617738558338621
4731,0.4730999999999642,-0.9242620292941709,0.9242717763573514,-0.36177385615782937
4732,0.4731999999999642,-0.9242620221728866,0.9242717646988733,-0.36177385648140753
4733,0.4732999999999642,-0.9242620150557197,0.9242717530472047,-0.36177385680461416
4734,0.4733999999999642,-0.924262007942668,0.9242717414023413,-0.36177385712743426
4735,0.47349999999996417,-0.9242620008337291,0.9242717297642795,-0.3617738574498784
4736,0.47359999999996416,-0.9242619937289006,0.9242717181330153,-0.36177385777194665
4737,0.47369999999996415,-0.9242619866281802,0.9242717065085447,-0.3617738580936235
4738,0.47379999999996414,-0.9242619795315654,0.9242716948908638,-0.36177385841493825
4739,0.4738999999999641,-0.9242619724390541,0.9242716832799688,-0.36177385873586626
4740,0.4739999999999641,-0.9242619653506436,0.9242716716758556,-0.3617738590564186
4741,0.4740999999999641,-0.9242619582663318,0.9242716600785202,-0.36177385937659223
4742,0.4741999999999641,-0.9242619511861162,0.924271648487959,-0.3617738596963909
4743,0.4742999999999641,-0.9242619441099945,0.9242716369041677,-0.36177386001581324
4744,0.4743999999999641,-0.9242619370379644,0.9242716253271427,-0.36177386033485276
4745,0.47449999999996406,-0.9242619299700234,0.9242716137568798,-0.36177386065352574
4746,0.47459999999996405,-0.9242619229061693,0.9242716021933755,-0.36177386097182695
4747,0.47469999999996404,-0.9242619158463996,0.9242715906366256,-0.36177386128974626
4748,0.47479999999996403,-0.9242619087907121,0.924271579086626,-0.36177386160729597
4749,0.474899999999964,-0.9242619017391044,0.9242715675433734,-0.3617738619244735
4750,0.474999999999964,-0.924261894691574,0.9242715560068633,-0.36177386224127855
4751,0.475099999999964,-0.9242618876481188,0.924271544477092,-0.36177386255770216
4752,0.475199999999964,-0.9242618806087363,0.9242715329540558,-0.36177386287376445
4753,0.475299999999964,-0.9242618735734242,0.9242715214377505,-0.3617738631894544
4754,0.47539999999996396,-0.92426186654218,0.9242715099281724,-0.36177386350476487
4755,0.47549999999996395,-0.9242618595150017,0.9242714984253175,-0.36177386381970994
4756,0.47559999999996394,-0.9242618524918867,0.924271486929182,-0.36177386413428203
4757,0.47569999999996393,-0.9242618454728327,0.9242714754397621,-0.36177386444848514
4758,0.4757999999999639,-0.9242618384578376,0.9242714639570536,-0.36177386476232387
4759,0.4758999999999639,-0.9242618314468987,0.9242714524810529,-0.3617738650757831
4760,0.4759999999999639,-0.9242618244400138,0.9242714410117561,-0.3617738653888822
4761,0.4760999999999639,-0.9242618174371807,0.9242714295491592,-0.36177386570161496
4762,0.4761999999999639,-0.9242618104383968,0.9242714180932583,-0.361773866013976
4763,0.47629999999996386,-0.9242618034436602,0.9242714066440496,-0.36177386632596914
4764,0.47639999999996385,-0.9242617964529681,0.9242713952015293,-0.36177386663759753
4765,0.47649999999996384,-0.9242617894663185,0.9242713837656934,-0.3617738669488562
4766,0.47659999999996383,-0.9242617824837089,0.9242713723365381,-0.3617738672597511
4767,0.4766999999999638,-0.9242617755051371,0.9242713609140596,-0.3617738675702725
4768,0.4767999999999638,-0.9242617685306006,0.9242713494982538,-0.36177386788044114
4769,0.4768999999999638,-0.9242617615600973,0.9242713380891171,-0.3617738681902402
4770,0.4769999999999638,-0.9242617545936248,0.9242713266866456,-0.36177386849967946
4771,0.4770999999999638,-0.9242617476311806,0.9242713152908353,-0.3617738688087508
4772,0.47719999999996376,-0.9242617406727627,0.9242713039016823,-0.36177386911745474
4773,0.47729999999996375,-0.9242617337183686,0.924271292519183,-0.3617738694257997
4774,0.47739999999996374,-0.9242617267679959,0.9242712811433335,-0.3617738697337825
4775,0.47749999999996373,-0.9242617198216425,0.9242712697741297,-0.361773870041399
4776,0.4775999999999637,-0.924261712879306,0.9242712584115681,-0.36177387034865993
4777,0.4776999999999637,-0.9242617059409841,0.9242712470556445,-0.3617738706555566
4778,0.4777999999999637,-0.9242616990066744,0.9242712357063554,-0.36177387096209196
4779,0.4778999999999637,-0.9242616920763747,0.9242712243636966,-0.36177387126826693
4780,0.4779999999999637,-0.9242616851500827,0.9242712130276646,-0.3617738715740821
4781,0.47809999999996367,-0.9242616782277959,0.9242712016982554,-0.36177387187953824
4782,0.47819999999996365,-0.9242616713095123,0.9242711903754651,-0.3617738721846389
4783,0.47829999999996364,-0.9242616643952294,0.92427117905929,-0.36177387248937715
4784,0.47839999999996363,-0.924261657484945,0.9242711677497263,-0.3617738727937538
4785,0.4784999999999636,-0.9242616505786567,0.92427115644677,-0.36177387309777814
4786,0.4785999999999636,-0.9242616436763623,0.9242711451504175,-0.36177387340143885
4787,0.4786999999999636,-0.9242616367780594,0.9242711338606647,-0.36177387370474773
4788,0.4787999999999636,-0.9242616298837458,0.9242711225775081,-0.36177387400769645
4789,0.4788999999999636,-0.9242616229934192,0.9242711113009435,-0.36177387431028957
4790,0.47899999999996357,-0.9242616161070772,0.9242711000309675,-0.3617738746125303
4791,0.47909999999996356,-0.9242616092247178,0.9242710887675759,-0.36177387491441954
4792,0.47919999999996354,-0.9242616023463383,0.9242710775107651,-0.36177387521594145
4793,0.47929999999996353,-0.9242615954719366,0.9242710662605313,-0.36177387551711493
4794,0.4793999999999635,-0.9242615886015105,0.9242710550168706,-0.36177387581793624
4795,0.4794999999999635,-0.9242615817350577,0.9242710437797793,-0.36177387611840145
4796,0.4795999999999635,-0.9242615748725759,0.9242710325492535,-0.3617738764185124
4797,0.4796999999999635,-0.9242615680140627,0.9242710213252893,-0.36177387671826966
4798,0.4797999999999635,-0.9242615611595159,0.9242710101078833,-0.3617738770176816
4799,0.47989999999996347,-0.9242615543089332,0.9242709988970311,-0.36177387731673394
4800,0.47999999999996346,-0.9242615474623124,0.9242709876927295,-0.3617738776154352
4801,0.48009999999996344,-0.924261540619651,0.9242709764949744,-0.36177387791378846
4802,0.48019999999996343,-0.9242615337809471,0.924270965303762,-0.36177387821179746
4803,0.4802999999999634,-0.9242615269461982,0.9242709541190884,-0.3617738785094494
4804,0.4803999999999634,-0.924261520115402,0.9242709429409502,-0.3617738788067467
4805,0.4804999999999634,-0.9242615132885562,0.9242709317693434,-0.3617738791037002
4806,0.4805999999999634,-0.9242615064656587,0.924270920604264,-0.3617738794003024
4807,0.4806999999999634,-0.9242614996467071,0.9242709094457086,-0.3617738796965512
4808,0.48079999999996337,-0.9242614928316992,0.9242708982936731,-0.36177387999245386
4809,0.48089999999996336,-0.9242614860206327,0.924270887148154,-0.36177388028800733
4810,0.48099999999996335,-0.9242614792135053,0.9242708760091473,-0.36177388058322696
4811,0.48109999999996333,-0.9242614724103149,0.9242708648766493,-0.3617738808780912
4812,0.4811999999999633,-0.9242614656110589,0.9242708537506563,-0.36177388117260245
4813,0.4812999999999633,-0.9242614588157355,0.9242708426311644,-0.3617738814667742
4814,0.4813999999999633,-0.9242614520243421,0.92427083151817,-0.36177388176059705
4815,0.4814999999999633,-0.9242614452368765,0.9242708204116692,-0.36177388205407157
4816,0.4815999999999633,-0.9242614384533365,0.9242708093116583,-0.36177388234720576
4817,0.48169999999996327,-0.9242614316737198,0.9242707982181335,-0.361773882639996
4818,0.48179999999996326,-0.9242614248980242,0.9242707871310911,-0.36177388293243806
4819,0.48189999999996325,-0.9242614181262475,0.9242707760505273,-0.36177388322454224
4820,0.48199999999996324,-0.9242614113583872,0.9242707649764383,-0.3617738835162975
4821,0.4820999999999632,-0.9242614045944414,0.9242707539088205,-0.3617738838077139
4822,0.4821999999999632,-0.9242613978344076,0.92427074284767,-0.36177388409878525
4823,0.4822999999999632,-0.9242613910782836,0.924270731792983,-0.3617738843895118
4824,0.4823999999999632,-0.9242613843260673,0.924270720744756,-0.36177388467990174
4825,0.4824999999999632,-0.9242613775777563,0.9242707097029851,-0.36177388496994445
4826,0.48259999999996317,-0.9242613709671361,0.9242706986676665,-0.36177388525963833
4827,0.48269999999996316,-0.9242613654377865,0.9242706876387966,-0.36177388554901574
4828,0.48279999999996315,-0.9242613599116346,0.9242706766163716,-0.36177388583803705
4829,0.48289999999996314,-0.9242613543886787,0.9242706656003877,-0.3617738861267194
4830,0.4829999999999631,-0.9242613488689169,0.9242706545908412,-0.3617738864150644
4831,0.4830999999999631,-0.9242613433523474,0.9242706435877286,-0.361773886703068
4832,0.4831999999999631,-0.9242613378389684,0.9242706325910457,-0.36177388699073126
4833,0.4832999999999631,-0.9242613323287778,0.9242706216007892,-0.3617738872780631
4834,0.4833999999999631,-0.9242613268217741,0.9242706106169551,-0.3617738875650566
4835,0.48349999999996307,-0.9242613213179552,0.92427059963954,-0.3617738878517052
4836,0.48359999999996306,-0.9242613158173196,0.9242705886685398,-0.3617738881380266
4837,0.48369999999996305,-0.9242613103198652,0.9242705777039509,-0.3617738884240017
4838,0.48379999999996304,-0.9242613048255904,0.9242705667457698,-0.36177388870965066
4839,0.483899999999963,-0.9242612993344931,0.9242705557939924,-0.3617738889949593
4840,0.483999999999963,-0.9242612938465716,0.9242705448486155,-0.36177388927992665
4841,0.484099999999963,-0.9242612883618242,0.9242705339096349,-0.36177388956456596
4842,0.484199999999963,-0.9242612828802489,0.9242705229770471,-0.36177388984886716
4843,0.484299999999963,-0.9242612774018438,0.9242705120508483,-0.3617738901328357
4844,0.48439999999996297,-0.9242612719266073,0.9242705011310351,-0.3617738904164751
4845,0.48449999999996296,-0.9242612664545377,0.9242704902176034,-0.3617738906997713
4846,0.48459999999996295,-0.9242612609856328,0.9242704793105498,-0.3617738909827342
4847,0.48469999999996294,-0.9242612555198909,0.9242704684098705,-0.3617738912653722
4848,0.4847999999999629,-0.9242612500573104,0.9242704575155617,-0.3617738915476685
4849,0.4848999999999629,-0.9242612445978893,0.9242704466276197,-0.3617738918296412
4850,0.4849999999999629,-0.9242612391416257,0.9242704357460411,-0.3617738921112817
4851,0.4850999999999629,-0.924261233688518,0.9242704248708218,-0.36177389239259217
4852,0.4851999999999629,-0.9242612282385643,0.9242704140019584,-0.3617738926735695
4853,0.48529999999996287,-0.9242612227917628,0.9242704031394472,-0.3617738929542155
4854,0.48539999999996286,-0.9242612173481116,0.9242703922832843,-0.3617738932345329
4855,0.48549999999996285,-0.924261211907609,0.9242703814334664,-0.36177389351451855
4856,0.48559999999996284,-0.9242612064702532,0.9242703705899894,-0.3617738937941795
4857,0.48569999999996283,-0.9242612010360424,0.9242703597528499,-0.36177389407350485
4858,0.4857999999999628,-0.9242611956049747,0.9242703489220441,-0.36177389435250756
4859,0.4858999999999628,-0.9242611901770482,0.9242703380975683,-0.36177389463118104
4860,0.4859999999999628,-0.9242611847522614,0.9242703272794189,-0.36177389490951817
4861,0.4860999999999628,-0.9242611793306122,0.9242703164675924,-0.36177389518754255
4862,0.4861999999999628,-0.9242611739120992,0.9242703056620848,-0.36177389546522676
4863,0.48629999999996276,-0.9242611684967201,0.9242702948628926,-0.36177389574259516
4864,0.48639999999996275,-0.9242611630844734,0.9242702840700122,-0.3617738960196309
4865,0.48649999999996274,-0.9242611576753572,0.9242702732834398,-0.3617738962963514
4866,0.48659999999996273,-0.9242611522693698,0.9242702625031718,-0.3617738965727296
4867,0.4866999999999627,-0.9242611468665094,0.9242702517292045,-0.3617738968487962
4868,0.4867999999999627,-0.9242611414667741,0.9242702409615345,-0.3617738971245316
4869,0.4868999999999627,-0.9242611360701621,0.9242702302001577,-0.36177389739994703
4870,0.4869999999999627,-0.9242611306766717,0.9242702194450708,-0.36177389767503815
4871,0.4870999999999627,-0.9242611252863011,0.9242702086962701,-0.3617738979498072
4872,0.48719999999996266,-0.9242611198990485,0.9242701979537518,-0.3617738982242449
4873,0.48729999999996265,-0.924261114514912,0.9242701872175124,-0.3617738984983665
4874,0.48739999999996264,-0.92426110913389,0.9242701764875482,-0.36177389877216765
4875,0.48749999999996263,-0.9242611037559806,0.9242701657638556,-0.36177389904563917
4876,0.4875999999999626,-0.924261098381182,0.9242701550464308,-0.3617738993187959
4877,0.4876999999999626,-0.9242610930094924,0.9242701443352704,-0.3617738995916316
4878,0.4877999999999626,-0.9242610876409102,0.9242701336303707,-0.3617738998641418
4879,0.4878999999999626,-0.9242610822754335,0.9242701229317279,-0.36177390013633576
4880,0.4879999999999626,-0.9242610769130604,0.9242701122393386,-0.3617739004082012
4881,0.48809999999996256,-0.9242610715537892,0.924270101553199,-0.36177390067975573
4882,0.48819999999996255,-0.9242610661976182,0.9242700908733056,-0.36177390095098944
4883,0.48829999999996254,-0.9242610608445455,0.9242700801996547,-0.36177390122190517
4884,0.48839999999996253,-0.9242610554945694,0.9242700695322427,-0.36177390149249705
4885,0.4884999999999625,-0.9242610501476881,0.924270058871066,-0.3617739017627761
4886,0.4885999999999625,-0.9242610448038998,0.9242700482161209,-0.3617739020327416
4887,0.4886999999999625,-0.9242610394632028,0.9242700375674039,-0.3617739023023798
4888,0.4887999999999625,-0.9242610341255953,0.9242700269249112,-0.3617739025717101
4889,0.4888999999999625,-0.9242610287910755,0.9242700162886395,-0.36177390284071403
4890,0.48899999999996246,-0.9242610234596417,0.9242700056585849,-0.36177390310941193
4891,0.48909999999996245,-0.9242610181312919,0.9242699950347438,-0.36177390337778154
4892,0.48919999999996244,-0.9242610128060247,0.9242699844171128,-0.36177390364584655
4893,0.48929999999996243,-0.924261007483838,0.9242699738056882,-0.3617739039135866
4894,0.4893999999999624,-0.9242610021647302,0.9242699632004664,-0.3617739041810281
4895,0.4894999999999624,-0.9242609968486994,0.9242699526014437,-0.3617739044481425
4896,0.4895999999999624,-0.924260991535744,0.9242699420086167,-0.36177390471494425
4897,0.4896999999999624,-0.9242609862258623,0.9242699314219815,-0.3617739049814303
4898,0.4897999999999624,-0.9242609809190522,0.9242699208415349,-0.36177390524760367
4899,0.48989999999996237,-0.9242609756153122,0.9242699102672731,-0.36177390551346633
4900,0.48999999999996235,-0.9242609703146405,0.9242698996991924,-0.3617739057790192
4901,0.49009999999996234,-0.9242609650170354,0.9242698891372895,-0.3617739060442585
4902,0.49019999999996233,-0.9242609597224949,0.9242698785815604,-0.3617739063091865
4903,0.4902999999999623,-0.9242609544310175,0.9242698680320018,-0.36177390657379543
4904,0.4903999999999623,-0.9242609491426014,0.9242698574886102,-0.36177390683810146
4905,0.4904999999999623,-0.9242609438572447,0.9242698469513818,-0.3617739071020995
4906,0.4905999999999623,-0.9242609385749457,0.9242698364203132,-0.3617739073657738
4907,0.4906999999999623,-0.9242609332957027,0.9242698258954007,-0.3617739076291434
4908,0.49079999999996227,-0.924260928019514,0.9242698153766409,-0.3617739078922059
4909,0.49089999999996226,-0.9242609227463777,0.92426980486403,-0.3617739081549623
4910,0.49099999999996224,-0.9242609174762922,0.9242697943575644,-0.3617739084174056
4911,0.49109999999996223,-0.9242609122092557,0.9242697838572408,-0.36177390867954096
4912,0.4911999999999622,-0.9242609069452663,0.9242697733630555,-0.36177390894136696
4913,0.4912999999999622,-0.9242609016843225,0.9242697628750048,-0.3617739092028882
4914,0.4913999999999622,-0.9242608964264224,0.9242697523930855,-0.3617739094641025
4915,0.4914999999999622,-0.9242608911715642,0.9242697419172936,-0.3617739097250061
4916,0.4915999999999622,-0.9242608859197463,0.9242697314476258,-0.3617739099856022
4917,0.49169999999996217,-0.924260880670967,0.9242697209840787,-0.3617739102458931
4918,0.49179999999996216,-0.9242608754252243,0.9242697105266483,-0.3617739105058809
4919,0.49189999999996215,-0.9242608701825167,0.9242697000753314,-0.3617739107655608
4920,0.49199999999996213,-0.9242608649428423,0.9242696896301242,-0.36177391102493217
4921,0.4920999999999621,-0.9242608597061995,0.9242696791910235,-0.361773911283999
4922,0.4921999999999621,-0.9242608544725865,0.9242696687580254,-0.36177391154277067
4923,0.4922999999999621,-0.9242608492420016,0.9242696583311266,-0.3617739118012323
4924,0.4923999999999621,-0.924260844014443,0.9242696479103235,-0.36177391205938975
4925,0.4924999999999621,-0.924260838789909,0.9242696374956124,-0.3617739123172479
4926,0.49259999999996207,-0.9242608335683977,0.9242696270869899,-0.36177391257478747
4927,0.49269999999996206,-0.9242608283499077,0.9242696166844525,-0.36177391283203963
4928,0.49279999999996205,-0.924260823134437,0.9242696062879967,-0.3617739130889892
4929,0.49289999999996204,-0.924260817921984,0.9242695958976188,-0.36177391334562964
4930,0.492999999999962,-0.9242608127125469,0.9242695855133153,-0.361773913601971
4931,0.493099999999962,-0.9242608075061239,0.9242695751350829,-0.36177391385800906
4932,0.493199999999962,-0.9242608023027136,0.9242695647629177,-0.3617739141137499
4933,0.493299999999962,-0.9242607971023139,0.9242695543968165,-0.36177391436918976
4934,0.493399999999962,-0.9242607919049232,0.9242695440367756,-0.3617739146243284
4935,0.49349999999996197,-0.9242607867105398,0.9242695336827916,-0.3617739148791652
4936,0.49359999999996196,-0.924260781519162,0.9242695233348609,-0.36177391513369717
4937,0.49369999999996195,-0.9242607763307881,0.92426951299298,-0.36177391538793896
4938,0.49379999999996194,-0.9242607711454162,0.9242695026571454,-0.3617739156418785
4939,0.4938999999999619,-0.9242607659630447,0.9242694923273536,-0.3617739158955206
4940,0.4939999999999619,-0.9242607607836719,0.924269482003601,-0.3617739161488663
4941,0.4940999999999619,-0.9242607556072961,0.9242694716858842,-0.3617739164019112
4942,0.4941999999999619,-0.9242607504339155,0.9242694613741996,-0.36177391665465874
4943,0.4942999999999619,-0.9242607452635284,0.9242694510685439,-0.36177391690711447
4944,0.49439999999996187,-0.9242607400961332,0.9242694407689134,-0.3617739171592651
4945,0.49449999999996186,-0.9242607349317281,0.9242694304753045,-0.36177391741111814
4946,0.49459999999996185,-0.9242607297703113,0.9242694201877141,-0.36177391766268363
4947,0.49469999999996184,-0.9242607246118811,0.9242694099061383,-0.3617739179139488
4948,0.4947999999999618,-0.9242607194564361,0.9242693996305738,-0.3617739181649146
4949,0.4948999999999618,-0.9242607143039742,0.924269389361017,-0.3617739184155891
4950,0.4949999999999618,-0.9242607091544937,0.9242693790974645,-0.3617739186659695
4951,0.4950999999999618,-0.9242607040079932,0.924269368839913,-0.36177391891606037
4952,0.4951999999999618,-0.9242606988644707,0.9242693585883586,-0.36177391916584994
4953,0.49529999999996177,-0.9242606937239246,0.9242693483427982,-0.3617739194153498
4954,0.49539999999996176,-0.9242606885863534,0.924269338103228,-0.3617739196645587
4955,0.49549999999996175,-0.9242606834517549,0.9242693278696447,-0.3617739199134677
4956,0.49559999999996174,-0.9242606783201279,0.9242693176420447,-0.36177392016208787
4957,0.4956999999999617,-0.9242606731914704,0.9242693074204247,-0.3617739204104058
4958,0.4957999999999617,-0.9242606680657809,0.9242692972047811,-0.3617739206584471
4959,0.4958999999999617,-0.9242606629430574,0.9242692869951105,-0.36177392090619137
4960,0.4959999999999617,-0.9242606578232986,0.9242692767914094,-0.36177392115364254
4961,0.4960999999999617,-0.9242606527065024,0.9242692665936743,-0.36177392140080616
4962,0.49619999999996167,-0.9242606475926674,0.9242692564019017,-0.361773921647675
4963,0.49629999999996166,-0.9242606424817917,0.9242692462160882,-0.3617739218942505
4964,0.49639999999996165,-0.9242606373738738,0.9242692360362303,-0.361773922140548
4965,0.49649999999996164,-0.9242606322689118,0.9242692258623247,-0.3617739223865478
4966,0.4965999999999616,-0.9242606271669042,0.9242692156943678,-0.36177392263225516
4967,0.4966999999999616,-0.9242606220678491,0.9242692055323561,-0.36177392287767945
4968,0.4967999999999616,-0.9242606169717449,0.9242691953762862,-0.36177392312280754
4969,0.4968999999999616,-0.92426061187859,0.9242691852261546,-0.36177392336766345
4970,0.4969999999999616,-0.9242606067883826,0.924269175081958,-0.36177392361222344
4971,0.4970999999999616,-0.9242606017011211,0.9242691649436928,-0.36177392385648555
4972,0.49719999999996156,-0.9242605966168037,0.9242691548113556,-0.3617739241004734
4973,0.49729999999996155,-0.9242605915354288,0.924269144684943,-0.36177392434416755
4974,0.49739999999996154,-0.9242605864569947,0.9242691345644515,-0.36177392458757834
4975,0.49749999999996153,-0.9242605813814997,0.9242691244498776,-0.36177392483070303
4976,0.4975999999999615,-0.9242605763089421,0.924269114341218,-0.36177392507354206
4977,0.4976999999999615,-0.9242605712393203,0.9242691042384692,-0.3617739253160887
4978,0.4977999999999615,-0.9242605661726324,0.9242690941416277,-0.3617739255583604
4979,0.4978999999999615,-0.924260561108877,0.9242690840506902,-0.3617739258003411
4980,0.4979999999999615,-0.9242605560480521,0.9242690739656532,-0.36177392604204095
4981,0.49809999999996146,-0.9242605509901564,0.9242690638865132,-0.36177392628345384
4982,0.49819999999996145,-0.9242605459351879,0.9242690538132668,-0.36177392652458684
4983,0.49829999999996144,-0.9242605408831451,0.9242690437459108,-0.36177392676544007
4984,0.49839999999996143,-0.9242605358340263,0.9242690336844415,-0.361773927005995
4985,0.4984999999999614,-0.9242605307878298,0.9242690236288555,-0.36177392724627594
4986,0.4985999999999614,-0.9242605257445539,0.9242690135791495,-0.36177392748627385
4987,0.4986999999999614,-0.924260520704197,0.9242690035353202,-0.361773927725992
4988,0.4987999999999614,-0.9242605156667573,0.9242689934973638,-0.3617739279654165
4989,0.4988999999999614,-0.9242605106322332,0.9242689834652772,-0.3617739282045754
4990,0.49899999999996136,-0.9242605056006231,0.9242689734390568,-0.3617739284434479
4991,0.49909999999996135,-0.9242605005719252,0.9242689634186994,-0.3617739286820418
4992,0.49919999999996134,-0.924260495546138,0.9242689534042013,-0.3617739289203533
4993,0.49929999999996133,-0.9242604905232595,0.9242689433955594,-0.36177392915838197
4994,0.4993999999999613,-0.9242604855032884,0.9242689333927703,-0.36177392939612546
4995,0.4994999999999613,-0.924260480486223,0.9242689233958302,-0.3617739296336033
4996,0.4995999999999613,-0.9242604754720614,0.9242689134047362,-0.3617739298707916
4997,0.4996999999999613,-0.9242604704608021,0.9242689034194845,-0.3617739301077078
4998,0.4997999999999613,-0.9242604654524433,0.924268893440072,-0.36177393034433325
4999,0.49989999999996126,-0.9242604604469835,0.924268883466495,-0.3617739305807015
5000,0.49999999999996125,-0.924260455444421,0.9242688734987504,-0.3617739308167691
5001,0.5000999999999612,-0.9242604504447541,0.9242688635368347,-0.3617739310525695
5002,0.5001999999999612,-0.9242604454479814,0.9242688535807445,-0.36177393128809165
5003,0.5002999999999612,-0.9242604404541007,0.9242688436304763,-0.36177393152334403
5004,0.5003999999999612,-0.9242604354631107,0.9242688336860271,-0.36177393175830797
5005,0.5004999999999612,-0.9242604304750097,0.9242688237473929,-0.3617739319929972
5006,0.5005999999999612,-0.924260425489796,0.924268813814571,-0.36177393222742243
5007,0.5006999999999612,-0.924260420507468,0.9242688038875575,-0.3617739324615649
5008,0.5007999999999612,-0.9242604155280241,0.9242687939663493,-0.3617739326954335
5009,0.5008999999999612,-0.9242604105514625,0.9242687840509428,-0.36177393292901994
5010,0.5009999999999611,-0.9242604055777816,0.9242687741413349,-0.36177393316234185
5011,0.5010999999999611,-0.9242604006069798,0.924268764237522,-0.36177393339538044
5012,0.5011999999999611,-0.9242603956390554,0.924268754339501,-0.3617739336281483
5013,0.5012999999999611,-0.9242603906740067,0.9242687444472681,-0.3617739338606449
5014,0.5013999999999611,-0.9242603857118322,0.9242687345608204,-0.3617739340928662
5015,0.5014999999999611,-0.9242603807525301,0.9242687246801542,-0.36177393432481203
5016,0.5015999999999611,-0.924260375796099,0.9242687148052663,-0.3617739345564887
5017,0.5016999999999611,-0.924260370842537,0.9242687049361533,-0.3617739347878919
5018,0.501799999999961,-0.9242603658918425,0.924268695072812,-0.36177393501902727
5019,0.501899999999961,-0.9242603609440139,0.9242686852152386,-0.3617739352498891
5020,0.501999999999961,-0.9242603559990495,0.9242686753634303,-0.3617739354804758
5021,0.502099999999961,-0.9242603510569478,0.9242686655173834,-0.36177393571079236
5022,0.502199999999961,-0.924260346117707,0.9242686556770946,-0.3617739359408335
5023,0.502299999999961,-0.9242603411813256,0.9242686458425606,-0.36177393617060977
5024,0.502399999999961,-0.9242603362478019,0.9242686360137781,-0.36177393640011984
5025,0.502499999999961,-0.9242603313171343,0.9242686261907436,-0.3617739366293568
5026,0.502599999999961,-0.924260326389321,0.9242686163734539,-0.3617739368583278
5027,0.502699999999961,-0.9242603214643605,0.9242686065619056,-0.36177393708702416
5028,0.502799999999961,-0.9242603165422513,0.9242685967560954,-0.3617739373154488
5029,0.5028999999999609,-0.9242603116229915,0.9242685869560199,-0.3617739375436061
5030,0.5029999999999609,-0.9242603067065795,0.9242685771616759,-0.36177393777149897
5031,0.5030999999999609,-0.9242603017930139,0.9242685673730598,-0.361773937999127
5032,0.5031999999999609,-0.9242602968822928,0.9242685575901686,-0.36177393822648335
5033,0.5032999999999609,-0.9242602919744148,0.9242685478129987,-0.3617739384535731
5034,0.5033999999999609,-0.9242602870693781,0.924268538041547,-0.3617739386803939
5035,0.5034999999999609,-0.9242602821671811,0.92426852827581,-0.36177393890694354
5036,0.5035999999999609,-0.9242602772678224,0.9242685185157844,-0.3617739391332332
5037,0.5036999999999608,-0.9242602723713,0.9242685087614669,-0.36177393935925944
5038,0.5037999999999608,-0.9242602674776125,0.9242684990128541,-0.36177393958501625
5039,0.5038999999999608,-0.9242602625867583,0.924268489269943,-0.3617739398105087
5040,0.5039999999999608,-0.9242602576987357,0.92426847953273,-0.36177394003573143
5041,0.5040999999999608,-0.924260252813543,0.9242684698012117,-0.3617739402606981
5042,0.5041999999999608,-0.9242602479311787,0.9242684600753851,-0.3617739404853967
5043,0.5042999999999608,-0.9242602430516411,0.9242684503552466,-0.36177394070983165
5044,0.5043999999999608,-0.9242602381749286,0.924268440640793,-0.3617739409340014
5045,0.5044999999999608,-0.9242602333010398,0.924268430932021,-0.3617739411579018
5046,0.5045999999999607,-0.9242602284299727,0.9242684212289274,-0.36177394138154556
5047,0.5046999999999607,-0.924260223561726,0.9242684115315088,-0.36177394160492427
5048,0.5047999999999607,-0.9242602186962978,0.9242684018397619,-0.36177394182803924
5049,0.5048999999999607,-0.9242602138336867,0.9242683921536833,-0.3617739420509012
5050,0.5049999999999607,-0.9242602089738912,0.9242683824732698,-0.3617739422734911
5051,0.5050999999999607,-0.9242602041169093,0.9242683727985183,-0.3617739424958207
5052,0.5051999999999607,-0.9242601992627396,0.9242683631294251,-0.36177394271788843
5053,0.5052999999999607,-0.9242601944113807,0.9242683534659871,-0.3617739429396987
5054,0.5053999999999607,-0.9242601895628306,0.9242683438082011,-0.3617739431612471
5055,0.5054999999999606,-0.9242601847170879,0.9242683341560638,-0.36177394338253543
5056,0.5055999999999606,-0.924260179874151,0.9242683245095719,-0.3617739436035535
5057,0.5056999999999606,-0.9242601750340182,0.924268314868722,-0.3617739438243301
5058,0.5057999999999606,-0.924260170196688,0.9242683052335108,-0.36177394404483326
5059,0.5058999999999606,-0.9242601653621588,0.9242682956039352,-0.3617739442650785
5060,0.5059999999999606,-0.9242601605304289,0.9242682859799919,-0.3617739444850754
5061,0.5060999999999606,-0.9242601557014967,0.9242682763616774,-0.36177394470479896
5062,0.5061999999999606,-0.9242601508753607,0.9242682667489887,-0.3617739449242754
5063,0.5062999999999606,-0.9242601460520191,0.9242682571419223,-0.3617739451434905
5064,0.5063999999999605,-0.9242601412314706,0.9242682475404751,-0.36177394536245167
5065,0.5064999999999605,-0.9242601364137133,0.9242682379446437,-0.36177394558114206
5066,0.5065999999999605,-0.9242601315987458,0.924268228354425,-0.3617739457995901
5067,0.5066999999999605,-0.9242601267865663,0.9242682187698156,-0.3617739460177743
5068,0.5067999999999605,-0.9242601219771736,0.9242682091908122,-0.36177394623570186
5069,0.5068999999999605,-0.9242601171705656,0.9242681996174118,-0.36177394645337274
5070,0.5069999999999605,-0.924260112366741,0.9242681900496108,-0.36177394667079543
5071,0.5070999999999605,-0.9242601075656981,0.9242681804874061,-0.36177394688795916
5072,0.5071999999999605,-0.9242601027674354,0.9242681709307944,-0.361773947104859
5073,0.5072999999999604,-0.9242600979719513,0.9242681613797725,-0.3617739473215179
5074,0.5073999999999604,-0.9242600931792442,0.9242681518343372,-0.36177394753791287
5075,0.5074999999999604,-0.9242600883893124,0.9242681422944852,-0.3617739477540508
5076,0.5075999999999604,-0.9242600836021544,0.9242681327602131,-0.3617739479699367
5077,0.5076999999999604,-0.9242600788177686,0.924268123231518,-0.36177394818557335
5078,0.5077999999999604,-0.9242600740361535,0.9242681137083962,-0.36177394840095084
5079,0.5078999999999604,-0.9242600692573073,0.9242681041908448,-0.36177394861608314
5080,0.5079999999999604,-0.9242600644812287,0.9242680946788604,-0.3617739488309522
5081,0.5080999999999604,-0.9242600597079157,0.92426808517244,-0.36177394904557736
5082,0.5081999999999604,-0.9242600549373672,0.92426807567158,-0.3617739492599401
5083,0.5082999999999603,-0.9242600501695812,0.9242680661762773,-0.3617739494740583
5084,0.5083999999999603,-0.9242600454045564,0.9242680566865288,-0.3617739496879294
5085,0.5084999999999603,-0.9242600406422912,0.924268047202331,-0.36177394990154216
5086,0.5085999999999603,-0.9242600358827838,0.9242680377236812,-0.3617739501149074
5087,0.5086999999999603,-0.9242600311260328,0.9242680282505755,-0.36177395032801574
5088,0.5087999999999603,-0.9242600263720366,0.9242680187830111,-0.36177395054087647
5089,0.5088999999999603,-0.9242600216207936,0.9242680093209847,-0.36177395075349306
5090,0.5089999999999603,-0.9242600168723023,0.924267999864493,-0.3617739509658542
5091,0.5090999999999603,-0.924260012126561,0.9242679904135329,-0.36177395117796507
5092,0.5091999999999602,-0.9242600073835681,0.924267980968101,-0.36177395138982843
5093,0.5092999999999602,-0.9242600026433221,0.9242679715281943,-0.3617739516014389
5094,0.5093999999999602,-0.9242599979058215,0.9242679620938093,-0.3617739518128053
5095,0.5094999999999602,-0.9242599931710647,0.9242679526649431,-0.36177395202391693
5096,0.5095999999999602,-0.9242599884390499,0.9242679432415923,-0.3617739522347857
5097,0.5096999999999602,-0.9242599837097758,0.9242679338237537,-0.36177395244540683
5098,0.5097999999999602,-0.9242599789832407,0.9242679244114242,-0.36177395265578427
5099,0.5098999999999602,-0.9242599742594432,0.9242679150046005,-0.3617739528659066
5100,0.5099999999999602,-0.9242599695383814,0.9242679056032794,-0.3617739530757824
5101,0.5100999999999601,-0.9242599648200541,0.9242678962074578,-0.36177395328542106
5102,0.5101999999999601,-0.9242599601044595,0.9242678868171322,-0.3617739534947998
5103,0.5102999999999601,-0.9242599553915961,0.9242678774322999,-0.36177395370393645
5104,0.5103999999999601,-0.9242599506814624,0.9242678680529572,-0.361773953912834
5105,0.5104999999999601,-0.9242599459740567,0.9242678586791012,-0.36177395412148194
5106,0.5105999999999601,-0.9242599412693775,0.9242678493107286,-0.3617739543298779
5107,0.5106999999999601,-0.9242599365674233,0.9242678399478362,-0.3617739545380357
5108,0.5107999999999601,-0.9242599318681924,0.9242678305904211,-0.36177395474594976
5109,0.51089999999996,-0.9242599271716835,0.9242678212384795,-0.3617739549536136
5110,0.51099999999996,-0.9242599224778947,0.9242678118920088,-0.36177395516103955
5111,0.51109999999996,-0.9242599177868247,0.9242678025510055,-0.36177395536821966
5112,0.51119999999996,-0.9242599130984718,0.9242677932154665,-0.36177395557515724
5113,0.51129999999996,-0.9242599084128346,0.9242677838853887,-0.3617739557818488
5114,0.51139999999996,-0.9242599037299112,0.9242677745607688,-0.36177395598829903
5115,0.51149999999996,-0.9242598990497005,0.9242677652416037,-0.361773956194511
5116,0.51159999999996,-0.9242598943722007,0.9242677559278901,-0.3617739564004708
5117,0.51169999999996,-0.9242598896974102,0.9242677466196251,-0.3617739566061917
5118,0.51179999999996,-0.9242598850253275,0.9242677373168051,-0.3617739568116795
5119,0.5118999999999599,-0.9242598803559512,0.9242677280194275,-0.3617739570169166
5120,0.5119999999999599,-0.9242598756892796,0.9242677187274886,-0.3617739572219131
5121,0.5120999999999599,-0.924259871025311,0.9242677094409855,-0.36177395742667895
5122,0.5121999999999599,-0.9242598663640442,0.9242677001599149,-0.3617739576311912
5123,0.5122999999999599,-0.9242598617054775,0.9242676908842737,-0.3617739578354657
5124,0.5123999999999599,-0.9242598570496092,0.9242676816140589,-0.361773958039502
5125,0.5124999999999599,-0.924259852396438,0.9242676723492672,-0.3617739582432939
5126,0.5125999999999599,-0.9242598477459623,0.9242676630898954,-0.3617739584468553
5127,0.5126999999999599,-0.9242598430981803,0.9242676538359403,-0.3617739586501676
5128,0.5127999999999598,-0.9242598384530908,0.924267644587399,-0.361773958853248
5129,0.5128999999999598,-0.924259833810692,0.9242676353442681,-0.3617739590560902
5130,0.5129999999999598,-0.9242598291709825,0.9242676261065446,-0.3617739592586873
5131,0.5130999999999598,-0.9242598245339607,0.9242676168742252,-0.36177395946104984
5132,0.5131999999999598,-0.9242598198996251,0.9242676076473068,-0.3617739596631714
5133,0.5132999999999598,-0.9242598152679743,0.9242675984257864,-0.36177395986505656
5134,0.5133999999999598,-0.9242598106390064,0.9242675892096607,-0.3617739600667119
5135,0.5134999999999598,-0.9242598060127202,0.9242675799989266,-0.36177396026811814
5136,0.5135999999999598,-0.9242598013891139,0.924267570793581,-0.3617739604693029
5137,0.5136999999999597,-0.9242597967681863,0.9242675615936208,-0.36177396067023815
5138,0.5137999999999597,-0.9242597921499355,0.9242675523990427,-0.36177396087094077
5139,0.5138999999999597,-0.9242597875343602,0.9242675432098436,-0.36177396107141396
5140,0.5139999999999597,-0.9242597829214588,0.9242675340260206,-0.36177396127163947
5141,0.5140999999999597,-0.9242597783112297,0.9242675248475704,-0.3617739614716342
5142,0.5141999999999597,-0.9242597737036715,0.9242675156744897,-0.36177396167139947
5143,0.5142999999999597,-0.9242597690987826,0.9242675065067757,-0.36177396187092836
5144,0.5143999999999597,-0.9242597644965614,0.924267497344425,-0.36177396207021845
5145,0.5144999999999597,-0.9242597598970066,0.9242674881874348,-0.3617739622692689
5146,0.5145999999999596,-0.9242597553001165,0.9242674790358016,-0.3617739624680984
5147,0.5146999999999596,-0.9242597507058895,0.9242674698895226,-0.36177396266668516
5148,0.5147999999999596,-0.9242597461143242,0.9242674607485944,-0.36177396286504265
5149,0.5148999999999596,-0.924259741525419,0.9242674516130142,-0.3617739630631644
5150,0.5149999999999596,-0.9242597369391725,0.9242674424827786,-0.3617739632610545
5151,0.5150999999999596,-0.9242597323555831,0.9242674333578845,-0.3617739634587172
5152,0.5151999999999596,-0.9242597277746492,0.9242674242383291,-0.36177396365614073
5153,0.5152999999999596,-0.9242597231963694,0.9242674151241089,-0.36177396385333566
5154,0.5153999999999596,-0.9242597186207421,0.9242674060152212,-0.36177396405029466
5155,0.5154999999999595,-0.9242597140477659,0.9242673969116626,-0.36177396424702
5156,0.5155999999999595,-0.9242597094774391,0.92426738781343,-0.3617739644435207
5157,0.5156999999999595,-0.9242597049097603,0.9242673787205203,-0.3617739646397909
5158,0.5157999999999595,-0.9242597003447279,0.9242673696329305,-0.3617739648358238
5159,0.5158999999999595,-0.9242596957823406,0.9242673605506576,-0.36177396503163595
5160,0.5159999999999595,-0.9242596912225965,0.9242673514736983,-0.3617739652272123
5161,0.5160999999999595,-0.9242596866654945,0.9242673424020497,-0.36177396542255486
5162,0.5161999999999595,-0.9242596821110328,0.9242673333357084,-0.36177396561767405
5163,0.5162999999999595,-0.9242596775592101,0.9242673242746715,-0.3617739658125571
5164,0.5163999999999594,-0.9242596730100247,0.924267315218936,-0.3617739660072155
5165,0.5164999999999594,-0.9242596684634751,0.9242673061684987,-0.3617739662016491
5166,0.5165999999999594,-0.9242596639195598,0.9242672971233565,-0.36177396639585274
5167,0.5166999999999594,-0.9242596593782776,0.9242672880835064,-0.3617739665898148
5168,0.5167999999999594,-0.9242596548396266,0.9242672790489452,-0.3617739667835634
5169,0.5168999999999594,-0.9242596503036054,0.92426727001967,-0.3617739669770819
5170,0.5169999999999594,-0.9242596457702125,0.9242672609956776,-0.3617739671703662
5171,0.5170999999999594,-0.9242596412394464,0.9242672519769649,-0.36177396736342465
5172,0.5171999999999594,-0.9242596367113056,0.9242672429635288,-0.36177396755626107
5173,0.5172999999999593,-0.9242596321857887,0.9242672339553664,-0.3617739677488754
5174,0.5173999999999593,-0.924259627662894,0.9242672249524744,-0.36177396794125033
5175,0.5174999999999593,-0.9242596231426202,0.9242672159548498,-0.36177396813341
5176,0.5175999999999593,-0.9242596186249656,0.9242672069624898,-0.3617739683253351
5177,0.5176999999999593,-0.9242596141099289,0.9242671979753909,-0.3617739685170404
5178,0.5177999999999593,-0.9242596095975084,0.9242671889935503,-0.36177396870852707
5179,0.5178999999999593,-0.9242596050877028,0.924267180016965,-0.3617739688997773
5180,0.5179999999999593,-0.9242596005805104,0.9242671710456317,-0.3617739690908034
5181,0.5180999999999593,-0.9242595960759299,0.9242671620795475,-0.3617739692816092
5182,0.5181999999999592,-0.9242595915739596,0.9242671531187093,-0.36177396947218876
5183,0.5182999999999592,-0.9242595870745981,0.9242671441631141,-0.3617739696625435
5184,0.5183999999999592,-0.924259582577844,0.9242671352127588,-0.3617739698526707
5185,0.5184999999999592,-0.9242595780836957,0.9242671262676403,-0.3617739700425822
5186,0.5185999999999592,-0.9242595735921517,0.9242671173277556,-0.3617739702322628
5187,0.5186999999999592,-0.9242595691032105,0.9242671083931017,-0.361773970421727
5188,0.5187999999999592,-0.9242595646168708,0.9242670994636754,-0.3617739706109695
5189,0.5188999999999592,-0.9242595601331307,0.9242670905394739,-0.3617739707999795
5190,0.5189999999999592,-0.9242595556519891,0.9242670816204939,-0.36177397098877656
5191,0.5190999999999591,-0.9242595511734444,0.9242670727067325,-0.36177397117735743
5192,0.5191999999999591,-0.9242595466974951,0.9242670637981866,-0.3617739713656996
5193,0.5192999999999591,-0.9242595422241396,0.9242670548948532,-0.3617739715538333
5194,0.5193999999999591,-0.9242595377533765,0.9242670459967294,-0.3617739717417441
5195,0.5194999999999591,-0.9242595332852045,0.9242670371038119,-0.36177397192942606
5196,0.5195999999999591,-0.9242595288196218,0.9242670282160977,-0.3617739721168972
5197,0.5196999999999591,-0.9242595243566271,0.9242670193335839,-0.36177397230414715
5198,0.5197999999999591,-0.9242595198962188,0.9242670104562676,-0.3617739724911772
5199,0.5198999999999591,-0.9242595154383957,0.9242670015841454,-0.3617739726779859
5200,0.519999999999959,-0.924259510983156,0.9242669927172147,-0.3617739728645702
5201,0.520099999999959,-0.9242595065304983,0.9242669838554721,-0.3617739730509317
5202,0.520199999999959,-0.9242595020804211,0.9242669749989147,-0.36177397323708244
5203,0.520299999999959,-0.9242594976329229,0.9242669661475396,-0.36177397342301143
5204,0.520399999999959,-0.9242594931880025,0.9242669573013437,-0.3617739736087233
5205,0.520499999999959,-0.9242594887456581,0.9242669484603239,-0.3617739737942168
5206,0.520599999999959,-0.9242594843058884,0.9242669396244773,-0.361773973979492
5207,0.520699999999959,-0.9242594798686918,0.9242669307938008,-0.36177397416455087
5208,0.520799999999959,-0.924259475434067,0.9242669219682915,-0.36177397434938996
5209,0.520899999999959,-0.9242594710020124,0.9242669131479463,-0.3617739745340121
5210,0.5209999999999589,-0.9242594665725264,0.9242669043327622,-0.36177397471841344
5211,0.5210999999999589,-0.9242594621456078,0.9242668955227362,-0.36177397490260116
5212,0.5211999999999589,-0.9242594577212551,0.9242668867178654,-0.36177397508657255
5213,0.5212999999999589,-0.9242594532994666,0.9242668779181465,-0.3617739752703356
5214,0.5213999999999589,-0.9242594488802409,0.9242668691235769,-0.36177397545387235
5215,0.5214999999999589,-0.9242594444635767,0.9242668603341534,-0.36177397563719466
5216,0.5215999999999589,-0.9242594400494724,0.9242668515498729,-0.3617739758203067
5217,0.5216999999999589,-0.9242594356379265,0.9242668427707325,-0.3617739760031991
5218,0.5217999999999589,-0.9242594312289376,0.9242668339967293,-0.361773976185873
5219,0.5218999999999588,-0.9242594268225043,0.9242668252278601,-0.3617739763683361
5220,0.5219999999999588,-0.924259422418625,0.924266816464122,-0.36177397655058585
5221,0.5220999999999588,-0.9242594180172983,0.9242668077055122,-0.36177397673262157
5222,0.5221999999999588,-0.9242594136185228,0.9242667989520275,-0.3617739769144406
5223,0.5222999999999588,-0.9242594092222969,0.9242667902036649,-0.3617739770960468
5224,0.5223999999999588,-0.9242594048286192,0.9242667814604215,-0.3617739772774384
5225,0.5224999999999588,-0.9242594004374883,0.9242667727222943,-0.36177397745861534
5226,0.5225999999999588,-0.9242593960489027,0.9242667639892803,-0.3617739776395866
5227,0.5226999999999588,-0.924259391662861,0.9242667552613766,-0.3617739778203422
5228,0.5227999999999587,-0.9242593872793615,0.9242667465385802,-0.3617739780008815
5229,0.5228999999999587,-0.924259382898403,0.9242667378208879,-0.36177397818121865
5230,0.5229999999999587,-0.9242593785199841,0.924266729108297,-0.3617739783613322
5231,0.5230999999999587,-0.9242593741441031,0.9242667204008045,-0.36177397854123566
5232,0.5231999999999587,-0.9242593697707586,0.9242667116984072,-0.3617739787209334
5233,0.5232999999999587,-0.9242593653999492,0.9242667030011025,-0.36177397890041324
5234,0.5233999999999587,-0.9242593610316734,0.9242666943088871,-0.36177397907968845
5235,0.5234999999999587,-0.92425935666593,0.9242666856217582,-0.36177397925874916
5236,0.5235999999999587,-0.9242593523027172,0.9242666769397129,-0.3617739794376027
5237,0.5236999999999586,-0.9242593479420337,0.924266668262748,-0.36177397961623725
5238,0.5237999999999586,-0.924259343583878,0.9242666595908606,-0.36177397979466736
5239,0.5238999999999586,-0.9242593392282488,0.924266650924048,-0.3617739799728855
5240,0.5239999999999586,-0.9242593348751444,0.924266642262307,-0.3617739801509034
5241,0.5240999999999586,-0.9242593305245637,0.9242666336056348,-0.3617739803287039
5242,0.5241999999999586,-0.9242593261765049,0.9242666249540282,-0.36177398050629395
5243,0.5242999999999586,-0.9242593218309667,0.9242666163074844,-0.3617739806836812
5244,0.5243999999999586,-0.9242593174879477,0.9242666076660006,-0.3617739808608588
5245,0.5244999999999586,-0.9242593131474464,0.9242665990295736,-0.3617739810378286
5246,0.5245999999999585,-0.9242593088094614,0.9242665903982006,-0.3617739812145893
5247,0.5246999999999585,-0.9242593044739912,0.9242665817718786,-0.36177398139113404
5248,0.5247999999999585,-0.9242593001410345,0.9242665731506047,-0.361773981567484
5249,0.5248999999999585,-0.9242592958105896,0.9242665645343758,-0.36177398174361874
5250,0.5249999999999585,-0.9242592914826553,0.9242665559231892,-0.36177398191955035
5251,0.5250999999999585,-0.92425928715723,0.9242665473170418,-0.3617739820952746
5252,0.5251999999999585,-0.9242592828343125,0.9242665387159308,-0.36177398227078383
5253,0.5252999999999585,-0.924259278513901,0.924266530119853,-0.36177398244609754
5254,0.5253999999999585,-0.9242592741959943,0.9242665215288058,-0.3617739826212015
5255,0.5254999999999584,-0.9242592698805909,0.9242665129427861,-0.36177398279610096
5256,0.5255999999999584,-0.9242592655676896,0.9242665043617909,-0.361773982970796
5257,0.5256999999999584,-0.9242592612572885,0.9242664957858175,-0.361773983145283
5258,0.5257999999999584,-0.9242592569493866,0.9242664872148627,-0.3617739833195638
5259,0.5258999999999584,-0.9242592526439822,0.9242664786489238,-0.36177398349364215
5260,0.5259999999999584,-0.9242592483410739,0.9242664700879977,-0.36177398366751085
5261,0.5260999999999584,-0.9242592440406604,0.9242664615320816,-0.36177398384118364
5262,0.5261999999999584,-0.9242592397427402,0.9242664529811724,-0.3617739840146439
5263,0.5262999999999584,-0.9242592354473118,0.9242664444352674,-0.36177398418790824
5264,0.5263999999999583,-0.9242592311543739,0.9242664358943637,-0.36177398436095937
5265,0.5264999999999583,-0.924259226863925,0.9242664273584582,-0.3617739845338154
5266,0.5265999999999583,-0.9242592225759637,0.9242664188275482,-0.3617739847064644
5267,0.5266999999999583,-0.9242592182904886,0.9242664103016306,-0.36177398487891016
5268,0.5267999999999583,-0.9242592140074982,0.9242664017807024,-0.36177398505115826
5269,0.5268999999999583,-0.924259209726991,0.924266393264761,-0.361773985223201
5270,0.5269999999999583,-0.9242592054489658,0.9242663847538034,-0.3617739853950388
5271,0.5270999999999583,-0.9242592011734211,0.9242663762478266,-0.36177398556667223
5272,0.5271999999999583,-0.9242591969003554,0.9242663677468276,-0.3617739857381065
5273,0.5272999999999582,-0.9242591926297673,0.9242663592508038,-0.3617739859093454
5274,0.5273999999999582,-0.9242591883616553,0.924266350759752,-0.3617739860803743
5275,0.5274999999999582,-0.9242591840960183,0.9242663422736695,-0.36177398625120577
5276,0.5275999999999582,-0.9242591798328544,0.9242663337925534,-0.36177398642183606
5277,0.5276999999999582,-0.9242591755721626,0.9242663253164006,-0.36177398659227444
5278,0.5277999999999582,-0.9242591713139413,0.9242663168452084,-0.36177398676249667
5279,0.5278999999999582,-0.9242591670581891,0.9242663083789739,-0.36177398693252966
5280,0.5279999999999582,-0.9242591628049046,0.9242662999176942,-0.3617739871023604
5281,0.5280999999999582,-0.9242591585540864,0.9242662914613664,-0.36177398727199145
5282,0.5281999999999581,-0.9242591543057331,0.9242662830099875,-0.36177398744142425
5283,0.5282999999999581,-0.9242591500598432,0.9242662745635547,-0.36177398761065654
5284,0.5283999999999581,-0.9242591458164153,0.9242662661220652,-0.3617739877796825
5285,0.5284999999999581,-0.9242591415754482,0.9242662576855161,-0.36177398794851995
5286,0.5285999999999581,-0.9242591373369401,0.9242662492539044,-0.3617739881171557
5287,0.5286999999999581,-0.9242591331008899,0.9242662408272273,-0.3617739882855927
5288,0.5287999999999581,-0.9242591288672961,0.9242662324054819,-0.36177398845383363
5289,0.5288999999999581,-0.9242591246361573,0.9242662239886654,-0.3617739886218758
5290,0.5289999999999581,-0.924259120407472,0.9242662155767748,-0.361773988789724
5291,0.529099999999958,-0.924259116181239,0.9242662071698073,-0.3617739889573675
5292,0.529199999999958,-0.9242591119574567,0.92426619876776,-0.36177398912481473
5293,0.529299999999958,-0.9242591077361239,0.9242661903706302,-0.3617739892920685
5294,0.529399999999958,-0.9242591035172388,0.9242661819784147,-0.3617739894591324
5295,0.529499999999958,-0.9242590993008004,0.924266173591111,-0.36177398962598384
5296,0.529599999999958,-0.9242590950868071,0.924266165208716,-0.36177398979264347
5297,0.529699999999958,-0.9242590908752577,0.9242661568312268,-0.3617739899591181
5298,0.529799999999958,-0.9242590866661505,0.9242661484586406,-0.3617739901253912
5299,0.529899999999958,-0.9242590824594844,0.9242661400909549,-0.3617739902914612
5300,0.529999999999958,-0.9242590782552578,0.9242661317281663,-0.3617739904573537
5301,0.5300999999999579,-0.9242590740534692,0.9242661233702721,-0.3617739906230371
5302,0.5301999999999579,-0.9242590698541175,0.9242661150172697,-0.36177399078852884
5303,0.5302999999999579,-0.9242590656572012,0.924266106669156,-0.3617739909538281
5304,0.5303999999999579,-0.9242590614627187,0.9242660983259282,-0.3617739911189266
5305,0.5304999999999579,-0.9242590572706688,0.9242660899875835,-0.3617739912838352
5306,0.5305999999999579,-0.9242590530810502,0.924266081654119,-0.361773991448551
5307,0.5306999999999579,-0.9242590488938613,0.9242660733255319,-0.3617739916130745
5308,0.5307999999999579,-0.9242590447091008,0.9242660650018193,-0.36177399177740166
5309,0.5308999999999579,-0.9242590405267672,0.9242660566829785,-0.36177399194153387
5310,0.5309999999999578,-0.9242590363468594,0.9242660483690064,-0.3617739921054773
5311,0.5310999999999578,-0.9242590321693757,0.9242660400599004,-0.3617739922692237
5312,0.5311999999999578,-0.9242590279943147,0.9242660317556576,-0.361773992432782
5313,0.5312999999999578,-0.9242590238216752,0.9242660234562751,-0.3617739925961446
5314,0.5313999999999578,-0.9242590196514557,0.9242660151617501,-0.36177399275932415
5315,0.5314999999999578,-0.924259015483655,0.9242660068720798,-0.36177399292230356
5316,0.5315999999999578,-0.9242590113182715,0.9242659985872614,-0.3617739930850841
5317,0.5316999999999578,-0.9242590071553038,0.924265990307292,-0.3617739932476875
5318,0.5317999999999578,-0.9242590029947507,0.9242659820321687,-0.3617739934100939
5319,0.5318999999999577,-0.9242589988366107,0.9242659737618889,-0.3617739935723096
5320,0.5319999999999577,-0.9242589946808824,0.9242659654964496,-0.3617739937343397
5321,0.5320999999999577,-0.9242589905275644,0.9242659572358479,-0.36177399389616727
5322,0.5321999999999577,-0.9242589863766555,0.9242659489800812,-0.3617739940578147
5323,0.5322999999999577,-0.9242589822281541,0.9242659407291467,-0.3617739942192672
5324,0.5323999999999577,-0.9242589780820588,0.9242659324830412,-0.3617739943805335
5325,0.5324999999999577,-0.9242589739383684,0.9242659242417623,-0.36177399454160697
5326,0.5325999999999577,-0.9242589697970814,0.924265916005307,-0.36177399470248955
5327,0.5326999999999577,-0.9242589656581965,0.9242659077736727,-0.36177399486318507
5328,0.5327999999999576,-0.9242589615217124,0.9242658995468562,-0.36177399502369706
5329,0.5328999999999576,-0.9242589573876274,0.924265891324855,-0.36177399518401543
5330,0.5329999999999576,-0.9242589532559404,0.9242658831076662,-0.36177399534414617
5331,0.5330999999999576,-0.9242589491266501,0.924265874895287,-0.3617739955040888
5332,0.5331999999999576,-0.9242589449997548,0.9242658666877145,-0.3617739956638427
5333,0.5332999999999576,-0.9242589408752534,0.924265858484946,-0.3617739958234054
5334,0.5333999999999576,-0.9242589367531444,0.9242658502869787,-0.3617739959827873
5335,0.5334999999999576,-0.9242589326334265,0.9242658420938099,-0.36177399614197636
5336,0.5335999999999576,-0.9242589285160983,0.9242658339054366,-0.3617739963009789
5337,0.5336999999999575,-0.9242589244011583,0.924265825721856,-0.3617739964597984
5338,0.5337999999999575,-0.9242589202886053,0.9242658175430656,-0.3617739966184324
5339,0.5338999999999575,-0.9242589161784379,0.9242658093690622,-0.36177399677687483
5340,0.5339999999999575,-0.9242589120706548,0.9242658011998433,-0.3617739969351295
5341,0.5340999999999575,-0.9242589079652545,0.924265793035406,-0.361773997093202
5342,0.5341999999999575,-0.9242589038622356,0.9242657848757475,-0.36177399725108644
5343,0.5342999999999575,-0.9242588997615969,0.9242657767208652,-0.36177399740878957
5344,0.5343999999999575,-0.924258895663337,0.924265768570756,-0.3617739975662988
5345,0.5344999999999575,-0.9242588915674543,0.9242657604254173,-0.3617739977236344
5346,0.5345999999999574,-0.9242588874739478,0.9242657522848464,-0.3617739978807792
5347,0.5346999999999574,-0.9242588833828159,0.9242657441490403,-0.36177399803773946
5348,0.5347999999999574,-0.9242588792940573,0.9242657360179964,-0.36177399819451206
5349,0.5348999999999574,-0.9242588752076706,0.9242657278917118,-0.36177399835110763
5350,0.5349999999999574,-0.9242588711236545,0.9242657197701839,-0.3617739985075113
5351,0.5350999999999574,-0.9242588670420075,0.9242657116534098,-0.3617739986637355
5352,0.5351999999999574,-0.9242588629627285,0.9242657035413867,-0.3617739988197738
5353,0.5352999999999574,-0.924258858885816,0.9242656954341119,-0.36177399897563534
5354,0.5353999999999574,-0.9242588548112686,0.9242656873315825,-0.3617739991313065
5355,0.5354999999999573,-0.924258850739085,0.9242656792337959,-0.36177399928679654
5356,0.5355999999999573,-0.9242588466692638,0.9242656711407493,-0.36177399944210753
5357,0.5356999999999573,-0.9242588426018037,0.9242656630524398,-0.36177399959722756
5358,0.5357999999999573,-0.9242588385367033,0.9242656549688649,-0.3617739997521721
5359,0.5358999999999573,-0.9242588344739613,0.9242656468900216,-0.3617739999069367
5360,0.5359999999999573,-0.9242588304135763,0.9242656388159073,-0.36177400006151295
5361,0.5360999999999573,-0.9242588263555469,0.924265630746519,-0.36177400021590767
5362,0.5361999999999573,-0.924258822299872,0.9242656226818543,-0.36177400037012303
5363,0.5362999999999573,-0.9242588182465499,0.9242656146219101,-0.3617740005241596
5364,0.5363999999999572,-0.9242588141955793,0.9242656065666839,-0.3617740006780129
5365,0.5364999999999572,-0.9242588101469591,0.9242655985161728,-0.3617740008316846
5366,0.5365999999999572,-0.9242588061006879,0.9242655904703742,-0.36177400098517415
5367,0.5366999999999572,-0.9242588020567641,0.9242655824292851,-0.3617740011384857
5368,0.5367999999999572,-0.9242587980151865,0.924265574392903,-0.3617740012916228
5369,0.5368999999999572,-0.9242587939759539,0.924265566361225,-0.36177400144456845
5370,0.5369999999999572,-0.9242587899390647,0.9242655583342485,-0.36177400159733925
5371,0.5370999999999572,-0.9242587859045178,0.9242655503119707,-0.3617740017499298
5372,0.5371999999999572,-0.9242587818723117,0.9242655422943887,-0.36177400190234893
5373,0.5372999999999571,-0.9242587778424451,0.9242655342815,-0.36177400205457455
5374,0.5373999999999571,-0.9242587738149167,0.9242655262733017,-0.36177400220662953
5375,0.5374999999999571,-0.924258769789725,0.9242655182697912,-0.361774002358507
5376,0.5375999999999571,-0.9242587657668689,0.9242655102709657,-0.3617740025102059
5377,0.5376999999999571,-0.9242587617463468,0.9242655022768224,-0.36177400266171994
5378,0.5377999999999571,-0.9242587577281576,0.9242654942873586,-0.3617740028130611
5379,0.5378999999999571,-0.9242587537122997,0.9242654863025718,-0.36177400296422235
5380,0.5379999999999571,-0.9242587496987721,0.9242654783224589,-0.3617740031152054
5381,0.5380999999999571,-0.9242587456875732,0.9242654703470173,-0.36177400326601133
5382,0.538199999999957,-0.9242587416787017,0.9242654623762444,-0.36177400341664495
5383,0.538299999999957,-0.9242587376721564,0.9242654544101374,-0.36177400356709627
5384,0.538399999999957,-0.9242587336679358,0.9242654464486936,-0.3617740037173722
5385,0.538499999999957,-0.9242587296660386,0.9242654384919102,-0.3617740038674756
5386,0.538599999999957,-0.9242587256664636,0.9242654305397846,-0.3617740040173978
5387,0.538699999999957,-0.9242587216692093,0.924265422592314,-0.36177400416714595
5388,0.538799999999957,-0.9242587176742746,0.9242654146494957,-0.36177400431671874
5389,0.538899999999957,-0.9242587136816578,0.9242654067113271,-0.36177400446610763
5390,0.538999999999957,-0.9242587096913579,0.9242653987778052,-0.36177400461533316
5391,0.539099999999957,-0.9242587057033734,0.9242653908489276,-0.36177400476436816
5392,0.5391999999999569,-0.9242587017177031,0.9242653829246914,-0.3617740049132423
5393,0.5392999999999569,-0.9242586977343455,0.924265375005094,-0.3617740050619328
5394,0.5393999999999569,-0.9242586937532995,0.9242653670901326,-0.36177400521045283
5395,0.5394999999999569,-0.9242586897745635,0.9242653591798047,-0.361774005358797
5396,0.5395999999999569,-0.9242586857981364,0.9242653512741074,-0.36177400550696703
5397,0.5396999999999569,-0.9242586818240168,0.9242653433730379,-0.3617740056549667
5398,0.5397999999999569,-0.9242586778522033,0.9242653354765936,-0.3617740058027842
5399,0.5398999999999569,-0.9242586738826947,0.9242653275847721,-0.36177400595042597
5400,0.5399999999999568,-0.9242586699154897,0.9242653196975703,-0.36177400609791216
5401,0.5400999999999568,-0.9242586659505867,0.9242653118149857,-0.36177400624520956
5402,0.5401999999999568,-0.9242586619879848,0.9242653039370156,-0.36177400639233553
5403,0.5402999999999568,-0.9242586580276823,0.9242652960636573,-0.3617740065392902
5404,0.5403999999999568,-0.9242586540696781,0.9242652881949079,-0.3617740066860741
5405,0.5404999999999568,-0.9242586501139708,0.924265280330765,-0.36177400683268235
5406,0.5405999999999568,-0.9242586461605591,0.9242652724712259,-0.3617740069791178
5407,0.5406999999999568,-0.9242586422094416,0.9242652646162878,-0.3617740071253877
5408,0.5407999999999568,-0.9242586382606172,0.924265256765948,-0.3617740072714727
5409,0.5408999999999567,-0.9242586343140844,0.9242652489202038,-0.3617740074174004
5410,0.5409999999999567,-0.924258630369842,0.9242652410790526,-0.3617740075631513
5411,0.5410999999999567,-0.9242586264278886,0.9242652332424918,-0.36177400770872986
5412,0.5411999999999567,-0.9242586224882229,0.9242652254105185,-0.361774007854137
5413,0.5412999999999567,-0.9242586185508436,0.9242652175831302,-0.36177400799937237
5414,0.5413999999999567,-0.9242586146157493,0.9242652097603241,-0.36177400814444244
5415,0.5414999999999567,-0.9242586106829389,0.9242652019420977,-0.3617740082893282
5416,0.5415999999999567,-0.9242586067524109,0.9242651941284482,-0.361774008434059
5417,0.5416999999999567,-0.924258602824164,0.9242651863193729,-0.3617740085786118
5418,0.5417999999999566,-0.9242585988981971,0.9242651785148692,-0.3617740087229994
5419,0.5418999999999566,-0.9242585949745086,0.9242651707149345,-0.3617740088672105
5420,0.5419999999999566,-0.9242585910530974,0.9242651629195661,-0.3617740090112614
5421,0.5420999999999566,-0.924258587133962,0.9242651551287612,-0.36177400915513913
5422,0.5421999999999566,-0.9242585832171014,0.9242651473425172,-0.36177400929884346
5423,0.5422999999999566,-0.924258579302514,0.9242651395608315,-0.3617740094423767
5424,0.5423999999999566,-0.9242585753901986,0.9242651317837014,-0.3617740095857514
5425,0.5424999999999566,-0.924258571480154,0.9242651240111243,-0.3617740097289586
5426,0.5425999999999566,-0.9242585675723787,0.9242651162430974,-0.36177400987198766
5427,0.5426999999999566,-0.9242585636668714,0.9242651084796182,-0.361774010014853
5428,0.5427999999999565,-0.9242585597636311,0.924265100720684,-0.36177401015754573
5429,0.5428999999999565,-0.9242585558626562,0.9242650929662921,-0.3617740103000707
5430,0.5429999999999565,-0.9242585519639455,0.92426508521644,-0.3617740104424361
5431,0.5430999999999565,-0.9242585480674976,0.924265077471125,-0.3617740105846292
5432,0.5431999999999565,-0.9242585441733114,0.9242650697303442,-0.3617740107266572
5433,0.5432999999999565,-0.9242585402813855,0.9242650619940952,-0.3617740108685209
5434,0.5433999999999565,-0.9242585363917186,0.9242650542623753,-0.3617740110102156
5435,0.5434999999999565,-0.9242585325043093,0.9242650465351819,-0.36177401115173874
5436,0.5435999999999565,-0.9242585286191566,0.9242650388125123,-0.3617740112930995
5437,0.5436999999999564,-0.9242585247362588,0.924265031094364,-0.36177401143429994
5438,0.5437999999999564,-0.9242585208556149,0.924265023380734,-0.3617740115753243
5439,0.5438999999999564,-0.9242585169772236,0.9242650156716201,-0.3617740117161882
5440,0.5439999999999564,-0.9242585131010834,0.9242650079670194,-0.36177401185688596
5441,0.5440999999999564,-0.9242585092271932,0.9242650002669295,-0.36177401199741
5442,0.5441999999999564,-0.9242585053555517,0.9242649925713474,-0.3617740121377791
5443,0.5442999999999564,-0.9242585014861574,0.9242649848802708,-0.3617740122779765
5444,0.5443999999999564,-0.9242584976190094,0.9242649771936969,-0.361774012418015
5445,0.5444999999999564,-0.924258493754106,0.9242649695116232,-0.36177401255789465
5446,0.5445999999999563,-0.924258489891446,0.9242649618340469,-0.3617740126975962
5447,0.5446999999999563,-0.9242584860310283,0.9242649541609655,-0.3617740128371415
5448,0.5447999999999563,-0.9242584821728516,0.9242649464923764,-0.36177401297652173
5449,0.5448999999999563,-0.9242584783169144,0.9242649388282769,-0.3617740131157394
5450,0.5449999999999563,-0.9242584744632156,0.9242649311686645,-0.36177401325479275
5451,0.5450999999999563,-0.9242584706117538,0.9242649235135364,-0.36177401339367793
5452,0.5451999999999563,-0.9242584667625279,0.9242649158628902,-0.3617740135324049
5453,0.5452999999999563,-0.9242584629155365,0.924264908216723,-0.36177401367096507
5454,0.5453999999999563,-0.9242584590707781,0.9242649005750325,-0.3617740138093611
5455,0.5454999999999562,-0.9242584552282518,0.9242648929378159,-0.36177401394760184
5456,0.5455999999999562,-0.924258451387956,0.9242648853050706,-0.361774014085673
5457,0.5456999999999562,-0.9242584475498896,0.924264877676794,-0.3617740142235889
5458,0.5457999999999562,-0.9242584437140513,0.9242648700529835,-0.36177401436133483
5459,0.5458999999999562,-0.9242584398804399,0.9242648624336366,-0.3617740144989237
5460,0.5459999999999562,-0.9242584360490539,0.9242648548187505,-0.36177401463635
5461,0.5460999999999562,-0.9242584322198921,0.9242648472083228,-0.36177401477361126
5462,0.5461999999999562,-0.9242584283929534,0.9242648396023508,-0.3617740149107164
5463,0.5462999999999562,-0.9242584245682364,0.9242648320008319,-0.3617740150476623
5464,0.5463999999999561,-0.9242584207457397,0.9242648244037635,-0.3617740151844423
5465,0.5464999999999561,-0.9242584169254622,0.9242648168111429,-0.3617740153210622
5466,0.5465999999999561,-0.9242584131074025,0.9242648092229678,-0.3617740154575196
5467,0.5466999999999561,-0.9242584092915596,0.9242648016392353,-0.3617740155938187
5468,0.5467999999999561,-0.9242584054779318,0.924264794059943,-0.36177401572995344
5469,0.5468999999999561,-0.9242584016665181,0.9242647864850881,-0.36177401586593744
5470,0.5469999999999561,-0.9242583978573172,0.9242647789146683,-0.36177401600175435
5471,0.5470999999999561,-0.9242583940503277,0.9242647713486808,-0.3617740161374133
5472,0.547199999999956,-0.9242583902455487,0.924264763787123,-0.36177401627291467
5473,0.547299999999956,-0.9242583864429785,0.9242647562299925,-0.36177401640825685
5474,0.547399999999956,-0.924258382642616,0.9242647486772866,-0.3617740165434312
5475,0.547499999999956,-0.9242583788444599,0.9242647411290026,-0.36177401667846043
5476,0.547599999999956,-0.924258375048509,0.9242647335851382,-0.3617740168133233
5477,0.547699999999956,-0.9242583712547621,0.9242647260456905,-0.36177401694802946
5478,0.547799999999956,-0.9242583674632177,0.9242647185106573,-0.3617740170825786
5479,0.547899999999956,-0.9242583636738747,0.9242647109800357,-0.3617740172169648
5480,0.547999999999956,-0.9242583598867318,0.9242647034538233,-0.36177401735119225
5481,0.548099999999956,-0.9242583561017877,0.9242646959320173,-0.3617740174852709
5482,0.548199999999956,-0.9242583523190413,0.9242646884146154,-0.36177401761918626
5483,0.5482999999999559,-0.9242583485384911,0.924264680901615,-0.36177401775294304
5484,0.5483999999999559,-0.924258344760136,0.9242646733930133,-0.36177401788654284
5485,0.5484999999999559,-0.9242583409839747,0.924264665888808,-0.36177401801998743
5486,0.5485999999999559,-0.924258337210006,0.9242646583889964,-0.3617740181532725
5487,0.5486999999999559,-0.9242583334382285,0.9242646508935759,-0.3617740182864039
5488,0.5487999999999559,-0.924258329668641,0.9242646434025441,-0.3617740184193782
5489,0.5488999999999559,-0.9242583259012422,0.9242646359158982,-0.36177401855219554
5490,0.5489999999999559,-0.9242583221360311,0.9242646284336359,-0.36177401868485837
5491,0.5490999999999558,-0.9242583183730061,0.9242646209557546,-0.3617740188173617
5492,0.5491999999999558,-0.9242583146121661,0.9242646134822515,-0.361774018949713
5493,0.5492999999999558,-0.92425831085351,0.9242646060131243,-0.36177401908190676
5494,0.5493999999999558,-0.9242583070970362,0.9242645985483703,-0.36177401921394603
5495,0.5494999999999558,-0.9242583033427436,0.9242645910879871,-0.3617740193458265
5496,0.5495999999999558,-0.9242582995906311,0.924264583631972,-0.3617740194775613
5497,0.5496999999999558,-0.9242582958406972,0.9242645761803224,-0.3617740196091321
5498,0.5497999999999558,-0.9242582920929409,0.924264568733036,-0.36177401974054885
5499,0.5498999999999558,-0.9242582883473608,0.92426456129011,-0.3617740198718153
5500,0.5499999999999557,-0.9242582846039556,0.924264553851542,-0.36177402000292597
5501,0.5500999999999557,-0.9242582808627242,0.9242645464173295,-0.3617740201338821
5502,0.5501999999999557,-0.9242582771236652,0.9242645389874699,-0.361774020264684
5503,0.5502999999999557,-0.9242582733867775,0.9242645315619605,-0.3617740203953322
5504,0.5503999999999557,-0.9242582696520597,0.924264524140799,-0.361774020525825
5505,0.5504999999999557,-0.9242582659195107,0.9242645167239827,-0.3617740206561701
5506,0.5505999999999557,-0.9242582621891291,0.9242645093115092,-0.36177402078636006
5507,0.5506999999999557,-0.9242582584609139,0.9242645019033758,-0.3617740209163906
5508,0.5507999999999557,-0.9242582547348636,0.9242644944995803,-0.36177402104627704
5509,0.5508999999999556,-0.924258251010977,0.9242644871001197,-0.3617740211760039
5510,0.5509999999999556,-0.924258247289253,0.9242644797049917,-0.36177402130558184
5511,0.5510999999999556,-0.9242582435696903,0.9242644723141938,-0.36177402143500564
5512,0.5511999999999556,-0.9242582398522875,0.9242644649277236,-0.36177402156427924
5513,0.5512999999999556,-0.9242582361370436,0.9242644575455784,-0.3617740216933966
5514,0.5513999999999556,-0.9242582324239572,0.9242644501677555,-0.36177402182237706
5515,0.5514999999999556,-0.9242582287130271,0.9242644427942528,-0.3617740219511922
5516,0.5515999999999556,-0.9242582250042521,0.9242644354250674,-0.3617740220798559
5517,0.5516999999999556,-0.9242582212976309,0.9242644280601969,-0.36177402220837457
5518,0.5517999999999555,-0.9242582175931623,0.924264420699639,-0.36177402233673744
5519,0.5518999999999555,-0.9242582138908451,0.9242644133433909,-0.36177402246494994
5520,0.5519999999999555,-0.924258210190678,0.9242644059914502,-0.36177402259301106
5521,0.5520999999999555,-0.9242582064926598,0.9242643986438144,-0.36177402272092246
5522,0.5521999999999555,-0.9242582027967893,0.9242643913004809,-0.3617740228486877
5523,0.5522999999999555,-0.9242581991030651,0.9242643839614473,-0.36177402297629757
5524,0.5523999999999555,-0.9242581954114861,0.924264376626711,-0.36177402310375767
5525,0.5524999999999555,-0.924258191722051,0.9242643692962695,-0.3617740232310671
5526,0.5525999999999555,-0.9242581880347588,0.9242643619701204,-0.36177402335823267
5527,0.5526999999999554,-0.9242581843496079,0.9242643546482611,-0.3617740234852483
5528,0.5527999999999554,-0.9242581806665975,0.9242643473306891,-0.3617740236121044
5529,0.5528999999999554,-0.924258176985726,0.9242643400174019,-0.36177402373882017
5530,0.5529999999999554,-0.9242581733069923,0.924264332708397,-0.36177402386538515
5531,0.5530999999999554,-0.9242581696303952,0.924264325403672,-0.361774023991802
5532,0.5531999999999554,-0.9242581659559334,0.9242643181032242,-0.3617740241180679
5533,0.5532999999999554,-0.9242581622836057,0.9242643108070513,-0.3617740242441863
5534,0.5533999999999554,-0.924258158613411,0.9242643035151508,-0.36177402437015893
5535,0.5534999999999554,-0.9242581549453478,0.9242642962275199,-0.3617740244959832
5536,0.5535999999999554,-0.9242581512794152,0.9242642889441565,-0.36177402462166003
5537,0.5536999999999553,-0.9242581476156118,0.9242642816650579,-0.36177402474718223
5538,0.5537999999999553,-0.9242581439539364,0.9242642743902217,-0.3617740248725662
5539,0.5538999999999553,-0.9242581402943877,0.9242642671196454,-0.36177402499779426
5540,0.5539999999999553,-0.9242581366369645,0.9242642598533264,-0.3617740251228812
5541,0.5540999999999553,-0.9242581329816658,0.9242642525912623,-0.36177402524781926
5542,0.5541999999999553,-0.92425812932849,0.9242642453334506,-0.3617740253726091
5543,0.5542999999999553,-0.9242581256774364,0.924264238079889,-0.3617740254972582
5544,0.5543999999999553,-0.9242581220285032,0.9242642308305747,-0.36177402562175287
5545,0.5544999999999553,-0.9242581183816896,0.9242642235855055,-0.36177402574610484
5546,0.5545999999999552,-0.9242581147369942,0.9242642163446788,-0.36177402587031343
5547,0.5546999999999552,-0.9242581110944157,0.924264209108092,-0.36177402599436714
5548,0.5547999999999552,-0.9242581074539531,0.9242642018757428,-0.36177402611828424
5549,0.5548999999999552,-0.9242581038156051,0.9242641946476287,-0.36177402624205346
5550,0.5549999999999552,-0.9242581001793704,0.9242641874237472,-0.3617740263656754
5551,0.5550999999999552,-0.9242580965452479,0.9242641802040957,-0.3617740264891491
5552,0.5551999999999552,-0.9242580929132364,0.924264172988672,-0.3617740266124792
5553,0.5552999999999552,-0.9242580892833345,0.9242641657774735,-0.36177402673566866
5554,0.5553999999999552,-0.9242580856555412,0.9242641585704977,-0.3617740268587155
5555,0.5554999999999551,-0.9242580820298553,0.9242641513677422,-0.3617740269816091
5556,0.5555999999999551,-0.9242580784062754,0.9242641441692044,-0.36177402710436496
5557,0.5556999999999551,-0.9242580747848004,0.9242641369748821,-0.361774027226971
5558,0.5557999999999551,-0.9242580711654289,0.9242641297847727,-0.36177402734944
5559,0.5558999999999551,-0.9242580675481601,0.9242641225988736,-0.3617740274717577
5560,0.5559999999999551,-0.9242580639329925,0.9242641154171825,-0.36177402759393146
5561,0.5560999999999551,-0.9242580603199249,0.9242641082396968,-0.36177402771596884
5562,0.5561999999999551,-0.9242580567089561,0.9242641010664142,-0.36177402783785845
5563,0.556299999999955,-0.924258053100085,0.9242640938973323,-0.3617740279596052
5564,0.556399999999955,-0.9242580494933104,0.9242640867324485,-0.36177402808120906
5565,0.556499999999955,-0.9242580458886309,0.9242640795717604,-0.361774028202669
5566,0.556599999999955,-0.9242580422860455,0.9242640724152655,-0.3617740283239854
5567,0.556699999999955,-0.9242580386855529,0.9242640652629615,-0.36177402844516315
5568,0.556799999999955,-0.924258035087152,0.9242640581148457,-0.3617740285661947
5569,0.556899999999955,-0.9242580314908413,0.9242640509709159,-0.36177402868709185
5570,0.556999999999955,-0.9242580278966199,0.9242640438311697,-0.3617740288078397
5571,0.557099999999955,-0.9242580243044867,0.9242640366956043,-0.36177402892844995
5572,0.557199999999955,-0.9242580207144401,0.9242640295642176,-0.3617740290489066
5573,0.5572999999999549,-0.9242580171264791,0.924264022437007,-0.3617740291692326
5574,0.5573999999999549,-0.9242580135406027,0.9242640153139701,-0.3617740292894123
5575,0.5574999999999549,-0.9242580099568094,0.9242640081951045,-0.36177402940945286
5576,0.5575999999999549,-0.9242580063750981,0.9242640010804077,-0.3617740295293572
5577,0.5576999999999549,-0.9242580027954677,0.9242639939698774,-0.3617740296491173
5578,0.5577999999999549,-0.9242579992179167,0.924263986863511,-0.36177402976873335
5579,0.5578999999999549,-0.9242579956424444,0.9242639797613061,-0.3617740298882128
5580,0.5579999999999549,-0.9242579920690492,0.9242639726632603,-0.36177403000754543
5581,0.5580999999999549,-0.9242579884977301,0.9242639655693713,-0.36177403012674647
5582,0.5581999999999548,-0.9242579849284858,0.9242639584796365,-0.3617740302457984
5583,0.5582999999999548,-0.9242579813613152,0.9242639513940535,-0.3617740303647154
5584,0.5583999999999548,-0.9242579777962171,0.9242639443126199,-0.36177403048349
5585,0.5584999999999548,-0.9242579742331901,0.9242639372353334,-0.36177403060212615
5586,0.5585999999999548,-0.9242579706722334,0.9242639301621913,-0.36177403072062486
5587,0.5586999999999548,-0.9242579671133455,0.9242639230931915,-0.3617740308389859
5588,0.5587999999999548,-0.9242579635565252,0.9242639160283314,-0.3617740309572031
5589,0.5588999999999548,-0.9242579600017715,0.9242639089676085,-0.36177403107528033
5590,0.5589999999999548,-0.9242579564490832,0.9242639019110206,-0.36177403119322915
5591,0.5590999999999547,-0.9242579528984589,0.9242638948585651,-0.3617740313110306
5592,0.5591999999999547,-0.9242579493498976,0.9242638878102397,-0.3617740314286917
5593,0.5592999999999547,-0.9242579458033982,0.924263880766042,-0.3617740315462174
5594,0.5593999999999547,-0.9242579422589592,0.9242638737259695,-0.36177403166361305
5595,0.5594999999999547,-0.9242579387165797,0.9242638666900199,-0.36177403178086387
5596,0.5595999999999547,-0.9242579351762583,0.9242638596581907,-0.36177403189796686
5597,0.5596999999999547,-0.9242579316379941,0.9242638526304796,-0.36177403201494573
5598,0.5597999999999547,-0.9242579281017856,0.924263845606884,-0.3617740321317815
5599,0.5598999999999547,-0.9242579245676319,0.9242638385874017,-0.36177403224848503
5600,0.5599999999999546,-0.9242579210355315,0.9242638315720302,-0.36177403236504835
5601,0.5600999999999546,-0.9242579175054836,0.9242638245607671,-0.3617740324814762
5602,0.5601999999999546,-0.9242579139774867,0.92426381755361,-0.36177403259776014
5603,0.5602999999999546,-0.9242579104515397,0.9242638105505565,-0.3617740327139128
5604,0.5603999999999546,-0.9242579069276415,0.9242638035516043,-0.3617740328299317
5605,0.5604999999999546,-0.9242579034057911,0.924263796556751,-0.3617740329458054
5606,0.5605999999999546,-0.9242578998859868,0.9242637895659941,-0.361774033061548
5607,0.5606999999999546,-0.924257896368228,0.9242637825793312,-0.36177403317716017
5608,0.5607999999999546,-0.9242578928525131,0.92426377559676,-0.3617740332926253
5609,0.5608999999999545,-0.9242578893388411,0.9242637686182781,-0.3617740334079642
5610,0.5609999999999545,-0.9242578858272108,0.924263761643883,-0.3617740335231639
5611,0.5610999999999545,-0.9242578823176211,0.9242637546735725,-0.36177403363822885
5612,0.5611999999999545,-0.9242578788100707,0.924263747707344,-0.36177403375315415
5613,0.5612999999999545,-0.9242578753045585,0.9242637407451954,-0.3617740338679434
5614,0.5613999999999545,-0.9242578718010833,0.9242637337871239,-0.3617740339826093
5615,0.5614999999999545,-0.924257868299644,0.9242637268331276,-0.3617740340971394
5616,0.5615999999999545,-0.9242578648002393,0.9242637198832038,-0.3617740342115202
5617,0.5616999999999545,-0.9242578613028681,0.9242637129373502,-0.36177403432577854
5618,0.5617999999999544,-0.9242578578075293,0.9242637059955645,-0.361774034439898
5619,0.5618999999999544,-0.9242578543142217,0.9242636990578441,-0.3617740345538858
5620,0.5619999999999544,-0.924257850822944,0.924263692124187,-0.36177403466774194
5621,0.5620999999999544,-0.9242578473336952,0.9242636851945905,-0.36177403478146214
5622,0.5621999999999544,-0.924257843846474,0.9242636782690523,-0.36177403489503734
5623,0.5622999999999544,-0.9242578403612794,0.9242636713475703,-0.3617740350084905
5624,0.5623999999999544,-0.92425783687811,0.9242636644301416,-0.36177403512181183
5625,0.5624999999999544,-0.9242578333969649,0.9242636575167643,-0.36177403523499474
5626,0.5625999999999544,-0.9242578299178428,0.9242636506074359,-0.3617740353480519
5627,0.5626999999999543,-0.9242578264407425,0.924263643702154,-0.3617740354609624
5628,0.5627999999999543,-0.9242578229656628,0.9242636368009162,-0.36177403557375754
5629,0.5628999999999543,-0.9242578194926027,0.9242636299037202,-0.36177403568640715
5630,0.5629999999999543,-0.924257816021561,0.9242636230105638,-0.36177403579893125
5631,0.5630999999999543,-0.9242578125525364,0.9242636161214443,-0.36177403591131785
5632,0.5631999999999543,-0.9242578090855279,0.9242636092363594,-0.36177403602357483
5633,0.5632999999999543,-0.9242578056205343,0.924263602355307,-0.3617740361357017
5634,0.5633999999999543,-0.9242578021575543,0.9242635954782846,-0.36177403624769505
5635,0.5634999999999543,-0.924257798696587,0.9242635886052899,-0.3617740363595595
5636,0.5635999999999542,-0.924257795237631,0.9242635817363205,-0.3617740364712886
5637,0.5636999999999542,-0.9242577917806852,0.924263574871374,-0.3617740365828872
5638,0.5637999999999542,-0.9242577883257486,0.9242635680104481,-0.36177403669435426
5639,0.5638999999999542,-0.9242577848728198,0.9242635611535404,-0.36177403680569287
5640,0.5639999999999542,-0.924257781421898,0.9242635543006487,-0.36177403691689763
5641,0.5640999999999542,-0.9242577779729816,0.9242635474517704,-0.3617740370279735
5642,0.5641999999999542,-0.9242577745260698,0.9242635406069035,-0.36177403713891976
5643,0.5642999999999542,-0.9242577710811614,0.9242635337660454,-0.3617740372497355
5644,0.5643999999999542,-0.924257767638255,0.9242635269291939,-0.3617740373604124
5645,0.5644999999999541,-0.9242577641973496,0.9242635200963465,-0.3617740374709678
5646,0.5645999999999541,-0.9242577607584441,0.924263513267501,-0.3617740375813935
5647,0.5646999999999541,-0.9242577573215374,0.924263506442655,-0.36177403769168837
5648,0.5647999999999541,-0.9242577538866281,0.9242634996218062,-0.3617740378018555
5649,0.5648999999999541,-0.9242577504537154,0.9242634928049523,-0.3617740379118889
5650,0.5649999999999541,-0.9242577470227978,0.9242634859920908,-0.3617740380217923
5651,0.5650999999999541,-0.9242577435938745,0.9242634791832197,-0.3617740381315738
5652,0.5651999999999541,-0.9242577401669441,0.9242634723783363,-0.3617740382412176
5653,0.5652999999999541,-0.9242577367420054,0.9242634655774385,-0.36177403835073524
5654,0.565399999999954,-0.9242577333190575,0.9242634587805238,-0.3617740384601228
5655,0.565499999999954,-0.9242577298980991,0.9242634519875901,-0.3617740385693857
5656,0.565599999999954,-0.9242577264791291,0.9242634451986349,-0.36177403867852115
5657,0.565699999999954,-0.9242577230621464,0.924263438413656,-0.361774038787525
5658,0.565799999999954,-0.9242577196471496,0.9242634316326509,-0.36177403889640314
5659,0.565899999999954,-0.924257716234138,0.9242634248556174,-0.3617740390051488
5660,0.565999999999954,-0.9242577128231101,0.9242634180825532,-0.3617740391137721
5661,0.566099999999954,-0.9242577094140649,0.9242634113134559,-0.36177403922226187
5662,0.566199999999954,-0.9242577060070012,0.9242634045483233,-0.36177403933062796
5663,0.566299999999954,-0.924257702601918,0.924263397787153,-0.36177403943886943
5664,0.5663999999999539,-0.924257699198814,0.9242633910299427,-0.36177403954697357
5665,0.5664999999999539,-0.9242576957976881,0.9242633842766901,-0.3617740396549651
5666,0.5665999999999539,-0.9242576923985392,0.924263377527393,-0.36177403976282263
5667,0.5666999999999539,-0.9242576890013661,0.9242633707820488,-0.36177403987054824
5668,0.5667999999999539,-0.9242576856061677,0.9242633640406555,-0.3617740399781549
5669,0.5668999999999539,-0.924257682212943,0.9242633573032105,-0.36177404008563263
5670,0.5669999999999539,-0.9242576788216906,0.9242633505697118,-0.36177404019298487
5671,0.5670999999999539,-0.9242576754324096,0.9242633438401568,-0.36177404030020666
5672,0.5671999999999539,-0.9242576720450987,0.9242633371145434,-0.3617740404073095
5673,0.5672999999999538,-0.9242576686597568,0.924263330500145,-0.36177404051427897
5674,0.5673999999999538,-0.9242576652763829,0.9242633239182809,-0.36177404062112306
5675,0.5674999999999538,-0.9242576618949757,0.9242633173402727,-0.3617740407278466
5676,0.5675999999999538,-0.9242576585155341,0.9242633107661178,-0.3617740408344432
5677,0.5676999999999538,-0.9242576551380571,0.9242633041958143,-0.36177404094091703
5678,0.5677999999999538,-0.9242576517625434,0.9242632976293598,-0.3617740410472597
5679,0.5678999999999538,-0.9242576483889919,0.9242632910667519,-0.36177404115348044
5680,0.5679999999999538,-0.9242576450174017,0.9242632845079887,-0.3617740412595787
5681,0.5680999999999538,-0.9242576416477714,0.9242632779530676,-0.36177404136554697
5682,0.5681999999999537,-0.9242576382800999,0.9242632714019866,-0.3617740414713986
5683,0.5682999999999537,-0.9242576349143862,0.9242632648547433,-0.36177404157711474
5684,0.5683999999999537,-0.924257631550629,0.9242632583113357,-0.36177404168271615
5685,0.5684999999999537,-0.9242576281888274,0.9242632517717613,-0.36177404178818373
5686,0.5685999999999537,-0.9242576248289802,0.924263245236018,-0.36177404189353546
5687,0.5686999999999537,-0.9242576214710861,0.9242632387041034,-0.361774041998762
5688,0.5687999999999537,-0.9242576181151442,0.9242632321760155,-0.36177404210386266
5689,0.5688999999999537,-0.9242576147611532,0.9242632256517519,-0.3617740422088411
5690,0.5689999999999537,-0.9242576114091121,0.9242632191313104,-0.3617740423136977
5691,0.5690999999999536,-0.9242576080590198,0.9242632126146888,-0.36177404241843175
5692,0.5691999999999536,-0.924257604710875,0.9242632061018848,-0.3617740425230396
5693,0.5692999999999536,-0.9242576013646767,0.9242631995928963,-0.36177404262752266
5694,0.5693999999999536,-0.924257598020424,0.9242631930877209,-0.3617740427318853
5695,0.5694999999999536,-0.9242575946781153,0.9242631865863564,-0.3617740428361279
5696,0.5695999999999536,-0.9242575913377499,0.9242631800888008,-0.3617740429402437
5697,0.5696999999999536,-0.9242575879993264,0.9242631735950516,-0.36177404304424093
5698,0.5697999999999536,-0.9242575846628439,0.9242631671051068,-0.361774043148115
5699,0.5698999999999536,-0.9242575813283012,0.924263160618964,-0.36177404325186774
5700,0.5699999999999535,-0.924257577995697,0.9242631541366209,-0.3617740433554937
5701,0.5700999999999535,-0.9242575746650306,0.9242631476580756,-0.3617740434589983
5702,0.5701999999999535,-0.9242575713363004,0.9242631411833256,-0.3617740435623879
5703,0.5702999999999535,-0.9242575680095056,0.9242631347123688,-0.3617740436656555
5704,0.5703999999999535,-0.924257564684645,0.924263128245203,-0.36177404376879563
5705,0.5704999999999535,-0.9242575613617177,0.9242631217818259,-0.36177404387181916
5706,0.5705999999999535,-0.9242575580407222,0.9242631153222355,-0.36177404397471935
5707,0.5706999999999535,-0.9242575547216575,0.9242631088664293,-0.36177404407749586
5708,0.5707999999999535,-0.9242575514045227,0.9242631024144052,-0.3617740441801573
5709,0.5708999999999534,-0.9242575480893165,0.9242630959661611,-0.36177404428269155
5710,0.5709999999999534,-0.9242575447760378,0.9242630895216947,-0.36177404438510863
5711,0.5710999999999534,-0.9242575414646858,0.9242630830810036,-0.3617740444874057
5712,0.5711999999999534,-0.9242575381552588,0.9242630766440859,-0.36177404458958584
5713,0.5712999999999534,-0.9242575348477562,0.9242630702109393,-0.36177404469163854
5714,0.5713999999999534,-0.9242575315421766,0.9242630637815616,-0.3617740447935776
5715,0.5714999999999534,-0.924257528238519,0.9242630573559506,-0.3617740448953939
5716,0.5715999999999534,-0.9242575249367824,0.924263050934104,-0.3617740449970915
5717,0.5716999999999534,-0.9242575216369655,0.9242630445160197,-0.36177404509867145
5718,0.5717999999999533,-0.9242575183390673,0.9242630381016955,-0.3617740452001266
5719,0.5718999999999533,-0.9242575150430866,0.9242630316911292,-0.3617740453014695
5720,0.5719999999999533,-0.9242575117490225,0.9242630252843186,-0.361774045402694
5721,0.5720999999999533,-0.9242575084568737,0.9242630188812615,-0.36177404550378806
5722,0.5721999999999533,-0.9242575051666393,0.9242630124819556,-0.36177404560477383
5723,0.5722999999999533,-0.924257501878318,0.9242630060863989,-0.36177404570563587
5724,0.5723999999999533,-0.9242574985919086,0.924262999694589,-0.361774045806382
5725,0.5724999999999533,-0.9242574953074104,0.924262993306524,-0.36177404590700823
5726,0.5725999999999533,-0.924257492024822,0.9242629869222014,-0.36177404600751356
5727,0.5726999999999532,-0.9242574887441423,0.9242629805416193,-0.36177404610790664
5728,0.5727999999999532,-0.9242574854653703,0.9242629741647752,-0.3617740462081779
5729,0.5728999999999532,-0.9242574821885049,0.9242629677916672,-0.36177404630833027
5730,0.5729999999999532,-0.9242574789135449,0.9242629614222929,-0.36177404640836647
5731,0.5730999999999532,-0.9242574756404893,0.9242629550566503,-0.3617740465082871
5732,0.5731999999999532,-0.9242574723693371,0.9242629486947371,-0.3617740466080929
5733,0.5732999999999532,-0.924257469100087,0.9242629423365513,-0.36177404670777646
5734,0.5733999999999532,-0.9242574658327379,0.9242629359820904,-0.3617740468073438
5735,0.5734999999999532,-0.9242574625672889,0.9242629296313525,-0.36177404690678966
5736,0.5735999999999531,-0.9242574593037388,0.9242629232843352,-0.3617740470061261
5737,0.5736999999999531,-0.9242574560420864,0.9242629169410367,-0.3617740471053406
5738,0.5737999999999531,-0.9242574527823308,0.9242629106014545,-0.36177404720444106
5739,0.5738999999999531,-0.924257449524471,0.9242629042655864,-0.36177404730342577
5740,0.5739999999999531,-0.9242574462685055,0.9242628979334304,-0.36177404740229174
5741,0.5740999999999531,-0.9242574430144335,0.9242628916049843,-0.3617740475010428
5742,0.5741999999999531,-0.9242574397622538,0.9242628852802459,-0.3617740475996808
5743,0.5742999999999531,-0.9242574365119655,0.9242628789592131,-0.3617740476981983
5744,0.5743999999999531,-0.9242574332635672,0.9242628726418836,-0.3617740477966066
5745,0.574499999999953,-0.9242574300170581,0.9242628663282553,-0.3617740478948914
5746,0.574599999999953,-0.9242574267724369,0.9242628600183261,-0.36177404799306356
5747,0.574699999999953,-0.9242574235297027,0.9242628537120937,-0.3617740480911171
5748,0.574799999999953,-0.9242574202888543,0.9242628474095561,-0.3617740481890657
5749,0.574899999999953,-0.9242574170498906,0.9242628411107112,-0.36177404828688725
5750,0.574999999999953,-0.9242574138128106,0.9242628348155566,-0.36177404838460125
5751,0.575099999999953,-0.9242574105776131,0.9242628285240903,-0.3617740484821958
5752,0.575199999999953,-0.9242574073442972,0.92426282223631,-0.36177404857967405
5753,0.575299999999953,-0.9242574041128616,0.9242628159522136,-0.36177404867704077
5754,0.575399999999953,-0.9242574008833053,0.9242628096717992,-0.3617740487742922
5755,0.5754999999999529,-0.9242573976556274,0.9242628033950643,-0.3617740488714356
5756,0.5755999999999529,-0.9242573944298266,0.9242627971220069,-0.3617740489684568
5757,0.5756999999999529,-0.9242573912059017,0.9242627908526249,-0.36177404906537036
5758,0.5757999999999529,-0.9242573879838519,0.924262784586916,-0.36177404916216693
5759,0.5758999999999529,-0.924257384763676,0.9242627783248782,-0.3617740492588506
5760,0.5759999999999529,-0.9242573815453731,0.9242627720665094,-0.3617740493554184
5761,0.5760999999999529,-0.9242573783289417,0.9242627658118072,-0.36177404945187347
5762,0.5761999999999529,-0.9242573751143811,0.9242627595607698,-0.36177404954821335
5763,0.5762999999999528,-0.9242573719016901,0.9242627533133948,-0.3617740496444395
5764,0.5763999999999528,-0.9242573686908677,0.9242627470696801,-0.3617740497405545
5765,0.5764999999999528,-0.9242573654819126,0.9242627408296237,-0.3617740498365643
5766,0.5765999999999528,-0.9242573622748239,0.9242627345932232,-0.3617740499324557
5767,0.5766999999999528,-0.9242573590696006,0.9242627283604767,-0.361774050028232
5768,0.5767999999999528,-0.9242573558662415,0.924262722131382,-0.3617740501238958
5769,0.5768999999999528,-0.9242573526647454,0.924262715905937,-0.3617740502194504
5770,0.5769999999999528,-0.9242573494651115,0.9242627096841396,-0.36177405031488635
5771,0.5770999999999528,-0.9242573462673386,0.9242627034659874,-0.36177405041021066
5772,0.5771999999999528,-0.9242573430714256,0.9242626972514786,-0.3617740505054286
5773,0.5772999999999527,-0.9242573398773715,0.9242626910406109,-0.3617740506005297
5774,0.5773999999999527,-0.9242573366851752,0.924262684833382,-0.36177405069552165
5775,0.5774999999999527,-0.9242573334948355,0.9242626786297903,-0.36177405079040287
5776,0.5775999999999527,-0.9242573303063516,0.9242626724298332,-0.36177405088517267
5777,0.5776999999999527,-0.9242573271197222,0.9242626662335087,-0.36177405097982945
5778,0.5777999999999527,-0.9242573239349464,0.9242626600408149,-0.3617740510743772
5779,0.5778999999999527,-0.924257320752023,0.9242626538517493,-0.36177405116880823
5780,0.5779999999999527,-0.924257317570951,0.92426264766631,-0.3617740512631343
5781,0.5780999999999527,-0.9242573143917292,0.9242626414844949,-0.3617740513573411
5782,0.5781999999999526,-0.9242573112143568,0.9242626353063018,-0.36177405145144825
5783,0.5782999999999526,-0.9242573080388325,0.9242626291317285,-0.3617740515454419
5784,0.5783999999999526,-0.9242573048651553,0.9242626229607732,-0.3617740516393254
5785,0.5784999999999526,-0.9242573016933242,0.9242626167934335,-0.3617740517330909
5786,0.5785999999999526,-0.9242572985233382,0.9242626106297074,-0.3617740518267557
5787,0.5786999999999526,-0.924257295355196,0.9242626044695927,-0.36177405192030104
5788,0.5787999999999526,-0.9242572921888966,0.9242625983130873,-0.36177405201374463
5789,0.5788999999999526,-0.9242572890244392,0.9242625921601894,-0.3617740521070777
5790,0.5789999999999526,-0.9242572858618224,0.9242625860108964,-0.3617740522002965
5791,0.5790999999999525,-0.9242572827010453,0.9242625798652064,-0.3617740522934102
5792,0.5791999999999525,-0.9242572795421068,0.9242625737231174,-0.3617740523864114
5793,0.5792999999999525,-0.924257276385006,0.9242625675846272,-0.36177405247930844
5794,0.5793999999999525,-0.9242572732297416,0.9242625614497337,-0.3617740525720876
5795,0.5794999999999525,-0.9242572700763126,0.9242625553184349,-0.36177405266476464
5796,0.5795999999999525,-0.9242572669247181,0.9242625491907286,-0.3617740527573286
5797,0.5796999999999525,-0.9242572637749569,0.9242625430666126,-0.36177405284978625
5798,0.5797999999999525,-0.924257260627028,0.924262536946085,-0.36177405294213444
5799,0.5798999999999525,-0.9242572574809302,0.9242625308291436,-0.36177405303437177
5800,0.5799999999999524,-0.9242572543366627,0.9242625247157863,-0.3617740531265093
5801,0.5800999999999524,-0.9242572511942243,0.924262518606011,-0.36177405321852935
5802,0.5801999999999524,-0.924257248053614,0.9242625124998157,-0.36177405331044427
5803,0.5802999999999524,-0.9242572449148306,0.9242625063971982,-0.36177405340225616
5804,0.5803999999999524,-0.9242572417778733,0.9242625002981565,-0.36177405349395214
5805,0.5804999999999524,-0.9242572386427408,0.9242624942026884,-0.36177405358554915
5806,0.5805999999999524,-0.9242572355094321,0.9242624881107918,-0.36177405367702087
5807,0.5806999999999524,-0.9242572323779462,0.9242624820224649,-0.36177405376839783
5808,0.5807999999999524,-0.9242572292482821,0.9242624759377053,-0.3617740538596659
5809,0.5808999999999523,-0.9242572261204388,0.924262469856511,-0.36177405395082635
5810,0.5809999999999523,-0.924257222994415,0.9242624637788799,-0.36177405404187823
5811,0.5810999999999523,-0.9242572198702099,0.9242624577048099,-0.36177405413282604
5812,0.5811999999999523,-0.9242572167478224,0.9242624516342991,-0.3617740542236694
5813,0.5812999999999523,-0.9242572136272513,0.9242624455673452,-0.36177405431440435
5814,0.5813999999999523,-0.9242572105084957,0.9242624395039463,-0.36177405440502797
5815,0.5814999999999523,-0.9242572073915546,0.9242624334441001,-0.3617740544955499
5816,0.5815999999999523,-0.9242572042764267,0.9242624273878046,-0.36177405458596645
5817,0.5816999999999523,-0.9242572011631113,0.924262421335058,-0.361774054676271
5818,0.5817999999999522,-0.924257198051607,0.924262415285858,-0.3617740547664733
5819,0.5818999999999522,-0.924257194941913,0.9242624092402024,-0.3617740548565711
5820,0.5819999999999522,-0.9242571918340283,0.9242624031980893,-0.3617740549465581
5821,0.5820999999999522,-0.9242571887279517,0.9242623971595166,-0.36177405503643884
5822,0.5821999999999522,-0.9242571856236822,0.9242623911244822,-0.3617740551262177
5823,0.5822999999999522,-0.9242571825212188,0.924262385092984,-0.3617740552158887
5824,0.5823999999999522,-0.9242571794205603,0.9242623790650201,-0.3617740553054574
5825,0.5824999999999522,-0.924257176321706,0.9242623730405883,-0.36177405539492147
5826,0.5825999999999522,-0.9242571732246545,0.9242623670196866,-0.3617740554842748
5827,0.5826999999999521,-0.924257170129405,0.9242623610023127,-0.36177405557353015
5828,0.5827999999999521,-0.9242571670359563,0.9242623549884649,-0.36177405566267473
5829,0.5828999999999521,-0.9242571639443075,0.924262348978141,-0.3617740557517171
5830,0.5829999999999521,-0.9242571608544574,0.9242623429713388,-0.361774055840655
5831,0.5830999999999521,-0.9242571577664052,0.9242623369680564,-0.3617740559294883
5832,0.5831999999999521,-0.9242571546801496,0.9242623309682917,-0.3617740560182175
5833,0.5832999999999521,-0.9242571515956897,0.9242623249720427,-0.361774056106841
5834,0.5833999999999521,-0.9242571485130244,0.9242623189793072,-0.36177405619535785
5835,0.5834999999999521,-0.9242571454321529,0.9242623129900833,-0.36177405628377846
5836,0.583599999999952,-0.9242571423530739,0.9242623070043688,-0.36177405637209215
5837,0.583699999999952,-0.9242571392757865,0.9242623010221619,-0.3617740564603019
5838,0.583799999999952,-0.9242571362002896,0.9242622950434601,-0.3617740565484022
5839,0.583899999999952,-0.9242571331265821,0.9242622890682619,-0.3617740566364051
5840,0.583999999999952,-0.924257130054663,0.9242622830965649,-0.36177405672430046
5841,0.584099999999952,-0.9242571269845316,0.9242622771283671,-0.3617740568120954
5842,0.584199999999952,-0.9242571239161864,0.9242622711636665,-0.361774056899787
5843,0.584299999999952,-0.9242571208496266,0.924262265202461,-0.3617740569873742
5844,0.584399999999952,-0.9242571177848512,0.9242622592447487,-0.3617740570748624
5845,0.584499999999952,-0.9242571147218591,0.9242622532905275,-0.36177405716224165
5846,0.5845999999999519,-0.9242571116606492,0.9242622473397952,-0.36177405724952305
5847,0.5846999999999519,-0.9242571086012207,0.92426224139255,-0.361774057336694
5848,0.5847999999999519,-0.9242571055435723,0.9242622354487897,-0.36177405742377855
5849,0.5848999999999519,-0.9242571024877031,0.9242622295085123,-0.361774057510741
5850,0.5849999999999519,-0.9242570994336122,0.9242622235717157,-0.3617740575976143
5851,0.5850999999999519,-0.9242570963812984,0.9242622176383981,-0.36177405768438303
5852,0.5851999999999519,-0.9242570933307607,0.9242622117085573,-0.3617740577710499
5853,0.5852999999999519,-0.9242570902819981,0.9242622057821911,-0.36177405785761335
5854,0.5853999999999518,-0.9242570872350095,0.9242621998592978,-0.3617740579440757
5855,0.5854999999999518,-0.9242570841897941,0.9242621939398752,-0.36177405803043744
5856,0.5855999999999518,-0.9242570811463507,0.9242621880239212,-0.36177405811670116
5857,0.5856999999999518,-0.9242570781046784,0.9242621821114338,-0.36177405820285224
5858,0.5857999999999518,-0.924257075064776,0.9242621762024112,-0.361774058288912
5859,0.5858999999999518,-0.9242570720266425,0.9242621702968512,-0.3617740583748634
5860,0.5859999999999518,-0.924257068990277,0.9242621643947517,-0.3617740584607228
5861,0.5860999999999518,-0.9242570659556785,0.9242621584961108,-0.36177405854647054
5862,0.5861999999999518,-0.9242570629228459,0.9242621526009265,-0.36177405863212664
5863,0.5862999999999517,-0.9242570598917782,0.9242621467091967,-0.36177405871768115
5864,0.5863999999999517,-0.9242570568624744,0.9242621408209193,-0.3617740588031323
5865,0.5864999999999517,-0.9242570538349334,0.9242621349360924,-0.3617740588884831
5866,0.5865999999999517,-0.9242570508091543,0.924262129054714,-0.3617740589737312
5867,0.5866999999999517,-0.924257047785136,0.9242621231767821,-0.36177405905887816
5868,0.5867999999999517,-0.9242570447628775,0.9242621173022946,-0.3617740591439343
5869,0.5868999999999517,-0.9242570417423779,0.9242621114312495,-0.3617740592288795
5870,0.5869999999999517,-0.9242570387236361,0.9242621055636449,-0.3617740593137367
5871,0.5870999999999517,-0.924257035706651,0.9242620996994786,-0.36177405939848445
5872,0.5871999999999516,-0.9242570326914217,0.9242620938387487,-0.3617740594831375
5873,0.5872999999999516,-0.9242570296779471,0.9242620879814532,-0.36177405956768827
5874,0.5873999999999516,-0.9242570266662263,0.92426208212759,-0.36177405965214243
5875,0.5874999999999516,-0.9242570236562582,0.9242620762771573,-0.36177405973648846
5876,0.5875999999999516,-0.9242570206480418,0.9242620704301528,-0.361774059820745
5877,0.5876999999999516,-0.9242570176415762,0.9242620645865748,-0.3617740599048978
5878,0.5877999999999516,-0.9242570146368602,0.9242620587464211,-0.36177405998896445
5879,0.5878999999999516,-0.9242570116338928,0.9242620529096899,-0.36177406007291324
5880,0.5879999999999516,-0.9242570086326733,0.9242620470763788,-0.3617740601567791
5881,0.5880999999999516,-0.9242570056332005,0.9242620412464863,-0.36177406024053727
5882,0.5881999999999515,-0.9242570026354732,0.92426203542001,-0.36177406032419557
5883,0.5882999999999515,-0.9242569996394906,0.924262029596948,-0.3617740604077606
5884,0.5883999999999515,-0.9242569966452516,0.9242620237772985,-0.3617740604912221
5885,0.5884999999999515,-0.9242569936527554,0.9242620179610593,-0.36177406057459494
5886,0.5885999999999515,-0.9242569906620007,0.9242620121482286,-0.3617740606578576
5887,0.5886999999999515,-0.9242569876729868,0.9242620063388042,-0.3617740607410323
5888,0.5887999999999515,-0.9242569846857124,0.9242620005327841,-0.36177406082410474
5889,0.5888999999999515,-0.9242569817001767,0.9242619947301665,-0.3617740609070803
5890,0.5889999999999515,-0.9242569787163787,0.9242619889309492,-0.3617740609899565
5891,0.5890999999999514,-0.9242569757343172,0.9242619831351305,-0.3617740610727409
5892,0.5891999999999514,-0.9242569727539913,0.9242619773427082,-0.3617740611554237
5893,0.5892999999999514,-0.9242569697754002,0.9242619715536803,-0.3617740612380072
5894,0.5893999999999514,-0.9242569667985426,0.9242619657680449,-0.3617740613205002
5895,0.5894999999999514,-0.9242569638234177,0.9242619599858,-0.3617740614028889
5896,0.5895999999999514,-0.9242569608500244,0.9242619542069436,-0.361774061485184
5897,0.5896999999999514,-0.9242569578783617,0.9242619484314737,-0.36177406156738035
5898,0.5897999999999514,-0.9242569549084286,0.9242619426593883,-0.36177406164948295
5899,0.5898999999999514,-0.9242569519402243,0.9242619368906856,-0.361774061731489
5900,0.5899999999999513,-0.9242569489737475,0.9242619311253634,-0.3617740618133999
5901,0.5900999999999513,-0.9242569460089974,0.9242619253634198,-0.36177406189521477
5902,0.5901999999999513,-0.924256943045973,0.9242619196048529,-0.36177406197693573
5903,0.5902999999999513,-0.9242569400846732,0.9242619138496606,-0.36177406205855195
5904,0.5903999999999513,-0.924256937125097,0.924261908097841,-0.3617740621400801
5905,0.5904999999999513,-0.9242569341672435,0.9242619023493922,-0.36177406222150466
5906,0.5905999999999513,-0.9242569312111116,0.9242618966043121,-0.36177406230283765
5907,0.5906999999999513,-0.9242569282567006,0.9242618908625987,-0.3617740623840803
5908,0.5907999999999513,-0.924256925304009,0.9242618851242503,-0.36177406246522226
5909,0.5908999999999512,-0.9242569223530364,0.9242618793892646,-0.3617740625462642
5910,0.5909999999999512,-0.9242569194037813,0.9242618736576398,-0.36177406262721973
5911,0.5910999999999512,-0.924256916456243,0.9242618679293739,-0.36177406270807516
5912,0.5911999999999512,-0.9242569135104203,0.924261862204465,-0.36177406278883334
5913,0.5912999999999512,-0.9242569105663125,0.924261856482911,-0.36177406286949787
5914,0.5913999999999512,-0.9242569076239183,0.9242618507647102,-0.36177406295006664
5915,0.5914999999999512,-0.924256904683237,0.9242618450498604,-0.36177406303055687
5916,0.5915999999999512,-0.9242569017442673,0.9242618393383597,-0.3617740631109316
5917,0.5916999999999512,-0.9242568988070085,0.9242618336302061,-0.3617740631912172
5918,0.5917999999999511,-0.9242568958714594,0.9242618279253977,-0.36177406327141454
5919,0.5918999999999511,-0.9242568929376191,0.9242618222239326,-0.36177406335151563
5920,0.5919999999999511,-0.9242568900054868,0.9242618165258087,-0.3617740634315184
5921,0.5920999999999511,-0.9242568870750612,0.9242618108310243,-0.36177406351143165
5922,0.5921999999999511,-0.9242568841463414,0.9242618051395771,-0.36177406359124803
5923,0.5922999999999511,-0.9242568812193266,0.9242617994514654,-0.3617740636709718
5924,0.5923999999999511,-0.9242568782940156,0.9242617937666873,-0.36177406375059806
5925,0.5924999999999511,-0.9242568753704075,0.9242617880852405,-0.36177406383013777
5926,0.592599999999951,-0.9242568724485013,0.9242617824071234,-0.3617740639095785
5927,0.592699999999951,-0.9242568695282961,0.924261776732334,-0.3617740639889296
5928,0.592799999999951,-0.9242568666097908,0.9242617710608702,-0.3617740640681786
5929,0.592899999999951,-0.9242568636929845,0.9242617653927301,-0.361774064147347
5930,0.592999999999951,-0.9242568607778763,0.924261759727912,-0.36177406422641734
5931,0.593099999999951,-0.9242568578644651,0.9242617540664136,-0.36177406430539294
5932,0.593199999999951,-0.9242568549527498,0.9242617484082332,-0.3617740643842812
5933,0.593299999999951,-0.9242568520427297,0.9242617427533687,-0.3617740644630717
5934,0.593399999999951,-0.9242568491344035,0.9242617371018182,-0.3617740645417685
5935,0.593499999999951,-0.9242568462277706,0.92426173145358,-0.36177406462037287
5936,0.593599999999951,-0.9242568433228298,0.9242617258086518,-0.3617740646988856
5937,0.5936999999999509,-0.92425684041958,0.9242617201670319,-0.36177406477731217
5938,0.5937999999999509,-0.9242568375180205,0.9242617145287183,-0.36177406485563823
5939,0.5938999999999509,-0.9242568346181502,0.9242617088937091,-0.3617740649338807
5940,0.5939999999999509,-0.9242568317199681,0.9242617032620023,-0.3617740650120214
5941,0.5940999999999509,-0.9242568288234733,0.924261697633596,-0.3617740650900769
5942,0.5941999999999509,-0.9242568259286648,0.9242616920084883,-0.36177406516803856
5943,0.5942999999999509,-0.9242568230355415,0.9242616863866773,-0.3617740652459138
5944,0.5943999999999509,-0.9242568201441026,0.924261680768161,-0.3617740653236884
5945,0.5944999999999508,-0.924256817254347,0.9242616751529373,-0.3617740654013743
5946,0.5945999999999508,-0.9242568143662738,0.9242616695410046,-0.3617740654789702
5947,0.5946999999999508,-0.9242568114798821,0.924261663932361,-0.3617740655564725
5948,0.5947999999999508,-0.9242568085951708,0.9242616583270042,-0.3617740656338898
5949,0.5948999999999508,-0.9242568057121391,0.9242616527249327,-0.3617740657112108
5950,0.5949999999999508,-0.9242568028307857,0.9242616471261442,-0.36177406578844284
5951,0.5950999999999508,-0.9242567999511101,0.9242616415306371,-0.3617740658655857
5952,0.5951999999999508,-0.9242567970731109,0.9242616359384093,-0.3617740659426318
5953,0.5952999999999508,-0.9242567941967873,0.9242616303494589,-0.3617740660195951
5954,0.5953999999999507,-0.9242567913221383,0.924261624763784,-0.3617740660964652
5955,0.5954999999999507,-0.9242567884491631,0.9242616191813826,-0.36177406617324287
5956,0.5955999999999507,-0.9242567855778606,0.924261613602253,-0.3617740662499281
5957,0.5956999999999507,-0.9242567827082299,0.9242616080263932,-0.3617740663265325
5958,0.5957999999999507,-0.9242567798402699,0.9242616024538013,-0.36177406640302995
5959,0.5958999999999507,-0.9242567769739797,0.9242615968844752,-0.36177406647945753
5960,0.5959999999999507,-0.9242567741093584,0.9242615913184132,-0.3617740665557858
5961,0.5960999999999507,-0.9242567712464049,0.9242615857556133,-0.361774066632025
5962,0.5961999999999507,-0.9242567683851185,0.9242615801960736,-0.36177406670817713
5963,0.5962999999999506,-0.924256765525498,0.9242615746397923,-0.3617740667842367
5964,0.5963999999999506,-0.9242567626675424,0.9242615690867674,-0.361774066860203
5965,0.5964999999999506,-0.9242567598112509,0.9242615635369971,-0.3617740669360856
5966,0.5965999999999506,-0.9242567569566225,0.9242615579904792,-0.36177406701188275
5967,0.5966999999999506,-0.9242567541036563,0.9242615524472121,-0.3617740670875814
5968,0.5967999999999506,-0.9242567512523512,0.9242615469071938,-0.36177406716319543
5969,0.5968999999999506,-0.9242567484027062,0.9242615413704224,-0.3617740672387203
5970,0.5969999999999506,-0.9242567455547206,0.924261535836896,-0.3617740673141539
5971,0.5970999999999506,-0.9242567427083932,0.9242615303066126,-0.36177406738950457
5972,0.5971999999999505,-0.9242567398637233,0.9242615247795706,-0.36177406746475893
5973,0.5972999999999505,-0.9242567370207095,0.9242615192557678,-0.3617740675399332
5974,0.5973999999999505,-0.9242567341793514,0.9242615137352025,-0.36177406761501457
5975,0.5974999999999505,-0.9242567313396476,0.9242615082178727,-0.3617740676900121
5976,0.5975999999999505,-0.9242567285015973,0.9242615027037764,-0.36177406776491905
5977,0.5976999999999505,-0.9242567256651998,0.9242614971929121,-0.36177406783973515
5978,0.5977999999999505,-0.9242567228304536,0.9242614916852775,-0.3617740679144659
5979,0.5978999999999505,-0.9242567199973583,0.9242614861808709,-0.36177406798910855
5980,0.5979999999999505,-0.9242567171659124,0.9242614806796903,-0.3617740680636628
5981,0.5980999999999504,-0.9242567143361154,0.924261475181734,-0.36177406813812996
5982,0.5981999999999504,-0.9242567115079664,0.924261469687,-0.36177406821251074
5983,0.5982999999999504,-0.924256708681464,0.9242614641954864,-0.3617740682867985
5984,0.5983999999999504,-0.9242567058566076,0.9242614587071913,-0.36177406836100934
5985,0.5984999999999504,-0.9242567030333961,0.924261453222113,-0.36177406843512144
5986,0.5985999999999504,-0.9242567002118286,0.9242614477402493,-0.36177406850916
5987,0.5986999999999504,-0.9242566973919042,0.9242614422615987,-0.3617740685830974
5988,0.5987999999999504,-0.9242566945736218,0.924261436786159,-0.3617740686569534
5989,0.5988999999999504,-0.9242566917569806,0.9242614313139285,-0.3617740687307221
5990,0.5989999999999503,-0.9242566889419797,0.9242614258449052,-0.36177406880440843
5991,0.5990999999999503,-0.9242566861286179,0.9242614203790873,-0.3617740688780045
5992,0.5991999999999503,-0.9242566833168944,0.924261414916473,-0.36177406895151115
5993,0.5992999999999503,-0.9242566805068083,0.9242614094570603,-0.36177406902493164
5994,0.5993999999999503,-0.9242566776983587,0.9242614040008473,-0.3617740690982716
5995,0.5994999999999503,-0.9242566748915445,0.9242613985478323,-0.36177406917152427
5996,0.5995999999999503,-0.924256672086365,0.9242613930980134,-0.3617740692446816
5997,0.5996999999999503,-0.9242566692828189,0.9242613876513885,-0.36177406931776646
5998,0.5997999999999503,-0.9242566664809055,0.924261382207956,-0.3617740693907554
5999,0.5998999999999503,-0.9242566636806239,0.9242613767677139,-0.36177406946366786
6000,0.5999999999999502,-0.9242566608819729,0.9242613713306603,-0.361774069536491
6001,0.6000999999999502,-0.9242566580849517,0.9242613658967936,-0.36177406960922515
6002,0.6001999999999502,-0.9242566552895595,0.9242613604661116,-0.36177406968187714
6003,0.6002999999999502,-0.9242566524957953,0.9242613550386126,-0.36177406975443904
6004,0.6003999999999502,-0.924256649703658,0.9242613496142947,-0.3617740698269205
6005,0.6004999999999502,-0.9242566469131467,0.9242613441931561,-0.361774069899312
6006,0.6005999999999502,-0.9242566441242606,0.9242613387751948,-0.3617740699716237
6007,0.6006999999999502,-0.9242566413369987,0.924261333360409,-0.36177407004384904
6008,0.6007999999999502,-0.92425663855136,0.9242613279487971,-0.3617740701159892
6009,0.6008999999999501,-0.9242566357673435,0.9242613225403569,-0.36177407018804036
6010,0.6009999999999501,-0.9242566329849485,0.9242613171350866,-0.36177407026001046
6011,0.6010999999999501,-0.9242566302041739,0.9242613117329846,-0.3617740703318947
6012,0.6011999999999501,-0.9242566274250189,0.9242613063340488,-0.3617740704036972
6013,0.6012999999999501,-0.9242566246474825,0.9242613009382773,-0.36177407047541366
6014,0.6013999999999501,-0.9242566218715635,0.9242612955456685,-0.3617740705470463
6015,0.6014999999999501,-0.9242566190972613,0.9242612901562203,-0.36177407061859673
6016,0.6015999999999501,-0.924256616324575,0.924261284769931,-0.3617740706900609
6017,0.60169999999995,-0.9242566135535034,0.9242612793867988,-0.3617740707614365
6018,0.60179999999995,-0.9242566107840458,0.9242612740068217,-0.36177407083273005
6019,0.60189999999995,-0.924256608016201,0.9242612686299979,-0.3617740709039463
6020,0.60199999999995,-0.9242566052499683,0.9242612632563257,-0.3617740709750733
6021,0.60209999999995,-0.9242566024853468,0.924261257885803,-0.3617740710461211
6022,0.60219999999995,-0.9242565997223354,0.9242612525184283,-0.36177407111708026
6023,0.60229999999995,-0.9242565969609333,0.9242612471541994,-0.36177407118795923
6024,0.60239999999995,-0.9242565942011394,0.9242612417931146,-0.36177407125875766
6025,0.60249999999995,-0.924256591442953,0.9242612364351722,-0.361774071329469
6026,0.60259999999995,-0.924256588686373,0.9242612310803702,-0.36177407140009815
6027,0.6026999999999499,-0.9242565859313986,0.9242612257287067,-0.36177407147063984
6028,0.6027999999999499,-0.9242565831780287,0.9242612203801801,-0.3617740715411039
6029,0.6028999999999499,-0.9242565804262626,0.9242612150347884,-0.36177407161147995
6030,0.6029999999999499,-0.9242565776760991,0.9242612096925299,-0.36177407168178444
6031,0.6030999999999499,-0.9242565749275377,0.9242612043534025,-0.3617740717519938
6032,0.6031999999999499,-0.924256572180577,0.9242611990174047,-0.3617740718221319
6033,0.6032999999999499,-0.9242565694352162,0.9242611936845344,-0.3617740718921792
6034,0.6033999999999499,-0.9242565666914546,0.92426118835479,-0.3617740719621431
6035,0.6034999999999499,-0.9242565639492911,0.9242611830281694,-0.36177407203203044
6036,0.6035999999999498,-0.9242565612087248,0.924261177704671,-0.3617740721018296
6037,0.6036999999999498,-0.9242565584697549,0.924261172384293,-0.3617740721715557
6038,0.6037999999999498,-0.9242565557323801,0.9242611670670333,-0.36177407224119346
6039,0.6038999999999498,-0.9242565529965999,0.9242611617528904,-0.36177407231074804
6040,0.6039999999999498,-0.9242565502624133,0.9242611564418622,-0.3617740723802214
6041,0.6040999999999498,-0.9242565475298192,0.9242611511339471,-0.3617740724496163
6042,0.6041999999999498,-0.9242565447988168,0.9242611458291432,-0.3617740725189269
6043,0.6042999999999498,-0.9242565420694052,0.9242611405274487,-0.36177407258816696
6044,0.6043999999999498,-0.9242565393415834,0.9242611352288617,-0.36177407265731343
6045,0.6044999999999497,-0.9242565366153506,0.9242611299333804,-0.36177407272638085
6046,0.6045999999999497,-0.9242565338907057,0.9242611246410031,-0.3617740727953641
6047,0.6046999999999497,-0.9242565311676479,0.9242611193517279,-0.3617740728642691
6048,0.6047999999999497,-0.9242565284461763,0.924261114065553,-0.361774072933096
6049,0.6048999999999497,-0.92425652572629,0.9242611087824765,-0.3617740730018405
6050,0.6049999999999497,-0.9242565230079881,0.9242611035024968,-0.3617740730705027
6051,0.6050999999999497,-0.9242565202912696,0.9242610982256118,-0.3617740731390808
6052,0.6051999999999497,-0.9242565175761336,0.9242610929518199,-0.3617740732075856
6053,0.6052999999999497,-0.9242565148625792,0.9242610876811193,-0.36177407327600913
6054,0.6053999999999496,-0.9242565121506054,0.9242610824135081,-0.361774073344346
6055,0.6054999999999496,-0.9242565094402114,0.9242610771489844,-0.3617740734126109
6056,0.6055999999999496,-0.9242565067313964,0.9242610718875467,-0.3617740734807949
6057,0.6056999999999496,-0.9242565040241593,0.9242610666291929,-0.36177407354888536
6058,0.6057999999999496,-0.9242565013184991,0.9242610613739214,-0.36177407361691066
6059,0.6058999999999496,-0.9242564986144153,0.9242610561217303,-0.3617740736848541
6060,0.6059999999999496,-0.9242564959119065,0.9242610508726177,-0.3617740737527138
6061,0.6060999999999496,-0.924256493210972,0.924261045626582,-0.3617740738204955
6062,0.6061999999999496,-0.924256490511611,0.9242610403836212,-0.3617740738881885
6063,0.6062999999999495,-0.9242564878138225,0.9242610351437337,-0.36177407395581473
6064,0.6063999999999495,-0.9242564851176055,0.9242610299069176,-0.36177407402335365
6065,0.6064999999999495,-0.9242564824229592,0.9242610246731712,-0.361774074090817
6066,0.6065999999999495,-0.9242564797298827,0.9242610194424924,-0.36177407415820045
6067,0.6066999999999495,-0.924256477038375,0.9242610142148798,-0.36177407422550284
6068,0.6067999999999495,-0.9242564743484354,0.9242610089903314,-0.3617740742927235
6069,0.6068999999999495,-0.9242564716600628,0.9242610037688455,-0.36177407435987574
6070,0.6069999999999495,-0.9242564689732562,0.9242609985504201,-0.36177407442694426
6071,0.6070999999999495,-0.9242564662880149,0.9242609933350536,-0.3617740744939268
6072,0.6071999999999494,-0.9242564636043381,0.9242609881227443,-0.36177407456083854
6073,0.6072999999999494,-0.9242564609222246,0.9242609829134901,-0.3617740746276697
6074,0.6073999999999494,-0.9242564582416736,0.9242609777072895,-0.3617740746944265
6075,0.6074999999999494,-0.9242564555626842,0.9242609725041406,-0.3617740747610968
6076,0.6075999999999494,-0.9242564528852557,0.9242609673040417,-0.36177407482768964
6077,0.6076999999999494,-0.9242564502093868,0.9242609621069908,-0.3617740748942049
6078,0.6077999999999494,-0.924256447535077,0.9242609569129864,-0.36177407496064623
6079,0.6078999999999494,-0.9242564448623252,0.9242609517220265,-0.3617740750270117
6080,0.6079999999999494,-0.9242564421911305,0.9242609465341094,-0.3617740750932944
6081,0.6080999999999493,-0.924256439521492,0.9242609413492333,-0.3617740751594958
6082,0.6081999999999493,-0.9242564368534089,0.9242609361673965,-0.36177407522562166
6083,0.6082999999999493,-0.9242564341868801,0.9242609309885971,-0.36177407529167055
6084,0.6083999999999493,-0.9242564315219048,0.9242609258128335,-0.36177407535764355
6085,0.6084999999999493,-0.9242564288584822,0.9242609206401037,-0.3617740754235368
6086,0.6085999999999493,-0.9242564261966114,0.9242609154704061,-0.3617740754893511
6087,0.6086999999999493,-0.9242564235362913,0.9242609103037388,-0.3617740755550922
6088,0.6087999999999493,-0.9242564208775214,0.9242609051401001,-0.36177407562075675
6089,0.6088999999999493,-0.9242564182203004,0.9242608999794882,-0.3617740756863402
6090,0.6089999999999492,-0.9242564155646275,0.9242608948219014,-0.3617740757518523
6091,0.6090999999999492,-0.9242564129105018,0.9242608896673379,-0.3617740758172813
6092,0.6091999999999492,-0.9242564102579225,0.9242608845157959,-0.36177407588263694
6093,0.6092999999999492,-0.9242564076068888,0.9242608793672736,-0.3617740759479107
6094,0.6093999999999492,-0.9242564049573995,0.9242608742217694,-0.3617740760131146
6095,0.6094999999999492,-0.9242564023094539,0.9242608690792813,-0.3617740760782341
6096,0.6095999999999492,-0.9242563996630513,0.9242608639398077,-0.3617740761432799
6097,0.6096999999999492,-0.9242563970181904,0.9242608588033467,-0.3617740762082549
6098,0.6097999999999492,-0.9242563943748706,0.9242608536698967,-0.3617740762731465
6099,0.6098999999999491,-0.9242563917330909,0.9242608485394559,-0.36177407633796904
6100,0.6099999999999491,-0.9242563890928504,0.9242608434120224,-0.36177407640270887
6101,0.6100999999999491,-0.9242563864541482,0.9242608382875946,-0.361774076467376
6102,0.6101999999999491,-0.9242563838169836,0.9242608331661707,-0.36177407653196725
6103,0.6102999999999491,-0.9242563811813554,0.924260828047749,-0.3617740765964818
6104,0.6103999999999491,-0.9242563785472631,0.9242608229323276,-0.3617740766609184
6105,0.6104999999999491,-0.9242563759147053,0.9242608178199048,-0.36177407672528317
6106,0.6105999999999491,-0.9242563732836816,0.9242608127104789,-0.36177407678956647
6107,0.6106999999999491,-0.9242563706541909,0.9242608076040482,-0.3617740768537808
6108,0.610799999999949,-0.9242563680262322,0.9242608025006107,-0.3617740769179167
6109,0.610899999999949,-0.9242563653998048,0.9242607974001649,-0.36177407698197256
6110,0.610999999999949,-0.9242563627749079,0.9242607923027089,-0.36177407704595316
6111,0.611099999999949,-0.9242563601515403,0.9242607872082411,-0.3617740771098698
6112,0.611199999999949,-0.9242563575297015,0.9242607821167597,-0.3617740771737013
6113,0.611299999999949,-0.9242563549093902,0.9242607770282628,-0.3617740772374643
6114,0.611399999999949,-0.9242563522906058,0.9242607719427487,-0.3617740773011504
6115,0.611499999999949,-0.9242563496733472,0.924260766860216,-0.36177407736475703
6116,0.611599999999949,-0.9242563470576138,0.9242607617806625,-0.3617740774282991
6117,0.611699999999949,-0.9242563444434047,0.9242607567040867,-0.3617740774917601
6118,0.6117999999999489,-0.9242563418307188,0.9242607516304867,-0.3617740775551429
6119,0.6118999999999489,-0.9242563392195553,0.924260746559861,-0.36177407761845554
6120,0.6119999999999489,-0.9242563366099134,0.9242607414922076,-0.36177407768169206
6121,0.6120999999999489,-0.924256334001792,0.924260736427525,-0.3617740777448551
6122,0.6121999999999489,-0.9242563313951905,0.9242607313658113,-0.361774077807941
6123,0.6122999999999489,-0.9242563287901079,0.9242607263070648,-0.36177407787095345
6124,0.6123999999999489,-0.9242563261865433,0.9242607212512838,-0.3617740779338937
6125,0.6124999999999489,-0.9242563235844958,0.9242607161984665,-0.36177407799676276
6126,0.6125999999999489,-0.9242563209839646,0.9242607111486113,-0.3617740780595572
6127,0.6126999999999488,-0.9242563183849488,0.9242607061017163,-0.3617740781222745
6128,0.6127999999999488,-0.9242563157874476,0.9242607010577798,-0.36177407818492374
6129,0.6128999999999488,-0.92425631319146,0.9242606960168002,-0.36177407824748925
6130,0.6129999999999488,-0.9242563105969852,0.9242606909787756,-0.36177407830998837
6131,0.6130999999999488,-0.9242563080040223,0.9242606859437045,-0.361774078372415
6132,0.6131999999999488,-0.9242563054125703,0.9242606809115849,-0.3617740784347613
6133,0.6132999999999488,-0.9242563028226285,0.9242606758824152,-0.361774078497041
6134,0.6133999999999488,-0.924256300234196,0.9242606708561937,-0.3617740785592458
6135,0.6134999999999488,-0.9242562976472719,0.9242606658329187,-0.36177407862137917
6136,0.6135999999999487,-0.9242562950618554,0.9242606608125883,-0.3617740786834352
6137,0.6136999999999487,-0.9242562924779455,0.924260655795201,-0.36177407874542317
6138,0.6137999999999487,-0.9242562898955413,0.924260650780755,-0.3617740788073352
6139,0.6138999999999487,-0.9242562873146422,0.9242606457692485,-0.361774078869171
6140,0.6139999999999487,-0.924256284735247,0.9242606407606799,-0.36177407893094243
6141,0.6140999999999487,-0.924256282157355,0.9242606357550475,-0.3617740789926352
6142,0.6141999999999487,-0.9242562795809653,0.9242606307523493,-0.3617740790542605
6143,0.6142999999999487,-0.9242562770060772,0.9242606257525839,-0.36177407911580645
6144,0.6143999999999487,-0.9242562744326895,0.9242606207557496,-0.36177407917728427
6145,0.6144999999999486,-0.9242562718608016,0.9242606157618444,-0.36177407923869115
6146,0.6145999999999486,-0.9242562692904125,0.9242606107708667,-0.3617740793000239
6147,0.6146999999999486,-0.9242562667215214,0.924260605782815,-0.36177407936128597
6148,0.6147999999999486,-0.9242562641541274,0.9242606007976873,-0.36177407942247547
6149,0.6148999999999486,-0.9242562615882296,0.9242605958154823,-0.36177407948358736
6150,0.6149999999999486,-0.9242562590238272,0.9242605908361977,-0.3617740795446364
6151,0.6150999999999486,-0.9242562564609194,0.9242605858598322,-0.36177407960560715
6152,0.6151999999999486,-0.9242562538995052,0.9242605808863839,-0.36177407966650926
6153,0.6152999999999486,-0.9242562513395838,0.9242605759158513,-0.361774079727336
6154,0.6153999999999485,-0.9242562487811542,0.9242605709482326,-0.3617740797880933
6155,0.6154999999999485,-0.9242562462242158,0.9242605659835259,-0.3617740798487857
6156,0.6155999999999485,-0.9242562436687676,0.9242605610217298,-0.36177407990940075
6157,0.6156999999999485,-0.9242562411148086,0.9242605560628425,-0.3617740799699472
6158,0.6157999999999485,-0.9242562385623382,0.9242605511068622,-0.36177408003042844
6159,0.6158999999999485,-0.9242562360113554,0.9242605461537873,-0.3617740800908245
6160,0.6159999999999485,-0.9242562334618594,0.924260541203616,-0.36177408015115803
6161,0.6160999999999485,-0.9242562309138492,0.9242605362563467,-0.3617740802114177
6162,0.6161999999999485,-0.9242562283673241,0.9242605313119778,-0.3617740802716098
6163,0.6162999999999484,-0.9242562258222832,0.9242605263705074,-0.36177408033173114
6164,0.6163999999999484,-0.9242562232787255,0.9242605214319338,-0.3617740803917782
6165,0.6164999999999484,-0.9242562207366504,0.9242605164962554,-0.36177408045175
6166,0.6165999999999484,-0.9242562181960569,0.9242605115634706,-0.36177408051165805
6167,0.6166999999999484,-0.924256215656944,0.9242605066335775,-0.36177408057149996
6168,0.6167999999999484,-0.9242562131193112,0.9242605017065746,-0.36177408063126515
6169,0.6168999999999484,-0.9242562105831573,0.92426049678246,-0.3617740806909597
6170,0.6169999999999484,-0.9242562080484816,0.9242604918612322,-0.3617740807505856
6171,0.6170999999999484,-0.9242562055152833,0.9242604869428894,-0.36177408081014234
6172,0.6171999999999483,-0.9242562029835615,0.9242604820274299,-0.36177408086962926
6173,0.6172999999999483,-0.9242562004533152,0.9242604771148523,-0.3617740809290418
6174,0.6173999999999483,-0.9242561979245437,0.9242604722051544,-0.36177408098839303
6175,0.6174999999999483,-0.9242561953972462,0.924260467298335,-0.36177408104766795
6176,0.6175999999999483,-0.9242561928714217,0.9242604623943921,-0.3617740811068737
6177,0.6176999999999483,-0.9242561903470694,0.9242604574933242,-0.36177408116601395
6178,0.6177999999999483,-0.9242561878241885,0.9242604525951295,-0.36177408122508126
6179,0.6178999999999483,-0.9242561853027781,0.9242604476998063,-0.36177408128407684
6180,0.6179999999999483,-0.9242561827828373,0.9242604428073531,-0.36177408134300676
6181,0.6180999999999482,-0.9242561802643654,0.924260437917768,-0.3617740814018683
6182,0.6181999999999482,-0.9242561777473615,0.9242604330310494,-0.3617740814606536
6183,0.6182999999999482,-0.9242561752318246,0.9242604281471958,-0.3617740815193812
6184,0.6183999999999482,-0.9242561727177541,0.9242604232662054,-0.3617740815780314
6185,0.6184999999999482,-0.9242561702051488,0.9242604183880764,-0.3617740816366169
6186,0.6185999999999482,-0.9242561676940082,0.9242604135128072,-0.36177408169512915
6187,0.6186999999999482,-0.9242561651843314,0.9242604086403963,-0.3617740817535756
6188,0.6187999999999482,-0.9242561626761174,0.9242604037708417,-0.3617740818119523
6189,0.6188999999999482,-0.9242561601693654,0.9242603989041421,-0.3617740818702575
6190,0.6189999999999481,-0.9242561576640747,0.9242603940402955,-0.36177408192849564
6191,0.6190999999999481,-0.9242561551602442,0.9242603891793004,-0.3617740819866755
6192,0.6191999999999481,-0.9242561526578732,0.9242603843211552,-0.3617740820447766
6193,0.6192999999999481,-0.9242561501569608,0.924260379465858,-0.3617740821028126
6194,0.6193999999999481,-0.9242561476575064,0.9242603746134074,-0.36177408216077545
6195,0.6194999999999481,-0.9242561451595089,0.9242603697638015,-0.361774082218676
6196,0.6195999999999481,-0.9242561426629675,0.9242603649170388,-0.361774082276505
6197,0.6196999999999481,-0.9242561401678814,0.9242603600731176,-0.36177408233427133
6198,0.6197999999999481,-0.9242561376742497,0.9242603552320362,-0.36177408239196607
6199,0.619899999999948,-0.9242561351820716,0.924260350393793,-0.361774082449591
6200,0.619999999999948,-0.9242561326913463,0.9242603455583862,-0.36177408250714693
6201,0.620099999999948,-0.9242561302020729,0.9242603407258143,-0.3617740825646385
6202,0.620199999999948,-0.9242561277142506,0.9242603358960756,-0.3617740826220651
6203,0.620299999999948,-0.9242561252278785,0.9242603310691684,-0.361774082679417
6204,0.620399999999948,-0.9242561227429558,0.924260326245091,-0.36177408273671335
6205,0.620499999999948,-0.9242561202594817,0.9242603214238418,-0.3617740827939293
6206,0.620599999999948,-0.9242561177774552,0.9242603166054193,-0.36177408285108476
6207,0.620699999999948,-0.9242561152968758,0.9242603117898217,-0.36177408290817176
6208,0.620799999999948,-0.9242561128177422,0.9242603069770472,-0.3617740829651911
6209,0.6208999999999479,-0.9242561103400541,0.9242603021670944,-0.3617740830221498
6210,0.6209999999999479,-0.9242561078638101,0.9242602973599615,-0.36177408307903425
6211,0.6210999999999479,-0.9242561053890098,0.9242602925556469,-0.36177408313585296
6212,0.6211999999999479,-0.9242561029156522,0.924260287754149,-0.3617740831926056
6213,0.6212999999999479,-0.9242561004437364,0.924260282955466,-0.3617740832492917
6214,0.6213999999999479,-0.9242560979732617,0.9242602781595965,-0.3617740833059095
6215,0.6214999999999479,-0.9242560955042273,0.9242602733665386,-0.36177408336246614
6216,0.6215999999999479,-0.9242560930366321,0.9242602685762908,-0.3617740834189496
6217,0.6216999999999478,-0.9242560905704755,0.9242602637888514,-0.3617740834753755
6218,0.6217999999999478,-0.9242560881057567,0.9242602590042188,-0.36177408353172685
6219,0.6218999999999478,-0.9242560856424746,0.9242602542223913,-0.36177408358801366
6220,0.6219999999999478,-0.9242560831806287,0.9242602494433674,-0.36177408364423314
6221,0.6220999999999478,-0.9242560807202179,0.9242602446671453,-0.361774083700388
6222,0.6221999999999478,-0.9242560782612416,0.9242602398937234,-0.36177408375647674
6223,0.6222999999999478,-0.9242560758036988,0.9242602351231001,-0.36177408381250203
6224,0.6223999999999478,-0.9242560733475887,0.9242602303552736,-0.3617740838684624
6225,0.6224999999999478,-0.9242560708929106,0.9242602255902426,-0.3617740839243518
6226,0.6225999999999478,-0.9242560684396635,0.9242602208280051,-0.36177408398017485
6227,0.6226999999999477,-0.9242560659878466,0.9242602160685598,-0.3617740840359352
6228,0.6227999999999477,-0.9242560635374593,0.9242602113119047,-0.3617740840916299
6229,0.6228999999999477,-0.9242560610885003,0.9242602065580386,-0.36177408414726003
6230,0.6229999999999477,-0.9242560586409693,0.9242602018069594,-0.361774084202827
6231,0.6230999999999477,-0.9242560561948652,0.9242601970586659,-0.3617740842583286
6232,0.6231999999999477,-0.924256053750187,0.9242601923131563,-0.3617740843137606
6233,0.6232999999999477,-0.9242560513069343,0.9242601875704287,-0.36177408436912584
6234,0.6233999999999477,-0.924256048865106,0.924260182830482,-0.3617740844244309
6235,0.6234999999999477,-0.9242560464247014,0.9242601780933141,-0.36177408447966847
6236,0.6235999999999476,-0.9242560439857195,0.9242601733589236,-0.36177408453484056
6237,0.6236999999999476,-0.9242560415481597,0.924260168627309,-0.3617740845899549
6238,0.6237999999999476,-0.9242560391120209,0.9242601638984684,-0.36177408464499733
6239,0.6238999999999476,-0.9242560366773026,0.9242601591724002,-0.361774084699976
6240,0.6239999999999476,-0.9242560342440038,0.924260154449103,-0.361774084754886
6241,0.6240999999999476,-0.9242560318121237,0.9242601497285751,-0.3617740848097374
6242,0.6241999999999476,-0.9242560293816615,0.9242601450108148,-0.3617740848645233
6243,0.6242999999999476,-0.9242560269526163,0.9242601402958205,-0.3617740849192443
6244,0.6243999999999476,-0.9242560245249873,0.9242601355835905,-0.3617740849738984
6245,0.6244999999999475,-0.9242560220987739,0.9242601308741233,-0.3617740850284936
6246,0.6245999999999475,-0.924256019673975,0.9242601261674174,-0.3617740850830179
6247,0.6246999999999475,-0.9242560172505898,0.9242601214634709,-0.3617740851374876
6248,0.6247999999999475,-0.9242560148286177,0.9242601167622824,-0.3617740851918833
6249,0.6248999999999475,-0.9242560124080578,0.9242601120638502,-0.3617740852462187
6250,0.6249999999999475,-0.9242560099889091,0.9242601073681727,-0.361774085300491
6251,0.6250999999999475,-0.9242560075711709,0.9242601026752484,-0.3617740853547021
6252,0.6251999999999475,-0.9242560051548425,0.9242600979850754,-0.3617740854088488
6253,0.6252999999999475,-0.9242560027399229,0.9242600932976524,-0.36177408546293033
6254,0.6253999999999474,-0.9242560003264114,0.9242600886129777,-0.36177408551694806
6255,0.6254999999999474,-0.9242559979143072,0.9242600839310495,-0.36177408557090485
6256,0.6255999999999474,-0.9242559955036094,0.9242600792518665,-0.36177408562479674
6257,0.6256999999999474,-0.9242559930943173,0.9242600745754268,-0.36177408567861896
6258,0.6257999999999474,-0.9242559906864299,0.924260069901729,-0.36177408573238234
6259,0.6258999999999474,-0.9242559882799466,0.9242600652307715,-0.3617740857860906
6260,0.6259999999999474,-0.9242559858748665,0.9242600605625527,-0.36177408583972437
6261,0.6260999999999474,-0.9242559834711886,0.9242600558970708,-0.3617740858932929
6262,0.6261999999999474,-0.9242559810689125,0.9242600512343243,-0.361774085946813
6263,0.6262999999999473,-0.924255978668037,0.9242600465743117,-0.36177408600025796
6264,0.6263999999999473,-0.9242559762685615,0.9242600419170314,-0.3617740860536453
6265,0.6264999999999473,-0.9242559738704851,0.9242600372624816,-0.3617740861069676
6266,0.6265999999999473,-0.9242559714738071,0.9242600326106608,-0.3617740861602352
6267,0.6266999999999473,-0.9242559690785266,0.9242600279615676,-0.36177408621343204
6268,0.6267999999999473,-0.9242559666846427,0.9242600233152001,-0.3617740862665672
6269,0.6268999999999473,-0.9242559642921547,0.9242600186715569,-0.36177408631963986
6270,0.6269999999999473,-0.924255961901062,0.9242600140306364,-0.36177408637264924
6271,0.6270999999999473,-0.9242559595113634,0.9242600093924369,-0.3617740864255988
6272,0.6271999999999472,-0.9242559571230583,0.9242600047569569,-0.36177408647848597
6273,0.6272999999999472,-0.9242559547361459,0.9242600001241946,-0.36177408653130677
6274,0.6273999999999472,-0.9242559523506254,0.924259995494149,-0.3617740865840706
6275,0.6274999999999472,-0.924255949966496,0.9242599908668176,-0.36177408663677013
6276,0.6275999999999472,-0.9242559475837567,0.9242599862421996,-0.3617740866894073
6277,0.6276999999999472,-0.924255945202407,0.9242599816202931,-0.3617740867419896
6278,0.6277999999999472,-0.9242559428224458,0.9242599770010965,-0.36177408679449957
6279,0.6278999999999472,-0.9242559404438725,0.9242599723846083,-0.3617740868469525
6280,0.6279999999999472,-0.9242559380666863,0.9242599677708268,-0.3617740868993463
6281,0.6280999999999471,-0.9242559356908863,0.9242599631597505,-0.3617740869516752
6282,0.6281999999999471,-0.9242559333164717,0.9242599585513778,-0.36177408700393926
6283,0.6282999999999471,-0.9242559309434418,0.924259953945707,-0.3617740870561496
6284,0.6283999999999471,-0.9242559285717957,0.9242599493427368,-0.3617740871082975
6285,0.6284999999999471,-0.9242559262015326,0.9242599447424654,-0.36177408716038434
6286,0.6285999999999471,-0.9242559238326519,0.9242599401448913,-0.3617740872124028
6287,0.6286999999999471,-0.9242559214651525,0.924259935550013,-0.3617740872643653
6288,0.6287999999999471,-0.9242559190990336,0.9242599309578285,-0.361774087316263
6289,0.6288999999999471,-0.9242559167342946,0.9242599263683369,-0.36177408736810523
6290,0.628999999999947,-0.9242559143709348,0.924259921781536,-0.36177408741988365
6291,0.629099999999947,-0.9242559120089531,0.9242599171974246,-0.3617740874716015
6292,0.629199999999947,-0.9242559096483489,0.924259912616001,-0.36177408752325285
6293,0.629299999999947,-0.9242559072891213,0.9242599080372637,-0.3617740875748507
6294,0.629399999999947,-0.9242559049312695,0.924259903461211,-0.36177408762638935
6295,0.629499999999947,-0.9242559025747928,0.9242598988878415,-0.361774087677862
6296,0.629599999999947,-0.9242559002196904,0.9242598943171535,-0.3617740877292769
6297,0.629699999999947,-0.9242558978659614,0.9242598897491455,-0.3617740877806299
6298,0.629799999999947,-0.9242558955136051,0.9242598851838159,-0.3617740878319258
6299,0.629899999999947,-0.9242558931626206,0.924259880621163,-0.36177408788315885
6300,0.6299999999999469,-0.9242558908130072,0.9242598760611854,-0.3617740879343365
6301,0.6300999999999469,-0.924255888464764,0.9242598715038816,-0.36177408798545113
6302,0.6301999999999469,-0.9242558861178904,0.9242598669492499,-0.36177408803650074
6303,0.6302999999999469,-0.9242558837723854,0.9242598623972887,-0.36177408808749995
6304,0.6303999999999469,-0.9242558814282485,0.9242598578479967,-0.3617740881384237
6305,0.6304999999999469,-0.9242558790854786,0.924259853301372,-0.3617740881893006
6306,0.6305999999999469,-0.924255876744075,0.9242598487574132,-0.3617740882401125
6307,0.6306999999999469,-0.9242558744040369,0.9242598442161187,-0.3617740882908671
6308,0.6307999999999468,-0.9242558720653635,0.9242598396774869,-0.3617740883415612
6309,0.6308999999999468,-0.9242558697280542,0.9242598351415164,-0.36177408839219816
6310,0.6309999999999468,-0.924255867392108,0.9242598306082057,-0.3617740884427725
6311,0.6310999999999468,-0.9242558650575241,0.9242598260775529,-0.3617740884932871
6312,0.6311999999999468,-0.9242558627243018,0.9242598215495568,-0.361774088543745
6313,0.6312999999999468,-0.9242558603924403,0.9242598170242156,-0.36177408859414045
6314,0.6313999999999468,-0.9242558580619389,0.9242598125015278,-0.36177408864448
6315,0.6314999999999468,-0.9242558557327966,0.9242598079814919,-0.3617740886947599
6316,0.6315999999999468,-0.9242558534050128,0.9242598034641063,-0.3617740887449812
6317,0.6316999999999467,-0.9242558510785865,0.9242597989493695,-0.3617740887951393
6318,0.6317999999999467,-0.9242558487535172,0.92425979443728,-0.3617740888452413
6319,0.6318999999999467,-0.924255846429804,0.9242597899278361,-0.36177408889528634
6320,0.6319999999999467,-0.924255844107446,0.9242597854210364,-0.36177408894526814
6321,0.6320999999999467,-0.9242558417864426,0.9242597809168792,-0.36177408899519203
6322,0.6321999999999467,-0.9242558394667928,0.924259776415363,-0.3617740890450594
6323,0.6322999999999467,-0.924255837148496,0.9242597719164865,-0.36177408909487047
6324,0.6323999999999467,-0.9242558348315514,0.9242597674202477,-0.3617740891446137
6325,0.6324999999999467,-0.924255832515958,0.9242597629266455,-0.36177408919430964
6326,0.6325999999999466,-0.9242558302017153,0.9242597584356781,-0.3617740892439398
6327,0.6326999999999466,-0.9242558278888224,0.924259753947344,-0.36177408929351795
6328,0.6327999999999466,-0.9242558255772786,0.9242597494616417,-0.3617740893430342
6329,0.6328999999999466,-0.9242558232670829,0.9242597449785697,-0.3617740893924886
6330,0.6329999999999466,-0.9242558209582348,0.9242597404981263,-0.36177408944188677
6331,0.6330999999999466,-0.9242558186507333,0.9242597360203101,-0.3617740894912315
6332,0.6331999999999466,-0.9242558163445778,0.9242597315451195,-0.361774089540515
6333,0.6332999999999466,-0.9242558140397673,0.924259727072553,-0.36177408958973933
6334,0.6333999999999466,-0.9242558117363011,0.924259722602609,-0.3617740896389057
6335,0.6334999999999466,-0.9242558094341786,0.9242597181352861,-0.3617740896880165
6336,0.6335999999999465,-0.9242558071333988,0.9242597136705827,-0.3617740897370637
6337,0.6336999999999465,-0.9242558048339611,0.9242597092084972,-0.3617740897860677
6338,0.6337999999999465,-0.9242558025358646,0.9242597047490282,-0.3617740898349995
6339,0.6338999999999465,-0.9242558002391086,0.9242597002921741,-0.36177408988388293
6340,0.6339999999999465,-0.9242557979436922,0.9242596958379332,-0.3617740899327017
6341,0.6340999999999465,-0.9242557956496147,0.9242596913863041,-0.3617740899814702
6342,0.6341999999999465,-0.9242557933568754,0.9242596869372856,-0.36177409003017436
6343,0.6342999999999465,-0.9242557910654734,0.9242596824908756,-0.36177409007882605
6344,0.6343999999999465,-0.924255788775408,0.9242596780470729,-0.36177409012742123
6345,0.6344999999999464,-0.9242557864866784,0.924259673605876,-0.36177409017595324
6346,0.6345999999999464,-0.9242557841992839,0.9242596691672833,-0.3617740902244328
6347,0.6346999999999464,-0.9242557819132236,0.9242596647312933,-0.36177409027285695
6348,0.6347999999999464,-0.9242557796284968,0.9242596602979043,-0.36177409032121727
6349,0.6348999999999464,-0.9242557773451027,0.924259655867115,-0.36177409036952857
6350,0.6349999999999464,-0.9242557750630406,0.9242596514389239,-0.3617740904177736
6351,0.6350999999999464,-0.9242557727823096,0.9242596470133293,-0.36177409046597
6352,0.6351999999999464,-0.9242557705029091,0.9242596425903297,-0.36177409051411114
6353,0.6352999999999464,-0.9242557682248381,0.9242596381699237,-0.36177409056218773
6354,0.6353999999999463,-0.924255765948096,0.9242596337521098,-0.3617740906102145
6355,0.6354999999999463,-0.924255763672682,0.9242596293368863,-0.361774090658185
6356,0.6355999999999463,-0.9242557613985954,0.924259624924252,-0.36177409070609706
6357,0.6356999999999463,-0.9242557591258354,0.9242596205142051,-0.3617740907539523
6358,0.6357999999999463,-0.924255756854401,0.924259616106744,-0.36177409080175243
6359,0.6358999999999463,-0.9242557545842917,0.9242596117018675,-0.36177409084949425
6360,0.6359999999999463,-0.9242557523155067,0.9242596072995739,-0.3617740908971814
6361,0.6360999999999463,-0.9242557500480452,0.9242596028998618,-0.36177409094481205
6362,0.6361999999999463,-0.9242557477819063,0.9242595985027297,-0.3617740909923861
6363,0.6362999999999462,-0.9242557455170894,0.9242595941081757,-0.36177409103990377
6364,0.6363999999999462,-0.9242557432535937,0.9242595897161988,-0.36177409108737163
6365,0.6364999999999462,-0.9242557409914185,0.9242595853267973,-0.3617740911347768
6366,0.6365999999999462,-0.9242557387305629,0.9242595809399697,-0.36177409118213116
6367,0.6366999999999462,-0.9242557364710262,0.9242595765557144,-0.3617740912294248
6368,0.6367999999999462,-0.9242557342128076,0.9242595721740301,-0.3617740912766661
6369,0.6368999999999462,-0.9242557319559063,0.9242595677949151,-0.3617740913238532
6370,0.6369999999999462,-0.9242557297003218,0.924259563418368,-0.3617740913709848
6371,0.6370999999999462,-0.924255727446053,0.9242595590443872,-0.3617740914180576
6372,0.6371999999999461,-0.9242557251930993,0.9242595546729713,-0.36177409146507783
6373,0.6372999999999461,-0.9242557229414599,0.9242595503041188,-0.3617740915120451
6374,0.6373999999999461,-0.924255720691134,0.9242595459378281,-0.3617740915589486
6375,0.6374999999999461,-0.9242557184421211,0.9242595415740978,-0.36177409160580354
6376,0.6375999999999461,-0.9242557161944202,0.9242595372129264,-0.3617740916526032
6377,0.6376999999999461,-0.9242557139480303,0.9242595328543123,-0.36177409169934527
6378,0.6377999999999461,-0.9242557117029512,0.9242595284982541,-0.36177409174603425
6379,0.6378999999999461,-0.9242557094591817,0.9242595241447502,-0.36177409179266556
6380,0.637999999999946,-0.9242557072167212,0.9242595197937993,-0.36177409183924375
6381,0.638099999999946,-0.9242557049755691,0.9242595154453997,-0.3617740918857665
6382,0.638199999999946,-0.9242557027357243,0.9242595110995501,-0.36177409193224275
6383,0.638299999999946,-0.9242557004971864,0.9242595067562488,-0.36177409197865673
6384,0.638399999999946,-0.9242556982599544,0.9242595024154945,-0.36177409202501815
6385,0.638499999999946,-0.9242556960240276,0.9242594980772855,-0.3617740920713228
6386,0.638599999999946,-0.9242556937894052,0.9242594937416205,-0.3617740921175718
6387,0.638699999999946,-0.9242556915560866,0.924259489408498,-0.3617740921637638
6388,0.638799999999946,-0.9242556893240709,0.9242594850779163,-0.3617740922099114
6389,0.638899999999946,-0.9242556870933574,0.9242594807498742,-0.36177409225599877
6390,0.638999999999946,-0.9242556848639453,0.92425947642437,-0.36177409230203367
6391,0.6390999999999459,-0.9242556826358339,0.9242594721014024,-0.36177409234801217
6392,0.6391999999999459,-0.9242556804090224,0.9242594677809697,-0.3617740923939346
6393,0.6392999999999459,-0.9242556781835101,0.9242594634630705,-0.3617740924398112
6394,0.6393999999999459,-0.9242556759592963,0.9242594591477035,-0.3617740924856301
6395,0.6394999999999459,-0.9242556737363801,0.9242594548348669,-0.3617740925313903
6396,0.6395999999999459,-0.9242556715147607,0.9242594505245595,-0.36177409257710647
6397,0.6396999999999459,-0.9242556692944377,0.9242594462167797,-0.3617740926227668
6398,0.6397999999999459,-0.9242556670754101,0.924259441911526,-0.3617740926683653
6399,0.6398999999999458,-0.924255664857677,0.9242594376087968,-0.36177409271391425
6400,0.6399999999999458,-0.9242556626412378,0.924259433308591,-0.36177409275941375
6401,0.6400999999999458,-0.924255660426092,0.9242594290109067,-0.36177409280485806
6402,0.6401999999999458,-0.9242556582122384,0.9242594247157427,-0.3617740928502413
6403,0.6402999999999458,-0.9242556559996765,0.9242594204230975,-0.36177409289557916
6404,0.6403999999999458,-0.9242556537884057,0.9242594161329695,-0.36177409294086105
6405,0.6404999999999458,-0.9242556515784249,0.9242594118453572,-0.3617740929860909
6406,0.6405999999999458,-0.9242556493697336,0.9242594075602594,-0.3617740930312616
6407,0.6406999999999458,-0.924255647162331,0.9242594032776743,-0.3617740930763863
6408,0.6407999999999457,-0.9242556449562163,0.9242593989976007,-0.36177409312146247
6409,0.6408999999999457,-0.9242556427513887,0.9242593947200369,-0.361774093166477
6410,0.6409999999999457,-0.9242556405478477,0.9242593904449815,-0.3617740932114427
6411,0.6410999999999457,-0.9242556383455923,0.9242593861724332,-0.3617740932563518
6412,0.6411999999999457,-0.9242556361446219,0.9242593819023903,-0.36177409330121446
6413,0.6412999999999457,-0.9242556339449357,0.9242593776348516,-0.3617740933460155
6414,0.6413999999999457,-0.9242556317465329,0.9242593733698153,-0.3617740933907726
6415,0.6414999999999457,-0.9242556295494129,0.9242593691072802,-0.36177409343547223
6416,0.6415999999999457,-0.9242556273535748,0.9242593648472447,-0.36177409348011536
6417,0.6416999999999456,-0.924255625159018,0.9242593605897074,-0.3617740935247131
6418,0.6417999999999456,-0.9242556229657417,0.9242593563346668,-0.3617740935692588
6419,0.6418999999999456,-0.9242556207737451,0.9242593520821214,-0.3617740936137438
6420,0.6419999999999456,-0.9242556185830275,0.92425934783207,-0.36177409365818636
6421,0.6420999999999456,-0.9242556163935882,0.9242593435845108,-0.36177409370257013
6422,0.6421999999999456,-0.9242556142054265,0.9242593393394424,-0.36177409374690545
6423,0.6422999999999456,-0.9242556120185415,0.9242593350968635,-0.36177409379119047
6424,0.6423999999999456,-0.9242556098329325,0.9242593308567726,-0.3617740938354172
6425,0.6424999999999456,-0.9242556076485989,0.9242593266191681,-0.36177409387959814
6426,0.6425999999999455,-0.9242556054655399,0.9242593223840487,-0.3617740939237212
6427,0.6426999999999455,-0.9242556032837546,0.9242593181514129,-0.3617740939677973
6428,0.6427999999999455,-0.9242556011032425,0.9242593139212594,-0.3617740940118195
6429,0.6428999999999455,-0.9242555989240027,0.9242593096935864,-0.3617740940557968
6430,0.6429999999999455,-0.9242555967460345,0.9242593054683927,-0.36177409409971695
6431,0.6430999999999455,-0.9242555945693371,0.9242593012456768,-0.36177409414358
6432,0.6431999999999455,-0.9242555923939101,0.9242592970254372,-0.36177409418739864
6433,0.6432999999999455,-0.9242555902197523,0.9242592928076725,-0.36177409423115675
6434,0.6433999999999455,-0.9242555880468633,0.9242592885923813,-0.3617740942748705
6435,0.6434999999999454,-0.9242555858752421,0.9242592843795621,-0.36177409431853497
6436,0.6435999999999454,-0.9242555837048883,0.9242592801692133,-0.3617740943621417
6437,0.6436999999999454,-0.9242555815358008,0.9242592759613337,-0.36177409440570046
6438,0.6437999999999454,-0.9242555793679791,0.9242592717559217,-0.3617740944492113
6439,0.6438999999999454,-0.9242555772014224,0.924259267552976,-0.3617740944926683
6440,0.6439999999999454,-0.9242555750361299,0.9242592633524951,-0.3617740945360715
6441,0.6440999999999454,-0.9242555728721009,0.9242592591544775,-0.361774094579429
6442,0.6441999999999454,-0.9242555707093348,0.9242592549589216,-0.3617740946227305
6443,0.6442999999999454,-0.9242555685478309,0.9242592507658263,-0.36177409466598454
6444,0.6443999999999453,-0.9242555663875881,0.92425924657519,-0.3617740947091844
6445,0.6444999999999453,-0.924255564228606,0.9242592423870113,-0.36177409475233735
6446,0.6445999999999453,-0.9242555620708839,0.9242592382012886,-0.36177409479543204
6447,0.6446999999999453,-0.9242555599144209,0.9242592340180207,-0.3617740948384834
6448,0.6447999999999453,-0.9242555577592162,0.924259229837206,-0.361774094881485
6449,0.6448999999999453,-0.9242555556052692,0.9242592256588431,-0.36177409492443113
6450,0.6449999999999453,-0.9242555534525793,0.9242592214829306,-0.36177409496732904
6451,0.6450999999999453,-0.9242555513011455,0.924259217309467,-0.3617740950101812
6452,0.6451999999999453,-0.9242555491509672,0.9242592131384509,-0.36177409505297636
6453,0.6452999999999453,-0.9242555470020438,0.924259208969881,-0.3617740950957236
6454,0.6453999999999452,-0.9242555448543743,0.9242592048037557,-0.3617740951384171
6455,0.6454999999999452,-0.9242555427079583,0.9242592006400736,-0.3617740951810648
6456,0.6455999999999452,-0.9242555405627948,0.9242591964788333,-0.36177409522366205
6457,0.6456999999999452,-0.9242555384188832,0.9242591923200333,-0.36177409526621024
6458,0.6457999999999452,-0.9242555362762227,0.9242591881636723,-0.3617740953087033
6459,0.6458999999999452,-0.9242555341348127,0.9242591840097488,-0.3617740953511514
6460,0.6459999999999452,-0.9242555319946523,0.9242591798582613,-0.36177409539354743
6461,0.6460999999999452,-0.9242555298557409,0.9242591757092085,-0.3617740954358929
6462,0.6461999999999452,-0.9242555277180777,0.924259171562589,-0.3617740954781908
6463,0.6462999999999451,-0.9242555255816621,0.9242591674184012,-0.36177409552044265
6464,0.6463999999999451,-0.9242555234464933,0.9242591632766438,-0.36177409556263807
6465,0.6464999999999451,-0.9242555213125706,0.9242591591373154,-0.3617740956047883
6466,0.6465999999999451,-0.9242555191798931,0.9242591550004144,-0.36177409564689056
6467,0.6466999999999451,-0.9242555170484604,0.9242591508659397,-0.36177409568893504
6468,0.6467999999999451,-0.9242555149182716,0.9242591467338895,-0.36177409573093616
6469,0.6468999999999451,-0.9242555127893259,0.9242591426042627,-0.3617740957728817
6470,0.6469999999999451,-0.9242555106616228,0.9242591384770578,-0.3617740958147852
6471,0.647099999999945,-0.9242555085351615,0.9242591343522731,-0.36177409585663484
6472,0.647199999999945,-0.924255506409941,0.9242591302299077,-0.36177409589843745
6473,0.647299999999945,-0.924255504285961,0.9242591261099597,-0.3617740959401895
6474,0.647399999999945,-0.9242555021632205,0.924259121992428,-0.36177409598190086
6475,0.647499999999945,-0.924255500041719,0.9242591178773111,-0.36177409602355143
6476,0.647599999999945,-0.9242554979214554,0.9242591137646075,-0.3617740960651618
6477,0.647699999999945,-0.9242554958024295,0.9242591096543158,-0.36177409610671907
6478,0.647799999999945,-0.9242554936846402,0.9242591055464348,-0.3617740961482301
6479,0.647899999999945,-0.924255491568087,0.9242591014409627,-0.3617740961896933
6480,0.647999999999945,-0.924255489452769,0.9242590973378985,-0.36177409623109935
6481,0.6480999999999449,-0.9242554873386856,0.9242590932372405,-0.36177409627246154
6482,0.6481999999999449,-0.9242554852258361,0.9242590891389875,-0.36177409631377694
6483,0.6482999999999449,-0.9242554831142197,0.9242590850431378,-0.36177409635504343
6484,0.6483999999999449,-0.9242554810038357,0.9242590809496903,-0.36177409639626396
6485,0.6484999999999449,-0.9242554788946834,0.9242590768586435,-0.3617740964374275
6486,0.6485999999999449,-0.9242554767867621,0.924259072769996,-0.36177409647854664
6487,0.6486999999999449,-0.9242554746800712,0.9242590686837463,-0.36177409651962256
6488,0.6487999999999449,-0.9242554725746098,0.924259064599893,-0.3617740965606444
6489,0.6488999999999449,-0.9242554704703773,0.924259060518435,-0.36177409660161747
6490,0.6489999999999448,-0.9242554683673728,0.9242590564393705,-0.36177409664254445
6491,0.6490999999999448,-0.924255466265596,0.9242590523626982,-0.36177409668341953
6492,0.6491999999999448,-0.9242554641650457,0.9242590482884169,-0.3617740967242536
6493,0.6492999999999448,-0.9242554620657214,0.9242590442165249,-0.36177409676503736
6494,0.6493999999999448,-0.9242554599676225,0.9242590401470211,-0.3617740968057762
6495,0.6494999999999448,-0.9242554578707483,0.9242590360799039,-0.3617740968464571
6496,0.6495999999999448,-0.9242554557750977,0.924259032015172,-0.3617740968871009
6497,0.6496999999999448,-0.9242554536806705,0.9242590279528239,-0.36177409692769247
6498,0.6497999999999448,-0.9242554515874658,0.9242590238928583,-0.36177409696823226
6499,0.6498999999999447,-0.9242554494954827,0.9242590198352738,-0.36177409700872815
6500,0.6499999999999447,-0.9242554474047207,0.924259015780069,-0.36177409704917723
6501,0.6500999999999447,-0.924255445315179,0.9242590117272425,-0.36177409708958036
6502,0.6501999999999447,-0.9242554432268569,0.9242590076767929,-0.36177409712993386
6503,0.6502999999999447,-0.9242554411397539,0.9242590036287188,-0.36177409717023706
6504,0.6503999999999447,-0.924255439053869,0.9242589995830187,-0.36177409721049436
6505,0.6504999999999447,-0.9242554369692015,0.9242589955396915,-0.3617740972507118
6506,0.6505999999999447,-0.924255434885751,0.9242589914987356,-0.3617740972908732
6507,0.6506999999999447,-0.9242554328035165,0.9242589874601496,-0.3617740973309923
6508,0.6507999999999446,-0.9242554307224975,0.9242589834239322,-0.3617740973710579
6509,0.6508999999999446,-0.924255428642693,0.924258979390082,-0.3617740974110812
6510,0.6509999999999446,-0.9242554265641026,0.9242589753585975,-0.36177409745105943
6511,0.6510999999999446,-0.9242554244867256,0.9242589713294775,-0.36177409749099143
6512,0.6511999999999446,-0.924255422410561,0.9242589673027205,-0.36177409753087364
6513,0.6512999999999446,-0.9242554203356084,0.924258963278325,-0.36177409757070655
6514,0.6513999999999446,-0.924255418261867,0.92425895925629,-0.36177409761049184
6515,0.6514999999999446,-0.9242554161893359,0.9242589552366137,-0.36177409765023966
6516,0.6515999999999446,-0.9242554141180146,0.924258951219295,-0.36177409768992796
6517,0.6516999999999445,-0.9242554120479025,0.9242589472043323,-0.3617740977295821
6518,0.6517999999999445,-0.9242554099789987,0.9242589431917244,-0.36177409776918107
6519,0.6518999999999445,-0.9242554079113026,0.92425893918147,-0.36177409780873315
6520,0.6519999999999445,-0.9242554058448134,0.9242589351735674,-0.3617740978482415
6521,0.6520999999999445,-0.9242554037795304,0.9242589311680155,-0.3617740978877076
6522,0.6521999999999445,-0.9242554017154531,0.9242589271648127,-0.3617740979271197
6523,0.6522999999999445,-0.9242553996525806,0.9242589231639579,-0.36177409796648874
6524,0.6523999999999445,-0.9242553975909124,0.9242589191654494,-0.3617740980058158
6525,0.6524999999999445,-0.9242553955304474,0.9242589151692862,-0.3617740980450909
6526,0.6525999999999444,-0.9242553934711855,0.9242589111754665,-0.36177409808432476
6527,0.6526999999999444,-0.9242553914131254,0.9242589071839893,-0.3617740981235043
6528,0.6527999999999444,-0.9242553893562668,0.9242589031948532,-0.3617740981626381
6529,0.6528999999999444,-0.9242553873006089,0.9242588992080566,-0.3617740982017321
6530,0.6529999999999444,-0.924255385246151,0.9242588952235982,-0.36177409824078394
6531,0.6530999999999444,-0.9242553831928924,0.9242588912414768,-0.3617740982797838
6532,0.6531999999999444,-0.9242553811408323,0.9242588872616908,-0.3617740983187314
6533,0.6532999999999444,-0.9242553790899701,0.924258883284239,-0.3617740983576445
6534,0.6533999999999444,-0.9242553770403051,0.92425887930912,-0.36177409839651503
6535,0.6534999999999443,-0.9242553749918367,0.9242588753363323,-0.36177409843532926
6536,0.6535999999999443,-0.9242553729445641,0.9242588713658748,-0.3617740984740979
6537,0.6536999999999443,-0.9242553708984865,0.9242588673977459,-0.36177409851282644
6538,0.6537999999999443,-0.9242553688536035,0.9242588634319443,-0.36177409855151055
6539,0.6538999999999443,-0.9242553668099142,0.9242588594684688,-0.3617740985901508
6540,0.6539999999999443,-0.9242553647674179,0.9242588555073177,-0.36177409862873755
6541,0.6540999999999443,-0.924255362726114,0.92425885154849,-0.3617740986672793
6542,0.6541999999999443,-0.9242553606860018,0.9242588475919841,-0.3617740987057792
6543,0.6542999999999443,-0.9242553586470804,0.9242588436377986,-0.3617740987442312
6544,0.6543999999999442,-0.9242553566093494,0.9242588396859325,-0.36177409878264066
6545,0.6544999999999442,-0.9242553545728079,0.924258835736384,-0.361774098821007
6546,0.6545999999999442,-0.9242553525374555,0.924258831789152,-0.36177409885932693
6547,0.6546999999999442,-0.9242553505032912,0.9242588278442351,-0.36177409889759665
6548,0.6547999999999442,-0.9242553484703144,0.9242588239016319,-0.3617740989358335
6549,0.6548999999999442,-0.9242553464385244,0.9242588199613412,-0.36177409897401214
6550,0.6549999999999442,-0.9242553444079207,0.9242588160233614,-0.3617740990121491
6551,0.6550999999999442,-0.9242553423785023,0.9242588120876912,-0.36177409905024577
6552,0.6551999999999442,-0.9242553403502687,0.9242588081543295,-0.36177409908829516
6553,0.6552999999999441,-0.9242553383232192,0.9242588042232747,-0.3617740991262993
6554,0.6553999999999441,-0.9242553362973531,0.9242588002945255,-0.3617740991642575
6555,0.6554999999999441,-0.9242553342726697,0.9242587963680806,-0.3617740992021742
6556,0.6555999999999441,-0.9242553322491683,0.9242587924439386,-0.36177409924004733
6557,0.6556999999999441,-0.9242553302268482,0.9242587885220981,-0.3617740992778677
6558,0.6557999999999441,-0.9242553282057089,0.9242587846025578,-0.36177409931565274
6559,0.6558999999999441,-0.9242553261857495,0.9242587806853166,-0.3617740993533891
6560,0.6559999999999441,-0.9242553241669694,0.9242587767703727,-0.36177409939108623
6561,0.6560999999999441,-0.9242553221493679,0.9242587728577252,-0.36177409942873406
6562,0.656199999999944,-0.9242553201329443,0.9242587689473724,-0.36177409946633854
6563,0.656299999999944,-0.9242553181176979,0.924258765039313,-0.36177409950389816
6564,0.656399999999944,-0.924255316103628,0.924258761133546,-0.3617740995414155
6565,0.656499999999944,-0.9242553140907341,0.9242587572300697,-0.36177409957888657
6566,0.656599999999944,-0.9242553120790152,0.9242587533288827,-0.361774099616314
6567,0.656699999999944,-0.9242553100684711,0.9242587494299841,-0.3617740996536992
6568,0.656799999999944,-0.9242553080591006,0.9242587455333722,-0.3617740996910429
6569,0.656899999999944,-0.9242553060509033,0.9242587416390456,-0.361774099728339
6570,0.656999999999944,-0.9242553040438785,0.9242587377470033,-0.3617740997655907
6571,0.657099999999944,-0.9242553020380254,0.9242587338572438,-0.36177409980279535
6572,0.6571999999999439,-0.9242553000333434,0.9242587299697657,-0.3617740998399584
6573,0.6572999999999439,-0.9242552980298319,0.9242587260845676,-0.3617740998770852
6574,0.6573999999999439,-0.9242552960274901,0.9242587222016484,-0.36177409991415865
6575,0.6574999999999439,-0.9242552940263173,0.9242587183210065,-0.36177409995119536
6576,0.6575999999999439,-0.9242552920263131,0.9242587144426408,-0.3617740999881858
6577,0.6576999999999439,-0.9242552900274764,0.9242587105665498,-0.3617741000251345
6578,0.6577999999999439,-0.9242552880298068,0.9242587066927324,-0.3617741000620347
6579,0.6578999999999439,-0.9242552860333036,0.924258702821187,-0.3617741000989005
6580,0.6579999999999439,-0.924255284037966,0.9242586989519124,-0.36177410013571387
6581,0.6580999999999438,-0.9242552820437934,0.9242586950849072,-0.36177410017248496
6582,0.6581999999999438,-0.9242552800507852,0.9242586912201701,-0.36177410020921624
6583,0.6582999999999438,-0.9242552780589406,0.9242586873576999,-0.3617741002459042
6584,0.6583999999999438,-0.9242552760682591,0.9242586834974951,-0.36177410028255186
6585,0.6584999999999438,-0.9242552740787396,0.9242586796395544,-0.3617741003191511
6586,0.6585999999999438,-0.924255272090382,0.9242586757838765,-0.36177410035570645
6587,0.6586999999999438,-0.9242552701031853,0.9242586719304602,-0.361774100392224
6588,0.6587999999999438,-0.9242552681171489,0.9242586680793041,-0.36177410042869673
6589,0.6588999999999438,-0.924255266132272,0.9242586642304067,-0.3617741004651319
6590,0.6589999999999437,-0.9242552641485541,0.9242586603837669,-0.36177410050151426
6591,0.6590999999999437,-0.9242552621659945,0.9242586565393832,-0.3617741005378535
6592,0.6591999999999437,-0.9242552601845925,0.9242586526972545,-0.361774100574155
6593,0.6592999999999437,-0.9242552582043473,0.9242586488573793,-0.36177410061041776
6594,0.6593999999999437,-0.9242552562252584,0.9242586450197564,-0.36177410064663135
6595,0.6594999999999437,-0.924255254247325,0.9242586411843843,-0.36177410068280236
6596,0.6595999999999437,-0.9242552522705466,0.9242586373512619,-0.3617741007189364
6597,0.6596999999999437,-0.9242552502949225,0.9242586335203877,-0.36177410075502936
6598,0.6597999999999437,-0.9242552483204519,0.9242586296917605,-0.3617741007910694
6599,0.6598999999999436,-0.9242552463471342,0.924258625865379,-0.3617741008270734
6600,0.6599999999999436,-0.9242552443749688,0.9242586220412419,-0.3617741008630318
6601,0.6600999999999436,-0.9242552424039548,0.9242586182193476,-0.3617741008989535
6602,0.6601999999999436,-0.9242552404340918,0.9242586143996953,-0.3617741009348304
6603,0.6602999999999436,-0.9242552384653789,0.9242586105822831,-0.36177410097066565
6604,0.6603999999999436,-0.9242552364978157,0.9242586067671101,-0.3617741010064585
6605,0.6604999999999436,-0.9242552345314013,0.924258602954175,-0.3617741010422075
6606,0.6605999999999436,-0.9242552325661353,0.9242585991434762,-0.3617741010779168
6607,0.6606999999999436,-0.9242552306020168,0.9242585953350125,-0.3617741011135821
6608,0.6607999999999435,-0.924255228639045,0.9242585915287829,-0.3617741011492064
6609,0.6608999999999435,-0.9242552266772195,0.9242585877247856,-0.36177410118478975
6610,0.6609999999999435,-0.9242552247165396,0.9242585839230197,-0.3617741012203297
6611,0.6610999999999435,-0.9242552227570047,0.9242585801234836,-0.3617741012558298
6612,0.6611999999999435,-0.9242552207986139,0.9242585763261761,-0.36177410129128773
6613,0.6612999999999435,-0.9242552188413666,0.9242585725310961,-0.3617741013267024
6614,0.6613999999999435,-0.9242552168852624,0.924258568738242,-0.36177410136207744
6615,0.6614999999999435,-0.9242552149303004,0.9242585649476126,-0.36177410139740884
6616,0.6615999999999435,-0.9242552129764798,0.9242585611592066,-0.3617741014327044
6617,0.6616999999999434,-0.9242552110238003,0.9242585573730226,-0.36177410146794753
6618,0.6617999999999434,-0.924255209072261,0.9242585535890596,-0.3617741015031598
6619,0.6618999999999434,-0.9242552071218613,0.924258549807316,-0.3617741015383248
6620,0.6619999999999434,-0.9242552051726005,0.9242585460277907,-0.3617741015734485
6621,0.6620999999999434,-0.924255203224478,0.9242585422504822,-0.3617741016085376
6622,0.6621999999999434,-0.924255201277493,0.9242585384753893,-0.36177410164357765
6623,0.6622999999999434,-0.9242551993316451,0.9242585347025107,-0.3617741016785766
6624,0.6623999999999434,-0.9242551973869335,0.9242585309318452,-0.36177410171354063
6625,0.6624999999999434,-0.9242551954433574,0.9242585271633914,-0.36177410174846303
6626,0.6625999999999433,-0.9242551935009164,0.924258523397148,-0.361774101783345
6627,0.6626999999999433,-0.9242551915596097,0.9242585196331137,-0.3617741018181771
6628,0.6627999999999433,-0.9242551896194365,0.9242585158712873,-0.36177410185297265
6629,0.6628999999999433,-0.9242551876803965,0.9242585121116673,-0.3617741018877289
6630,0.6629999999999433,-0.9242551857424888,0.9242585083542526,-0.3617741019224417
6631,0.6630999999999433,-0.9242551838057126,0.9242585045990419,-0.3617741019571168
6632,0.6631999999999433,-0.9242551818700676,0.9242585008460339,-0.36177410199174803
6633,0.6632999999999433,-0.924255179935553,0.9242584970952272,-0.36177410202634214
6634,0.6633999999999433,-0.9242551780021679,0.9242584933466207,-0.3617741020608957
6635,0.6634999999999432,-0.924255176069912,0.924258489600213,-0.36177410209540434
6636,0.6635999999999432,-0.9242551741387846,0.9242584858560026,-0.3617741021298721
6637,0.6636999999999432,-0.9242551722087848,0.9242584821139885,-0.36177410216430356
6638,0.6637999999999432,-0.9242551702799121,0.9242584783741695,-0.3617741021986996
6639,0.6638999999999432,-0.9242551683521659,0.9242584746365441,-0.3617741022330453
6640,0.6639999999999432,-0.9242551664255455,0.924258470901111,-0.3617741022673542
6641,0.6640999999999432,-0.9242551645000502,0.9242584671678691,-0.3617741023016219
6642,0.6641999999999432,-0.9242551625756794,0.9242584634368168,-0.3617741023358482
6643,0.6642999999999432,-0.9242551606524324,0.9242584597079532,-0.3617741023700341
6644,0.6643999999999431,-0.9242551587303086,0.9242584559812768,-0.3617741024041862
6645,0.6644999999999431,-0.9242551568093074,0.9242584522567864,-0.3617741024382913
6646,0.6645999999999431,-0.9242551548894279,0.9242584485344806,-0.3617741024723623
6647,0.6646999999999431,-0.9242551529706696,0.9242584448143583,-0.3617741025063897
6648,0.6647999999999431,-0.924255151053032,0.924258441096418,-0.3617741025403757
6649,0.6648999999999431,-0.9242551491365143,0.9242584373806586,-0.3617741025743234
6650,0.6649999999999431,-0.9242551472211159,0.9242584336670788,-0.3617741026082358
6651,0.6650999999999431,-0.9242551453068361,0.9242584299556773,-0.36177410264210297
6652,0.6651999999999431,-0.9242551433936742,0.9242584262464527,-0.36177410267592813
6653,0.665299999999943,-0.9242551414816297,0.9242584225394039,-0.3617741027097137
6654,0.665399999999943,-0.9242551395707018,0.9242584188345296,-0.36177410274346766
6655,0.665499999999943,-0.92425513766089,0.9242584151318285,-0.36177410277717525
6656,0.665599999999943,-0.9242551357521935,0.9242584114312993,-0.36177410281084454
6657,0.665699999999943,-0.9242551338446118,0.9242584077329408,-0.3617741028444768
6658,0.665799999999943,-0.9242551319381441,0.9242584040367516,-0.3617741028780644
6659,0.665899999999943,-0.9242551300327899,0.9242584003427305,-0.3617741029116154
6660,0.665999999999943,-0.9242551281285485,0.9242583966508763,-0.36177410294512646
6661,0.666099999999943,-0.9242551262254192,0.9242583929611877,-0.36177410297860135
6662,0.666199999999943,-0.9242551243234015,0.9242583892736633,-0.3617741030120273
6663,0.6662999999999429,-0.9242551224224945,0.924258385588302,-0.3617741030454238
6664,0.6663999999999429,-0.9242551205226979,0.9242583819051025,-0.3617741030787783
6665,0.6664999999999429,-0.9242551186240107,0.9242583782240634,-0.36177410311209446
6666,0.6665999999999429,-0.9242551167264325,0.9242583745451837,-0.36177410314537395
6667,0.6666999999999429,-0.9242551148299625,0.9242583708684619,-0.36177410317861136
6668,0.6667999999999429,-0.9242551129346002,0.9242583671938968,-0.3617741032118084
6669,0.6668999999999429,-0.9242551110403449,0.924258363521487,-0.3617741032449658
6670,0.6669999999999429,-0.9242551091471959,0.9242583598512316,-0.36177410327808057
6671,0.6670999999999428,-0.9242551072551527,0.924258356183129,-0.3617741033111567
6672,0.6671999999999428,-0.9242551053642144,0.9242583525171781,-0.3617741033442055
6673,0.6672999999999428,-0.9242551034743806,0.9242583488533777,-0.3617741033772065
6674,0.6673999999999428,-0.9242551015856506,0.9242583451917263,-0.361774103410177
6675,0.6674999999999428,-0.9242550996980238,0.9242583415322229,-0.36177410344309835
6676,0.6675999999999428,-0.9242550978114994,0.924258337874866,-0.36177410347598626
6677,0.6676999999999428,-0.9242550959260769,0.9242583342196545,-0.36177410350883443
6678,0.6677999999999428,-0.9242550940417557,0.9242583305665871,-0.3617741035416407
6679,0.6678999999999428,-0.924255092158535,0.9242583269156628,-0.3617741035744141
6680,0.6679999999999428,-0.9242550902764142,0.9242583232668798,-0.3617741036071472
6681,0.6680999999999427,-0.9242550883953927,0.9242583196202373,-0.3617741036398417
6682,0.6681999999999427,-0.92425508651547,0.9242583159757339,-0.3617741036724971
6683,0.6682999999999427,-0.9242550846366452,0.9242583123333683,-0.361774103705116
6684,0.6683999999999427,-0.9242550827589179,0.9242583086931393,-0.36177410373769825
6685,0.6684999999999427,-0.9242550808822872,0.9242583050550457,-0.36177410377023367
6686,0.6685999999999427,-0.9242550790067527,0.9242583014190862,-0.3617741038027352
6687,0.6686999999999427,-0.9242550771323137,0.9242582977852594,-0.36177410383519665
6688,0.6687999999999427,-0.9242550752589697,0.9242582941535643,-0.3617741038676205
6689,0.6688999999999427,-0.9242550733867196,0.9242582905239995,-0.3617741039000144
6690,0.6689999999999426,-0.9242550715155632,0.9242582868965639,-0.3617741039323651
6691,0.6690999999999426,-0.9242550696454997,0.924258283271256,-0.36177410396467496
6692,0.6691999999999426,-0.9242550677765287,0.9242582796480748,-0.3617741039969512
6693,0.6692999999999426,-0.9242550659086491,0.9242582760270189,-0.3617741040291854
6694,0.6693999999999426,-0.9242550640418608,0.9242582724080871,-0.3617741040613823
6695,0.6694999999999426,-0.9242550621761627,0.9242582687912783,-0.36177410409354416
6696,0.6695999999999426,-0.9242550603115545,0.924258265176591,-0.36177410412566197
6697,0.6696999999999426,-0.9242550584480353,0.9242582615640241,-0.36177410415774935
6698,0.6697999999999426,-0.9242550565856048,0.9242582579535764,-0.3617741041897984
6699,0.6698999999999425,-0.9242550547242621,0.9242582543452467,-0.3617741042218063
6700,0.6699999999999425,-0.9242550528640066,0.9242582507390334,-0.3617741042537774
6701,0.6700999999999425,-0.9242550510048376,0.9242582471349357,-0.36177410428571183
6702,0.6701999999999425,-0.9242550491467547,0.9242582435329522,-0.3617741043176071
6703,0.6702999999999425,-0.9242550472897572,0.9242582399330815,-0.3617741043494686
6704,0.6703999999999425,-0.9242550454338443,0.9242582363353227,-0.3617741043812865
6705,0.6704999999999425,-0.9242550435790156,0.9242582327396742,-0.3617741044130706
6706,0.6705999999999425,-0.9242550417252703,0.9242582291461351,-0.3617741044448269
6707,0.6706999999999425,-0.9242550398726078,0.9242582255547038,-0.3617741044765346
6708,0.6707999999999424,-0.9242550380210276,0.9242582219653794,-0.36177410450820396
6709,0.6708999999999424,-0.9242550361705288,0.9242582183781606,-0.36177410453984066
6710,0.6709999999999424,-0.9242550343211112,0.924258214793046,-0.3617741045714399
6711,0.6710999999999424,-0.9242550324727737,0.9242582112100345,-0.3617741046029985
6712,0.6711999999999424,-0.9242550306255161,0.9242582076291248,-0.3617741046345223
6713,0.6712999999999424,-0.9242550287793374,0.9242582040503157,-0.3617741046660036
6714,0.6713999999999424,-0.9242550269342372,0.9242582004736061,-0.36177410469746135
6715,0.6714999999999424,-0.9242550250902147,0.9242581968989945,-0.36177410472886773
6716,0.6715999999999424,-0.9242550232472695,0.9242581933264798,-0.3617741047602444
6717,0.6716999999999423,-0.9242550214054008,0.9242581897560609,-0.36177410479158173
6718,0.6717999999999423,-0.9242550195646082,0.9242581861877365,-0.36177410482288513
6719,0.6718999999999423,-0.9242550177248907,0.9242581826215052,-0.36177410485415273
6720,0.6719999999999423,-0.924255015886248,0.924258179057366,-0.3617741048853835
6721,0.6720999999999423,-0.9242550140486793,0.9242581754953175,-0.3617741049165703
6722,0.6721999999999423,-0.9242550122121841,0.9242581719353586,-0.361774104947726
6723,0.6722999999999423,-0.9242550103767617,0.9242581683774881,-0.3617741049788467
6724,0.6723999999999423,-0.9242550085424115,0.9242581648217046,-0.36177410500992807
6725,0.6724999999999423,-0.9242550067091329,0.9242581612680071,-0.3617741050409798
6726,0.6725999999999422,-0.9242550048769251,0.9242581577163942,-0.36177410507198327
6727,0.6726999999999422,-0.9242550030457878,0.9242581541668647,-0.3617741051029577
6728,0.6727999999999422,-0.92425500121572,0.9242581506194176,-0.36177410513389424
6729,0.6728999999999422,-0.9242549993867215,0.9242581470740514,-0.3617741051647918
6730,0.6729999999999422,-0.9242549975587914,0.9242581435307651,-0.36177410519565534
6731,0.6730999999999422,-0.924254995731929,0.9242581399895572,-0.3617741052264845
6732,0.6731999999999422,-0.924254993906134,0.9242581364504268,-0.36177410525727116
6733,0.6732999999999422,-0.9242549920814055,0.9242581329133724,-0.3617741052880287
6734,0.6733999999999422,-0.924254990257743,0.924258129378393,-0.36177410531874865
6735,0.6734999999999421,-0.9242549884351459,0.9242581258454874,-0.3617741053494322
6736,0.6735999999999421,-0.9242549866136135,0.9242581223146541,-0.36177410538008004
6737,0.6736999999999421,-0.9242549847931453,0.9242581187858923,-0.36177410541069493
6738,0.6737999999999421,-0.9242549829737405,0.9242581152592004,-0.3617741054412622
6739,0.6738999999999421,-0.9242549811553987,0.9242581117345774,-0.3617741054718036
6740,0.6739999999999421,-0.9242549793381191,0.924258108212022,-0.36177410550230626
6741,0.6740999999999421,-0.9242549775219012,0.9242581046915331,-0.36177410553277006
6742,0.6741999999999421,-0.9242549757067443,0.9242581011731094,-0.36177410556320144
6743,0.6742999999999421,-0.9242549738926479,0.9242580976567498,-0.3617741055936002
6744,0.674399999999942,-0.9242549720796113,0.9242580941424529,-0.36177410562395146
6745,0.674499999999942,-0.9242549702676337,0.9242580906302176,-0.36177410565428453
6746,0.674599999999942,-0.9242549684567148,0.9242580871200428,-0.3617741056845694
6747,0.674699999999942,-0.924254966646854,0.9242580836119271,-0.36177410571482066
6748,0.674799999999942,-0.9242549648380504,0.9242580801058693,-0.36177410574504026
6749,0.674899999999942,-0.9242549630303035,0.9242580766018683,-0.3617741057752209
6750,0.674999999999942,-0.9242549612236128,0.924258073099923,-0.361774105805368
6751,0.675099999999942,-0.9242549594179776,0.924258069600032,-0.36177410583547726
6752,0.675199999999942,-0.9242549576133974,0.9242580661021941,-0.3617741058655456
6753,0.675299999999942,-0.9242549558098713,0.9242580626064082,-0.3617741058955904
6754,0.6753999999999419,-0.9242549540073989,0.924258059112673,-0.3617741059255985
6755,0.6754999999999419,-0.9242549522059796,0.9242580556209875,-0.3617741059555668
6756,0.6755999999999419,-0.9242549504056128,0.9242580521313503,-0.36177410598549775
6757,0.6756999999999419,-0.9242549486062978,0.9242580486437602,-0.36177410601539495
6758,0.6757999999999419,-0.924254946808034,0.924258045158216,-0.36177410604526566
6759,0.6758999999999419,-0.9242549450108207,0.9242580416747166,-0.36177410607509447
6760,0.6759999999999419,-0.9242549432146575,0.9242580381932608,-0.3617741061048846
6761,0.6760999999999419,-0.9242549414195438,0.9242580347138474,-0.3617741061346423
6762,0.6761999999999418,-0.9242549396254788,0.9242580312364751,-0.36177410616436795
6763,0.6762999999999418,-0.9242549378324619,0.9242580277611427,-0.3617741061940608
6764,0.6763999999999418,-0.9242549360404927,0.9242580242878493,-0.3617741062237087
6765,0.6764999999999418,-0.9242549342495704,0.9242580208165933,-0.36177410625332906
6766,0.6765999999999418,-0.9242549324596944,0.9242580173473738,-0.3617741062829158
6767,0.6766999999999418,-0.9242549306708642,0.9242580138801894,-0.3617741063124617
6768,0.6767999999999418,-0.924254928883079,0.924258010415039,-0.3617741063419788
6769,0.6768999999999418,-0.9242549270963385,0.9242580069519215,-0.36177410637145535
6770,0.6769999999999418,-0.9242549253106419,0.9242580034908356,-0.36177410640090296
6771,0.6770999999999417,-0.9242549235259885,0.9242580000317802,-0.36177410643031155
6772,0.6771999999999417,-0.9242549217423779,0.9242579965747539,-0.3617741064596887
6773,0.6772999999999417,-0.9242549199598094,0.9242579931197558,-0.36177410648902997
6774,0.6773999999999417,-0.9242549181782823,0.9242579896667844,-0.36177410651833414
6775,0.6774999999999417,-0.9242549163977962,0.9242579862158389,-0.36177410654760755
6776,0.6775999999999417,-0.9242549146183504,0.9242579827669177,-0.36177410657684994
6777,0.6776999999999417,-0.9242549128399442,0.9242579793200199,-0.36177410660605563
6778,0.6777999999999417,-0.9242549110625772,0.9242579758751441,-0.36177410663522447
6779,0.6778999999999417,-0.9242549092862485,0.9242579724322895,-0.36177410666435555
6780,0.6779999999999416,-0.9242549075109578,0.9242579689914544,-0.361774106693459
6781,0.6780999999999416,-0.9242549057367043,0.9242579655526381,-0.3617741067225294
6782,0.6781999999999416,-0.9242549039634875,0.924257962115839,-0.3617741067515582
6783,0.6782999999999416,-0.9242549021913068,0.9242579586810562,-0.36177410678056066
6784,0.6783999999999416,-0.9242549004201616,0.9242579552482885,-0.36177410680952604
6785,0.6784999999999416,-0.9242548986500512,0.9242579518175345,-0.3617741068384525
6786,0.6785999999999416,-0.924254896880975,0.9242579483887932,-0.3617741068673491
6787,0.6786999999999416,-0.9242548951129325,0.9242579449620634,-0.36177410689621387
6788,0.6787999999999416,-0.924254893345923,0.924257941537344,-0.3617741069250379
6789,0.6788999999999416,-0.924254891579946,0.9242579381146336,-0.36177410695383816
6790,0.6789999999999415,-0.9242548898150009,0.9242579346939312,-0.3617741069826036
6791,0.6790999999999415,-0.924254888051087,0.9242579312752357,-0.36177410701132495
6792,0.6791999999999415,-0.9242548862882038,0.9242579278585458,-0.36177410704001717
6793,0.6792999999999415,-0.9242548845263507,0.9242579244438602,-0.3617741070686723
6794,0.6793999999999415,-0.924254882765527,0.9242579210311779,-0.36177410709730534
6795,0.6794999999999415,-0.9242548810057323,0.9242579176204977,-0.3617741071258963
6796,0.6795999999999415,-0.9242548792469657,0.9242579142118184,-0.3617741071544552
6797,0.6796999999999415,-0.9242548774892269,0.9242579108051389,-0.36177410718298336
6798,0.6797999999999415,-0.924254875732515,0.9242579074004579,-0.3617741072114728
6799,0.6798999999999414,-0.9242548739768297,0.9242579039977743,-0.36177410723993225
6800,0.6799999999999414,-0.9242548722221702,0.924257900597087,-0.3617741072683562
6801,0.6800999999999414,-0.924254870468536,0.9242578971983947,-0.3617741072967463
6802,0.6801999999999414,-0.9242548687159267,0.9242578938016963,-0.3617741073251064
6803,0.6802999999999414,-0.9242548669643412,0.9242578904069907,-0.36177410735342863
6804,0.6803999999999414,-0.9242548652137793,0.9242578870142766,-0.361774107381723
6805,0.6804999999999414,-0.9242548634642404,0.9242578836235528,-0.36177410740998023
6806,0.6805999999999414,-0.9242548617157237,0.9242578802348184,-0.361774107438203
6807,0.6806999999999414,-0.9242548599682288,0.9242578768480719,-0.36177410746639765
6808,0.6807999999999413,-0.9242548582217549,0.9242578734633123,-0.36177410749455635
6809,0.6808999999999413,-0.9242548564763016,0.9242578700805386,-0.3617741075226831
6810,0.6809999999999413,-0.9242548547318682,0.9242578666997493,-0.3617741075507745
6811,0.6810999999999413,-0.9242548529884541,0.9242578633209435,-0.36177410757883655
6812,0.6811999999999413,-0.9242548512460589,0.9242578599441199,-0.361774107606859
6813,0.6812999999999413,-0.9242548495046817,0.9242578565692774,-0.36177410763485035
6814,0.6813999999999413,-0.9242548477643222,0.9242578531964148,-0.3617741076628114
6815,0.6814999999999413,-0.9242548460249796,0.924257849825531,-0.3617741076907436
6816,0.6815999999999413,-0.9242548442866534,0.9242578464566248,-0.3617741077186373
6817,0.6816999999999412,-0.924254842549343,0.924257843089695,-0.36177410774650365
6818,0.6817999999999412,-0.9242548408130478,0.9242578397247406,-0.36177410777432734
6819,0.6818999999999412,-0.9242548390777672,0.9242578363617603,-0.36177410780212627
6820,0.6819999999999412,-0.9242548373435007,0.9242578330007528,-0.3617741078298857
6821,0.6820999999999412,-0.9242548356102476,0.9242578296417173,-0.36177410785762354
6822,0.6821999999999412,-0.9242548338780072,0.9242578262846525,-0.361774107885324
6823,0.6822999999999412,-0.9242548321467792,0.9242578229295572,-0.3617741079129893
6824,0.6823999999999412,-0.9242548304165629,0.92425781957643,-0.3617741079406207
6825,0.6824999999999412,-0.9242548286873575,0.9242578162252704,-0.36177410796822324
6826,0.6825999999999411,-0.9242548269591628,0.9242578128760766,-0.3617741079957884
6827,0.6826999999999411,-0.9242548252319779,0.9242578095288476,-0.3617741080233267
6828,0.6827999999999411,-0.9242548235058023,0.9242578061835826,-0.36177410805083343
6829,0.6828999999999411,-0.9242548217806356,0.9242578028402801,-0.3617741080783076
6830,0.6829999999999411,-0.924254820056477,0.924257799498939,-0.3617741081057509
6831,0.6830999999999411,-0.9242548183333258,0.9242577961595583,-0.36177410813315436
6832,0.6831999999999411,-0.9242548166111817,0.9242577928221367,-0.3617741081605211
6833,0.6832999999999411,-0.924254814890044,0.9242577894866731,-0.36177410818787303
6834,0.683399999999941,-0.924254813169912,0.9242577861531663,-0.3617741082151758
6835,0.683499999999941,-0.9242548114507853,0.9242577828216154,-0.36177410824245615
6836,0.683599999999941,-0.9242548097326632,0.9242577794920189,-0.3617741082697047
6837,0.683699999999941,-0.9242548080155452,0.9242577761643759,-0.36177410829691636
6838,0.683799999999941,-0.9242548062994307,0.9242577728386852,-0.36177410832410356
6839,0.683899999999941,-0.924254804584319,0.9242577695149455,-0.3617741083512547
6840,0.683999999999941,-0.9242548028702097,0.9242577661931559,-0.3617741083783696
6841,0.684099999999941,-0.924254801157102,0.9242577628733152,-0.3617741084054576
6842,0.684199999999941,-0.9242547994449954,0.9242577595554221,-0.36177410843251645
6843,0.684299999999941,-0.9242547977338896,0.9242577562394756,-0.36177410845953717
6844,0.6843999999999409,-0.9242547960237837,0.9242577529254745,-0.3617741084865263
6845,0.6844999999999409,-0.924254794314677,0.9242577496134178,-0.3617741085134906
6846,0.6845999999999409,-0.9242547926065693,0.9242577463033042,-0.3617741085404134
6847,0.6846999999999409,-0.9242547908994598,0.9242577429951325,-0.36177410856731335
6848,0.6847999999999409,-0.9242547891933479,0.9242577396889018,-0.3617741085941765
6849,0.6848999999999409,-0.9242547874882332,0.9242577363846108,-0.3617741086210117
6850,0.6849999999999409,-0.9242547857841149,0.9242577330822583,-0.3617741086478129
6851,0.6850999999999409,-0.9242547840809925,0.9242577297818434,-0.3617741086745794
6852,0.6851999999999409,-0.9242547823788655,0.9242577264833648,-0.36177410870131926
6853,0.6852999999999408,-0.9242547806777331,0.9242577231868214,-0.36177410872802573
6854,0.6853999999999408,-0.9242547789775951,0.9242577198922121,-0.3617741087547053
6855,0.6854999999999408,-0.9242547772784506,0.9242577165995356,-0.36177410878135147
6856,0.6855999999999408,-0.9242547755802991,0.9242577133087909,-0.3617741088079556
6857,0.6856999999999408,-0.92425477388314,0.924257710019977,-0.3617741088345424
6858,0.6857999999999408,-0.9242547721869729,0.9242577067330926,-0.36177410886109224
6859,0.6858999999999408,-0.924254770491797,0.9242577034481365,-0.3617741088876136
6860,0.6859999999999408,-0.9242547687976119,0.9242577001651078,-0.36177410891410156
6861,0.6860999999999408,-0.924254767104417,0.9242576968840052,-0.3617741089405627
6862,0.6861999999999407,-0.9242547654122115,0.9242576936048277,-0.36177410896699014
6863,0.6862999999999407,-0.9242547637209951,0.924257690327574,-0.36177410899338314
6864,0.6863999999999407,-0.9242547620307671,0.924257687052243,-0.3617741090197474
6865,0.6864999999999407,-0.924254760341527,0.9242576837788337,-0.3617741090460785
6866,0.6865999999999407,-0.9242547586532741,0.9242576805073449,-0.3617741090723771
6867,0.6866999999999407,-0.9242547569660078,0.9242576772377755,-0.3617741090986561
6868,0.6867999999999407,-0.9242547552797278,0.9242576739701244,-0.36177410912489155
6869,0.6868999999999407,-0.9242547535944332,0.9242576707043904,-0.36177410915109864
6870,0.6869999999999407,-0.9242547519101236,0.9242576674405725,-0.36177410917728314
6871,0.6870999999999406,-0.9242547502267985,0.9242576641786693,-0.3617741092034277
6872,0.6871999999999406,-0.9242547485444572,0.92425766091868,-0.36177410922954595
6873,0.6872999999999406,-0.924254746863099,0.9242576576606033,-0.3617741092556331
6874,0.6873999999999406,-0.9242547451827237,0.9242576544044382,-0.36177410928169274
6875,0.6874999999999406,-0.9242547435033305,0.9242576511501835,-0.36177410930771275
6876,0.6875999999999406,-0.9242547418249187,0.924257647897838,-0.3617741093337085
6877,0.6876999999999406,-0.924254740147488,0.9242576446474008,-0.36177410935967025
6878,0.6877999999999406,-0.9242547384710377,0.9242576413988707,-0.36177410938560844
6879,0.6878999999999406,-0.9242547367955671,0.9242576381522464,-0.3617741094115128
6880,0.6879999999999405,-0.9242547351210759,0.924257634907527,-0.36177410943738175
6881,0.6880999999999405,-0.9242547334475634,0.9242576316647112,-0.3617741094632308
6882,0.6881999999999405,-0.924254731775029,0.924257628423798,-0.3617741094890386
6883,0.6882999999999405,-0.9242547301034721,0.9242576251847864,-0.36177410951482314
6884,0.6883999999999405,-0.9242547284328922,0.9242576219476751,-0.36177410954057
6885,0.6884999999999405,-0.9242547267632888,0.924257618712463,-0.3617741095662945
6886,0.6885999999999405,-0.9242547250946612,0.9242576154791491,-0.3617741095919829
6887,0.6886999999999405,-0.924254723427009,0.9242576122477322,-0.3617741096176487
6888,0.6887999999999405,-0.9242547217603313,0.9242576090182113,-0.3617741096432725
6889,0.6888999999999404,-0.924254720094628,0.9242576057905851,-0.3617741096688761
6890,0.6889999999999404,-0.924254718429898,0.9242576025648526,-0.36177410969444185
6891,0.6890999999999404,-0.9242547167661413,0.9242575993410127,-0.3617741097199883
6892,0.6891999999999404,-0.9242547151033569,0.9242575961190643,-0.36177410974550106
6893,0.6892999999999404,-0.9242547134415445,0.9242575928990063,-0.3617741097709782
6894,0.6893999999999404,-0.9242547117807033,0.9242575896808375,-0.36177410979642816
6895,0.6894999999999404,-0.9242547101208329,0.9242575864645568,-0.3617741098218452
6896,0.6895999999999404,-0.9242547084619327,0.9242575832501633,-0.36177410984723946
6897,0.6896999999999404,-0.9242547068040022,0.9242575800376556,-0.36177410987259223
6898,0.6897999999999403,-0.9242547051470408,0.9242575768270328,-0.3617741098979301
6899,0.6898999999999403,-0.9242547034910478,0.9242575736182937,-0.36177410992323067
6900,0.6899999999999403,-0.9242547018360228,0.9242575704114372,-0.36177410994850107
6901,0.6900999999999403,-0.9242547001819651,0.9242575672064623,-0.36177410997374293
6902,0.6901999999999403,-0.9242546985288743,0.9242575640033679,-0.36177410999895526
6903,0.6902999999999403,-0.9242546968767498,0.9242575608021527,-0.3617741100241367
6904,0.6903999999999403,-0.9242546952255909,0.9242575576028157,-0.36177411004929194
6905,0.6904999999999403,-0.9242546935753971,0.924257554405356,-0.3617741100744119
6906,0.6905999999999403,-0.9242546919261679,0.9242575512097722,-0.3617741100995072
6907,0.6906999999999403,-0.9242546902779027,0.9242575480160633,-0.3617741101245708
6908,0.6907999999999402,-0.924254688630601,0.9242575448242283,-0.36177411014960753
6909,0.6908999999999402,-0.9242546869842623,0.9242575416342659,-0.36177411017461436
6910,0.6909999999999402,-0.9242546853388858,0.9242575384461752,-0.3617741101995907
6911,0.6910999999999402,-0.9242546836944711,0.924257535259955,-0.3617741102245352
6912,0.6911999999999402,-0.9242546820510176,0.9242575320756042,-0.36177411024945344
6913,0.6912999999999402,-0.9242546804085247,0.9242575288931218,-0.3617741102743383
6914,0.6913999999999402,-0.924254678766992,0.9242575257125067,-0.3617741102992028
6915,0.6914999999999402,-0.9242546771264187,0.9242575225337578,-0.36177411032403367
6916,0.6915999999999402,-0.9242546754868044,0.9242575193568738,-0.36177411034883156
6917,0.6916999999999401,-0.9242546738481486,0.9242575161818539,-0.36177411037360285
6918,0.6917999999999401,-0.9242546722104507,0.9242575130086969,-0.36177411039834745
6919,0.6918999999999401,-0.92425467057371,0.9242575098374015,-0.3617741104230552
6920,0.6919999999999401,-0.9242546689379261,0.9242575066679669,-0.36177411044774394
6921,0.6920999999999401,-0.9242546673030985,0.924257503500392,-0.36177411047239855
6922,0.6921999999999401,-0.9242546656692264,0.9242575003346756,-0.36177411049702896
6923,0.6922999999999401,-0.9242546640363094,0.9242574971708165,-0.36177411052162145
6924,0.6923999999999401,-0.924254662404347,0.9242574940088139,-0.36177411054618774
6925,0.69249999999994,-0.9242546607733384,0.9242574908486664,-0.3617741105707276
6926,0.69259999999994,-0.9242546591432834,0.9242574876903731,-0.36177411059523645
6927,0.69269999999994,-0.9242546575141812,0.9242574845339329,-0.3617741106197173
6928,0.69279999999994,-0.9242546558860313,0.9242574813793446,-0.36177411064417
6929,0.69289999999994,-0.9242546542588331,0.9242574782266073,-0.361774110668592
6930,0.69299999999994,-0.9242546526325862,0.9242574750757199,-0.3617741106929918
6931,0.69309999999994,-0.9242546510072899,0.9242574719266811,-0.3617741107173567
6932,0.69319999999994,-0.9242546493829438,0.92425746877949,-0.36177411074169613
6933,0.69329999999994,-0.924254647759547,0.9242574656341456,-0.3617741107660066
6934,0.69339999999994,-0.9242546461370994,0.9242574624906464,-0.3617741107902848
6935,0.6934999999999399,-0.9242546445156002,0.924257459348992,-0.3617741108145412
6936,0.6935999999999399,-0.9242546428950489,0.9242574562091807,-0.3617741108387665
6937,0.6936999999999399,-0.9242546412754449,0.9242574530712117,-0.3617741108629608
6938,0.6937999999999399,-0.9242546396567877,0.9242574499350837,-0.3617741108871272
6939,0.6938999999999399,-0.9242546380390767,0.924257446800796,-0.36177411091126244
6940,0.6939999999999399,-0.9242546364223114,0.9242574436683473,-0.3617741109353708
6941,0.6940999999999399,-0.9242546348064913,0.9242574405377365,-0.36177411095946116
6942,0.6941999999999399,-0.9242546331916157,0.9242574374089626,-0.3617741109835112
6943,0.6942999999999399,-0.9242546315776843,0.9242574342820244,-0.36177411100753293
6944,0.6943999999999398,-0.9242546299646962,0.9242574311569209,-0.3617741110315327
6945,0.6944999999999398,-0.924254628352651,0.9242574280336512,-0.3617741110555015
6946,0.6945999999999398,-0.9242546267415483,0.924257424912214,-0.36177411107944235
6947,0.6946999999999398,-0.9242546251313876,0.9242574217926082,-0.36177411110335156
6948,0.6947999999999398,-0.9242546235221679,0.9242574186748328,-0.3617741111272391
6949,0.6948999999999398,-0.9242546219138892,0.9242574155588869,-0.3617741111510995
6950,0.6949999999999398,-0.9242546203065505,0.9242574124447691,-0.3617741111749238
6951,0.6950999999999398,-0.9242546187001516,0.9242574093324786,-0.361774111198727
6952,0.6951999999999398,-0.9242546170946917,0.9242574062220142,-0.36177411122249803
6953,0.6952999999999397,-0.9242546154901704,0.9242574031133749,-0.36177411124623937
6954,0.6953999999999397,-0.9242546138865871,0.9242574000065594,-0.36177411126995207
6955,0.6954999999999397,-0.9242546122839412,0.924257396901567,-0.36177411129364107
6956,0.6955999999999397,-0.9242546106822325,0.9242573937983964,-0.3617741113173039
6957,0.6956999999999397,-0.92425460908146,0.9242573906970467,-0.3617741113409398
6958,0.6957999999999397,-0.9242546074816232,0.9242573875975166,-0.36177411136454435
6959,0.6958999999999397,-0.9242546058827219,0.9242573844998052,-0.36177411138812204
6960,0.6959999999999397,-0.9242546042847553,0.9242573814039113,-0.36177411141166943
6961,0.6960999999999397,-0.9242546026877229,0.9242573783098341,-0.3617741114351949
6962,0.6961999999999396,-0.924254601091624,0.9242573752175722,-0.361774111458688
6963,0.6962999999999396,-0.9242545994964584,0.9242573721271248,-0.36177411148215755
6964,0.6963999999999396,-0.9242545979022253,0.9242573690384908,-0.361774111505593
6965,0.6964999999999396,-0.9242545963089244,0.9242573659516689,-0.36177411152901207
6966,0.6965999999999396,-0.9242545947165548,0.9242573628666582,-0.3617741115523919
6967,0.6966999999999396,-0.9242545931251162,0.9242573597834577,-0.3617741115757495
6968,0.6967999999999396,-0.924254591534608,0.9242573567020663,-0.36177411159908374
6969,0.6968999999999396,-0.9242545899450297,0.924257353622483,-0.36177411162237755
6970,0.6969999999999396,-0.9242545883563806,0.9242573505447065,-0.3617741116456557
6971,0.6970999999999395,-0.9242545867686605,0.924257347468736,-0.3617741116689045
6972,0.6971999999999395,-0.9242545851818685,0.9242573443945704,-0.3617741116921249
6973,0.6972999999999395,-0.9242545835960042,0.9242573413222085,-0.36177411171531587
6974,0.6973999999999395,-0.9242545820110671,0.9242573382516495,-0.36177411173848073
6975,0.6974999999999395,-0.9242545804270567,0.924257335182892,-0.3617741117616258
6976,0.6975999999999395,-0.9242545788439722,0.9242573321159352,-0.3617741117847292
6977,0.6976999999999395,-0.9242545772618135,0.924257329050778,-0.36177411180781194
6978,0.6977999999999395,-0.9242545756805797,0.9242573259874192,-0.3617741118308718
6979,0.6978999999999395,-0.9242545741002703,0.9242573229258579,-0.36177411185390035
6980,0.6979999999999394,-0.9242545725208848,0.924257319866093,-0.36177411187690406
6981,0.6980999999999394,-0.9242545709424228,0.9242573168081236,-0.36177411189987824
6982,0.6981999999999394,-0.9242545693648836,0.9242573137519484,-0.36177411192283204
6983,0.6982999999999394,-0.9242545677882669,0.9242573106975664,-0.3617741119457467
6984,0.6983999999999394,-0.9242545662125717,0.9242573076449767,-0.36177411196864456
6985,0.6984999999999394,-0.924254564637798,0.9242573045941781,-0.3617741119915121
6986,0.6985999999999394,-0.9242545630639449,0.9242573015451697,-0.3617741120143516
6987,0.6986999999999394,-0.9242545614910119,0.9242572984979502,-0.36177411203716975
6988,0.6987999999999394,-0.9242545599189987,0.9242572954525189,-0.3617741120599504
6989,0.6988999999999393,-0.9242545583479046,0.9242572924088744,-0.36177411208271265
6990,0.6989999999999393,-0.924254556777729,0.9242572893670159,-0.361774112105448
6991,0.6990999999999393,-0.9242545552084714,0.9242572863269422,-0.36177411212815513
6992,0.6991999999999393,-0.9242545536401314,0.9242572832886523,-0.36177411215083555
6993,0.6992999999999393,-0.9242545520727083,0.9242572802521453,-0.36177411217349226
6994,0.6993999999999393,-0.9242545505062018,0.9242572772174199,-0.3617741121961159
6995,0.6994999999999393,-0.9242545489406111,0.9242572741844752,-0.36177411221871797
6996,0.6995999999999393,-0.9242545473759357,0.9242572711533102,-0.36177411224128775
6997,0.6996999999999393,-0.9242545458121753,0.9242572681239238,-0.36177411226383577
6998,0.6997999999999392,-0.9242545442493291,0.9242572650963149,-0.3617741122863565
6999,0.6998999999999392,-0.9242545426873966,0.9242572620704825,-0.3617741123088511
7000,0.6999999999999392,-0.9242545411263775,0.9242572590464257,-0.3617741123313199
7001,0.7000999999999392,-0.924254539566271,0.9242572560241433,-0.36177411235375806
7002,0.7001999999999392,-0.9242545380070768,0.9242572530036343,-0.36177411237617585
7003,0.7002999999999392,-0.9242545364487942,0.9242572499848976,-0.36177411239856516
7004,0.7003999999999392,-0.9242545348914226,0.9242572469679322,-0.36177411242092455
7005,0.7004999999999392,-0.9242545333349618,0.9242572439527371,-0.3617741124432616
7006,0.7005999999999392,-0.9242545317794109,0.9242572409393113,-0.3617741124655736
7007,0.7006999999999391,-0.9242545302247697,0.9242572379276537,-0.36177411248786023
7008,0.7007999999999391,-0.9242545286710373,0.9242572349177632,-0.36177411251011354
7009,0.7008999999999391,-0.9242545271182135,0.9242572319096389,-0.3617741125323434
7010,0.7009999999999391,-0.9242545255662976,0.9242572289032798,-0.3617741125545464
7011,0.7010999999999391,-0.9242545240152892,0.9242572258986846,-0.3617741125767269
7012,0.7011999999999391,-0.9242545224651877,0.9242572228958524,-0.36177411259888137
7013,0.7012999999999391,-0.9242545209159925,0.9242572198947824,-0.3617741126210054
7014,0.7013999999999391,-0.924254519367703,0.9242572168954732,-0.36177411264310955
7015,0.7014999999999391,-0.924254517820319,0.924257213897924,-0.3617741126651872
7016,0.701599999999939,-0.9242545162738397,0.9242572109021338,-0.3617741126872313
7017,0.701699999999939,-0.9242545147282647,0.9242572079081014,-0.36177411270926113
7018,0.701799999999939,-0.9242545131835934,0.9242572049158257,-0.361774112731256
7019,0.701899999999939,-0.9242545116398253,0.924257201925306,-0.3617741127532282
7020,0.701999999999939,-0.9242545100969599,0.924257198936541,-0.36177411277517285
7021,0.702099999999939,-0.9242545085549967,0.9242571959495298,-0.3617741127970877
7022,0.702199999999939,-0.9242545070139351,0.9242571929642713,-0.3617741128189883
7023,0.702299999999939,-0.9242545054737745,0.9242571899807646,-0.36177411284085714
7024,0.702399999999939,-0.9242545039345146,0.9242571869990084,-0.3617741128626931
7025,0.702499999999939,-0.9242545023961547,0.924257184019002,-0.3617741128845149
7026,0.7025999999999389,-0.9242545008586943,0.9242571810407443,-0.36177411290631095
7027,0.7026999999999389,-0.9242544993221331,0.924257178064234,-0.3617741129280728
7028,0.7027999999999389,-0.9242544977864702,0.9242571750894704,-0.3617741129498132
7029,0.7028999999999389,-0.9242544962517053,0.9242571721164522,-0.3617741129715256
7030,0.7029999999999389,-0.9242544947178378,0.9242571691451787,-0.36177411299321494
7031,0.7030999999999389,-0.9242544931848674,0.9242571661756487,-0.3617741130148818
7032,0.7031999999999389,-0.9242544916527932,0.9242571632078612,-0.3617741130365163
7033,0.7032999999999389,-0.924254490121615,0.9242571602418151,-0.36177411305812857
7034,0.7033999999999389,-0.9242544885913321,0.9242571572775095,-0.36177411307970875
7035,0.7034999999999388,-0.924254487061944,0.9242571543149433,-0.3617741131012777
7036,0.7035999999999388,-0.9242544855334502,0.9242571513541155,-0.3617741131228115
7037,0.7036999999999388,-0.9242544840058502,0.924257148395025,-0.36177411314432434
7038,0.7037999999999388,-0.9242544824791435,0.924257145437671,-0.36177411316581354
7039,0.7038999999999388,-0.9242544809533296,0.9242571424820524,-0.361774113187272
7040,0.7039999999999388,-0.924254479428408,0.924257139528168,-0.36177411320870767
7041,0.7040999999999388,-0.9242544779043779,0.9242571365760169,-0.361774113230119
7042,0.7041999999999388,-0.9242544763812391,0.9242571336255984,-0.3617741132515001
7043,0.7042999999999388,-0.924254474858991,0.9242571306769108,-0.36177411327286146
7044,0.7043999999999387,-0.9242544733376331,0.9242571277299537,-0.36177411329419307
7045,0.7044999999999387,-0.9242544718171648,0.9242571247847259,-0.36177411331550213
7046,0.7045999999999387,-0.9242544702975856,0.9242571218412262,-0.3617741133367901
7047,0.7046999999999387,-0.9242544687788949,0.9242571188994538,-0.3617741133580508
7048,0.7047999999999387,-0.9242544672610925,0.9242571159594077,-0.3617741133792853
7049,0.7048999999999387,-0.9242544657441776,0.9242571130210867,-0.3617741134004904
7050,0.7049999999999387,-0.9242544642281497,0.92425711008449,-0.36177411342168064
7051,0.7050999999999387,-0.9242544627130084,0.9242571071496165,-0.36177411344284205
7052,0.7051999999999387,-0.9242544611987531,0.9242571042164651,-0.36177411346397453
7053,0.7052999999999386,-0.9242544596853832,0.9242571012850349,-0.3617741134850788
7054,0.7053999999999386,-0.9242544581728984,0.9242570983553249,-0.3617741135061697
7055,0.7054999999999386,-0.9242544566612981,0.924257095427334,-0.36177411352722894
7056,0.7055999999999386,-0.9242544551505818,0.9242570925010613,-0.3617741135482654
7057,0.7056999999999386,-0.9242544536407489,0.9242570895765057,-0.3617741135692819
7058,0.7057999999999386,-0.9242544521317988,0.9242570866536662,-0.36177411359026646
7059,0.7058999999999386,-0.9242544506237312,0.9242570837325419,-0.36177411361123085
7060,0.7059999999999386,-0.9242544491165456,0.9242570808131317,-0.36177411363216366
7061,0.7060999999999386,-0.9242544476102413,0.9242570778954347,-0.36177411365307777
7062,0.7061999999999385,-0.924254446104818,0.9242570749794498,-0.36177411367396595
7063,0.7062999999999385,-0.924254444600275,0.9242570720651759,-0.36177411369483076
7064,0.7063999999999385,-0.9242544430966118,0.9242570691526122,-0.36177411371566714
7065,0.7064999999999385,-0.924254441593828,0.9242570662417576,-0.3617741137364859
7066,0.7065999999999385,-0.924254440091923,0.9242570633326112,-0.3617741137572742
7067,0.7066999999999385,-0.9242544385908964,0.9242570604251718,-0.3617741137780399
7068,0.7067999999999385,-0.9242544370907475,0.9242570575194384,-0.3617741137987785
7069,0.7068999999999385,-0.9242544355914759,0.9242570546154103,-0.3617741138194958
7070,0.7069999999999385,-0.9242544340930813,0.9242570517130863,-0.3617741138401871
7071,0.7070999999999384,-0.9242544325955627,0.9242570488124653,-0.3617741138608577
7072,0.7071999999999384,-0.92425443109892,0.9242570459135464,-0.3617741138815037
7073,0.7072999999999384,-0.9242544296031526,0.9242570430163288,-0.3617741139021294
7074,0.7073999999999384,-0.9242544281082599,0.9242570401208112,-0.3617741139227216
7075,0.7074999999999384,-0.9242544266142414,0.9242570372269927,-0.361774113943291
7076,0.7075999999999384,-0.9242544251210967,0.9242570343348724,-0.3617741139638397
7077,0.7076999999999384,-0.9242544236288252,0.9242570314444492,-0.3617741139843587
7078,0.7077999999999384,-0.9242544221374264,0.924257028555722,-0.36177411400485354
7079,0.7078999999999384,-0.9242544206468998,0.9242570256686902,-0.361774114025336
7080,0.7079999999999383,-0.9242544191572449,0.9242570227833523,-0.3617741140457868
7081,0.7080999999999383,-0.9242544176684613,0.9242570198997078,-0.3617741140662121
7082,0.7081999999999383,-0.9242544161805483,0.9242570170177553,-0.3617741140866158
7083,0.7082999999999383,-0.9242544146935053,0.924257014137494,-0.36177411410699256
7084,0.7083999999999383,-0.9242544132073323,0.9242570112589229,-0.36177411412734567
7085,0.7084999999999383,-0.9242544117220283,0.9242570083820411,-0.36177411414767646
7086,0.7085999999999383,-0.9242544102375929,0.9242570055068473,-0.36177411416798716
7087,0.7086999999999383,-0.9242544087540258,0.9242570026333409,-0.3617741141882692
7088,0.7087999999999383,-0.9242544072713262,0.9242569997615205,-0.36177411420852945
7089,0.7088999999999382,-0.9242544057894938,0.9242569968913855,-0.3617741142287577
7090,0.7089999999999382,-0.9242544043085281,0.9242569940229348,-0.3617741142489742
7091,0.7090999999999382,-0.9242544028284285,0.9242569911561672,-0.36177411426916467
7092,0.7091999999999382,-0.9242544013491946,0.9242569882910819,-0.36177411428932804
7093,0.7092999999999382,-0.9242543998708257,0.924256985427678,-0.3617741143094673
7094,0.7093999999999382,-0.9242543983933215,0.9242569825659543,-0.3617741143295807
7095,0.7094999999999382,-0.9242543969166814,0.92425697970591,-0.3617741143496777
7096,0.7095999999999382,-0.9242543954409049,0.924256976847544,-0.3617741143697458
7097,0.7096999999999382,-0.9242543939659916,0.9242569739908554,-0.3617741143897957
7098,0.7097999999999381,-0.9242543924919407,0.9242569711358432,-0.36177411440981105
7099,0.7098999999999381,-0.9242543910187522,0.9242569682825064,-0.3617741144298136
7100,0.7099999999999381,-0.9242543895464251,0.9242569654308438,-0.36177411444978785
7101,0.7100999999999381,-0.9242543880749592,0.9242569625808548,-0.3617741144697404
7102,0.7101999999999381,-0.9242543866043539,0.9242569597325382,-0.3617741144896695
7103,0.7102999999999381,-0.9242543851346087,0.924256956885893,-0.36177411450957164
7104,0.7103999999999381,-0.9242543836657231,0.9242569540409185,-0.3617741145294557
7105,0.7104999999999381,-0.9242543821976966,0.9242569511976133,-0.3617741145493126
7106,0.7105999999999381,-0.9242543807305287,0.9242569483559767,-0.3617741145691441
7107,0.710699999999938,-0.9242543792642188,0.9242569455160076,-0.36177411458895814
7108,0.710799999999938,-0.9242543777987667,0.9242569426777051,-0.36177411460874587
7109,0.710899999999938,-0.9242543763341716,0.9242569398410683,-0.3617741146285111
7110,0.710999999999938,-0.9242543748704332,0.9242569370060959,-0.36177411464825393
7111,0.711099999999938,-0.9242543734075508,0.9242569341727873,-0.3617741146679723
7112,0.711199999999938,-0.9242543719455241,0.9242569313411414,-0.3617741146876668
7113,0.711299999999938,-0.9242543704843524,0.9242569285111571,-0.36177411470734155
7114,0.711399999999938,-0.9242543690240355,0.9242569256828336,-0.36177411472698734
7115,0.711499999999938,-0.9242543675645725,0.9242569228561698,-0.3617741147466122
7116,0.711599999999938,-0.9242543661059632,0.9242569200311648,-0.3617741147662192
7117,0.7116999999999379,-0.924254364648207,0.9242569172078176,-0.36177411478580224
7118,0.7117999999999379,-0.9242543631913035,0.9242569143861271,-0.36177411480535787
7119,0.7118999999999379,-0.9242543617352521,0.9242569115660927,-0.36177411482488975
7120,0.7119999999999379,-0.9242543602800523,0.924256908747713,-0.36177411484440425
7121,0.7120999999999379,-0.9242543588257037,0.9242569059309874,-0.36177411486388894
7122,0.7121999999999379,-0.9242543573722056,0.9242569031159146,-0.3617741148833534
7123,0.7122999999999379,-0.9242543559195578,0.9242569003024939,-0.3617741149027975
7124,0.7123999999999379,-0.9242543544677596,0.924256897490724,-0.3617741149222102
7125,0.7124999999999378,-0.9242543530168106,0.9242568946806043,-0.3617741149416124
7126,0.7125999999999378,-0.9242543515667102,0.9242568918721338,-0.36177411496098727
7127,0.7126999999999378,-0.924254350117458,0.9242568890653112,-0.3617741149803375
7128,0.7127999999999378,-0.9242543486690535,0.9242568862601359,-0.3617741149996594
7129,0.7128999999999378,-0.9242543472214962,0.9242568834566067,-0.36177411501896956
7130,0.7129999999999378,-0.9242543457747855,0.9242568806547228,-0.36177411503825163
7131,0.7130999999999378,-0.9242543443289211,0.9242568778544831,-0.36177411505751195
7132,0.7131999999999378,-0.9242543428839024,0.9242568750558867,-0.36177411507675467
7133,0.7132999999999378,-0.9242543414397288,0.9242568722589326,-0.3617741150959705
7134,0.7133999999999378,-0.9242543399964,0.9242568694636198,-0.36177411511515883
7135,0.7134999999999377,-0.9242543385539155,0.9242568666699476,-0.36177411513432917
7136,0.7135999999999377,-0.9242543371122746,0.9242568638779147,-0.36177411515348074
7137,0.7136999999999377,-0.924254335671477,0.9242568610875204,-0.36177411517260066
7138,0.7137999999999377,-0.9242543342315221,0.9242568582987635,-0.3617741151917021
7139,0.7138999999999377,-0.9242543327924095,0.9242568555116432,-0.3617741152107851
7140,0.7139999999999377,-0.9242543313541387,0.9242568527261584,-0.36177411522984654
7141,0.7140999999999377,-0.9242543299167092,0.9242568499423085,-0.36177411524887954
7142,0.7141999999999377,-0.9242543284801205,0.924256847160092,-0.36177411526788916
7143,0.7142999999999377,-0.924254327044372,0.9242568443795085,-0.36177411528688386
7144,0.7143999999999376,-0.9242543256094634,0.9242568416005567,-0.36177411530584896
7145,0.7144999999999376,-0.9242543241753942,0.9242568388232356,-0.36177411532479453
7146,0.7145999999999376,-0.9242543227421637,0.9242568360475444,-0.36177411534371656
7147,0.7146999999999376,-0.9242543213097716,0.9242568332734822,-0.3617741153626214
7148,0.7147999999999376,-0.9242543198782174,0.9242568305010478,-0.3617741153814988
7149,0.7148999999999376,-0.9242543184475005,0.9242568277302405,-0.36177411540035453
7150,0.7149999999999376,-0.9242543170176205,0.9242568249610593,-0.36177411541919047
7151,0.7150999999999376,-0.924254315588577,0.924256822193503,-0.3617741154380042
7152,0.7151999999999376,-0.9242543141603693,0.9242568194275711,-0.3617741154567955
7153,0.7152999999999375,-0.9242543127329971,0.9242568166632622,-0.36177411547556537
7154,0.7153999999999375,-0.9242543113064597,0.9242568139005756,-0.3617741154943055
7155,0.7154999999999375,-0.924254309880757,0.9242568111395102,-0.3617741155130344
7156,0.7155999999999375,-0.9242543084558881,0.9242568083800652,-0.36177411553173766
7157,0.7156999999999375,-0.9242543070318526,0.9242568056222396,-0.3617741155504133
7158,0.7157999999999375,-0.9242543056086503,0.9242568028660324,-0.361774115569075
7159,0.7158999999999375,-0.9242543041862803,0.9242568001114427,-0.361774115587711
7160,0.7159999999999375,-0.9242543027647424,0.9242567973584696,-0.3617741156063308
7161,0.7160999999999375,-0.9242543013440361,0.924256794607112,-0.36177411562492184
7162,0.7161999999999374,-0.9242542999241609,0.9242567918573691,-0.3617741156434903
7163,0.7162999999999374,-0.9242542985051162,0.9242567891092399,-0.36177411566203876
7164,0.7163999999999374,-0.9242542970869017,0.9242567863627235,-0.3617741156805606
7165,0.7164999999999374,-0.9242542956695166,0.9242567836178188,-0.36177411569906853
7166,0.7165999999999374,-0.9242542942529608,0.924256780874525,-0.361774115717553
7167,0.7166999999999374,-0.9242542928372335,0.9242567781328411,-0.3617741157360166
7168,0.7167999999999374,-0.9242542914223344,0.9242567753927663,-0.3617741157544572
7169,0.7168999999999374,-0.9242542900082631,0.9242567726542994,-0.3617741157728777
7170,0.7169999999999374,-0.9242542885950189,0.9242567699174397,-0.36177411579127117
7171,0.7170999999999373,-0.9242542871826014,0.924256767182186,-0.36177411580964736
7172,0.7171999999999373,-0.9242542857710101,0.9242567644485377,-0.36177411582800373
7173,0.7172999999999373,-0.9242542843602446,0.9242567617164935,-0.36177411584633307
7174,0.7173999999999373,-0.9242542829503043,0.9242567589860526,-0.3617741158646432
7175,0.7174999999999373,-0.9242542815411889,0.9242567562572143,-0.3617741158829324
7176,0.7175999999999373,-0.9242542801328978,0.9242567535299773,-0.36177411590119674
7177,0.7176999999999373,-0.9242542787254305,0.9242567508043408,-0.36177411591945136
7178,0.7177999999999373,-0.9242542773187865,0.924256748080304,-0.3617741159376705
7179,0.7178999999999373,-0.9242542759129655,0.9242567453578657,-0.36177411595587816
7180,0.7179999999999372,-0.9242542745079667,0.9242567426370251,-0.3617741159740569
7181,0.7180999999999372,-0.92425427310379,0.9242567399177812,-0.36177411599222015
7182,0.7181999999999372,-0.9242542717004346,0.9242567372001333,-0.3617741160103586
7183,0.7182999999999372,-0.9242542702979002,0.9242567344840803,-0.36177411602847415
7184,0.7183999999999372,-0.9242542688961862,0.9242567317696211,-0.3617741160465746
7185,0.7184999999999372,-0.9242542674952924,0.924256729056755,-0.3617741160646492
7186,0.7185999999999372,-0.924254266095218,0.9242567263454811,-0.3617741160827015
7187,0.7186999999999372,-0.9242542646959626,0.9242567236357981,-0.36177411610073684
7188,0.7187999999999372,-0.9242542632975258,0.9242567209277055,-0.36177411611875204
7189,0.7188999999999371,-0.9242542618999071,0.9242567182212021,-0.36177411613674254
7190,0.7189999999999371,-0.9242542605031061,0.9242567155162872,-0.361774116154707
7191,0.7190999999999371,-0.9242542591071221,0.9242567128129596,-0.3617741161726544
7192,0.7191999999999371,-0.9242542577119549,0.9242567101112186,-0.3617741161905783
7193,0.7192999999999371,-0.9242542563176038,0.9242567074110631,-0.36177411620848726
7194,0.7193999999999371,-0.9242542549240684,0.9242567047124922,-0.3617741162263754
7195,0.7194999999999371,-0.9242542535313483,0.9242567020155051,-0.36177411624423145
7196,0.7195999999999371,-0.9242542521394429,0.9242566993201008,-0.3617741162620805
7197,0.7196999999999371,-0.9242542507483519,0.9242566966262783,-0.3617741162799075
7198,0.719799999999937,-0.9242542493580745,0.9242566939340368,-0.3617741162977018
7199,0.719899999999937,-0.9242542479686107,0.9242566912433751,-0.36177411631548323
7200,0.719999999999937,-0.9242542465799596,0.9242566885542925,-0.3617741163332422
7201,0.720099999999937,-0.9242542451921208,0.9242566858667883,-0.36177411635098666
7202,0.720199999999937,-0.9242542438050941,0.9242566831808612,-0.3617741163687018
7203,0.720299999999937,-0.9242542424188788,0.9242566804965103,-0.3617741163863953
7204,0.720399999999937,-0.9242542410334744,0.9242566778137349,-0.36177411640407353
7205,0.720499999999937,-0.9242542396488806,0.9242566751325338,-0.36177411642172247
7206,0.720599999999937,-0.9242542382650968,0.9242566724529064,-0.3617741164393618
7207,0.720699999999937,-0.9242542368821226,0.9242566697748515,-0.36177411645697716
7208,0.7207999999999369,-0.9242542354999574,0.9242566670983684,-0.3617741164745726
7209,0.7208999999999369,-0.9242542341186009,0.924256664423456,-0.3617741164921446
7210,0.7209999999999369,-0.9242542327380525,0.9242566617501135,-0.36177411650969465
7211,0.7210999999999369,-0.9242542313583118,0.9242566590783398,-0.3617741165272263
7212,0.7211999999999369,-0.9242542299793782,0.9242566564081341,-0.3617741165447368
7213,0.7212999999999369,-0.9242542286012514,0.9242566537394956,-0.36177411656222414
7214,0.7213999999999369,-0.9242542272239309,0.9242566510724233,-0.3617741165796902
7215,0.7214999999999369,-0.9242542258474161,0.9242566484069161,-0.36177411659714315
7216,0.7215999999999368,-0.9242542244717068,0.9242566457429734,-0.3617741166145718
7217,0.7216999999999368,-0.9242542230968023,0.924256643080594,-0.36177411663198156
7218,0.7217999999999368,-0.9242542217227021,0.9242566404197772,-0.36177411664936837
7219,0.7218999999999368,-0.9242542203494059,0.9242566377605218,-0.36177411666673387
7220,0.7219999999999368,-0.924254218976913,0.9242566351028272,-0.36177411668407977
7221,0.7220999999999368,-0.9242542176052232,0.9242566324466923,-0.3617741167014131
7222,0.7221999999999368,-0.9242542162343359,0.9242566297921163,-0.3617741167187129
7223,0.7222999999999368,-0.9242542148642506,0.9242566271390982,-0.3617741167359984
7224,0.7223999999999368,-0.924254213494967,0.924256624487637,-0.3617741167532625
7225,0.7224999999999367,-0.9242542121264844,0.924256621837732,-0.3617741167705022
7226,0.7225999999999367,-0.9242542107588025,0.9242566191893823,-0.36177411678773075
7227,0.7226999999999367,-0.9242542093919208,0.9242566165425868,-0.36177411680493315
7228,0.7227999999999367,-0.9242542080258388,0.9242566138973446,-0.36177411682211846
7229,0.7228999999999367,-0.924254206660556,0.9242566112536549,-0.36177411683928495
7230,0.7229999999999367,-0.924254205296072,0.9242566086115168,-0.36177411685642785
7231,0.7230999999999367,-0.9242542039323863,0.9242566059709293,-0.3617741168735468
7232,0.7231999999999367,-0.9242542025694985,0.9242566033318915,-0.36177411689065614
7233,0.7232999999999367,-0.9242542012074081,0.9242566006944025,-0.3617741169077355
7234,0.7233999999999366,-0.9242541998461147,0.9242565980584614,-0.3617741169247998
7235,0.7234999999999366,-0.9242541984856176,0.9242565954240674,-0.3617741169418417
7236,0.7235999999999366,-0.9242541971259166,0.9242565927912194,-0.3617741169588632
7237,0.7236999999999366,-0.9242541957670111,0.9242565901599167,-0.3617741169758685
7238,0.7237999999999366,-0.9242541944089006,0.9242565875301582,-0.3617741169928533
7239,0.7238999999999366,-0.9242541930515847,0.9242565849019431,-0.36177411700981643
7240,0.7239999999999366,-0.9242541916950631,0.9242565822752704,-0.36177411702676066
7241,0.7240999999999366,-0.924254190339335,0.9242565796501394,-0.36177411704368173
7242,0.7241999999999366,-0.9242541889844003,0.924256577026549,-0.36177411706058726
7243,0.7242999999999366,-0.9242541876302582,0.9242565744044984,-0.36177411707747287
7244,0.7243999999999365,-0.9242541862769085,0.9242565717839867,-0.36177411709433555
7245,0.7244999999999365,-0.9242541849243505,0.9242565691650129,-0.3617741171111797
7246,0.7245999999999365,-0.9242541835725839,0.9242565665475762,-0.36177411712800417
7247,0.7246999999999365,-0.9242541822216084,0.9242565639316755,-0.3617741171448088
7248,0.7247999999999365,-0.9242541808714232,0.9242565613173103,-0.3617741171615938
7249,0.7248999999999365,-0.9242541795220279,0.9242565587044793,-0.3617741171783638
7250,0.7249999999999365,-0.9242541781734224,0.9242565560931818,-0.36177411719510555
7251,0.7250999999999365,-0.9242541768256057,0.9242565534834167,-0.3617741172118322
7252,0.7251999999999365,-0.9242541754785777,0.9242565508751835,-0.3617741172285348
7253,0.7252999999999364,-0.9242541741323379,0.924256548268481,-0.36177411724522573
7254,0.7253999999999364,-0.9242541727868857,0.9242565456633084,-0.3617741172618921
7255,0.7254999999999364,-0.9242541714422209,0.9242565430596648,-0.36177411727853614
7256,0.7255999999999364,-0.9242541700983427,0.9242565404575491,-0.36177411729516445
7257,0.7256999999999364,-0.9242541687552509,0.9242565378569607,-0.36177411731177384
7258,0.7257999999999364,-0.9242541674129449,0.9242565352578985,-0.36177411732835996
7259,0.7258999999999364,-0.9242541660714244,0.9242565326603619,-0.36177411734492937
7260,0.7259999999999364,-0.9242541647306887,0.9242565300643496,-0.36177411736147835
7261,0.7260999999999364,-0.9242541633907376,0.924256527469861,-0.36177411737801
7262,0.7261999999999363,-0.9242541620515705,0.924256524876895,-0.36177411739452087
7263,0.7262999999999363,-0.9242541607131869,0.924256522285451,-0.36177411741101356
7264,0.7263999999999363,-0.9242541593755865,0.9242565196955277,-0.36177411742748516
7265,0.7264999999999363,-0.9242541580387688,0.9242565171071245,-0.36177411744394045
7266,0.7265999999999363,-0.9242541567027331,0.9242565145202405,-0.36177411746036725
7267,0.7266999999999363,-0.9242541553674793,0.9242565119348748,-0.36177411747678173
7268,0.7267999999999363,-0.9242541540330069,0.9242565093510263,-0.36177411749317673
7269,0.7268999999999363,-0.9242541526993151,0.9242565067686944,-0.36177411750955396
7270,0.7269999999999363,-0.9242541513664039,0.924256504187878,-0.3617741175259121
7271,0.7270999999999362,-0.9242541500342725,0.9242565016085763,-0.3617741175422473
7272,0.7271999999999362,-0.9242541487029206,0.9242564990307885,-0.3617741175585655
7273,0.7272999999999362,-0.9242541473723477,0.9242564964545136,-0.3617741175748615
7274,0.7273999999999362,-0.9242541460425534,0.9242564938797506,-0.3617741175911421
7275,0.7274999999999362,-0.9242541447135371,0.9242564913064989,-0.36177411760740347
7276,0.7275999999999362,-0.9242541433852985,0.9242564887347574,-0.36177411762363976
7277,0.7276999999999362,-0.9242541420578372,0.9242564861645254,-0.36177411763986217
7278,0.7277999999999362,-0.9242541407311526,0.9242564835958017,-0.36177411765607026
7279,0.7278999999999362,-0.9242541394052443,0.9242564810285857,-0.36177411767225465
7280,0.7279999999999361,-0.9242541380801118,0.9242564784628764,-0.36177411768841555
7281,0.7280999999999361,-0.9242541367557547,0.924256475898673,-0.36177411770456264
7282,0.7281999999999361,-0.9242541354321726,0.9242564733359745,-0.3617741177206895
7283,0.7282999999999361,-0.924254134109365,0.92425647077478,-0.3617741177367982
7284,0.7283999999999361,-0.9242541327873315,0.9242564682150889,-0.3617741177528823
7285,0.7284999999999361,-0.9242541314660715,0.9242564656568999,-0.36177411776895996
7286,0.7285999999999361,-0.9242541301455847,0.9242564631002125,-0.36177411778500973
7287,0.7286999999999361,-0.9242541288258704,0.9242564605450255,-0.3617741178010408
7288,0.728799999999936,-0.9242541275069286,0.9242564579913383,-0.3617741178170527
7289,0.728899999999936,-0.9242541261887584,0.9242564554391498,-0.36177411783304986
7290,0.728999999999936,-0.9242541248713596,0.9242564528884593,-0.3617741178490281
7291,0.729099999999936,-0.9242541235547317,0.9242564503392657,-0.3617741178649792
7292,0.729199999999936,-0.9242541222388743,0.9242564477915683,-0.36177411788091884
7293,0.729299999999936,-0.9242541209237868,0.9242564452453663,-0.3617741178968413
7294,0.729399999999936,-0.9242541196094688,0.9242564427006587,-0.3617741179127395
7295,0.729499999999936,-0.9242541182959199,0.9242564401574446,-0.3617741179286268
7296,0.729599999999936,-0.9242541169831398,0.9242564376157231,-0.36177411794448877
7297,0.729699999999936,-0.9242541156711277,0.9242564350754934,-0.3617741179603297
7298,0.7297999999999359,-0.9242541143598835,0.9242564325367546,-0.36177411797616216
7299,0.7298999999999359,-0.9242541130494065,0.9242564299995059,-0.36177411799196824
7300,0.7299999999999359,-0.9242541117396965,0.9242564274637463,-0.36177411800775694
7301,0.7300999999999359,-0.9242541104307528,0.9242564249294749,-0.361774118023522
7302,0.7301999999999359,-0.9242541091225751,0.924256422396691,-0.3617741180392764
7303,0.7302999999999359,-0.9242541078151629,0.9242564198653936,-0.36177411805500975
7304,0.7303999999999359,-0.9242541065085158,0.924256417335582,-0.36177411807072263
7305,0.7304999999999359,-0.9242541052026333,0.9242564148072552,-0.361774118086423
7306,0.7305999999999359,-0.924254103897515,0.9242564122804121,-0.3617741181021006
7307,0.7306999999999358,-0.9242541025931603,0.9242564097550523,-0.36177411811775784
7308,0.7307999999999358,-0.9242541012895691,0.9242564072311745,-0.3617741181334008
7309,0.7308999999999358,-0.9242540999867406,0.9242564047087781,-0.36177411814902577
7310,0.7309999999999358,-0.9242540986846746,0.9242564021878622,-0.361774118164631
7311,0.7310999999999358,-0.9242540973833705,0.9242563996684258,-0.3617741181802157
7312,0.7311999999999358,-0.9242540960828279,0.9242563971504683,-0.36177411819578104
7313,0.7312999999999358,-0.9242540947830464,0.9242563946339883,-0.36177411821132655
7314,0.7313999999999358,-0.9242540934840255,0.9242563921189857,-0.3617741182268634
7315,0.7314999999999358,-0.9242540921857648,0.924256389605459,-0.36177411824237465
7316,0.7315999999999357,-0.9242540908882638,0.9242563870934075,-0.36177411825787376
7317,0.7316999999999357,-0.9242540895915221,0.9242563845828305,-0.3617741182733462
7318,0.7317999999999357,-0.9242540882955393,0.9242563820737271,-0.3617741182888039
7319,0.7318999999999357,-0.9242540870003149,0.9242563795660962,-0.3617741183042416
7320,0.7319999999999357,-0.9242540857058485,0.9242563770599371,-0.3617741183196685
7321,0.7320999999999357,-0.9242540844121395,0.924256374555249,-0.3617741183350768
7322,0.7321999999999357,-0.9242540831191878,0.9242563720520309,-0.3617741183504622
7323,0.7322999999999357,-0.9242540818269925,0.9242563695502821,-0.36177411836583195
7324,0.7323999999999357,-0.9242540805355536,0.9242563670500016,-0.36177411838117646
7325,0.7324999999999356,-0.9242540792448704,0.9242563645511885,-0.3617741183965134
7326,0.7325999999999356,-0.9242540779549425,0.9242563620538422,-0.3617741184118263
7327,0.7326999999999356,-0.9242540766657695,0.9242563595579616,-0.3617741184271238
7328,0.7327999999999356,-0.9242540753773509,0.9242563570635459,-0.3617741184423967
7329,0.7328999999999356,-0.9242540740896863,0.9242563545705943,-0.36177411845765933
7330,0.7329999999999356,-0.9242540728027754,0.9242563520791058,-0.3617741184728983
7331,0.7330999999999356,-0.9242540715166174,0.9242563495890798,-0.36177411848812185
7332,0.7331999999999356,-0.9242540702312123,0.9242563471005151,-0.36177411850332963
7333,0.7332999999999356,-0.9242540689465594,0.9242563446134111,-0.36177411851851476
7334,0.7333999999999355,-0.9242540676626582,0.9242563421277669,-0.36177411853368935
7335,0.7334999999999355,-0.9242540663795085,0.9242563396435814,-0.36177411854884206
7336,0.7335999999999355,-0.9242540650971096,0.9242563371608543,-0.36177411856397734
7337,0.7336999999999355,-0.9242540638154613,0.9242563346795841,-0.36177411857909336
7338,0.7337999999999355,-0.924254062534563,0.9242563321997704,-0.3617741185941916
7339,0.7338999999999355,-0.9242540612544144,0.9242563297214121,-0.36177411860926995
7340,0.7339999999999355,-0.924254059975015,0.9242563272445086,-0.36177411862433606
7341,0.7340999999999355,-0.9242540586963642,0.9242563247690587,-0.3617741186393836
7342,0.7341999999999355,-0.9242540574184618,0.9242563222950618,-0.3617741186544098
7343,0.7342999999999354,-0.9242540561413073,0.924256319822517,-0.3617741186694148
7344,0.7343999999999354,-0.9242540548649002,0.9242563173514234,-0.36177411868441184
7345,0.7344999999999354,-0.9242540535892401,0.9242563148817803,-0.3617741186993903
7346,0.7345999999999354,-0.9242540523143266,0.9242563124135866,-0.3617741187143499
7347,0.7346999999999354,-0.9242540510401592,0.9242563099468416,-0.36177411872929033
7348,0.7347999999999354,-0.9242540497667374,0.9242563074815444,-0.36177411874420984
7349,0.7348999999999354,-0.924254048494061,0.9242563050176943,-0.3617741187591162
7350,0.7349999999999354,-0.9242540472221294,0.9242563025552902,-0.3617741187740053
7351,0.7350999999999354,-0.9242540459509423,0.9242563000943315,-0.3617741187888739
7352,0.7351999999999353,-0.924254044680499,0.9242562976348172,-0.3617741188037308
7353,0.7352999999999353,-0.9242540434107993,0.9242562951767465,-0.36177411881856303
7354,0.7353999999999353,-0.9242540421418427,0.9242562927201186,-0.36177411883337907
7355,0.7354999999999353,-0.9242540408736287,0.9242562902649325,-0.3617741188481813
7356,0.7355999999999353,-0.924254039606157,0.9242562878111874,-0.36177411886296307
7357,0.7356999999999353,-0.9242540383394271,0.9242562853588826,-0.361774118877726
7358,0.7357999999999353,-0.9242540370734386,0.9242562829080172,-0.36177411889247313
7359,0.7358999999999353,-0.9242540358081909,0.9242562804585902,-0.3617741189072058
7360,0.7359999999999353,-0.9242540345436837,0.924256278010601,-0.36177411892191896
7361,0.7360999999999353,-0.9242540332799167,0.9242562755640487,-0.3617741189366176
7362,0.7361999999999352,-0.9242540320168893,0.9242562731189322,-0.361774118951292
7363,0.7362999999999352,-0.9242540307546011,0.924256270675251,-0.3617741189659558
7364,0.7363999999999352,-0.9242540294930517,0.924256268233004,-0.36177411898060213
7365,0.7364999999999352,-0.9242540282322406,0.9242562657921906,-0.36177411899522577
7366,0.7365999999999352,-0.9242540269721673,0.9242562633528096,-0.36177411900984163
7367,0.7366999999999352,-0.9242540257128317,0.9242562609148606,-0.36177411902443546
7368,0.7367999999999352,-0.924254024454233,0.9242562584783426,-0.36177411903900847
7369,0.7368999999999352,-0.924254023196371,0.9242562560432546,-0.36177411905357176
7370,0.7369999999999352,-0.9242540219392451,0.9242562536095958,-0.36177411906811124
7371,0.7370999999999351,-0.9242540206828551,0.9242562511773655,-0.3617741190826339
7372,0.7371999999999351,-0.9242540194272003,0.9242562487465629,-0.3617741190971423
7373,0.7372999999999351,-0.9242540181722805,0.924256246317187,-0.361774119111635
7374,0.7373999999999351,-0.9242540169180952,0.924256243889237,-0.36177411912610785
7375,0.7374999999999351,-0.9242540156646439,0.924256241462712,-0.36177411914056457
7376,0.7375999999999351,-0.9242540144119263,0.9242562390376114,-0.3617741191550052
7377,0.7376999999999351,-0.9242540131599418,0.9242562366139342,-0.3617741191694246
7378,0.7377999999999351,-0.9242540119086902,0.9242562341916796,-0.3617741191838324
7379,0.737899999999935,-0.9242540106581708,0.9242562317708466,-0.3617741191982189
7380,0.737999999999935,-0.9242540094083833,0.9242562293514346,-0.3617741192125905
7381,0.738099999999935,-0.9242540081593275,0.9242562269334428,-0.36177411922694425
7382,0.738199999999935,-0.9242540069110026,0.9242562245168701,-0.361774119241285
7383,0.738299999999935,-0.9242540056634083,0.9242562221017159,-0.3617741192556046
7384,0.738399999999935,-0.9242540044165443,0.9242562196879792,-0.3617741192699114
7385,0.738499999999935,-0.9242540031704101,0.9242562172756593,-0.3617741192841974
7386,0.738599999999935,-0.9242540019250052,0.9242562148647554,-0.36177411929846415
7387,0.738699999999935,-0.9242540006803291,0.9242562124552666,-0.36177411931272213
7388,0.738799999999935,-0.9242539994363818,0.9242562100471919,-0.36177411932695835
7389,0.7388999999999349,-0.9242539981931623,0.9242562076405308,-0.36177411934118225
7390,0.7389999999999349,-0.9242539969506707,0.9242562052352823,-0.36177411935538045
7391,0.7390999999999349,-0.9242539957089062,0.9242562028314455,-0.36177411936956755
7392,0.7391999999999349,-0.9242539944678686,0.9242562004290197,-0.3617741193837391
7393,0.7392999999999349,-0.9242539932275573,0.924256198028004,-0.36177411939789267
7394,0.7393999999999349,-0.924253991987972,0.9242561956283977,-0.3617741194120288
7395,0.7394999999999349,-0.9242539907491123,0.9242561932301997,-0.36177411942615206
7396,0.7395999999999349,-0.9242539895109777,0.9242561908334095,-0.3617741194402533
7397,0.7396999999999349,-0.9242539882735678,0.924256188438026,-0.361774119454338
7398,0.7397999999999348,-0.9242539870368821,0.9242561860440486,-0.3617741194684056
7399,0.7398999999999348,-0.9242539858009203,0.9242561836514763,-0.36177411948246435
7400,0.7399999999999348,-0.9242539845656819,0.9242561812603084,-0.36177411949650246
7401,0.7400999999999348,-0.9242539833311666,0.924256178870544,-0.3617741195105234
7402,0.7401999999999348,-0.9242539820973737,0.9242561764821824,-0.36177411952452426
7403,0.7402999999999348,-0.9242539808643031,0.9242561740952225,-0.361774119538516
7404,0.7403999999999348,-0.9242539796319543,0.9242561717096638,-0.36177411955248784
7405,0.7404999999999348,-0.9242539784003267,0.9242561693255054,-0.36177411956644484
7406,0.7405999999999348,-0.92425397716942,0.9242561669427461,-0.3617741195803808
7407,0.7406999999999347,-0.924253975939234,0.9242561645613857,-0.3617741195943039
7408,0.7407999999999347,-0.9242539747097678,0.924256162181423,-0.3617741196082077
7409,0.7408999999999347,-0.9242539734810213,0.9242561598028572,-0.3617741196220975
7410,0.7409999999999347,-0.9242539722529941,0.9242561574256877,-0.361774119635972
7411,0.7410999999999347,-0.9242539710256857,0.9242561550499133,-0.3617741196498329
7412,0.7411999999999347,-0.9242539697990957,0.9242561526755336,-0.3617741196636703
7413,0.7412999999999347,-0.9242539685732236,0.9242561503025475,-0.36177411967750034
7414,0.7413999999999347,-0.9242539673480691,0.9242561479309542,-0.361774119691305
7415,0.7414999999999347,-0.9242539661236318,0.924256145560753,-0.3617741197050935
7416,0.7415999999999346,-0.9242539648999111,0.924256143191943,-0.3617741197188682
7417,0.7416999999999346,-0.9242539636769067,0.9242561408245235,-0.3617741197326348
7418,0.7417999999999346,-0.9242539624546181,0.9242561384584936,-0.361774119746371
7419,0.7418999999999346,-0.924253961233045,0.9242561360938525,-0.36177411976010515
7420,0.7419999999999346,-0.9242539600121871,0.9242561337305993,-0.3617741197738142
7421,0.7420999999999346,-0.9242539587920438,0.9242561313687333,-0.3617741197875105
7422,0.7421999999999346,-0.9242539575726145,0.9242561290082536,-0.3617741198011887
7423,0.7422999999999346,-0.9242539563538992,0.9242561266491595,-0.36177411981485047
7424,0.7423999999999346,-0.9242539551358971,0.9242561242914501,-0.3617741198284967
7425,0.7424999999999345,-0.9242539539186081,0.9242561219351246,-0.3617741198421259
7426,0.7425999999999345,-0.9242539527020317,0.9242561195801823,-0.361774119855742
7427,0.7426999999999345,-0.9242539514861673,0.9242561172266222,-0.3617741198693396
7428,0.7427999999999345,-0.9242539502710145,0.9242561148744435,-0.3617741198829276
7429,0.7428999999999345,-0.9242539490565732,0.9242561125236456,-0.36177411989649194
7430,0.7429999999999345,-0.9242539478428428,0.9242561101742275,-0.3617741199100457
7431,0.7430999999999345,-0.9242539466298227,0.9242561078261885,-0.3617741199235749
7432,0.7431999999999345,-0.9242539454175128,0.9242561054795276,-0.3617741199371018
7433,0.7432999999999345,-0.9242539442059126,0.9242561031342443,-0.3617741199506031
7434,0.7433999999999344,-0.9242539429950215,0.9242561007903376,-0.36177411996409004
7435,0.7434999999999344,-0.9242539417848391,0.9242560984478068,-0.3617741199775661
7436,0.7435999999999344,-0.9242539405753654,0.9242560961066508,-0.3617741199910189
7437,0.7436999999999344,-0.9242539393665994,0.9242560937668691,-0.3617741200044516
7438,0.7437999999999344,-0.9242539381585412,0.9242560914284609,-0.36177412001788256
7439,0.7438999999999344,-0.92425393695119,0.9242560890914252,-0.36177412003129056
7440,0.7439999999999344,-0.9242539357445456,0.9242560867557613,-0.3617741200446833
7441,0.7440999999999344,-0.9242539345386076,0.9242560844214683,-0.36177412005806037
7442,0.7441999999999344,-0.9242539333333755,0.9242560820885457,-0.3617741200714237
7443,0.7442999999999343,-0.9242539321288489,0.9242560797569923,-0.3617741200847686
7444,0.7443999999999343,-0.9242539309250274,0.9242560774268075,-0.36177412009809895
7445,0.7444999999999343,-0.9242539297219106,0.9242560750979906,-0.36177412011141125
7446,0.7445999999999343,-0.9242539285194981,0.9242560727705404,-0.3617741201247108
7447,0.7446999999999343,-0.9242539273177894,0.9242560704444567,-0.36177412013799326
7448,0.7447999999999343,-0.9242539261167843,0.9242560681197382,-0.3617741201512561
7449,0.7448999999999343,-0.9242539249164821,0.9242560657963843,-0.36177412016450894
7450,0.7449999999999343,-0.9242539237168825,0.9242560634743942,-0.36177412017774147
7451,0.7450999999999343,-0.9242539225179853,0.9242560611537669,-0.36177412019096217
7452,0.7451999999999342,-0.9242539213197899,0.924256058834502,-0.36177412020416716
7453,0.7452999999999342,-0.9242539201222958,0.9242560565165984,-0.36177412021736094
7454,0.7453999999999342,-0.9242539189255028,0.9242560542000554,-0.3617741202305343
7455,0.7454999999999342,-0.9242539177294103,0.924256051884872,-0.3617741202436938
7456,0.7455999999999342,-0.9242539165340181,0.9242560495710478,-0.36177412025683786
7457,0.7456999999999342,-0.9242539153393257,0.9242560472585817,-0.3617741202699674
7458,0.7457999999999342,-0.9242539141453325,0.9242560449474729,-0.3617741202830762
7459,0.7458999999999342,-0.9242539129520384,0.9242560426377208,-0.3617741202961766
7460,0.7459999999999342,-0.9242539117594428,0.9242560403293245,-0.3617741203092557
7461,0.7460999999999341,-0.9242539105675454,0.9242560380222832,-0.361774120322321
7462,0.7461999999999341,-0.9242539093763457,0.9242560357165961,-0.36177412033537154
7463,0.7462999999999341,-0.9242539081858433,0.9242560334122624,-0.3617741203484048
7464,0.7463999999999341,-0.9242539069960379,0.9242560311092812,-0.3617741203614272
7465,0.7464999999999341,-0.924253905806929,0.924256028807652,-0.3617741203744332
7466,0.7465999999999341,-0.9242539046185162,0.9242560265073738,-0.3617741203874219
7467,0.7466999999999341,-0.924253903430799,0.9242560242084458,-0.36177412040039536
7468,0.7467999999999341,-0.9242539022437772,0.9242560219108672,-0.3617741204133553
7469,0.7468999999999341,-0.9242539010574504,0.9242560196146373,-0.36177412042629925
7470,0.746999999999934,-0.924253899871818,0.9242560173197554,-0.3617741204392289
7471,0.747099999999934,-0.9242538986868797,0.9242560150262203,-0.36177412045213825
7472,0.747199999999934,-0.9242538975026351,0.9242560127340318,-0.36177412046503604
7473,0.747299999999934,-0.9242538963190836,0.9242560104431886,-0.3617741204779198
7474,0.747399999999934,-0.9242538951362252,0.9242560081536902,-0.3617741204907879
7475,0.747499999999934,-0.9242538939540592,0.9242560058655357,-0.3617741205036386
7476,0.747599999999934,-0.9242538927725853,0.9242560035787243,-0.36177412051647745
7477,0.747699999999934,-0.9242538915918029,0.9242560012932552,-0.36177412052930075
7478,0.747799999999934,-0.9242538904117119,0.9242559990091278,-0.3617741205421051
7479,0.747899999999934,-0.9242538892323118,0.9242559967263412,-0.361774120554904
7480,0.7479999999999339,-0.924253888053602,0.9242559944448944,-0.3617741205676765
7481,0.7480999999999339,-0.9242538868755824,0.9242559921647868,-0.36177412058044006
7482,0.7481999999999339,-0.9242538856982524,0.9242559898860178,-0.3617741205931916
7483,0.7482999999999339,-0.9242538845216116,0.9242559876085863,-0.3617741206059191
7484,0.7483999999999339,-0.9242538833456596,0.9242559853324918,-0.3617741206186385
7485,0.7484999999999339,-0.9242538821703962,0.9242559830577332,-0.3617741206313421
7486,0.7485999999999339,-0.9242538809958207,0.9242559807843098,-0.3617741206440339
7487,0.7486999999999339,-0.9242538798219329,0.9242559785122211,-0.3617741206566998
7488,0.7487999999999339,-0.9242538786487323,0.924255976241466,-0.3617741206693558
7489,0.7488999999999338,-0.9242538774762186,0.9242559739720438,-0.36177412068200654
7490,0.7489999999999338,-0.9242538763043913,0.9242559717039539,-0.36177412069462556
7491,0.7490999999999338,-0.9242538751332501,0.9242559694371953,-0.3617741207072411
7492,0.7491999999999338,-0.9242538739627945,0.9242559671717673,-0.3617741207198383
7493,0.7492999999999338,-0.9242538727930241,0.924255964907669,-0.36177412073242066
7494,0.7493999999999338,-0.9242538716239385,0.9242559626448998,-0.36177412074499116
7495,0.7494999999999338,-0.9242538704555374,0.9242559603834589,-0.361774120757548
7496,0.7495999999999338,-0.9242538692878203,0.9242559581233455,-0.36177412077008564
7497,0.7496999999999338,-0.9242538681207869,0.9242559558645587,-0.36177412078260646
7498,0.7497999999999337,-0.9242538669544367,0.9242559536070979,-0.3617741207951225
7499,0.7498999999999337,-0.9242538657887693,0.9242559513509622,-0.3617741208076172
7500,0.7499999999999337,-0.9242538646237844,0.9242559490961508,-0.3617741208200959
7501,0.7500999999999337,-0.9242538634594816,0.924255946842663,-0.3617741208325636
7502,0.7501999999999337,-0.9242538622958604,0.9242559445904981,-0.3617741208450133
7503,0.7502999999999337,-0.9242538611329204,0.9242559423396551,-0.3617741208574464
7504,0.7503999999999337,-0.9242538599706612,0.9242559400901335,-0.36177412086986954
7505,0.7504999999999337,-0.9242538588090826,0.9242559378419323,-0.3617741208822786
7506,0.7505999999999337,-0.924253857648184,0.9242559355950508,-0.36177412089467204
7507,0.7506999999999336,-0.9242538564879651,0.9242559333494882,-0.3617741209070469
7508,0.7507999999999336,-0.9242538553284255,0.9242559311052438,-0.36177412091940864
7509,0.7508999999999336,-0.9242538541695646,0.9242559288623169,-0.36177412093176
7510,0.7509999999999336,-0.9242538530113824,0.9242559266207064,-0.36177412094409434
7511,0.7510999999999336,-0.9242538518538781,0.9242559243804119,-0.3617741209564135
7512,0.7511999999999336,-0.9242538506970516,0.9242559221414325,-0.3617741209687241
7513,0.7512999999999336,-0.9242538495409023,0.9242559199037673,-0.3617741209810094
7514,0.7513999999999336,-0.9242538483854299,0.9242559176674157,-0.36177412099328765
7515,0.7514999999999336,-0.9242538472306341,0.9242559154323768,-0.36177412100555445
7516,0.7515999999999335,-0.9242538460765143,0.92425591319865,-0.36177412101779627
7517,0.7516999999999335,-0.9242538449230702,0.9242559109662343,-0.3617741210300312
7518,0.7517999999999335,-0.9242538437703015,0.9242559087351291,-0.3617741210422472
7519,0.7518999999999335,-0.9242538426182076,0.9242559065053336,-0.36177412105445445
7520,0.7519999999999335,-0.9242538414667884,0.924255904276847,-0.3617741210666458
7521,0.7520999999999335,-0.9242538403160432,0.9242559020496685,-0.36177412107881823
7522,0.7521999999999335,-0.9242538391659717,0.9242558998237975,-0.36177412109098067
7523,0.7522999999999335,-0.9242538380165737,0.924255897599233,-0.3617741211031264
7524,0.7523999999999335,-0.9242538368678486,0.9242558953759744,-0.3617741211152642
7525,0.7524999999999334,-0.924253835719796,0.9242558931540209,-0.3617741211273839
7526,0.7525999999999334,-0.9242538345724157,0.9242558909333717,-0.36177412113948776
7527,0.7526999999999334,-0.9242538334257071,0.9242558887140261,-0.36177412115157287
7528,0.7527999999999334,-0.9242538322796698,0.9242558864959832,-0.36177412116365626
7529,0.7528999999999334,-0.9242538311343036,0.9242558842792423,-0.36177412117571317
7530,0.7529999999999334,-0.924253829989608,0.9242558820638028,-0.3617741211877647
7531,0.7530999999999334,-0.9242538288455826,0.9242558798496638,-0.36177412119979574
7532,0.7531999999999334,-0.9242538277022271,0.9242558776368245,-0.36177412121181524
7533,0.7532999999999334,-0.9242538265595408,0.9242558754252841,-0.3617741212238232
7534,0.7533999999999333,-0.9242538254175238,0.924255873215042,-0.3617741212358186
7535,0.7534999999999333,-0.9242538242761753,0.9242558710060973,-0.36177412124779257
7536,0.7535999999999333,-0.9242538231354951,0.9242558687984493,-0.3617741212597543
7537,0.7536999999999333,-0.9242538219954828,0.9242558665920972,-0.36177412127170133
7538,0.7537999999999333,-0.9242538208561379,0.9242558643870404,-0.3617741212836401
7539,0.7538999999999333,-0.9242538197174601,0.9242558621832779,-0.3617741212955591
7540,0.7539999999999333,-0.9242538185794491,0.9242558599808091,-0.36177412130746783
7541,0.7540999999999333,-0.9242538174421043,0.9242558577796331,-0.3617741213193605
7542,0.7541999999999333,-0.9242538163054255,0.9242558555797493,-0.36177412133123693
7543,0.7542999999999332,-0.9242538151694123,0.9242558533811569,-0.36177412134310133
7544,0.7543999999999332,-0.9242538140340641,0.9242558511838551,-0.3617741213549514
7545,0.7544999999999332,-0.9242538128993807,0.9242558489878432,-0.36177412136679216
7546,0.7545999999999332,-0.9242538117653618,0.9242558467931203,-0.36177412137860954
7547,0.7546999999999332,-0.9242538106320067,0.9242558445996859,-0.36177412139042386
7548,0.7547999999999332,-0.9242538094993153,0.924255842407539,-0.3617741214022197
7549,0.7548999999999332,-0.9242538083672871,0.9242558402166791,-0.3617741214140023
7550,0.7549999999999332,-0.9242538072359218,0.9242558380271051,-0.3617741214257666
7551,0.7550999999999332,-0.9242538061052188,0.9242558358388165,-0.3617741214375201
7552,0.7551999999999331,-0.924253804975178,0.9242558336518124,-0.36177412144926124
7553,0.7552999999999331,-0.9242538038457987,0.9242558314660922,-0.3617741214609857
7554,0.7553999999999331,-0.9242538027170807,0.9242558292816552,-0.361774121472699
7555,0.7554999999999331,-0.9242538015890237,0.9242558270985004,-0.36177412148440163
7556,0.7555999999999331,-0.9242538004616271,0.9242558249166272,-0.3617741214960828
7557,0.7556999999999331,-0.9242537993348907,0.9242558227360347,-0.3617741215077548
7558,0.7557999999999331,-0.924253798208814,0.9242558205567224,-0.361774121519413
7559,0.7558999999999331,-0.9242537970833967,0.9242558183786893,-0.3617741215310533
7560,0.7559999999999331,-0.9242537959586383,0.9242558162019349,-0.3617741215426876
7561,0.756099999999933,-0.9242537948345385,0.9242558140264583,-0.3617741215543049
7562,0.756199999999933,-0.924253793711097,0.9242558118522587,-0.36177412156590627
7563,0.756299999999933,-0.9242537925883132,0.9242558096793354,-0.36177412157749317
7564,0.756399999999933,-0.9242537914661868,0.9242558075076877,-0.3617741215890688
7565,0.756499999999933,-0.9242537903447176,0.9242558053373149,-0.36177412160063444
7566,0.756599999999933,-0.9242537892239049,0.924255803168216,-0.36177412161218
7567,0.756699999999933,-0.9242537881037485,0.9242558010003906,-0.36177412162371536
7568,0.756799999999933,-0.9242537869842481,0.9242557988338377,-0.3617741216352369
7569,0.756899999999933,-0.9242537858654032,0.9242557966685566,-0.36177412164674366
7570,0.756999999999933,-0.9242537847472133,0.9242557945045466,-0.3617741216582418
7571,0.7570999999999329,-0.9242537836296782,0.9242557923418071,-0.36177412166971895
7572,0.7571999999999329,-0.9242537825127976,0.9242557901803371,-0.3617741216811843
7573,0.7572999999999329,-0.924253781396571,0.924255788020136,-0.3617741216926393
7574,0.7573999999999329,-0.9242537802809978,0.9242557858612029,-0.3617741217040798
7575,0.7574999999999329,-0.924253779166078,0.9242557837035372,-0.36177412171550855
7576,0.7575999999999329,-0.924253778051811,0.9242557815471382,-0.3617741217269141
7577,0.7576999999999329,-0.9242537769381964,0.924255779392005,-0.3617741217383191
7578,0.7577999999999329,-0.9242537758252339,0.9242557772381369,-0.3617741217497032
7579,0.7578999999999328,-0.9242537747129231,0.9242557750855332,-0.36177412176107787
7580,0.7579999999999328,-0.9242537736012637,0.9242557729341934,-0.36177412177243995
7581,0.7580999999999328,-0.9242537724902552,0.9242557707841162,-0.36177412178378593
7582,0.7581999999999328,-0.9242537713798973,0.9242557686353013,-0.361774121795123
7583,0.7582999999999328,-0.9242537702701895,0.9242557664877479,-0.36177412180644175
7584,0.7583999999999328,-0.9242537691611316,0.9242557643414552,-0.36177412181774554
7585,0.7584999999999328,-0.924253768052723,0.9242557621964224,-0.3617741218290402
7586,0.7585999999999328,-0.9242537669449635,0.9242557600526488,-0.3617741218403212
7587,0.7586999999999328,-0.9242537658378527,0.9242557579101336,-0.3617741218515847
7588,0.7587999999999328,-0.9242537647313901,0.9242557557688762,-0.36177412186284097
7589,0.7588999999999327,-0.9242537636255755,0.9242557536288758,-0.3617741218740782
7590,0.7589999999999327,-0.9242537625204084,0.9242557514901318,-0.36177412188530345
7591,0.7590999999999327,-0.9242537614158884,0.9242557493526432,-0.36177412189652197
7592,0.7591999999999327,-0.9242537603120153,0.9242557472164094,-0.3617741219077224
7593,0.7592999999999327,-0.9242537592087885,0.9242557450814297,-0.36177412191891045
7594,0.7593999999999327,-0.9242537581062077,0.9242557429477033,-0.3617741219300829
7595,0.7594999999999327,-0.9242537570042727,0.9242557408152294,-0.3617741219412406
7596,0.7595999999999327,-0.9242537559029828,0.9242557386840075,-0.36177412195239644
7597,0.7596999999999327,-0.9242537548023378,0.9242557365540366,-0.36177412196352515
7598,0.7597999999999326,-0.9242537537023374,0.9242557344253162,-0.3617741219746466
7599,0.7598999999999326,-0.9242537526029811,0.9242557322978453,-0.3617741219857597
7600,0.7599999999999326,-0.9242537515042686,0.9242557301716234,-0.361774121996854
7601,0.7600999999999326,-0.9242537504061995,0.9242557280466497,-0.3617741220079331
7602,0.7601999999999326,-0.9242537493087734,0.9242557259229234,-0.3617741220190057
7603,0.7602999999999326,-0.9242537482119898,0.9242557238004439,-0.36177412203005926
7604,0.7603999999999326,-0.9242537471158486,0.9242557216792103,-0.36177412204110543
7605,0.7604999999999326,-0.9242537460203493,0.9242557195592221,-0.3617741220521389
7606,0.7605999999999326,-0.9242537449254915,0.9242557174404783,-0.36177412206315257
7607,0.7606999999999325,-0.9242537438312748,0.9242557153229783,-0.36177412207416243
7608,0.7607999999999325,-0.9242537427376988,0.9242557132067215,-0.3617741220851521
7609,0.7608999999999325,-0.9242537416447633,0.924255711091707,-0.36177412209613125
7610,0.7609999999999325,-0.9242537405524679,0.9242557089779341,-0.3617741221070992
7611,0.7610999999999325,-0.9242537394608119,0.924255706865402,-0.36177412211805376
7612,0.7611999999999325,-0.9242537383697953,0.9242557047541101,-0.36177412212899457
7613,0.7612999999999325,-0.9242537372794176,0.9242557026440578,-0.3617741221399183
7614,0.7613999999999325,-0.9242537361896784,0.924255700535244,-0.3617741221508337
7615,0.7614999999999325,-0.9242537351005775,0.9242556984276682,-0.3617741221617354
7616,0.7615999999999324,-0.9242537340121142,0.9242556963213296,-0.36177412217262594
7617,0.7616999999999324,-0.9242537329242884,0.9242556942162277,-0.3617741221834959
7618,0.7617999999999324,-0.9242537318370996,0.9242556921123616,-0.3617741221943594
7619,0.7618999999999324,-0.9242537307505474,0.9242556900097304,-0.36177412220521415
7620,0.7619999999999324,-0.9242537296646316,0.9242556879083337,-0.36177412221605176
7621,0.7620999999999324,-0.9242537285793516,0.9242556858081705,-0.3617741222268716
7622,0.7621999999999324,-0.9242537274947072,0.9242556837092403,-0.36177412223768746
7623,0.7622999999999324,-0.9242537264106981,0.9242556816115423,-0.3617741222484883
7624,0.7623999999999324,-0.9242537253273236,0.9242556795150757,-0.36177412225927685
7625,0.7624999999999323,-0.9242537242445837,0.9242556774198398,-0.3617741222700516
7626,0.7625999999999323,-0.9242537231624778,0.924255675325834,-0.36177412228081074
7627,0.7626999999999323,-0.9242537220810056,0.9242556732330575,-0.36177412229156114
7628,0.7627999999999323,-0.9242537210001668,0.9242556711415096,-0.3617741223022962
7629,0.7628999999999323,-0.924253719919961,0.9242556690511895,-0.36177412231301903
7630,0.7629999999999323,-0.9242537188403877,0.9242556669620965,-0.36177412232373185
7631,0.7630999999999323,-0.9242537177614465,0.9242556648742299,-0.36177412233443096
7632,0.7631999999999323,-0.9242537166831373,0.9242556627875891,-0.361774122345119
7633,0.7632999999999323,-0.9242537156054595,0.9242556607021731,-0.3617741223557922
7634,0.7633999999999322,-0.924253714528413,0.9242556586179815,-0.3617741223664513
7635,0.7634999999999322,-0.924253713451997,0.9242556565350135,-0.36177412237710166
7636,0.7635999999999322,-0.9242537123762115,0.9242556544532682,-0.36177412238773365
7637,0.7636999999999322,-0.9242537113010559,0.9242556523727451,-0.3617741223983622
7638,0.7637999999999322,-0.9242537102265301,0.9242556502934433,-0.36177412240897266
7639,0.7638999999999322,-0.9242537091526336,0.9242556482153621,-0.3617741224195731
7640,0.7639999999999322,-0.9242537080793658,0.924255646138501,-0.361774122430157
7641,0.7640999999999322,-0.9242537070067268,0.9242556440628591,-0.3617741224407276
7642,0.7641999999999322,-0.9242537059347158,0.9242556419884358,-0.3617741224512895
7643,0.7642999999999321,-0.9242537048633326,0.9242556399152302,-0.36177412246183854
7644,0.7643999999999321,-0.9242537037925769,0.9242556378432417,-0.3617741224723767
7645,0.7644999999999321,-0.9242537027224482,0.9242556357724696,-0.36177412248289786
7646,0.7645999999999321,-0.9242537016529463,0.9242556337029132,-0.36177412249341395
7647,0.7646999999999321,-0.9242537005840707,0.9242556316345717,-0.36177412250391133
7648,0.7647999999999321,-0.9242536995158211,0.9242556295674446,-0.36177412251439844
7649,0.7648999999999321,-0.9242536984481972,0.9242556275015309,-0.36177412252487134
7650,0.7649999999999321,-0.9242536973811983,0.92425562543683,-0.36177412253533525
7651,0.7650999999999321,-0.9242536963148246,0.9242556233733412,-0.36177412254578234
7652,0.765199999999932,-0.9242536952490752,0.9242556213110639,-0.3617741225562256
7653,0.765299999999932,-0.92425369418395,0.9242556192499972,-0.3617741225666458
7654,0.765399999999932,-0.9242536931194486,0.9242556171901405,-0.3617741225770583
7655,0.765499999999932,-0.9242536920555706,0.9242556151314931,-0.36177412258746544
7656,0.765599999999932,-0.9242536909923157,0.9242556130740542,-0.36177412259785213
7657,0.765699999999932,-0.9242536899296835,0.9242556110178233,-0.361774122608228
7658,0.765799999999932,-0.9242536888676736,0.9242556089627993,-0.36177412261859365
7659,0.765899999999932,-0.9242536878062856,0.924255606908982,-0.3617741226289488
7660,0.765999999999932,-0.9242536867455193,0.9242556048563703,-0.3617741226392836
7661,0.766099999999932,-0.9242536856853742,0.9242556028049637,-0.36177412264961506
7662,0.7661999999999319,-0.9242536846258501,0.9242556007547612,-0.3617741226599281
7663,0.7662999999999319,-0.9242536835669464,0.9242555987057625,-0.36177412267022935
7664,0.7663999999999319,-0.9242536825086629,0.9242555966579666,-0.36177412268051967
7665,0.7664999999999319,-0.9242536814509992,0.924255594611373,-0.3617741226908018
7666,0.7665999999999319,-0.924253680393955,0.9242555925659808,-0.36177412270106724
7667,0.7666999999999319,-0.9242536793375298,0.9242555905217894,-0.36177412271132564
7668,0.7667999999999319,-0.9242536782817232,0.9242555884787981,-0.3617741227215618
7669,0.7668999999999319,-0.9242536772265352,0.9242555864370061,-0.3617741227317929
7670,0.7669999999999318,-0.924253676171965,0.9242555843964129,-0.36177412274201776
7671,0.7670999999999318,-0.9242536751180125,0.9242555823570177,-0.36177412275222354
7672,0.7671999999999318,-0.9242536740646772,0.9242555803188197,-0.3617741227624198
7673,0.7672999999999318,-0.9242536730119589,0.9242555782818183,-0.36177412277260845
7674,0.7673999999999318,-0.9242536719598571,0.9242555762460126,-0.36177412278277116
7675,0.7674999999999318,-0.9242536709083715,0.9242555742114023,-0.3617741227929296
7676,0.7675999999999318,-0.9242536698575017,0.9242555721779863,-0.36177412280308013
7677,0.7676999999999318,-0.9242536688072474,0.9242555701457641,-0.36177412281321375
7678,0.7677999999999318,-0.9242536677576082,0.924255568114735,-0.3617741228233386
7679,0.7678999999999317,-0.9242536667085838,0.9242555660848982,-0.3617741228334471
7680,0.7679999999999317,-0.9242536656601738,0.9242555640562531,-0.3617741228435499
7681,0.7680999999999317,-0.9242536646123777,0.924255562028799,-0.3617741228536321
7682,0.7681999999999317,-0.9242536635651953,0.9242555600025352,-0.36177412286371324
7683,0.7682999999999317,-0.9242536625186263,0.9242555579774608,-0.3617741228737768
7684,0.7683999999999317,-0.9242536614726702,0.9242555559535754,-0.36177412288382743
7685,0.7684999999999317,-0.9242536604273268,0.9242555539308782,-0.36177412289387
7686,0.7685999999999317,-0.9242536593825956,0.9242555519093685,-0.36177412290389704
7687,0.7686999999999317,-0.9242536583384763,0.9242555498890455,-0.36177412291391586
7688,0.7687999999999316,-0.9242536572949684,0.9242555478699086,-0.36177412292392
7689,0.7688999999999316,-0.9242536562520718,0.9242555458519571,-0.3617741229339122
7690,0.7689999999999316,-0.924253655209786,0.9242555438351903,-0.36177412294389355
7691,0.7690999999999316,-0.9242536541681107,0.9242555418196075,-0.36177412295386735
7692,0.7691999999999316,-0.9242536531270454,0.9242555398052079,-0.36177412296382205
7693,0.7692999999999316,-0.9242536520865899,0.924255537791991,-0.3617741229737663
7694,0.7693999999999316,-0.9242536510467438,0.924255535779956,-0.3617741229837
7695,0.7694999999999316,-0.9242536500075067,0.9242555337691024,-0.361774122993626
7696,0.7695999999999316,-0.9242536489688783,0.9242555317594291,-0.3617741230035405
7697,0.7696999999999316,-0.9242536479308582,0.9242555297509357,-0.3617741230134376
7698,0.7697999999999315,-0.9242536468934461,0.9242555277436215,-0.3617741230233246
7699,0.7698999999999315,-0.9242536458566416,0.9242555257374857,-0.3617741230332048
7700,0.7699999999999315,-0.9242536448204444,0.9242555237325277,-0.36177412304306955
7701,0.7700999999999315,-0.9242536437848541,0.9242555217287467,-0.36177412305292367
7702,0.7701999999999315,-0.9242536427498703,0.9242555197261422,-0.36177412306276147
7703,0.7702999999999315,-0.9242536417154926,0.9242555177247133,-0.36177412307259205
7704,0.7703999999999315,-0.924253640681721,0.9242555157244594,-0.3617741230824124
7705,0.7704999999999315,-0.9242536396485547,0.92425551372538,-0.36177412309221624
7706,0.7705999999999315,-0.9242536386159936,0.924255511727474,-0.3617741231020124
7707,0.7706999999999314,-0.9242536375840373,0.924255509730741,-0.36177412311180174
7708,0.7707999999999314,-0.9242536365526854,0.9242555077351803,-0.3617741231215699
7709,0.7708999999999314,-0.9242536355219376,0.9242555057407911,-0.36177412313132884
7710,0.7709999999999314,-0.9242536344917935,0.9242555037475728,-0.3617741231410814
7711,0.7710999999999314,-0.9242536334622528,0.9242555017555247,-0.3617741231508182
7712,0.7711999999999314,-0.9242536324333152,0.9242554997646462,-0.36177412316054935
7713,0.7712999999999314,-0.9242536314049801,0.9242554977749363,-0.36177412317026386
7714,0.7713999999999314,-0.9242536303772474,0.9242554957863948,-0.36177412317996266
7715,0.7714999999999314,-0.9242536293501166,0.9242554937990205,-0.36177412318966196
7716,0.7715999999999313,-0.9242536283235875,0.9242554918128131,-0.36177412319934443
7717,0.7716999999999313,-0.9242536272976596,0.9242554898277717,-0.36177412320901003
7718,0.7717999999999313,-0.9242536262723327,0.9242554878438957,-0.3617741232186685
7719,0.7718999999999313,-0.9242536252476062,0.9242554858611846,-0.36177412322830893
7720,0.7719999999999313,-0.9242536242234801,0.9242554838796372,-0.36177412323794567
7721,0.7720999999999313,-0.9242536231999537,0.9242554818992533,-0.3617741232475688
7722,0.7721999999999313,-0.9242536221770269,0.9242554799200321,-0.3617741232571827
7723,0.7722999999999313,-0.9242536211546992,0.9242554779419729,-0.36177412326678476
7724,0.7723999999999313,-0.9242536201329704,0.924255475965075,-0.36177412327638014
7725,0.7724999999999312,-0.92425361911184,0.9242554739893376,-0.3617741232859558
7726,0.7725999999999312,-0.9242536180913077,0.9242554720147602,-0.3617741232955265
7727,0.7726999999999312,-0.9242536170713732,0.9242554700413421,-0.36177412330508085
7728,0.7727999999999312,-0.924253616052036,0.9242554680690825,-0.3617741233146281
7729,0.7728999999999312,-0.9242536150332961,0.9242554660979808,-0.36177412332415987
7730,0.7729999999999312,-0.9242536140151527,0.9242554641280364,-0.3617741233336845
7731,0.7730999999999312,-0.9242536129976058,0.9242554621592486,-0.36177412334319564
7732,0.7731999999999312,-0.9242536119806548,0.9242554601916165,-0.3617741233526988
7733,0.7732999999999312,-0.9242536109642996,0.9242554582251397,-0.3617741233621867
7734,0.7733999999999311,-0.9242536099485397,0.9242554562598173,-0.3617741233716647
7735,0.7734999999999311,-0.9242536089333746,0.9242554542956488,-0.36177412338113557
7736,0.7735999999999311,-0.9242536079188043,0.9242554523326334,-0.36177412339058906
7737,0.7736999999999311,-0.9242536069048283,0.9242554503707705,-0.361774123400034
7738,0.7737999999999311,-0.9242536058914461,0.9242554484100595,-0.3617741234094647
7739,0.7738999999999311,-0.9242536048786576,0.9242554464504995,-0.36177412341888765
7740,0.7739999999999311,-0.9242536038664623,0.92425544449209,-0.361774123428302
7741,0.7740999999999311,-0.9242536028548599,0.9242554425348302,-0.36177412343770066
7742,0.774199999999931,-0.9242536018438501,0.9242554405787196,-0.3617741234470922
7743,0.774299999999931,-0.9242536008334324,0.9242554386237574,-0.3617741234564662
7744,0.774399999999931,-0.9242535998236067,0.9242554366699429,-0.36177412346583476
7745,0.774499999999931,-0.9242535988143723,0.9242554347172756,-0.3617741234751924
7746,0.774599999999931,-0.9242535978057292,0.9242554327657545,-0.3617741234845337
7747,0.774699999999931,-0.9242535967976769,0.9242554308153793,-0.3617741234938715
7748,0.774799999999931,-0.9242535957902152,0.9242554288661491,-0.36177412350319776
7749,0.774899999999931,-0.9242535947833435,0.9242554269180633,-0.36177412351250815
7750,0.774999999999931,-0.9242535937770615,0.9242554249711212,-0.36177412352180727
7751,0.775099999999931,-0.9242535927713691,0.9242554230253223,-0.36177412353110067
7752,0.7751999999999309,-0.9242535917662656,0.9242554210806656,-0.36177412354038097
7753,0.7752999999999309,-0.9242535907617511,0.9242554191371507,-0.3617741235496514
7754,0.7753999999999309,-0.9242535897578249,0.9242554171947768,-0.3617741235589078
7755,0.7754999999999309,-0.9242535887544868,0.9242554152535433,-0.36177412356815436
7756,0.7755999999999309,-0.9242535877517364,0.9242554133134494,-0.3617741235773887
7757,0.7756999999999309,-0.9242535867495734,0.9242554113744946,-0.3617741235866192
7758,0.7757999999999309,-0.9242535857479974,0.9242554094366783,-0.3617741235958327
7759,0.7758999999999309,-0.9242535847470081,0.9242554074999995,-0.3617741236050347
7760,0.7759999999999309,-0.9242535837466052,0.9242554055644578,-0.36177412361423017
7761,0.7760999999999308,-0.9242535827467883,0.9242554036300524,-0.3617741236234076
7762,0.7761999999999308,-0.924253581747557,0.9242554016967829,-0.36177412363258593
7763,0.7762999999999308,-0.924253580748911,0.9242553997646482,-0.36177412364173983
7764,0.7763999999999308,-0.9242535797508501,0.924255397833648,-0.36177412365088873
7765,0.7764999999999308,-0.9242535787533738,0.9242553959037815,-0.3617741236600331
7766,0.7765999999999308,-0.9242535777564818,0.924255393975048,-0.3617741236691633
7767,0.7766999999999308,-0.9242535767601737,0.9242553920474468,-0.36177412367827705
7768,0.7767999999999308,-0.9242535757644493,0.9242553901209773,-0.36177412368738276
7769,0.7768999999999308,-0.9242535747693081,0.924255388195639,-0.36177412369648154
7770,0.7769999999999307,-0.9242535737747499,0.924255386271431,-0.3617741237055645
7771,0.7770999999999307,-0.9242535727807744,0.9242553843483526,-0.3617741237146361
7772,0.7771999999999307,-0.924253571787381,0.9242553824264034,-0.36177412372370443
7773,0.7772999999999307,-0.9242535707945696,0.9242553805055825,-0.3617741237327593
7774,0.7773999999999307,-0.9242535698023397,0.9242553785858895,-0.3617741237417996
7775,0.7774999999999307,-0.9242535688106911,0.9242553766673234,-0.36177412375083323
7776,0.7775999999999307,-0.9242535678196234,0.9242553747498837,-0.3617741237598543
7777,0.7776999999999307,-0.9242535668291363,0.9242553728335698,-0.36177412376886436
7778,0.7777999999999307,-0.9242535658392294,0.9242553709183811,-0.36177412377786156
7779,0.7778999999999306,-0.9242535648499023,0.9242553690043167,-0.3617741237868516
7780,0.7779999999999306,-0.9242535638611548,0.924255367091376,-0.36177412379582946
7781,0.7780999999999306,-0.9242535628729864,0.9242553651795585,-0.36177412380480123
7782,0.7781999999999306,-0.924253561885397,0.9242553632688635,-0.36177412381375934
7783,0.7782999999999306,-0.9242535608983862,0.9242553613592901,-0.3617741238227051
7784,0.7783999999999306,-0.9242535599119533,0.924255359450838,-0.3617741238316466
7785,0.7784999999999306,-0.9242535589260986,0.9242553575435064,-0.3617741238405749
7786,0.7785999999999306,-0.9242535579408212,0.9242553556372946,-0.3617741238494813
7787,0.7786999999999306,-0.924253556956121,0.9242553537322018,-0.36177412385839314
7788,0.7787999999999305,-0.9242535559719978,0.9242553518282276,-0.3617741238672853
7789,0.7788999999999305,-0.9242535549884509,0.9242553499253713,-0.3617741238761751
7790,0.7789999999999305,-0.9242535540054803,0.9242553480236322,-0.36177412388504876
7791,0.7790999999999305,-0.9242535530230854,0.9242553461230096,-0.3617741238939102
7792,0.7791999999999305,-0.9242535520412661,0.9242553442235028,-0.3617741239027661
7793,0.7792999999999305,-0.9242535510600219,0.9242553423251113,-0.3617741239116086
7794,0.7793999999999305,-0.9242535500793526,0.9242553404278344,-0.3617741239204396
7795,0.7794999999999305,-0.9242535490992577,0.9242553385316714,-0.3617741239292677
7796,0.7795999999999305,-0.924253548119737,0.9242553366366216,-0.3617741239380792
7797,0.7796999999999304,-0.9242535471407902,0.9242553347426845,-0.36177412394687836
7798,0.7797999999999304,-0.9242535461624167,0.9242553328498594,-0.3617741239556666
7799,0.7798999999999304,-0.9242535451846166,0.9242553309581455,-0.36177412396444947
7800,0.7799999999999304,-0.9242535442073891,0.9242553290675424,-0.36177412397321795
7801,0.7800999999999304,-0.9242535432307342,0.9242553271780491,-0.36177412398198217
7802,0.7801999999999304,-0.9242535422546514,0.9242553252896653,-0.3617741239907276
7803,0.7802999999999304,-0.9242535412791403,0.9242553234023901,-0.36177412399947045
7804,0.7803999999999304,-0.9242535403042008,0.924255321516223,-0.36177412400820036
7805,0.7804999999999304,-0.9242535393298325,0.9242553196311635,-0.3617741240169179
7806,0.7805999999999303,-0.9242535383560349,0.9242553177472105,-0.36177412402562814
7807,0.7806999999999303,-0.9242535373828078,0.9242553158643637,-0.3617741240343272
7808,0.7807999999999303,-0.9242535364101508,0.9242553139826224,-0.36177412404301557
7809,0.7808999999999303,-0.9242535354380637,0.9242553121019857,-0.36177412405169007
7810,0.7809999999999303,-0.924253534466546,0.9242553102224534,-0.36177412406036275
7811,0.7810999999999303,-0.9242535334955975,0.9242553083440245,-0.36177412406901904
7812,0.7811999999999303,-0.9242535325252178,0.9242553064666985,-0.36177412407766707
7813,0.7812999999999303,-0.9242535315554066,0.9242553045904748,-0.36177412408630394
7814,0.7813999999999303,-0.9242535305861634,0.9242553027153525,-0.361774124094931
7815,0.7814999999999303,-0.9242535296174882,0.9242553008413312,-0.36177412410355037
7816,0.7815999999999302,-0.9242535286493805,0.9242552989684102,-0.36177412411215787
7817,0.7816999999999302,-0.9242535276818398,0.9242552970965888,-0.36177412412075777
7818,0.7817999999999302,-0.924253526714866,0.9242552952258665,-0.3617741241293414
7819,0.7818999999999302,-0.9242535257484586,0.9242552933562425,-0.3617741241379206
7820,0.7819999999999302,-0.9242535247826176,0.924255291487716,-0.36177412414648596
7821,0.7820999999999302,-0.9242535238173423,0.9242552896202868,-0.3617741241550411
7822,0.7821999999999302,-0.9242535228526324,0.9242552877539539,-0.36177412416358773
7823,0.7822999999999302,-0.9242535218884878,0.9242552858887169,-0.3617741241721223
7824,0.7823999999999302,-0.9242535209249079,0.9242552840245748,-0.3617741241806537
7825,0.7824999999999301,-0.9242535199618926,0.9242552821615273,-0.3617741241891666
7826,0.7825999999999301,-0.9242535189994414,0.9242552802995737,-0.36177412419767246
7827,0.7826999999999301,-0.9242535180375542,0.9242552784387132,-0.3617741242061714
7828,0.7827999999999301,-0.9242535170762305,0.9242552765789454,-0.36177412421465743
7829,0.7828999999999301,-0.9242535161154699,0.9242552747202694,-0.3617741242231319
7830,0.7829999999999301,-0.9242535151552722,0.9242552728626847,-0.36177412423159705
7831,0.7830999999999301,-0.9242535141956371,0.9242552710061906,-0.361774124240055
7832,0.7831999999999301,-0.9242535132365641,0.9242552691507867,-0.3617741242485016
7833,0.78329999999993,-0.924253512278053,0.924255267296472,-0.36177412425693756
7834,0.78339999999993,-0.9242535113201035,0.924255265443246,-0.3617741242653655
7835,0.78349999999993,-0.9242535103627152,0.9242552635911081,-0.36177412427377814
7836,0.78359999999993,-0.9242535094058878,0.9242552617400577,-0.3617741242821872
7837,0.78369999999993,-0.9242535084496208,0.924255259890094,-0.36177412429058503
7838,0.78379999999993,-0.9242535074939142,0.9242552580412167,-0.36177412429897304
7839,0.78389999999993,-0.9242535065387676,0.9242552561934247,-0.3617741243073495
7840,0.78399999999993,-0.9242535055841804,0.9242552543467177,-0.36177412431571837
7841,0.78409999999993,-0.9242535046301525,0.924255252501095,-0.36177412432407696
7842,0.78419999999993,-0.9242535036766837,0.9242552506565558,-0.36177412433242184
7843,0.7842999999999299,-0.9242535027237734,0.9242552488130996,-0.36177412434076067
7844,0.7843999999999299,-0.9242535017714213,0.9242552469707258,-0.3617741243490923
7845,0.7844999999999299,-0.9242535008196272,0.9242552451294337,-0.36177412435741096
7846,0.7845999999999299,-0.9242534998683908,0.9242552432892227,-0.3617741243657219
7847,0.7846999999999299,-0.9242534989177116,0.9242552414500922,-0.3617741243740213
7848,0.7847999999999299,-0.9242534979675894,0.9242552396120414,-0.3617741243823062
7849,0.7848999999999299,-0.9242534970180238,0.9242552377750699,-0.36177412439058315
7850,0.7849999999999299,-0.9242534960690146,0.9242552359391769,-0.3617741243988574
7851,0.7850999999999299,-0.9242534951205615,0.9242552341043618,-0.3617741244071154
7852,0.7851999999999298,-0.9242534941726639,0.9242552322706239,-0.36177412441536577
7853,0.7852999999999298,-0.9242534932253218,0.9242552304379628,-0.36177412442360696
7854,0.7853999999999298,-0.9242534922785346,0.9242552286063777,-0.3617741244318301
7855,0.7854999999999298,-0.9242534913323021,0.9242552267758679,-0.3617741244400535
7856,0.7855999999999298,-0.924253490386624,0.9242552249464329,-0.3617741244482647
7857,0.7856999999999298,-0.9242534894415,0.9242552231180721,-0.3617741244564662
7858,0.7857999999999298,-0.9242534884969297,0.9242552212907846,-0.36177412446465956
7859,0.7858999999999298,-0.9242534875529128,0.9242552194645702,-0.3617741244728412
7860,0.7859999999999298,-0.924253486609449,0.924255217639428,-0.36177412448101937
7861,0.7860999999999297,-0.924253485666538,0.9242552158153573,-0.36177412448918195
7862,0.7861999999999297,-0.9242534847241793,0.9242552139923575,-0.3617741244973384
7863,0.7862999999999297,-0.9242534837823728,0.9242552121704283,-0.36177412450547836
7864,0.7863999999999297,-0.9242534828411182,0.9242552103495687,-0.36177412451361546
7865,0.7864999999999297,-0.9242534819004149,0.9242552085297783,-0.3617741245217371
7866,0.7865999999999297,-0.9242534809602628,0.9242552067110562,-0.36177412452985813
7867,0.7866999999999297,-0.9242534800206617,0.9242552048934021,-0.3617741245379687
7868,0.7867999999999297,-0.9242534790816109,0.9242552030768151,-0.3617741245460594
7869,0.7868999999999297,-0.9242534781431103,0.9242552012612947,-0.3617741245541482
7870,0.7869999999999296,-0.9242534772051596,0.9242551994468403,-0.36177412456222385
7871,0.7870999999999296,-0.9242534762677584,0.9242551976334512,-0.3617741245702941
7872,0.7871999999999296,-0.9242534753309065,0.9242551958211269,-0.3617741245783516
7873,0.7872999999999296,-0.9242534743946035,0.9242551940098667,-0.3617741245863989
7874,0.7873999999999296,-0.9242534734588491,0.9242551921996699,-0.3617741245944432
7875,0.7874999999999296,-0.9242534725236429,0.9242551903905359,-0.3617741246024704
7876,0.7875999999999296,-0.9242534715889846,0.9242551885824642,-0.36177412461049013
7877,0.7876999999999296,-0.924253470654874,0.9242551867754542,-0.361774124618507
7878,0.7877999999999296,-0.9242534697213106,0.924255184969505,-0.36177412462650277
7879,0.7878999999999295,-0.9242534687882943,0.9242551831646162,-0.3617741246344964
7880,0.7879999999999295,-0.9242534678558246,0.9242551813607871,-0.36177412464247755
7881,0.7880999999999295,-0.9242534669239012,0.9242551795580172,-0.36177412465045283
7882,0.7881999999999295,-0.9242534659925239,0.9242551777563057,-0.3617741246584159
7883,0.7882999999999295,-0.9242534650616921,0.9242551759556521,-0.361774124666371
7884,0.7883999999999295,-0.924253464131406,0.9242551741560557,-0.3617741246743118
7885,0.7884999999999295,-0.9242534632016648,0.924255172357516,-0.36177412468225695
7886,0.7885999999999295,-0.9242534622724683,0.9242551705600323,-0.36177412469018255
7887,0.7886999999999295,-0.9242534613438163,0.924255168763604,-0.361774124698104
7888,0.7887999999999294,-0.9242534604157083,0.9242551669682304,-0.3617741247060095
7889,0.7888999999999294,-0.9242534594881442,0.9242551651739109,-0.3617741247139067
7890,0.7889999999999294,-0.9242534585611236,0.9242551633806451,-0.3617741247217956
7891,0.7890999999999294,-0.9242534576346461,0.9242551615884321,-0.36177412472967885
7892,0.7891999999999294,-0.9242534567087115,0.9242551597972715,-0.3617741247375461
7893,0.7892999999999294,-0.9242534557833193,0.9242551580071624,-0.3617741247454125
7894,0.7893999999999294,-0.9242534548584694,0.9242551562181045,-0.36177412475326143
7895,0.7894999999999294,-0.9242534539341615,0.924255154430097,-0.3617741247611042
7896,0.7895999999999294,-0.924253453010395,0.9242551526431393,-0.3617741247689422
7897,0.7896999999999293,-0.9242534520871698,0.9242551508572309,-0.36177412477676785
7898,0.7897999999999293,-0.9242534511644855,0.9242551490723709,-0.3617741247845867
7899,0.7898999999999293,-0.924253450242342,0.9242551472885591,-0.36177412479239257
7900,0.7899999999999293,-0.9242534493207386,0.9242551455057946,-0.3617741248001896
7901,0.7900999999999293,-0.9242534483996753,0.9242551437240768,-0.3617741248079774
7902,0.7901999999999293,-0.9242534474791516,0.9242551419434052,-0.3617741248157524
7903,0.7902999999999293,-0.9242534465591673,0.9242551401637791,-0.3617741248235255
7904,0.7903999999999293,-0.924253445639722,0.9242551383851979,-0.3617741248312856
7905,0.7904999999999293,-0.9242534447208156,0.924255136607661,-0.3617741248390333
7906,0.7905999999999292,-0.9242534438024474,0.9242551348311678,-0.3617741248467804
7907,0.7906999999999292,-0.9242534428846174,0.9242551330557176,-0.36177412485451155
7908,0.7907999999999292,-0.9242534419673253,0.92425513128131,-0.36177412486223925
7909,0.7908999999999292,-0.9242534410505705,0.9242551295079442,-0.36177412486995286
7910,0.7909999999999292,-0.924253440134353,0.9242551277356196,-0.3617741248776588
7911,0.7910999999999292,-0.9242534392186722,0.9242551259643357,-0.3617741248853552
7912,0.7911999999999292,-0.9242534383035281,0.9242551241940917,-0.36177412489304794
7913,0.7912999999999292,-0.9242534373889201,0.9242551224248872,-0.3617741249007293
7914,0.7913999999999292,-0.924253436474848,0.9242551206567214,-0.36177412490839606
7915,0.7914999999999291,-0.9242534355613116,0.9242551188895939,-0.361774124916052
7916,0.7915999999999291,-0.9242534346483103,0.9242551171235039,-0.3617741249237107
7917,0.7916999999999291,-0.9242534337358441,0.924255115358451,-0.36177412493135264
7918,0.7917999999999291,-0.9242534328239126,0.9242551135944344,-0.36177412493899247
7919,0.7918999999999291,-0.9242534319125154,0.9242551118314535,-0.3617741249466154
7920,0.7919999999999291,-0.9242534310016521,0.9242551100695077,-0.36177412495422695
7921,0.7920999999999291,-0.9242534300913227,0.9242551083085966,-0.36177412496183914
7922,0.7921999999999291,-0.9242534291815266,0.9242551065487192,-0.361774124969435
7923,0.7922999999999291,-0.9242534282722636,0.9242551047898754,-0.3617741249770265
7924,0.792399999999929,-0.9242534273635334,0.9242551030320642,-0.3617741249846084
7925,0.792499999999929,-0.9242534264553358,0.9242551012752851,-0.3617741249921769
7926,0.792599999999929,-0.9242534255476702,0.9242550995195374,-0.36177412499974143
7927,0.792699999999929,-0.9242534246405365,0.9242550977648208,-0.36177412500729567
7928,0.792799999999929,-0.9242534237339344,0.9242550960111344,-0.3617741250148381
7929,0.792899999999929,-0.9242534228278635,0.9242550942584777,-0.3617741250223747
7930,0.792999999999929,-0.9242534219223234,0.9242550925068502,-0.3617741250298996
7931,0.793099999999929,-0.924253421017314,0.9242550907562511,-0.3617741250374196
7932,0.793199999999929,-0.924253420112835,0.9242550890066799,-0.3617741250449278
7933,0.793299999999929,-0.9242534192088858,0.9242550872581359,-0.36177412505243317
7934,0.7933999999999289,-0.9242534183054664,0.9242550855106186,-0.36177412505991835
7935,0.7934999999999289,-0.9242534174025763,0.9242550837641275,-0.36177412506740336
7936,0.7935999999999289,-0.9242534165002153,0.9242550820186618,-0.3617741250748791
7937,0.7936999999999289,-0.9242534155983831,0.9242550802742209,-0.3617741250823449
7938,0.7937999999999289,-0.9242534146970793,0.9242550785308044,-0.36177412508980317
7939,0.7938999999999289,-0.9242534137963035,0.9242550767884115,-0.3617741250972516
7940,0.7939999999999289,-0.9242534128960558,0.9242550750470416,-0.3617741251046911
7941,0.7940999999999289,-0.9242534119963355,0.9242550733066943,-0.36177412511211915
7942,0.7941999999999289,-0.9242534110971423,0.9242550715673689,-0.36177412511954216
7943,0.7942999999999288,-0.9242534101984761,0.9242550698290646,-0.3617741251269565
7944,0.7943999999999288,-0.9242534093003365,0.924255068091781,-0.3617741251343611
7945,0.7944999999999288,-0.9242534084027232,0.9242550663555177,-0.3617741251417564
7946,0.7945999999999288,-0.9242534075056358,0.9242550646202736,-0.36177412514914015
7947,0.7946999999999288,-0.9242534066090741,0.9242550628860485,-0.36177412515651847
7948,0.7947999999999288,-0.9242534057130378,0.9242550611528416,-0.3617741251638907
7949,0.7948999999999288,-0.9242534048175265,0.9242550594206524,-0.36177412517125285
7950,0.7949999999999288,-0.9242534039225401,0.9242550576894804,-0.36177412517860474
7951,0.7950999999999288,-0.9242534030280779,0.9242550559593249,-0.36177412518594926
7952,0.7951999999999287,-0.92425340213414,0.9242550542301852,-0.36177412519327873
7953,0.7952999999999287,-0.9242534012407259,0.9242550525020607,-0.3617741252006098
7954,0.7953999999999287,-0.9242534003478353,0.9242550507749511,-0.3617741252079267
7955,0.7954999999999287,-0.9242533994554679,0.9242550490488555,-0.3617741252152313
7956,0.7955999999999287,-0.9242533985636235,0.9242550473237734,-0.3617741252225339
7957,0.7956999999999287,-0.9242533976723016,0.9242550455997043,-0.36177412522982944
7958,0.7957999999999287,-0.9242533967815021,0.9242550438766475,-0.36177412523711167
7959,0.7958999999999287,-0.9242533958912246,0.9242550421546023,-0.36177412524438785
7960,0.7959999999999287,-0.9242533950014687,0.9242550404335683,-0.36177412525165425
7961,0.7960999999999286,-0.9242533941122343,0.9242550387135449,-0.3617741252589117
7962,0.7961999999999286,-0.9242533932235208,0.9242550369945314,-0.36177412526616276
7963,0.7962999999999286,-0.9242533923353283,0.9242550352765272,-0.3617741252734029
7964,0.7963999999999286,-0.9242533914476562,0.9242550335595319,-0.36177412528062963
7965,0.7964999999999286,-0.9242533905605043,0.9242550318435446,-0.3617741252878565
7966,0.7965999999999286,-0.9242533896738722,0.924255030128565,-0.3617741252950735
7967,0.7966999999999286,-0.9242533887877596,0.9242550284145924,-0.3617741253022765
7968,0.7967999999999286,-0.9242533879021664,0.9242550267016262,-0.36177412530947833
7969,0.7968999999999286,-0.924253387017092,0.9242550249896657,-0.3617741253166669
7970,0.7969999999999285,-0.9242533861325365,0.9242550232787106,-0.3617741253238466
7971,0.7970999999999285,-0.9242533852484991,0.9242550215687599,-0.36177412533102754
7972,0.7971999999999285,-0.9242533843649798,0.9242550198598134,-0.3617741253381873
7973,0.7972999999999285,-0.9242533834819783,0.9242550181518703,-0.3617741253453443
7974,0.7973999999999285,-0.9242533825994943,0.92425501644493,-0.36177412535249104
7975,0.7974999999999285,-0.9242533817175274,0.9242550147389922,-0.3617741253596305
7976,0.7975999999999285,-0.9242533808360772,0.9242550130340558,-0.3617741253667638
7977,0.7976999999999285,-0.9242533799551437,0.9242550113301207,-0.3617741253738885
7978,0.7977999999999285,-0.9242533790747264,0.924255009627186,-0.3617741253810007
7979,0.7978999999999284,-0.9242533781948249,0.9242550079252513,-0.36177412538810694
7980,0.7979999999999284,-0.9242533773154392,0.9242550062243159,-0.36177412539519577
7981,0.7980999999999284,-0.9242533764365688,0.9242550045243791,-0.36177412540229215
7982,0.7981999999999284,-0.9242533755582133,0.9242550028254407,-0.3617741254093699
7983,0.7982999999999284,-0.9242533746803727,0.9242550011274997,-0.36177412541644804
7984,0.7983999999999284,-0.9242533738030464,0.9242549994305559,-0.36177412542351034
7985,0.7984999999999284,-0.9242533729262343,0.9242549977346084,-0.36177412543056275
7986,0.7985999999999284,-0.924253372049936,0.9242549960396567,-0.36177412543761356
7987,0.7986999999999284,-0.9242533711741512,0.9242549943457002,-0.3617741254446493
7988,0.7987999999999283,-0.9242533702988796,0.9242549926527384,-0.36177412545168314
7989,0.7988999999999283,-0.924253369424121,0.9242549909607707,-0.3617741254587021
7990,0.7989999999999283,-0.9242533685498749,0.9242549892697964,-0.36177412546571885
7991,0.7990999999999283,-0.9242533676761412,0.9242549875798152,-0.36177412547272636
7992,0.7991999999999283,-0.9242533668029196,0.9242549858908261,-0.36177412547972265
7993,0.7992999999999283,-0.9242533659302097,0.9242549842028289,-0.3617741254867124
7994,0.7993999999999283,-0.9242533650580111,0.9242549825158228,-0.3617741254936985
7995,0.7994999999999283,-0.9242533641863238,0.9242549808298073,-0.3617741255006683
7996,0.7995999999999283,-0.9242533633151472,0.9242549791447817,-0.3617741255076333
7997,0.7996999999999282,-0.9242533624444812,0.9242549774607456,-0.36177412551459004
7998,0.7997999999999282,-0.9242533615743255,0.9242549757776983,-0.36177412552154325
7999,0.7998999999999282,-0.9242533607046796,0.9242549740956394,-0.36177412552848304
8000,0.7999999999999282,-0.9242533598355434,0.924254972414568,-0.36177412553541827
8001,0.8000999999999282,-0.9242533589669165,0.9242549707344838,-0.36177412554233745
8002,0.8001999999999282,-0.9242533580987987,0.9242549690553861,-0.36177412554925337
8003,0.8002999999999282,-0.9242533572311896,0.9242549673772743,-0.3617741255561665
8004,0.8003999999999282,-0.924253356364089,0.9242549657001479,-0.3617741255630623
8005,0.8004999999999282,-0.9242533554974965,0.9242549640240062,-0.3617741255699533
8006,0.8005999999999281,-0.9242533546314119,0.9242549623488487,-0.36177412557683764
8007,0.8006999999999281,-0.9242533537658348,0.9242549606746749,-0.3617741255837141
8008,0.8007999999999281,-0.924253352900765,0.9242549590014842,-0.36177412559058003
8009,0.8008999999999281,-0.9242533520362022,0.9242549573292759,-0.3617741255974428
8010,0.8009999999999281,-0.924253351172146,0.9242549556580495,-0.36177412560429606
8011,0.8010999999999281,-0.9242533503085962,0.9242549539878044,-0.36177412561113653
8012,0.8011999999999281,-0.9242533494455525,0.9242549523185402,-0.36177412561797295
8013,0.8012999999999281,-0.9242533485830146,0.9242549506502561,-0.36177412562480304
8014,0.8013999999999281,-0.924253347720982,0.9242549489829515,-0.3617741256316245
8015,0.801499999999928,-0.9242533468594547,0.9242549473166259,-0.36177412563843675
8016,0.801599999999928,-0.9242533459984323,0.9242549456512789,-0.3617741256452376
8017,0.801699999999928,-0.9242533451379146,0.9242549439869097,-0.3617741256520333
8018,0.801799999999928,-0.9242533442779011,0.9242549423235177,-0.3617741256588211
8019,0.801899999999928,-0.9242533434183916,0.9242549406611026,-0.36177412566560097
8020,0.801999999999928,-0.9242533425593858,0.9242549389996636,-0.36177412567236933
8021,0.802099999999928,-0.9242533417008835,0.9242549373392001,-0.3617741256791328
8022,0.802199999999928,-0.9242533408428844,0.9242549356797116,-0.36177412568589146
8023,0.802299999999928,-0.924253339985388,0.9242549340211976,-0.36177412569263695
8024,0.802399999999928,-0.924253339128394,0.9242549323636574,-0.36177412569937134
8025,0.8024999999999279,-0.9242533382719025,0.9242549307070905,-0.3617741257061092
8026,0.8025999999999279,-0.9242533374159129,0.9242549290514964,-0.36177412571283085
8027,0.8026999999999279,-0.9242533365604249,0.9242549273968745,-0.3617741257195508
8028,0.8027999999999279,-0.9242533357054382,0.924254925743224,-0.36177412572625617
8029,0.8028999999999279,-0.9242533348509526,0.9242549240905447,-0.36177412573295886
8030,0.8029999999999279,-0.9242533339969679,0.9242549224388357,-0.3617741257396432
8031,0.8030999999999279,-0.9242533331434836,0.9242549207880966,-0.36177412574632933
8032,0.8031999999999279,-0.9242533322904994,0.9242549191383268,-0.361774125753006
8033,0.8032999999999278,-0.9242533314380152,0.9242549174895258,-0.36177412575967544
8034,0.8033999999999278,-0.9242533305860307,0.924254915841693,-0.3617741257663376
8035,0.8034999999999278,-0.9242533297345454,0.9242549141948276,-0.36177412577299023
8036,0.8035999999999278,-0.9242533288835592,0.9242549125489293,-0.36177412577963364
8037,0.8036999999999278,-0.9242533280330716,0.9242549109039976,-0.36177412578627444
8038,0.8037999999999278,-0.9242533271830825,0.9242549092600317,-0.3617741257929036
8039,0.8038999999999278,-0.9242533263335916,0.9242549076170311,-0.3617741257995276
8040,0.8039999999999278,-0.9242533254845986,0.9242549059749953,-0.36177412580613555
8041,0.8040999999999278,-0.924253324636103,0.9242549043339237,-0.36177412581275115
8042,0.8041999999999278,-0.9242533237881049,0.9242549026938157,-0.3617741258193447
8043,0.8042999999999277,-0.9242533229406036,0.9242549010546708,-0.3617741258259402
8044,0.8043999999999277,-0.924253322093599,0.9242548994164884,-0.3617741258325186
8045,0.8044999999999277,-0.9242533212470909,0.924254897779268,-0.36177412583909185
8046,0.8045999999999277,-0.9242533204010789,0.9242548961430088,-0.36177412584566193
8047,0.8046999999999277,-0.9242533195555627,0.9242548945077105,-0.3617741258522157
8048,0.8047999999999277,-0.9242533187105421,0.9242548928733725,-0.3617741258587668
8049,0.8048999999999277,-0.9242533178660167,0.924254891239994,-0.36177412586531416
8050,0.8049999999999277,-0.9242533170219862,0.9242548896075747,-0.36177412587184776
8051,0.8050999999999277,-0.9242533161784505,0.9242548879761141,-0.3617741258783842
8052,0.8051999999999276,-0.9242533153354091,0.9242548863456114,-0.36177412588490687
8053,0.8052999999999276,-0.9242533144928617,0.9242548847160661,-0.36177412589141805
8054,0.8053999999999276,-0.9242533136508083,0.9242548830874776,-0.36177412589791963
8055,0.8054999999999276,-0.9242533128092483,0.9242548814598456,-0.36177412590442176
8056,0.8055999999999276,-0.9242533119681815,0.9242548798331692,-0.3617741259109135
8057,0.8056999999999276,-0.9242533111276077,0.9242548782074481,-0.3617741259173899
8058,0.8057999999999276,-0.9242533102875266,0.9242548765826815,-0.36177412592386987
8059,0.8058999999999276,-0.9242533094479377,0.9242548749588689,-0.3617741259303384
8060,0.8059999999999276,-0.9242533086088409,0.9242548733360101,-0.3617741259367969
8061,0.8060999999999275,-0.924253307770236,0.924254871714104,-0.36177412594325303
8062,0.8061999999999275,-0.9242533069321225,0.9242548700931503,-0.36177412594969927
8063,0.8062999999999275,-0.9242533060945003,0.9242548684731485,-0.3617741259561365
8064,0.8063999999999275,-0.9242533052573689,0.924254866854098,-0.3617741259625676
8065,0.8064999999999275,-0.9242533044207282,0.9242548652359981,-0.3617741259689856
8066,0.8065999999999275,-0.9242533035845779,0.9242548636188485,-0.36177412597539704
8067,0.8066999999999275,-0.9242533027489176,0.9242548620026484,-0.36177412598180625
8068,0.8067999999999275,-0.9242533019137471,0.9242548603873973,-0.3617741259882103
8069,0.8068999999999275,-0.924253301079066,0.9242548587730948,-0.36177412599459957
8070,0.8069999999999274,-0.9242533002448742,0.9242548571597401,-0.3617741260009872
8071,0.8070999999999274,-0.9242532994111713,0.9242548555473329,-0.36177412600736353
8072,0.8071999999999274,-0.9242532985779571,0.9242548539358723,-0.3617741260137329
8073,0.8072999999999274,-0.9242532977452311,0.9242548523253582,-0.36177412602009623
8074,0.8073999999999274,-0.9242532969129933,0.9242548507157896,-0.3617741260264519
8075,0.8074999999999274,-0.9242532960812432,0.9242548491071663,-0.3617741260327988
8076,0.8075999999999274,-0.9242532952499807,0.9242548474994875,-0.3617741260391397
8077,0.8076999999999274,-0.9242532944192052,0.9242548458927529,-0.3617741260454749
8078,0.8077999999999274,-0.9242532935889168,0.9242548442869616,-0.3617741260518001
8079,0.8078999999999273,-0.9242532927591149,0.9242548426821132,-0.3617741260581146
8080,0.8079999999999273,-0.9242532919297995,0.9242548410782073,-0.36177412606442616
8081,0.8080999999999273,-0.9242532911009701,0.9242548394752432,-0.3617741260707292
8082,0.8081999999999273,-0.9242532902726265,0.9242548378732205,-0.3617741260770206
8083,0.8082999999999273,-0.9242532894447684,0.9242548362721383,-0.36177412608330856
8084,0.8083999999999273,-0.9242532886173954,0.9242548346719964,-0.36177412608959153
8085,0.8084999999999273,-0.9242532877905074,0.9242548330727941,-0.3617741260958637
8086,0.8085999999999273,-0.9242532869641041,0.9242548314745309,-0.36177412610212567
8087,0.8086999999999273,-0.9242532861381852,0.9242548298772061,-0.3617741261083863
8088,0.8087999999999272,-0.9242532853127503,0.9242548282808194,-0.36177412611463783
8089,0.8088999999999272,-0.9242532844877992,0.92425482668537,-0.36177412612088417
8090,0.8089999999999272,-0.9242532836633317,0.9242548250908575,-0.36177412612712245
8091,0.8090999999999272,-0.9242532828393473,0.9242548234972814,-0.3617741261333477
8092,0.8091999999999272,-0.924253282015846,0.9242548219046409,-0.3617741261395682
8093,0.8092999999999272,-0.9242532811928273,0.9242548203129357,-0.36177412614578447
8094,0.8093999999999272,-0.924253280370291,0.9242548187221652,-0.3617741261519875
8095,0.8094999999999272,-0.9242532795482368,0.9242548171323288,-0.36177412615819476
8096,0.8095999999999272,-0.9242532787266644,0.9242548155434259,-0.3617741261643846
8097,0.8096999999999271,-0.9242532779055735,0.9242548139554562,-0.3617741261705685
8098,0.8097999999999271,-0.924253277084964,0.9242548123684189,-0.361774126176748
8099,0.8098999999999271,-0.9242532762648353,0.9242548107823134,-0.36177412618291666
8100,0.8099999999999271,-0.9242532754451874,0.9242548091971394,-0.3617741261890811
8101,0.8100999999999271,-0.9242532746260199,0.9242548076128962,-0.36177412619523647
8102,0.8101999999999271,-0.9242532738073326,0.9242548060295833,-0.36177412620138494
8103,0.8102999999999271,-0.9242532729891252,0.9242548044472001,-0.36177412620752697
8104,0.8103999999999271,-0.9242532721713972,0.9242548028657462,-0.36177412621366056
8105,0.8104999999999271,-0.9242532713541486,0.924254801285221,-0.361774126219792
8106,0.810599999999927,-0.9242532705373789,0.9242547997056237,-0.36177412622591104
8107,0.810699999999927,-0.9242532697210881,0.9242547981269541,-0.3617741262320186
8108,0.810799999999927,-0.9242532689052757,0.9242547965492115,-0.36177412623812605
8109,0.810899999999927,-0.9242532680899415,0.9242547949723954,-0.36177412624422445
8110,0.810999999999927,-0.924253267275085,0.9242547933965052,-0.3617741262503219
8111,0.811099999999927,-0.9242532664607064,0.9242547918215404,-0.36177412625640265
8112,0.811199999999927,-0.9242532656468049,0.9242547902475005,-0.3617741262624805
8113,0.811299999999927,-0.9242532648333806,0.9242547886743848,-0.3617741262685505
8114,0.811399999999927,-0.9242532640204331,0.9242547871021929,-0.3617741262746132
8115,0.811499999999927,-0.924253263207962,0.9242547855309242,-0.3617741262806669
8116,0.8115999999999269,-0.9242532623959672,0.9242547839605781,-0.3617741262867167
8117,0.8116999999999269,-0.9242532615844483,0.9242547823911543,-0.3617741262927562
8118,0.8117999999999269,-0.9242532607734051,0.924254780822652,-0.3617741262987933
8119,0.8118999999999269,-0.9242532599628371,0.9242547792550708,-0.3617741263048182
8120,0.8119999999999269,-0.9242532591527445,0.9242547776884101,-0.36177412631083783
8121,0.8120999999999269,-0.9242532583431265,0.9242547761226694,-0.36177412631685263
8122,0.8121999999999269,-0.9242532575339832,0.9242547745578481,-0.36177412632285727
8123,0.8122999999999269,-0.9242532567253142,0.9242547729939457,-0.36177412632886063
8124,0.8123999999999268,-0.924253255917119,0.9242547714309617,-0.3617741263348511
8125,0.8124999999999268,-0.9242532551093977,0.9242547698688954,-0.36177412634083717
8126,0.8125999999999268,-0.9242532543021499,0.9242547683077464,-0.36177412634681183
8127,0.8126999999999268,-0.9242532534953751,0.9242547667475143,-0.3617741263527831
8128,0.8127999999999268,-0.9242532526890732,0.9242547651881983,-0.36177412635875106
8129,0.8128999999999268,-0.924253251883244,0.9242547636297979,-0.36177412636470785
8130,0.8129999999999268,-0.9242532510778871,0.9242547620723126,-0.3617741263706586
8131,0.8130999999999268,-0.9242532502730023,0.9242547605157421,-0.3617741263765996
8132,0.8131999999999268,-0.9242532494685892,0.9242547589600855,-0.36177412638254236
8133,0.8132999999999267,-0.9242532486646479,0.9242547574053425,-0.36177412638846457
8134,0.8133999999999267,-0.9242532478611776,0.9242547558515124,-0.36177412639438367
8135,0.8134999999999267,-0.9242532470581781,0.9242547542985947,-0.3617741264003002
8136,0.8135999999999267,-0.9242532462556495,0.924254752746589,-0.3617741264062048
8137,0.8136999999999267,-0.9242532454535913,0.9242547511954946,-0.3617741264121078
8138,0.8137999999999267,-0.9242532446520032,0.9242547496453112,-0.36177412641800233
8139,0.8138999999999267,-0.924253243850885,0.924254748096038,-0.36177412642388995
8140,0.8139999999999267,-0.9242532430502364,0.9242547465476746,-0.3617741264297706
8141,0.8140999999999267,-0.924253242250057,0.9242547450002203,-0.3617741264356449
8142,0.8141999999999266,-0.9242532414503467,0.9242547434536749,-0.3617741264415093
8143,0.8142999999999266,-0.9242532406511051,0.9242547419080376,-0.3617741264473708
8144,0.8143999999999266,-0.9242532398523322,0.9242547403633079,-0.36177412645322593
8145,0.8144999999999266,-0.9242532390540273,0.9242547388194854,-0.3617741264590698
8146,0.8145999999999266,-0.9242532382561904,0.9242547372765694,-0.3617741264649111
8147,0.8146999999999266,-0.9242532374588212,0.9242547357345594,-0.36177412647074303
8148,0.8147999999999266,-0.9242532366619194,0.9242547341934549,-0.3617741264765678
8149,0.8148999999999266,-0.9242532358654846,0.9242547326532555,-0.3617741264823855
8150,0.8149999999999266,-0.9242532350695167,0.9242547311139605,-0.3617741264881947
8151,0.8150999999999265,-0.9242532342740154,0.9242547295755694,-0.3617741264939985
8152,0.8151999999999265,-0.9242532334789805,0.9242547280380817,-0.36177412649980223
8153,0.8152999999999265,-0.9242532326844115,0.9242547265014969,-0.3617741265055887
8154,0.8153999999999265,-0.9242532318903083,0.9242547249658144,-0.36177412651137136
8155,0.8154999999999265,-0.9242532310966706,0.9242547234310337,-0.36177412651715307
8156,0.8155999999999265,-0.9242532303034982,0.9242547218971542,-0.3617741265229217
8157,0.8156999999999265,-0.9242532295107905,0.9242547203641756,-0.36177412652868585
8158,0.8157999999999265,-0.9242532287185476,0.924254718832097,-0.36177412653444074
8159,0.8158999999999265,-0.9242532279267691,0.9242547173009182,-0.36177412654019153
8160,0.8159999999999265,-0.9242532271354548,0.9242547157706386,-0.36177412654593827
8161,0.8160999999999264,-0.9242532263446043,0.9242547142412575,-0.3617741265516735
8162,0.8161999999999264,-0.9242532255542173,0.9242547127127746,-0.3617741265574052
8163,0.8162999999999264,-0.9242532247642936,0.9242547111851892,-0.3617741265631224
8164,0.8163999999999264,-0.9242532239748331,0.9242547096585009,-0.3617741265688429
8165,0.8164999999999264,-0.9242532231858352,0.9242547081327092,-0.36177412657455
8166,0.8165999999999264,-0.9242532223972999,0.9242547066078133,-0.36177412658025593
8167,0.8166999999999264,-0.9242532216092268,0.924254705083813,-0.3617741265859535
8168,0.8167999999999264,-0.9242532208216158,0.9242547035607076,-0.36177412659164826
8169,0.8168999999999264,-0.9242532200344663,0.9242547020384967,-0.36177412659732333
8170,0.8169999999999263,-0.9242532192477783,0.9242547005171795,-0.3617741266030064
8171,0.8170999999999263,-0.9242532184615514,0.9242546989967558,-0.36177412660867464
8172,0.8171999999999263,-0.9242532176757854,0.924254697477225,-0.36177412661433705
8173,0.8172999999999263,-0.92425321689048,0.9242546959585864,-0.3617741266199889
8174,0.8173999999999263,-0.9242532161056349,0.9242546944408397,-0.3617741266256404
8175,0.8174999999999263,-0.9242532153212499,0.9242546929239843,-0.361774126631286
8176,0.8175999999999263,-0.9242532145373249,0.9242546914080196,-0.3617741266369236
8177,0.8176999999999263,-0.9242532137538592,0.9242546898929451,-0.36177412664255104
8178,0.8177999999999263,-0.9242532129708528,0.9242546883787603,-0.36177412664817465
8179,0.8178999999999262,-0.9242532121883054,0.9242546868654647,-0.36177412665379394
8180,0.8179999999999262,-0.9242532114062167,0.9242546853530579,-0.3617741266594015
8181,0.8180999999999262,-0.9242532106245867,0.9242546838415391,-0.36177412666500897
8182,0.8181999999999262,-0.9242532098434146,0.9242546823309079,-0.3617741266706031
8183,0.8182999999999262,-0.9242532090627006,0.9242546808211638,-0.36177412667619324
8184,0.8183999999999262,-0.9242532082824442,0.9242546793123063,-0.3617741266817827
8185,0.8184999999999262,-0.9242532075026452,0.9242546778043349,-0.36177412668735676
8186,0.8185999999999262,-0.9242532067233032,0.924254676297249,-0.3617741266929283
8187,0.8186999999999262,-0.9242532059444182,0.9242546747910481,-0.3617741266984887
8188,0.8187999999999261,-0.9242532051659897,0.9242546732857317,-0.36177412670404624
8189,0.8188999999999261,-0.9242532043880176,0.9242546717812994,-0.36177412670959846
8190,0.8189999999999261,-0.9242532036105015,0.9242546702777504,-0.3617741267151438
8191,0.8190999999999261,-0.9242532028334413,0.9242546687750844,-0.36177412672068193
8192,0.8191999999999261,-0.9242532020568364,0.9242546672733009,-0.36177412672621034
8193,0.8192999999999261,-0.9242532012806869,0.9242546657723992,-0.36177412673173737
8194,0.8193999999999261,-0.9242532005049924,0.9242546642723789,-0.36177412673725806
8195,0.8194999999999261,-0.9242531997297525,0.9242546627732395,-0.36177412674277076
8196,0.819599999999926,-0.9242531989549673,0.9242546612749805,-0.36177412674827575
8197,0.819699999999926,-0.924253198180636,0.9242546597776014,-0.3617741267537787
8198,0.819799999999926,-0.9242531974067588,0.9242546582811014,-0.36177412675926296
8199,0.819899999999926,-0.9242531966333352,0.9242546567854804,-0.36177412676475434
8200,0.819999999999926,-0.924253195860365,0.9242546552907376,-0.3617741267702309
8201,0.820099999999926,-0.9242531950878479,0.9242546537968727,-0.3617741267757041
8202,0.820199999999926,-0.9242531943157837,0.9242546523038849,-0.36177412678117
8203,0.820299999999926,-0.9242531935441721,0.9242546508117739,-0.3617741267866322
8204,0.820399999999926,-0.9242531927730129,0.9242546493205391,-0.36177412679208976
8205,0.820499999999926,-0.9242531920023056,0.9242546478301802,-0.3617741267975339
8206,0.8205999999999259,-0.9242531912320503,0.9242546463406963,-0.36177412680297505
8207,0.8206999999999259,-0.9242531904622464,0.9242546448520872,-0.36177412680840854
8208,0.8207999999999259,-0.9242531896928938,0.9242546433643523,-0.3617741268138436
8209,0.8208999999999259,-0.9242531889239922,0.9242546418774908,-0.3617741268192619
8210,0.8209999999999259,-0.9242531881555415,0.9242546403915027,-0.36177412682467636
8211,0.8210999999999259,-0.9242531873875411,0.9242546389063873,-0.3617741268300865
8212,0.8211999999999259,-0.924253186619991,0.9242546374221439,-0.3617741268354904
8213,0.8212999999999259,-0.9242531858528908,0.9242546359387721,-0.36177412684088633
8214,0.8213999999999259,-0.9242531850862404,0.9242546344562714,-0.36177412684627513
8215,0.8214999999999258,-0.9242531843200394,0.9242546329746414,-0.361774126851662
8216,0.8215999999999258,-0.9242531835542876,0.9242546314938814,-0.36177412685703575
8217,0.8216999999999258,-0.9242531827889846,0.924254630013991,-0.3617741268624046
8218,0.8217999999999258,-0.9242531820241304,0.9242546285349696,-0.3617741268677729
8219,0.8218999999999258,-0.9242531812597244,0.9242546270568168,-0.36177412687313154
8220,0.8219999999999258,-0.9242531804957667,0.9242546255795321,-0.3617741268784798
8221,0.8220999999999258,-0.9242531797322567,0.9242546241031149,-0.36177412688383026
8222,0.8221999999999258,-0.9242531789691943,0.9242546226275646,-0.3617741268891695
8223,0.8222999999999258,-0.9242531782065794,0.924254621152881,-0.3617741268945027
8224,0.8223999999999257,-0.9242531774444115,0.9242546196790633,-0.36177412689982935
8225,0.8224999999999257,-0.9242531766826904,0.9242546182061111,-0.36177412690515587
8226,0.8225999999999257,-0.9242531759214159,0.924254616734024,-0.3617741269104667
8227,0.8226999999999257,-0.9242531751605876,0.9242546152628013,-0.3617741269157744
8228,0.8227999999999257,-0.9242531744002054,0.9242546137924426,-0.3617741269210789
8229,0.8228999999999257,-0.9242531736402688,0.9242546123229473,-0.3617741269263749
8230,0.8229999999999257,-0.9242531728807779,0.9242546108543149,-0.36177412693166316
8231,0.8230999999999257,-0.9242531721217322,0.9242546093865451,-0.3617741269369499
8232,0.8231999999999257,-0.9242531713631315,0.9242546079196372,-0.36177412694222194
8233,0.8232999999999256,-0.9242531706049755,0.9242546064535908,-0.36177412694749705
8234,0.8233999999999256,-0.9242531698472639,0.9242546049884053,-0.3617741269527613
8235,0.8234999999999256,-0.9242531690899966,0.9242546035240802,-0.36177412695802114
8236,0.8235999999999256,-0.9242531683331732,0.924254602060615,-0.3617741269632722
8237,0.8236999999999256,-0.9242531675767934,0.9242546005980093,-0.3617741269685209
8238,0.8237999999999256,-0.9242531668208572,0.9242545991362625,-0.36177412697376027
8239,0.8238999999999256,-0.9242531660653641,0.9242545976753741,-0.3617741269789914
8240,0.8239999999999256,-0.9242531653103139,0.9242545962153437,-0.3617741269842233
8241,0.8240999999999256,-0.9242531645557064,0.9242545947561706,-0.36177412698944583
8242,0.8241999999999255,-0.9242531638015412,0.9242545932978543,-0.36177412699466027
8243,0.8242999999999255,-0.9242531630478182,0.9242545918403946,-0.3617741269998695
8244,0.8243999999999255,-0.9242531622945371,0.9242545903837908,-0.36177412700507233
8245,0.8244999999999255,-0.9242531615416976,0.9242545889280422,-0.36177412701027195
8246,0.8245999999999255,-0.9242531607892993,0.9242545874731487,-0.36177412701546285
8247,0.8246999999999255,-0.9242531600373423,0.9242545860191096,-0.3617741270206458
8248,0.8247999999999255,-0.9242531592858261,0.9242545845659242,-0.3617741270258251
8249,0.8248999999999255,-0.9242531585347504,0.9242545831135923,-0.3617741270310025
8250,0.8249999999999255,-0.9242531577841151,0.9242545816621134,-0.3617741270361657
8251,0.8250999999999254,-0.9242531570339199,0.9242545802114868,-0.36177412704132467
8252,0.8251999999999254,-0.9242531562841644,0.924254578761712,-0.36177412704648004
8253,0.8252999999999254,-0.9242531555348484,0.9242545773127887,-0.36177412705162926
8254,0.8253999999999254,-0.9242531547859719,0.9242545758647163,-0.3617741270567759
8255,0.8254999999999254,-0.9242531540375344,0.9242545744174941,-0.36177412706191114
8256,0.8255999999999254,-0.9242531532895356,0.9242545729711221,-0.3617741270670425
8257,0.8256999999999254,-0.9242531525419754,0.9242545715255993,-0.361774127072165
8258,0.8257999999999254,-0.9242531517948533,0.9242545700809254,-0.36177412707728585
8259,0.8258999999999254,-0.9242531510481694,0.9242545686371,-0.361774127082398
8260,0.8259999999999253,-0.9242531503019232,0.9242545671941224,-0.36177412708749845
8261,0.8260999999999253,-0.9242531495561145,0.9242545657519922,-0.36177412709260093
8262,0.8261999999999253,-0.924253148810743,0.9242545643107088,-0.3617741270976946
8263,0.8262999999999253,-0.9242531480658086,0.9242545628702721,-0.3617741271027832
8264,0.8263999999999253,-0.9242531473213108,0.9242545614306811,-0.361774127107866
8265,0.8264999999999253,-0.9242531465772497,0.9242545599919356,-0.36177412711294515
8266,0.8265999999999253,-0.9242531458336246,0.9242545585540349,-0.3617741271180144
8267,0.8266999999999253,-0.9242531450904355,0.9242545571169788,-0.36177412712307694
8268,0.8267999999999253,-0.9242531443476821,0.9242545556807665,-0.36177412712813883
8269,0.8268999999999253,-0.9242531436053643,0.9242545542453977,-0.3617741271331921
8270,0.8269999999999252,-0.9242531428634816,0.9242545528108718,-0.3617741271382365
8271,0.8270999999999252,-0.9242531421220339,0.9242545513771884,-0.3617741271432749
8272,0.8271999999999252,-0.9242531413810208,0.9242545499443469,-0.3617741271483118
8273,0.8272999999999252,-0.9242531406404422,0.9242545485123468,-0.3617741271533386
8274,0.8273999999999252,-0.9242531399002978,0.9242545470811877,-0.36177412715836543
8275,0.8274999999999252,-0.9242531391605873,0.9242545456508691,-0.36177412716338675
8276,0.8275999999999252,-0.9242531384213105,0.9242545442213904,-0.3617741271683887
8277,0.8276999999999252,-0.9242531376824672,0.9242545427927512,-0.3617741271733983
8278,0.8277999999999252,-0.924253136944057,0.924254541364951,-0.36177412717840435
8279,0.8278999999999251,-0.9242531362060796,0.9242545399379893,-0.36177412718338914
8280,0.8279999999999251,-0.924253135468535,0.9242545385118657,-0.3617741271883842
8281,0.8280999999999251,-0.9242531347314228,0.9242545370865796,-0.36177412719336227
8282,0.8281999999999251,-0.9242531339947428,0.9242545356621303,-0.36177412719833796
8283,0.8282999999999251,-0.9242531332584947,0.9242545342385178,-0.36177412720330454
8284,0.8283999999999251,-0.9242531325226783,0.9242545328157411,-0.36177412720827257
8285,0.8284999999999251,-0.9242531317872931,0.9242545313938001,-0.36177412721323265
8286,0.8285999999999251,-0.9242531310523392,0.9242545299726941,-0.36177412721818425
8287,0.828699999999925,-0.9242531303178161,0.9242545285524227,-0.36177412722312857
8288,0.828799999999925,-0.9242531295837237,0.9242545271329854,-0.3617741272280705
8289,0.828899999999925,-0.9242531288500618,0.9242545257143816,-0.36177412723300395
8290,0.828999999999925,-0.9242531281168299,0.924254524296611,-0.3617741272379325
8291,0.829099999999925,-0.924253127384028,0.924254522879673,-0.36177412724285984
8292,0.829199999999925,-0.9242531266516556,0.924254521463567,-0.3617741272477792
8293,0.829299999999925,-0.9242531259197126,0.9242545200482928,-0.3617741272526909
8294,0.829399999999925,-0.9242531251881989,0.9242545186338497,-0.3617741272576004
8295,0.829499999999925,-0.9242531244571139,0.9242545172202371,-0.3617741272624977
8296,0.829599999999925,-0.9242531237264577,0.9242545158074549,-0.36177412726739205
8297,0.8296999999999249,-0.9242531229962299,0.9242545143955022,-0.361774127272281
8298,0.8297999999999249,-0.9242531222664301,0.9242545129843788,-0.36177412727716646
8299,0.8298999999999249,-0.9242531215370582,0.9242545115740841,-0.3617741272820421
8300,0.8299999999999249,-0.924253120808114,0.9242545101646176,-0.36177412728691144
8301,0.8300999999999249,-0.924253120079597,0.9242545087559788,-0.361774127291782
8302,0.8301999999999249,-0.9242531193515073,0.9242545073481673,-0.3617741272966416
8303,0.8302999999999249,-0.9242531186238444,0.9242545059411826,-0.36177412730149255
8304,0.8303999999999249,-0.9242531178966082,0.9242545045350241,-0.36177412730634584
8305,0.8304999999999249,-0.9242531171697984,0.9242545031296915,-0.3617741273111895
8306,0.8305999999999248,-0.9242531164434148,0.9242545017251841,-0.3617741273160275
8307,0.8306999999999248,-0.9242531157174569,0.9242545003215016,-0.36177412732085557
8308,0.8307999999999248,-0.9242531149919248,0.9242544989186434,-0.36177412732568903
8309,0.8308999999999248,-0.924253114266818,0.924254497516609,-0.36177412733050357
8310,0.8309999999999248,-0.9242531135421364,0.9242544961153981,-0.3617741273353203
8311,0.8310999999999248,-0.9242531128178796,0.9242544947150101,-0.36177412734012826
8312,0.8311999999999248,-0.9242531120940474,0.9242544933154444,-0.36177412734493275
8313,0.8312999999999248,-0.9242531113706397,0.9242544919167007,-0.3617741273497304
8314,0.8313999999999248,-0.9242531106476561,0.9242544905187784,-0.3617741273545178
8315,0.8314999999999247,-0.9242531099250963,0.9242544891216771,-0.36177412735931075
8316,0.8315999999999247,-0.9242531092029603,0.9242544877253963,-0.36177412736408693
8317,0.8316999999999247,-0.9242531084812478,0.9242544863299355,-0.3617741273688614
8318,0.8317999999999247,-0.9242531077599582,0.9242544849352942,-0.3617741273736381
8319,0.8318999999999247,-0.9242531070390917,0.9242544835414719,-0.361774127378399
8320,0.8319999999999247,-0.9242531063186478,0.9242544821484682,-0.36177412738315906
8321,0.8320999999999247,-0.9242531055986262,0.9242544807562825,-0.36177412738791204
8322,0.8321999999999247,-0.9242531048790269,0.9242544793649144,-0.3617741273926633
8323,0.8322999999999247,-0.9242531041717856,0.9242544779743636,-0.36177412739739934
8324,0.8323999999999246,-0.9242531035897702,0.9242544765846293,-0.36177412740213993
8325,0.8324999999999246,-0.924253103008096,0.9242544751957111,-0.3617741274068694
8326,0.8325999999999246,-0.9242531024267626,0.9242544738076087,-0.3617741274115966
8327,0.8326999999999246,-0.9242531018457699,0.9242544724203214,-0.36177412741631443
8328,0.8327999999999246,-0.9242531012651178,0.9242544710338488,-0.3617741274210288
8329,0.8328999999999246,-0.9242531006848059,0.9242544696481906,-0.3617741274257382
8330,0.8329999999999246,-0.9242531001048341,0.924254468263346,-0.36177412743043696
8331,0.8330999999999246,-0.9242530995252023,0.9242544668793149,-0.3617741274351376
8332,0.8331999999999246,-0.9242530989459101,0.9242544654960965,-0.3617741274398316
8333,0.8332999999999245,-0.9242530983669573,0.9242544641136904,-0.36177412744451415
8334,0.8333999999999245,-0.9242530977883441,0.9242544627320961,-0.3617741274491959
8335,0.8334999999999245,-0.9242530972100698,0.9242544613513133,-0.3617741274538693
8336,0.8335999999999245,-0.9242530966321344,0.9242544599713413,-0.3617741274585477
8337,0.8336999999999245,-0.9242530960545378,0.9242544585921798,-0.36177412746320525
8338,0.8337999999999245,-0.9242530954772796,0.9242544572138283,-0.3617741274678665
8339,0.8338999999999245,-0.9242530949003599,0.9242544558362861,-0.3617741274725185
8340,0.8339999999999245,-0.9242530943237782,0.924254454459553,-0.36177412747716653
8341,0.8340999999999245,-0.9242530937475344,0.9242544530836285,-0.3617741274818068
8342,0.8341999999999244,-0.9242530931716284,0.9242544517085121,-0.3617741274864476
8343,0.8342999999999244,-0.9242530925960598,0.9242544503342031,-0.36177412749107607
8344,0.8343999999999244,-0.9242530920208286,0.9242544489607013,-0.3617741274957017
8345,0.8344999999999244,-0.9242530914459346,0.9242544475880061,-0.36177412750032717
8346,0.8345999999999244,-0.9242530908713774,0.9242544462161171,-0.36177412750493915
8347,0.8346999999999244,-0.924253090297157,0.9242544448450337,-0.36177412750955246
8348,0.8347999999999244,-0.9242530897232731,0.9242544434747556,-0.36177412751415466
8349,0.8348999999999244,-0.9242530891497256,0.9242544421052823,-0.3617741275187527
8350,0.8349999999999244,-0.9242530885765142,0.9242544407366131,-0.3617741275233503
8351,0.8350999999999243,-0.9242530880036388,0.9242544393687478,-0.36177412752793325
8352,0.8351999999999243,-0.9242530874310991,0.9242544380016858,-0.3617741275325154
8353,0.8352999999999243,-0.9242530868588951,0.9242544366354267,-0.3617741275371004
8354,0.8353999999999243,-0.9242530862870263,0.9242544352699699,-0.3617741275416678
8355,0.8354999999999243,-0.9242530857154927,0.924254433905315,-0.3617741275462353
8356,0.8355999999999243,-0.924253085144294,0.9242544325414617,-0.361774127550797
8357,0.8356999999999243,-0.9242530845734303,0.9242544311784092,-0.36177412755535393
8358,0.8357999999999243,-0.924253084002901,0.9242544298161572,-0.3617741275599051
8359,0.8358999999999243,-0.9242530834327061,0.9242544284547054,-0.3617741275644511
8360,0.8359999999999242,-0.9242530828628454,0.924254427094053,-0.3617741275689914
8361,0.8360999999999242,-0.9242530822933187,0.9242544257341998,-0.3617741275735248
8362,0.8361999999999242,-0.9242530817241258,0.9242544243751452,-0.3617741275780552
8363,0.8362999999999242,-0.9242530811552664,0.9242544230168886,-0.36177412758258015
8364,0.8363999999999242,-0.9242530805867405,0.9242544216594298,-0.36177412758709937
8365,0.8364999999999242,-0.9242530800185478,0.9242544203027683,-0.3617741275916091
8366,0.8365999999999242,-0.9242530794506881,0.9242544189469035,-0.3617741275961173
8367,0.8366999999999242,-0.9242530788831612,0.924254417591835,-0.36177412760062494
8368,0.8367999999999242,-0.924253078315967,0.9242544162375622,-0.36177412760512
8369,0.8368999999999241,-0.9242530777491054,0.9242544148840848,-0.36177412760960953
8370,0.8369999999999241,-0.9242530771825757,0.9242544135314023,-0.3617741276141002
8371,0.8370999999999241,-0.9242530766163782,0.9242544121795142,-0.36177412761858047
8372,0.8371999999999241,-0.9242530760505125,0.9242544108284201,-0.3617741276230591
8373,0.8372999999999241,-0.9242530754849786,0.9242544094781194,-0.36177412762752625
8374,0.8373999999999241,-0.924253074919776,0.9242544081286118,-0.36177412763199457
8375,0.8374999999999241,-0.9242530743549047,0.9242544067798967,-0.3617741276364544
8376,0.8375999999999241,-0.9242530737903645,0.9242544054319737,-0.36177412764091466
8377,0.8376999999999241,-0.9242530732261551,0.9242544040848423,-0.36177412764536077
8378,0.837799999999924,-0.9242530726622765,0.9242544027385021,-0.36177412764981115
8379,0.837899999999924,-0.9242530720987284,0.9242544013929526,-0.3617741276542463
8380,0.837999999999924,-0.9242530715355105,0.9242544000481933,-0.3617741276586824
8381,0.838099999999924,-0.9242530709726228,0.9242543987042237,-0.36177412766310973
8382,0.838199999999924,-0.924253070410065,0.9242543973610434,-0.36177412766752687
8383,0.838299999999924,-0.924253069847837,0.924254396018652,-0.36177412767195255
8384,0.838399999999924,-0.9242530692859383,0.9242543946770491,-0.361774127676368
8385,0.838499999999924,-0.9242530687243691,0.9242543933362339,-0.36177412768077516
8386,0.838599999999924,-0.924253068163129,0.9242543919962063,-0.3617741276851832
8387,0.838699999999924,-0.9242530676022179,0.9242543906569656,-0.36177412768957684
8388,0.8387999999999239,-0.9242530670416356,0.9242543893185114,-0.3617741276939677
8389,0.8388999999999239,-0.9242530664813817,0.9242543879808434,-0.3617741276983589
8390,0.8389999999999239,-0.9242530659214564,0.9242543866439609,-0.36177412770274
8391,0.8390999999999239,-0.9242530653618591,0.9242543853078635,-0.3617741277071218
8392,0.8391999999999239,-0.92425306480259,0.9242543839725509,-0.3617741277114901
8393,0.8392999999999239,-0.9242530642436484,0.9242543826380224,-0.3617741277158596
8394,0.8393999999999239,-0.9242530636850347,0.9242543813042777,-0.3617741277202187
8395,0.8394999999999239,-0.9242530631267483,0.9242543799713163,-0.36177412772457673
8396,0.8395999999999239,-0.924253062568789,0.9242543786391378,-0.36177412772893036
8397,0.8396999999999238,-0.9242530620111569,0.9242543773077417,-0.3617741277332781
8398,0.8397999999999238,-0.9242530614538516,0.9242543759771275,-0.36177412773761974
8399,0.8398999999999238,-0.9242530608968729,0.9242543746472947,-0.36177412774195694
8400,0.8399999999999238,-0.9242530603402207,0.9242543733182429,-0.3617741277462849
8401,0.8400999999999238,-0.9242530597838948,0.9242543719899717,-0.361774127750612
8402,0.8401999999999238,-0.9242530592278949,0.9242543706624806,-0.3617741277549345
8403,0.8402999999999238,-0.924253058672221,0.9242543693357691,-0.36177412775925266
8404,0.8403999999999238,-0.9242530581168727,0.9242543680098367,-0.3617741277635602
8405,0.8404999999999238,-0.9242530575618499,0.9242543666846831,-0.36177412776786483
8406,0.8405999999999237,-0.9242530570071525,0.9242543653603078,-0.3617741277721702
8407,0.8406999999999237,-0.9242530564527802,0.9242543640367102,-0.36177412777646173
8408,0.8407999999999237,-0.9242530558987329,0.92425436271389,-0.3617741277807526
8409,0.8408999999999237,-0.9242530553450103,0.9242543613918467,-0.36177412778504375
8410,0.8409999999999237,-0.9242530547916122,0.9242543600705798,-0.3617741277893198
8411,0.8410999999999237,-0.9242530542385385,0.924254358750089,-0.3617741277935955
8412,0.8411999999999237,-0.924253053685789,0.9242543574303735,-0.36177412779786855
8413,0.8412999999999237,-0.9242530531333635,0.9242543561114333,-0.36177412780213436
8414,0.8413999999999237,-0.9242530525812618,0.9242543547932676,-0.3617741278063945
8415,0.8414999999999236,-0.9242530520294837,0.924254353475876,-0.361774127810645
8416,0.8415999999999236,-0.924253051478029,0.9242543521592582,-0.3617741278148989
8417,0.8416999999999236,-0.9242530509268976,0.9242543508434136,-0.3617741278191438
8418,0.8417999999999236,-0.9242530503760892,0.9242543495283417,-0.3617741278233838
8419,0.8418999999999236,-0.9242530498256035,0.9242543482140423,-0.36177412782762447
8420,0.8419999999999236,-0.9242530492754407,0.9242543469005148,-0.36177412783185237
8421,0.8420999999999236,-0.9242530487256003,0.9242543455877587,-0.36177412783607804
8422,0.8421999999999236,-0.9242530481760822,0.9242543442757735,-0.3617741278402978
8423,0.8422999999999236,-0.9242530476268862,0.9242543429645589,-0.361774127844517
8424,0.8423999999999235,-0.924253047078012,0.9242543416541144,-0.36177412784873086
8425,0.8424999999999235,-0.9242530465294597,0.9242543403444394,-0.3617741278529361
8426,0.8425999999999235,-0.9242530459812289,0.9242543390355337,-0.3617741278571325
8427,0.8426999999999235,-0.9242530454333194,0.9242543377273966,-0.36177412786132884
8428,0.8427999999999235,-0.924253044885731,0.924254336420028,-0.36177412786551916
8429,0.8428999999999235,-0.9242530443384637,0.924254335113427,-0.3617741278697047
8430,0.8429999999999235,-0.9242530437915171,0.9242543338075935,-0.3617741278738899
8431,0.8430999999999235,-0.9242530432448911,0.9242543325025269,-0.3617741278780647
8432,0.8431999999999235,-0.9242530426985855,0.9242543311982266,-0.3617741278822356
8433,0.8432999999999234,-0.9242530421526002,0.9242543298946926,-0.3617741278864014
8434,0.8433999999999234,-0.9242530416069349,0.9242543285919239,-0.36177412789056207
8435,0.8434999999999234,-0.9242530410615893,0.9242543272899205,-0.361774127894722
8436,0.8435999999999234,-0.9242530405165635,0.9242543259886817,-0.36177412789887287
8437,0.8436999999999234,-0.9242530399718573,0.9242543246882072,-0.3617741279030217
8438,0.8437999999999234,-0.9242530394274702,0.9242543233884964,-0.36177412790716257
8439,0.8438999999999234,-0.9242530388834023,0.9242543220895489,-0.36177412791130337
8440,0.8439999999999234,-0.9242530383396532,0.9242543207913644,-0.3617741279154338
8441,0.8440999999999234,-0.924253037796223,0.9242543194939422,-0.36177412791956215
8442,0.8441999999999233,-0.9242530372531113,0.9242543181972821,-0.36177412792368524
8443,0.8442999999999233,-0.9242530367103179,0.9242543169013835,-0.3617741279278025
8444,0.8443999999999233,-0.9242530361678426,0.9242543156062459,-0.36177412793191294
8445,0.8444999999999233,-0.9242530356256853,0.9242543143118691,-0.36177412793602187
8446,0.8445999999999233,-0.9242530350838459,0.9242543130182523,-0.36177412794012626
8447,0.8446999999999233,-0.9242530345423241,0.9242543117253954,-0.36177412794422587
8448,0.8447999999999233,-0.9242530340011197,0.9242543104332979,-0.3617741279483194
8449,0.8448999999999233,-0.9242530334602325,0.924254309141959,-0.3617741279524064
8450,0.8449999999999233,-0.9242530329196624,0.9242543078513786,-0.36177412795648867
8451,0.8450999999999232,-0.9242530323794091,0.9242543065615563,-0.36177412796056757
8452,0.8451999999999232,-0.9242530318394726,0.9242543052724914,-0.3617741279646446
8453,0.8452999999999232,-0.9242530312998526,0.9242543039841836,-0.3617741279687105
8454,0.8453999999999232,-0.9242530307605488,0.9242543026966326,-0.36177412797277775
8455,0.8454999999999232,-0.9242530302215611,0.9242543014098376,-0.3617741279768399
8456,0.8455999999999232,-0.9242530296828895,0.9242543001237983,-0.36177412798089414
8457,0.8456999999999232,-0.9242530291445336,0.9242542988385144,-0.3617741279849436
8458,0.8457999999999232,-0.9242530286064933,0.9242542975539854,-0.36177412798898784
8459,0.8458999999999232,-0.9242530280687683,0.9242542962702107,-0.36177412799302994
8460,0.8459999999999231,-0.9242530275313586,0.92425429498719,-0.3617741279970637
8461,0.8460999999999231,-0.9242530269942638,0.924254293704923,-0.36177412800109676
8462,0.8461999999999231,-0.924253026457484,0.9242542924234088,-0.3617741280051261
8463,0.8462999999999231,-0.9242530259210188,0.9242542911426475,-0.3617741280091416
8464,0.8463999999999231,-0.924253025384868,0.9242542898626382,-0.36177412801316156
8465,0.8464999999999231,-0.9242530248490315,0.9242542885833809,-0.3617741280171737
8466,0.8465999999999231,-0.9242530243135092,0.9242542873048747,-0.3617741280211831
8467,0.8466999999999231,-0.9242530237783008,0.9242542860271196,-0.36177412802518405
8468,0.8467999999999231,-0.924253023243406,0.9242542847501147,-0.3617741280291835
8469,0.846899999999923,-0.9242530227088248,0.92425428347386,-0.3617741280331789
8470,0.846999999999923,-0.9242530221745571,0.9242542821983547,-0.3617741280371677
8471,0.847099999999923,-0.9242530216406024,0.9242542809235986,-0.36177412804115294
8472,0.847199999999923,-0.9242530211069608,0.9242542796495913,-0.36177412804512615
8473,0.847299999999923,-0.924253020573632,0.924254278376332,-0.361774128049108
8474,0.847399999999923,-0.9242530200406159,0.9242542771038207,-0.36177412805307585
8475,0.847499999999923,-0.9242530195079122,0.9242542758320568,-0.3617741280570441
8476,0.847599999999923,-0.9242530189755208,0.9242542745610397,-0.36177412806100323
8477,0.847699999999923,-0.9242530184434414,0.924254273290769,-0.361774128064957
8478,0.847799999999923,-0.924253017911674,0.9242542720212444,-0.3617741280689147
8479,0.8478999999999229,-0.9242530173802183,0.9242542707524656,-0.361774128072862
8480,0.8479999999999229,-0.9242530168490741,0.9242542694844318,-0.36177412807680465
8481,0.8480999999999229,-0.9242530163182413,0.9242542682171427,-0.36177412808074694
8482,0.8481999999999229,-0.9242530157877197,0.924254266950598,-0.3617741280846778
8483,0.8482999999999229,-0.924253015257509,0.9242542656847972,-0.3617741280886037
8484,0.8483999999999229,-0.9242530147276092,0.9242542644197397,-0.36177412809252746
8485,0.8484999999999229,-0.9242530141980201,0.9242542631554252,-0.361774128096452
8486,0.8485999999999229,-0.9242530136687414,0.9242542618918533,-0.3617741281003619
8487,0.8486999999999228,-0.9242530131397728,0.9242542606290236,-0.3617741281042736
8488,0.8487999999999228,-0.9242530126111144,0.9242542593669355,-0.3617741281081808
8489,0.8488999999999228,-0.924253012082766,0.9242542581055886,-0.3617741281120847
8490,0.8489999999999228,-0.9242530115547272,0.9242542568449826,-0.36177412811597415
8491,0.8490999999999228,-0.924253011026998,0.9242542555851169,-0.36177412811987153
8492,0.8491999999999228,-0.9242530104995782,0.9242542543259912,-0.3617741281237546
8493,0.8492999999999228,-0.9242530099724675,0.924254253067605,-0.3617741281276431
8494,0.8493999999999228,-0.9242530094456658,0.9242542518099578,-0.361774128131514
8495,0.8494999999999228,-0.924253008919173,0.9242542505530493,-0.3617741281353903
8496,0.8495999999999228,-0.9242530083929887,0.924254249296879,-0.3617741281392569
8497,0.8496999999999227,-0.9242530078671131,0.9242542480414465,-0.361774128143123
8498,0.8497999999999227,-0.9242530073415455,0.9242542467867514,-0.36177412814698423
8499,0.8498999999999227,-0.9242530068162862,0.9242542455327931,-0.36177412815083704
8500,0.8499999999999227,-0.9242530062913347,0.9242542442795713,-0.3617741281546843
8501,0.8500999999999227,-0.924253005766691,0.9242542430270855,-0.36177412815853616
8502,0.8501999999999227,-0.9242530052423548,0.9242542417753353,-0.3617741281623768
8503,0.8502999999999227,-0.924253004718326,0.9242542405243204,-0.36177412816621357
8504,0.8503999999999227,-0.9242530041946044,0.9242542392740402,-0.36177412817004456
8505,0.8504999999999227,-0.9242530036711899,0.9242542380244942,-0.3617741281738736
8506,0.8505999999999226,-0.9242530031480822,0.9242542367756822,-0.3617741281776926
8507,0.8506999999999226,-0.9242530026252811,0.9242542355276037,-0.3617741281815188
8508,0.8507999999999226,-0.9242530021027865,0.9242542342802581,-0.3617741281853329
8509,0.8508999999999226,-0.9242530015805983,0.9242542330336452,-0.36177412818914073
8510,0.8509999999999226,-0.9242530010587161,0.9242542317877644,-0.36177412819294524
8511,0.8510999999999226,-0.9242530005371399,0.9242542305426154,-0.3617741281967485
8512,0.8511999999999226,-0.9242530000158694,0.9242542292981976,-0.3617741282005461
8513,0.8512999999999226,-0.9242529994949046,0.9242542280545107,-0.3617741282043361
8514,0.8513999999999226,-0.9242529989742451,0.9242542268115543,-0.3617741282081246
8515,0.8514999999999225,-0.9242529984538909,0.9242542255693279,-0.3617741282119097
8516,0.8515999999999225,-0.9242529979338417,0.9242542243278311,-0.36177412821569066
8517,0.8516999999999225,-0.9242529974140974,0.9242542230870634,-0.36177412821946137
8518,0.8517999999999225,-0.9242529968946578,0.9242542218470245,-0.3617741282232315
8519,0.8518999999999225,-0.9242529963755227,0.9242542206077139,-0.3617741282269968
8520,0.8519999999999225,-0.9242529958566919,0.9242542193691311,-0.36177412823076355
8521,0.8520999999999225,-0.9242529953381653,0.9242542181312758,-0.36177412823451754
8522,0.8521999999999225,-0.9242529948199427,0.9242542168941476,-0.36177412823827004
8523,0.8522999999999225,-0.9242529943020239,0.9242542156577459,-0.36177412824201755
8524,0.8523999999999224,-0.9242529937844087,0.9242542144220705,-0.3617741282457579
8525,0.8524999999999224,-0.924252993267097,0.9242542131871206,-0.3617741282494972
8526,0.8525999999999224,-0.9242529927500884,0.9242542119528961,-0.36177412825323735
8527,0.8526999999999224,-0.9242529922333831,0.9242542107193966,-0.3617741282569663
8528,0.8527999999999224,-0.9242529917169806,0.9242542094866216,-0.36177412826069294
8529,0.8528999999999224,-0.9242529912008809,0.9242542082545706,-0.3617741282644184
8530,0.8529999999999224,-0.9242529906850838,0.9242542070232431,-0.3617741282681352
8531,0.8530999999999224,-0.924252990169589,0.924254205792639,-0.36177412827184746
8532,0.8531999999999224,-0.9242529896543964,0.9242542045627574,-0.3617741282755549
8533,0.8532999999999223,-0.9242529891395058,0.9242542033335983,-0.3617741282792611
8534,0.8533999999999223,-0.9242529886249172,0.9242542021051611,-0.36177412828295874
8535,0.8534999999999223,-0.9242529881106302,0.9242542008774455,-0.361774128286654
8536,0.8535999999999223,-0.9242529875966446,0.9242541996504509,-0.36177412829034405
8537,0.8536999999999223,-0.9242529870829606,0.9242541984241769,-0.36177412829403727
8538,0.8537999999999223,-0.9242529865695774,0.9242541971986231,-0.36177412829772154
8539,0.8538999999999223,-0.9242529860564954,0.9242541959737891,-0.3617741283013991
8540,0.8539999999999223,-0.9242529855437142,0.9242541947496746,-0.36177412830507194
8541,0.8540999999999223,-0.9242529850312335,0.9242541935262789,-0.361774128308739
8542,0.8541999999999222,-0.9242529845190534,0.924254192303602,-0.3617741283124089
8543,0.8542999999999222,-0.9242529840071734,0.924254191081643,-0.3617741283160711
8544,0.8543999999999222,-0.9242529834955936,0.9242541898604016,-0.36177412831972383
8545,0.8544999999999222,-0.9242529829843137,0.9242541886398777,-0.3617741283233784
8546,0.8545999999999222,-0.9242529824733335,0.9242541874200705,-0.3617741283270266
8547,0.8546999999999222,-0.9242529819626529,0.9242541862009799,-0.36177412833066724
8548,0.8547999999999222,-0.9242529814522717,0.9242541849826051,-0.36177412833431194
8549,0.8548999999999222,-0.9242529809421898,0.9242541837649461,-0.3617741283379471
8550,0.8549999999999222,-0.9242529804324068,0.9242541825480021,-0.36177412834157535
8551,0.8550999999999221,-0.9242529799229228,0.9242541813317728,-0.361774128345206
8552,0.8551999999999221,-0.9242529794137374,0.924254180116258,-0.36177412834882894
8553,0.8552999999999221,-0.9242529789048506,0.9242541789014571,-0.3617741283524445
8554,0.8553999999999221,-0.9242529783962621,0.9242541776873697,-0.36177412835605627
8555,0.8554999999999221,-0.9242529778879717,0.9242541764739952,-0.36177412835966555
8556,0.8555999999999221,-0.9242529773799794,0.9242541752613336,-0.36177412836327083
8557,0.8556999999999221,-0.9242529768722848,0.924254174049384,-0.3617741283668721
8558,0.8557999999999221,-0.9242529763648879,0.9242541728381465,-0.3617741283704715
8559,0.8558999999999221,-0.9242529758577885,0.9242541716276201,-0.3617741283740679
8560,0.855999999999922,-0.9242529753509865,0.9242541704178048,-0.36177412837765355
8561,0.856099999999922,-0.9242529748444814,0.9242541692087001,-0.3617741283812326
8562,0.856199999999922,-0.9242529743382735,0.9242541680003056,-0.36177412838481704
8563,0.856299999999922,-0.9242529738323622,0.9242541667926207,-0.36177412838839007
8564,0.856399999999922,-0.9242529733267476,0.9242541655856452,-0.3617741283919666
8565,0.856499999999922,-0.9242529728214293,0.9242541643793786,-0.36177412839553175
8566,0.856599999999922,-0.9242529723164074,0.9242541631738204,-0.3617741283990956
8567,0.856699999999922,-0.9242529718116815,0.9242541619689704,-0.36177412840265455
8568,0.856799999999922,-0.9242529713072515,0.9242541607648279,-0.3617741284062076
8569,0.856899999999922,-0.9242529708031173,0.9242541595613928,-0.3617741284097556
8570,0.8569999999999219,-0.9242529702992786,0.9242541583586644,-0.36177412841330286
8571,0.8570999999999219,-0.9242529697957353,0.9242541571566424,-0.36177412841684686
8572,0.8571999999999219,-0.9242529692924872,0.9242541559553265,-0.3617741284203864
8573,0.8572999999999219,-0.9242529687895343,0.9242541547547161,-0.3617741284239188
8574,0.8573999999999219,-0.9242529682868762,0.9242541535548109,-0.3617741284274515
8575,0.8574999999999219,-0.9242529677845127,0.9242541523556104,-0.3617741284309743
8576,0.8575999999999219,-0.9242529672824438,0.9242541511571143,-0.36177412843449325
8577,0.8576999999999219,-0.9242529667806693,0.924254149959322,-0.36177412843801265
8578,0.8577999999999218,-0.924252966279189,0.9242541487622333,-0.3617741284415306
8579,0.8578999999999218,-0.9242529657780026,0.9242541475658477,-0.3617741284450409
8580,0.8579999999999218,-0.9242529652771101,0.9242541463701648,-0.3617741284485468
8581,0.8580999999999218,-0.9242529647765112,0.9242541451751841,-0.3617741284520445
8582,0.8581999999999218,-0.924252964276206,0.9242541439809053,-0.3617741284555424
8583,0.8582999999999218,-0.9242529637761939,0.924254142787328,-0.3617741284590352
8584,0.8583999999999218,-0.924252963276475,0.9242541415944516,-0.3617741284625227
8585,0.8584999999999218,-0.9242529627770492,0.9242541404022759,-0.36177412846600465
8586,0.8585999999999218,-0.9242529622779161,0.9242541392108005,-0.36177412846949264
8587,0.8586999999999217,-0.9242529617790757,0.9242541380200249,-0.36177412847296414
8588,0.8587999999999217,-0.9242529612805277,0.9242541368299485,-0.361774128476442
8589,0.8588999999999217,-0.924252960782272,0.9242541356405712,-0.361774128479902
8590,0.8589999999999217,-0.9242529602843086,0.9242541344518925,-0.3617741284833692
8591,0.8590999999999217,-0.9242529597866369,0.9242541332639119,-0.36177412848682683
8592,0.8591999999999217,-0.9242529592892571,0.9242541320766291,-0.3617741284902853
8593,0.8592999999999217,-0.924252958792169,0.9242541308900436,-0.36177412849373936
8594,0.8593999999999217,-0.9242529582953722,0.9242541297041551,-0.36177412849718776
8595,0.8594999999999217,-0.9242529577988668,0.924254128518963,-0.3617741285006288
8596,0.8595999999999216,-0.9242529573026524,0.9242541273344671,-0.36177412850407337
8597,0.8596999999999216,-0.924252956806729,0.9242541261506668,-0.36177412850750895
8598,0.8597999999999216,-0.9242529563110964,0.924254124967562,-0.3617741285109415
8599,0.8598999999999216,-0.9242529558157543,0.9242541237851519,-0.3617741285143739
8600,0.8599999999999216,-0.9242529553207026,0.9242541226034364,-0.3617741285177874
8601,0.8600999999999216,-0.9242529548259412,0.9242541214224149,-0.3617741285212081
8602,0.8601999999999216,-0.9242529543314699,0.9242541202420871,-0.3617741285246301
8603,0.8602999999999216,-0.9242529538372886,0.9242541190624525,-0.36177412852803387
8604,0.8603999999999216,-0.9242529533433969,0.9242541178835109,-0.3617741285314413
8605,0.8604999999999215,-0.9242529528497948,0.9242541167052616,-0.3617741285348503
8606,0.8605999999999215,-0.9242529523564821,0.9242541155277043,-0.36177412853824936
8607,0.8606999999999215,-0.9242529518634587,0.9242541143508388,-0.36177412854164664
8608,0.8607999999999215,-0.9242529513707243,0.9242541131746644,-0.361774128545039
8609,0.8608999999999215,-0.9242529508782789,0.9242541119991808,-0.3617741285484251
8610,0.8609999999999215,-0.9242529503861221,0.9242541108243877,-0.36177412855181307
8611,0.8610999999999215,-0.9242529498942539,0.9242541096502846,-0.36177412855519153
8612,0.8611999999999215,-0.9242529494026741,0.9242541084768711,-0.36177412855856667
8613,0.8612999999999215,-0.9242529489113825,0.9242541073041468,-0.36177412856193997
8614,0.8613999999999215,-0.9242529484203791,0.9242541061321113,-0.36177412856530744
8615,0.8614999999999214,-0.9242529479296634,0.9242541049607642,-0.36177412856866986
8616,0.8615999999999214,-0.9242529474392355,0.924254103790105,-0.3617741285720301
8617,0.8616999999999214,-0.9242529469490951,0.9242541026201335,-0.3617741285753843
8618,0.8617999999999214,-0.924252946459242,0.9242541014508492,-0.36177412857873664
8619,0.8618999999999214,-0.9242529459696763,0.9242541002822515,-0.36177412858208524
8620,0.8619999999999214,-0.9242529454803976,0.9242540991143403,-0.36177412858542846
8621,0.8620999999999214,-0.9242529449914058,0.924254097947115,-0.3617741285887701
8622,0.8621999999999214,-0.9242529445027006,0.9242540967805754,-0.36177412859210195
8623,0.8622999999999214,-0.924252944014282,0.9242540956147208,-0.36177412859544
8624,0.8623999999999213,-0.9242529435261498,0.924254094449551,-0.36177412859876973
8625,0.8624999999999213,-0.9242529430383037,0.9242540932850657,-0.36177412860209424
8626,0.8625999999999213,-0.9242529425507438,0.9242540921212642,-0.3617741286054112
8627,0.8626999999999213,-0.9242529420634695,0.9242540909581464,-0.3617741286087335
8628,0.8627999999999213,-0.9242529415764812,0.9242540897957117,-0.36177412861204267
8629,0.8628999999999213,-0.9242529410897783,0.9242540886339596,-0.36177412861534974
8630,0.8629999999999213,-0.9242529406033608,0.9242540874728901,-0.3617741286186541
8631,0.8630999999999213,-0.9242529401172285,0.9242540863125024,-0.36177412862195685
8632,0.8631999999999213,-0.9242529396313812,0.9242540851527963,-0.36177412862525404
8633,0.8632999999999212,-0.9242529391458189,0.9242540839937713,-0.36177412862854236
8634,0.8633999999999212,-0.9242529386605411,0.9242540828354271,-0.3617741286318346
8635,0.8634999999999212,-0.924252938175548,0.9242540816777632,-0.36177412863512237
8636,0.8635999999999212,-0.9242529376908392,0.9242540805207794,-0.36177412863839964
8637,0.8636999999999212,-0.9242529372064145,0.924254079364475,-0.3617741286416753
8638,0.8637999999999212,-0.924252936722274,0.92425407820885,-0.3617741286449536
8639,0.8638999999999212,-0.9242529362384174,0.9242540770539035,-0.3617741286482184
8640,0.8639999999999212,-0.9242529357548444,0.9242540758996355,-0.3617741286514856
8641,0.8640999999999212,-0.9242529352715549,0.9242540747460454,-0.36177412865474357
8642,0.8641999999999211,-0.9242529347885489,0.9242540735931328,-0.3617741286580096
8643,0.8642999999999211,-0.924252934305826,0.9242540724408975,-0.3617741286612618
8644,0.8643999999999211,-0.9242529338233862,0.9242540712893389,-0.3617741286645131
8645,0.8644999999999211,-0.9242529333412293,0.9242540701384566,-0.36177412866776304
8646,0.8645999999999211,-0.9242529328593551,0.9242540689882504,-0.36177412867100417
8647,0.8646999999999211,-0.9242529323777634,0.9242540678387198,-0.3617741286742442
8648,0.8647999999999211,-0.9242529318964541,0.9242540666898642,-0.36177412867747955
8649,0.8648999999999211,-0.924252931415427,0.9242540655416835,-0.36177412868071407
8650,0.864999999999921,-0.9242529309346819,0.9242540643941772,-0.36177412868393927
8651,0.865099999999921,-0.9242529304542187,0.9242540632473449,-0.3617741286871636
8652,0.865199999999921,-0.9242529299740373,0.9242540621011862,-0.36177412869038267
8653,0.865299999999921,-0.9242529294941374,0.9242540609557007,-0.36177412869360226
8654,0.865399999999921,-0.9242529290145189,0.9242540598108879,-0.3617741286968133
8655,0.865499999999921,-0.9242529285351817,0.9242540586667477,-0.3617741287000232
8656,0.865599999999921,-0.9242529280561255,0.9242540575232794,-0.36177412870322956
8657,0.865699999999921,-0.9242529275773501,0.9242540563804826,-0.3617741287064295
8658,0.865799999999921,-0.9242529270988555,0.9242540552383572,-0.3617741287096289
8659,0.865899999999921,-0.9242529266206415,0.9242540540969028,-0.36177412871282266
8660,0.8659999999999209,-0.9242529261427079,0.9242540529561185,-0.3617741287160123
8661,0.8660999999999209,-0.9242529256650546,0.9242540518160044,-0.36177412871919606
8662,0.8661999999999209,-0.9242529251876813,0.92425405067656,-0.36177412872238107
8663,0.8662999999999209,-0.924252924710588,0.9242540495377848,-0.3617741287255639
8664,0.8663999999999209,-0.9242529242337743,0.9242540483996785,-0.36177412872873793
8665,0.8664999999999209,-0.9242529237572402,0.9242540472622406,-0.361774128731913
8666,0.8665999999999209,-0.9242529232809856,0.9242540461254708,-0.36177412873508064
8667,0.8666999999999209,-0.9242529228050103,0.9242540449893687,-0.36177412873824116
8668,0.8667999999999209,-0.924252922329314,0.924254043853934,-0.3617741287414043
8669,0.8668999999999208,-0.9242529218538967,0.9242540427191661,-0.3617741287445558
8670,0.8669999999999208,-0.9242529213787581,0.9242540415850647,-0.3617741287477096
8671,0.8670999999999208,-0.9242529209038981,0.9242540404516295,-0.3617741287508597
8672,0.8671999999999208,-0.9242529204293166,0.9242540393188601,-0.3617741287540099
8673,0.8672999999999208,-0.9242529199550134,0.9242540381867559,-0.3617741287571464
8674,0.8673999999999208,-0.9242529194809882,0.9242540370553167,-0.36177412876028725
8675,0.8674999999999208,-0.9242529190072409,0.924254035924542,-0.36177412876341986
8676,0.8675999999999208,-0.9242529185337717,0.9242540347944316,-0.3617741287665526
8677,0.8676999999999208,-0.92425291806058,0.9242540336649848,-0.3617741287696772
8678,0.8677999999999207,-0.9242529175876656,0.9242540325362015,-0.36177412877280224
8679,0.8678999999999207,-0.9242529171150287,0.9242540314080813,-0.3617741287759236
8680,0.8679999999999207,-0.9242529166426687,0.9242540302806236,-0.36177412877903636
8681,0.8680999999999207,-0.9242529161705859,0.9242540291538281,-0.3617741287821548
8682,0.8681999999999207,-0.9242529156987799,0.9242540280276945,-0.36177412878526527
8683,0.8682999999999207,-0.9242529152272505,0.9242540269022224,-0.36177412878837434
8684,0.8683999999999207,-0.9242529147559976,0.9242540257774112,-0.3617741287914713
8685,0.8684999999999207,-0.924252914285021,0.9242540246532608,-0.361774128794568
8686,0.8685999999999207,-0.9242529138143206,0.9242540235297707,-0.36177412879766263
8687,0.8686999999999206,-0.9242529133438963,0.9242540224069404,-0.3617741288007527
8688,0.8687999999999206,-0.9242529128737477,0.9242540212847696,-0.3617741288038373
8689,0.8688999999999206,-0.9242529124038749,0.9242540201632581,-0.36177412880692617
8690,0.8689999999999206,-0.9242529119342775,0.9242540190424051,-0.36177412881000304
8691,0.8690999999999206,-0.9242529114649555,0.9242540179222105,-0.36177412881308335
8692,0.8691999999999206,-0.9242529109959087,0.924254016802674,-0.3617741288161536
8693,0.8692999999999206,-0.924252910527137,0.924254015683795,-0.36177412881922616
8694,0.8693999999999206,-0.9242529100586402,0.9242540145655732,-0.3617741288222882
8695,0.8694999999999206,-0.9242529095904181,0.9242540134480082,-0.361774128825353
8696,0.8695999999999205,-0.9242529091224705,0.9242540123310995,-0.3617741288284118
8697,0.8696999999999205,-0.9242529086547973,0.924254011214847,-0.361774128831472
8698,0.8697999999999205,-0.9242529081873984,0.92425401009925,-0.3617741288345212
8699,0.8698999999999205,-0.9242529077202735,0.9242540089843084,-0.36177412883756593
8700,0.8699999999999205,-0.9242529072534226,0.9242540078700217,-0.3617741288406074
8701,0.8700999999999205,-0.9242529067868455,0.9242540067563894,-0.36177412884365157
8702,0.8701999999999205,-0.9242529063205418,0.9242540056434112,-0.36177412884668253
8703,0.8702999999999205,-0.9242529058545117,0.9242540045310867,-0.36177412884971866
8704,0.8703999999999205,-0.9242529053887548,0.9242540034194157,-0.3617741288527478
8705,0.8704999999999204,-0.924252904923271,0.9242540023083974,-0.3617741288557729
8706,0.8705999999999204,-0.9242529044580602,0.9242540011980319,-0.3617741288587968
8707,0.8706999999999204,-0.9242529039931222,0.9242540000883185,-0.36177412886181753
8708,0.8707999999999204,-0.9242529035284568,0.9242539989792569,-0.3617741288648315
8709,0.8708999999999204,-0.9242529030640639,0.9242539978708467,-0.36177412886784444
8710,0.8709999999999204,-0.9242529025999433,0.9242539967630877,-0.36177412887085186
8711,0.8710999999999204,-0.9242529021360949,0.9242539956559793,-0.36177412887385524
8712,0.8711999999999204,-0.9242529016725186,0.9242539945495211,-0.36177412887685834
8713,0.8712999999999204,-0.924252901209214,0.9242539934437128,-0.3617741288798568
8714,0.8713999999999203,-0.924252900746181,0.9242539923385541,-0.3617741288828494
8715,0.8714999999999203,-0.9242529002834198,0.9242539912340445,-0.3617741288858386
8716,0.8715999999999203,-0.9242528998209297,0.9242539901301836,-0.3617741288888239
8717,0.8716999999999203,-0.9242528993587109,0.9242539890269711,-0.36177412889180866
8718,0.8717999999999203,-0.9242528988967632,0.9242539879244066,-0.3617741288947939
8719,0.8718999999999203,-0.9242528984350864,0.9242539868224897,-0.36177412889777244
8720,0.8719999999999203,-0.9242528979736802,0.9242539857212201,-0.36177412890074323
8721,0.8720999999999203,-0.9242528975125446,0.9242539846205973,-0.36177412890371197
8722,0.8721999999999203,-0.9242528970516795,0.9242539835206209,-0.36177412890667504
8723,0.8722999999999203,-0.9242528965910846,0.9242539824212908,-0.36177412890964455
8724,0.8723999999999202,-0.9242528961307598,0.9242539813226062,-0.36177412891259814
8725,0.8724999999999202,-0.9242528956707049,0.9242539802245671,-0.3617741289155523
8726,0.8725999999999202,-0.9242528952109198,0.9242539791271728,-0.36177412891850663
8727,0.8726999999999202,-0.9242528947514044,0.9242539780304231,-0.3617741289214529
8728,0.8727999999999202,-0.9242528942921583,0.9242539769343177,-0.36177412892439836
8729,0.8728999999999202,-0.9242528938331817,0.924253975838856,-0.3617741289273425
8730,0.8729999999999202,-0.9242528933744741,0.9242539747440379,-0.36177412893028066
8731,0.8730999999999202,-0.9242528929160356,0.9242539736498627,-0.3617741289332144
8732,0.8731999999999202,-0.9242528924578659,0.9242539725563303,-0.3617741289361467
8733,0.8732999999999201,-0.9242528919999649,0.9242539714634402,-0.3617741289390735
8734,0.8733999999999201,-0.9242528915423324,0.9242539703711921,-0.3617741289420004
8735,0.8734999999999201,-0.9242528910849682,0.9242539692795854,-0.3617741289449205
8736,0.8735999999999201,-0.9242528906278722,0.9242539681886199,-0.36177412894783517
8737,0.8736999999999201,-0.9242528901710443,0.9242539670982953,-0.3617741289507518
8738,0.8737999999999201,-0.9242528897144843,0.9242539660086111,-0.3617741289536618
8739,0.8738999999999201,-0.924252889258192,0.9242539649195669,-0.36177412895657274
8740,0.8739999999999201,-0.9242528888021674,0.9242539638311623,-0.36177412895947325
8741,0.87409999999992,-0.9242528883464101,0.9242539627433972,-0.36177412896237526
8742,0.87419999999992,-0.9242528878909201,0.9242539616562709,-0.36177412896527333
8743,0.87429999999992,-0.9242528874356972,0.9242539605697833,-0.3617741289681678
8744,0.87439999999992,-0.9242528869807413,0.9242539594839336,-0.36177412897105454
8745,0.87449999999992,-0.9242528865260521,0.9242539583987219,-0.36177412897394484
8746,0.87459999999992,-0.9242528860716296,0.9242539573141476,-0.3617741289768274
8747,0.87469999999992,-0.9242528856174735,0.9242539562302103,-0.361774128979708
8748,0.87479999999992,-0.924252885163584,0.9242539551469098,-0.3617741289825851
8749,0.87489999999992,-0.9242528847099605,0.9242539540642455,-0.36177412898546013
8750,0.87499999999992,-0.9242528842566029,0.9242539529822171,-0.36177412898832695
8751,0.8750999999999199,-0.9242528838035112,0.9242539519008244,-0.361774128991195
8752,0.8751999999999199,-0.9242528833506853,0.9242539508200668,-0.36177412899405903
8753,0.8752999999999199,-0.924252882898125,0.9242539497399439,-0.36177412899691674
8754,0.8753999999999199,-0.9242528824458299,0.9242539486604555,-0.3617741289997718
8755,0.8754999999999199,-0.9242528819938003,0.9242539475816013,-0.36177412900262707
8756,0.8755999999999199,-0.9242528815420357,0.9242539465033807,-0.3617741290054764
8757,0.8756999999999199,-0.9242528810905358,0.9242539454257933,-0.3617741290083242
8758,0.8757999999999199,-0.9242528806393009,0.924253944348839,-0.3617741290111692
8759,0.8758999999999199,-0.9242528801883305,0.9242539432725173,-0.36177412901401057
8760,0.8759999999999198,-0.9242528797376247,0.9242539421968278,-0.3617741290168476
8761,0.8760999999999198,-0.9242528792871831,0.9242539411217701,-0.36177412901968187
8762,0.8761999999999198,-0.9242528788370057,0.9242539400473438,-0.36177412902251055
8763,0.8762999999999198,-0.9242528783870924,0.9242539389735487,-0.3617741290253392
8764,0.8763999999999198,-0.9242528779374427,0.9242539379003843,-0.3617741290281638
8765,0.8764999999999198,-0.924252877488057,0.9242539368278502,-0.36177412903097955
8766,0.8765999999999198,-0.9242528770389346,0.9242539357559462,-0.36177412903380396
8767,0.8766999999999198,-0.9242528765900756,0.9242539346846717,-0.3617741290366157
8768,0.8767999999999198,-0.9242528761414799,0.9242539336140264,-0.36177412903942086
8769,0.8768999999999197,-0.9242528756931473,0.9242539325440101,-0.3617741290422272
8770,0.8769999999999197,-0.9242528752450776,0.9242539314746222,-0.3617741290450293
8771,0.8770999999999197,-0.9242528747972707,0.9242539304058626,-0.36177412904783146
8772,0.8771999999999197,-0.9242528743497263,0.9242539293377305,-0.3617741290506248
8773,0.8772999999999197,-0.9242528739024444,0.924253928270226,-0.36177412905342166
8774,0.8773999999999197,-0.9242528734554248,0.9242539272033485,-0.3617741290562101
8775,0.8774999999999197,-0.9242528730086674,0.9242539261370977,-0.36177412905899686
8776,0.8775999999999197,-0.924252872562172,0.9242539250714732,-0.3617741290617796
8777,0.8776999999999197,-0.9242528721159384,0.9242539240064745,-0.3617741290645593
8778,0.8777999999999196,-0.9242528716699665,0.9242539229421015,-0.3617741290673384
8779,0.8778999999999196,-0.9242528712242563,0.9242539218783536,-0.3617741290701111
8780,0.8779999999999196,-0.9242528707788072,0.9242539208152306,-0.36177412907288325
8781,0.8780999999999196,-0.9242528703336196,0.9242539197527321,-0.3617741290756511
8782,0.8781999999999196,-0.9242528698886929,0.9242539186908575,-0.3617741290784124
8783,0.8782999999999196,-0.9242528694440272,0.9242539176296068,-0.36177412908117834
8784,0.8783999999999196,-0.9242528689996223,0.9242539165689794,-0.36177412908393775
8785,0.8784999999999196,-0.924252868555478,0.924253915508975,-0.36177412908668877
8786,0.8785999999999196,-0.9242528681115941,0.9242539144495932,-0.3617741290894437
8787,0.8786999999999195,-0.9242528676679705,0.9242539133908337,-0.36177412909218865
8788,0.8787999999999195,-0.9242528672246072,0.9242539123326962,-0.3617741290949333
8789,0.8788999999999195,-0.9242528667815039,0.92425391127518,-0.3617741290976802
8790,0.8789999999999195,-0.9242528663386604,0.9242539102182851,-0.3617741291004178
8791,0.8790999999999195,-0.9242528658960767,0.924253909162011,-0.36177412910315077
8792,0.8791999999999195,-0.9242528654537525,0.9242539081063573,-0.36177412910588197
8793,0.8792999999999195,-0.9242528650116876,0.9242539070513237,-0.36177412910860607
8794,0.8793999999999195,-0.9242528645698821,0.9242539059969098,-0.3617741291113335
8795,0.8794999999999195,-0.9242528641283356,0.9242539049431153,-0.36177412911405804
8796,0.8795999999999194,-0.9242528636870482,0.9242539038899398,-0.3617741291167731
8797,0.8796999999999194,-0.9242528632460195,0.9242539028373827,-0.3617741291194886
8798,0.8797999999999194,-0.9242528628052494,0.9242539017854441,-0.36177412912220186
8799,0.8798999999999194,-0.9242528623647378,0.9242539007341233,-0.3617741291249072
8800,0.8799999999999194,-0.9242528619244846,0.9242538996834201,-0.3617741291276188
8801,0.8800999999999194,-0.9242528614844896,0.924253898633334,-0.36177412913032087
8802,0.8801999999999194,-0.9242528610447527,0.9242538975838647,-0.36177412913302076
8803,0.8802999999999194,-0.9242528606052736,0.9242538965350119,-0.36177412913571566
8804,0.8803999999999194,-0.9242528601660521,0.9242538954867751,-0.36177412913840595
8805,0.8804999999999193,-0.9242528597270885,0.9242538944391541,-0.3617741291411006
8806,0.8805999999999193,-0.9242528592883821,0.9242538933921484,-0.36177412914378826
8807,0.8806999999999193,-0.9242528588499331,0.9242538923457577,-0.36177412914647333
8808,0.8807999999999193,-0.9242528584117412,0.9242538912999817,-0.36177412914915136
8809,0.8808999999999193,-0.9242528579738063,0.92425389025482,-0.3617741291518336
8810,0.8809999999999193,-0.9242528575361282,0.9242538892102721,-0.3617741291545085
8811,0.8810999999999193,-0.9242528570987069,0.9242538881663378,-0.36177412915717877
8812,0.8811999999999193,-0.924252856661542,0.9242538871230167,-0.36177412915984475
8813,0.8812999999999193,-0.9242528562246336,0.9242538860803085,-0.3617741291625105
8814,0.8813999999999192,-0.9242528557879813,0.9242538850382126,-0.36177412916517077
8815,0.8814999999999192,-0.9242528553515852,0.9242538839967289,-0.3617741291678327
8816,0.8815999999999192,-0.924252854915445,0.9242538829558571,-0.36177412917049245
8817,0.8816999999999192,-0.9242528544795606,0.9242538819155965,-0.3617741291731452
8818,0.8817999999999192,-0.9242528540439319,0.9242538808759471,-0.36177412917579355
8819,0.8818999999999192,-0.9242528536085586,0.9242538798369082,-0.361774129178438
8820,0.8819999999999192,-0.9242528531734406,0.9242538787984798,-0.36177412918107876
8821,0.8820999999999192,-0.9242528527385778,0.9242538777606613,-0.36177412918372054
8822,0.8821999999999192,-0.9242528523039701,0.9242538767234524,-0.36177412918635915
8823,0.8822999999999191,-0.9242528518696173,0.9242538756868527,-0.3617741291889892
8824,0.8823999999999191,-0.9242528514355192,0.924253874650862,-0.3617741291916222
8825,0.8824999999999191,-0.9242528510016756,0.9242538736154797,-0.3617741291942496
8826,0.8825999999999191,-0.9242528505680866,0.9242538725807056,-0.36177412919687446
8827,0.8826999999999191,-0.9242528501347518,0.9242538715465394,-0.3617741291994914
8828,0.8827999999999191,-0.9242528497016712,0.9242538705129806,-0.36177412920211016
8829,0.8828999999999191,-0.9242528492688447,0.9242538694800289,-0.3617741292047286
8830,0.8829999999999191,-0.9242528488362718,0.924253868447684,-0.36177412920733953
8831,0.8830999999999191,-0.9242528484039527,0.9242538674159454,-0.36177412920995294
8832,0.883199999999919,-0.9242528479718872,0.9242538663848129,-0.3617741292125587
8833,0.883299999999919,-0.9242528475400751,0.924253865354286,-0.3617741292151667
8834,0.883399999999919,-0.9242528471085163,0.9242538643243645,-0.3617741292177656
8835,0.883499999999919,-0.9242528466772104,0.924253863295048,-0.36177412922035984
8836,0.883599999999919,-0.9242528462461577,0.9242538622663361,-0.3617741292229531
8837,0.883699999999919,-0.9242528458153577,0.9242538612382284,-0.3617741292255444
8838,0.883799999999919,-0.9242528453848103,0.9242538602107245,-0.36177412922813396
8839,0.883899999999919,-0.9242528449545155,0.9242538591838244,-0.3617741292307198
8840,0.883999999999919,-0.9242528445244731,0.9242538581575274,-0.3617741292332979
8841,0.884099999999919,-0.9242528440946828,0.9242538571318332,-0.3617741292358787
8842,0.8841999999999189,-0.9242528436651446,0.9242538561067415,-0.36177412923845353
8843,0.8842999999999189,-0.9242528432358583,0.9242538550822519,-0.3617741292410253
8844,0.8843999999999189,-0.9242528428068238,0.9242538540583641,-0.3617741292435966
8845,0.8844999999999189,-0.9242528423780411,0.9242538530350778,-0.36177412924615976
8846,0.8845999999999189,-0.9242528419495097,0.9242538520123925,-0.3617741292487242
8847,0.8846999999999189,-0.9242528415212297,0.924253850990308,-0.3617741292512864
8848,0.8847999999999189,-0.9242528410932008,0.9242538499688238,-0.3617741292538434
8849,0.8848999999999189,-0.924252840665423,0.9242538489479396,-0.36177412925639574
8850,0.8849999999999189,-0.9242528402378961,0.9242538479276551,-0.36177412925895136
8851,0.8850999999999188,-0.9242528398106199,0.9242538469079699,-0.36177412926149943
8852,0.8851999999999188,-0.9242528393835944,0.9242538458888836,-0.3617741292640428
8853,0.8852999999999188,-0.9242528389568192,0.924253844870396,-0.3617741292665879
8854,0.8853999999999188,-0.9242528385302945,0.9242538438525066,-0.3617741292691286
8855,0.8854999999999188,-0.9242528381040198,0.9242538428352152,-0.3617741292716685
8856,0.8855999999999188,-0.9242528376779952,0.9242538418185212,-0.36177412927419766
8857,0.8856999999999188,-0.9242528372522204,0.9242538408024245,-0.36177412927673136
8858,0.8857999999999188,-0.9242528368266953,0.9242538397869247,-0.36177412927925884
8859,0.8858999999999188,-0.9242528364014199,0.9242538387720213,-0.36177412928178326
8860,0.8859999999999187,-0.9242528359763938,0.9242538377577141,-0.36177412928430147
8861,0.8860999999999187,-0.9242528355516171,0.9242538367440026,-0.36177412928682057
8862,0.8861999999999187,-0.9242528351270894,0.9242538357308867,-0.3617741292893365
8863,0.8862999999999187,-0.9242528347028108,0.9242538347183659,-0.36177412929185054
8864,0.8863999999999187,-0.924252834278781,0.9242538337064398,-0.36177412929436004
8865,0.8864999999999187,-0.9242528338549999,0.9242538326951081,-0.36177412929686636
8866,0.8865999999999187,-0.9242528334314674,0.9242538316843705,-0.36177412929937247
8867,0.8866999999999187,-0.9242528330081832,0.9242538306742265,-0.36177412930186975
8868,0.8867999999999187,-0.9242528325851473,0.9242538296646758,-0.361774129304373
8869,0.8868999999999186,-0.9242528321623596,0.9242538286557184,-0.36177412930686853
8870,0.8869999999999186,-0.9242528317398199,0.9242538276473534,-0.3617741293093627
8871,0.8870999999999186,-0.9242528313175279,0.9242538266395808,-0.36177412931184944
8872,0.8871999999999186,-0.9242528308954836,0.9242538256324002,-0.36177412931433583
8873,0.8872999999999186,-0.9242528304736869,0.9242538246258112,-0.36177412931681907
8874,0.8873999999999186,-0.9242528300521375,0.9242538236198135,-0.3617741293193027
8875,0.8874999999999186,-0.9242528296308354,0.9242538226144067,-0.36177412932177755
8876,0.8875999999999186,-0.9242528292097805,0.9242538216095904,-0.36177412932425196
8877,0.8876999999999186,-0.9242528287889724,0.9242538206053643,-0.36177412932672554
8878,0.8877999999999185,-0.9242528283684112,0.9242538196017284,-0.3617741293291954
8879,0.8878999999999185,-0.9242528279480966,0.9242538185986817,-0.3617741293316617
8880,0.8879999999999185,-0.9242528275280285,0.9242538175962243,-0.36177412933413045
8881,0.8880999999999185,-0.9242528271082069,0.9242538165943558,-0.3617741293365892
8882,0.8881999999999185,-0.9242528266886315,0.9242538155930757,-0.36177412933904385
8883,0.8882999999999185,-0.9242528262693022,0.9242538145923838,-0.36177412934150277
8884,0.8883999999999185,-0.9242528258502188,0.9242538135922798,-0.36177412934395264
8885,0.8884999999999185,-0.9242528254313812,0.9242538125927632,-0.3617741293464013
8886,0.8885999999999185,-0.9242528250127893,0.9242538115938336,-0.36177412934884656
8887,0.8886999999999184,-0.9242528245944429,0.9242538105954909,-0.3617741293512894
8888,0.8887999999999184,-0.9242528241763419,0.9242538095977346,-0.3617741293537293
8889,0.8888999999999184,-0.924252823758486,0.9242538086005644,-0.3617741293561686
8890,0.8889999999999184,-0.9242528233408754,0.9242538076039799,-0.3617741293586012
8891,0.8890999999999184,-0.9242528229235096,0.9242538066079808,-0.36177412936103
8892,0.8891999999999184,-0.9242528225063886,0.9242538056125668,-0.3617741293634564
8893,0.8892999999999184,-0.9242528220895123,0.9242538046177375,-0.3617741293658866
8894,0.8893999999999184,-0.9242528216728805,0.9242538036234926,-0.3617741293683127
8895,0.8894999999999184,-0.9242528212564931,0.9242538026298317,-0.36177412937072617
8896,0.8895999999999183,-0.9242528208403499,0.9242538016367544,-0.36177412937314807
8897,0.8896999999999183,-0.9242528204244507,0.9242538006442605,-0.3617741293755609
8898,0.8897999999999183,-0.9242528200087956,0.9242537996523497,-0.3617741293779742
8899,0.8898999999999183,-0.9242528195933841,0.9242537986610214,-0.3617741293803809
8900,0.8899999999999183,-0.9242528191782164,0.9242537976702754,-0.36177412938278497
8901,0.8900999999999183,-0.9242528187632922,0.9242537966801114,-0.36177412938518944
8902,0.8901999999999183,-0.9242528183486114,0.9242537956905292,-0.36177412938758957
8903,0.8902999999999183,-0.9242528179341737,0.9242537947015281,-0.361774129389986
8904,0.8903999999999183,-0.9242528175199791,0.924253793713108,-0.36177412939238107
8905,0.8904999999999182,-0.9242528171060276,0.9242537927252685,-0.3617741293947746
8906,0.8905999999999182,-0.9242528166923188,0.9242537917380093,-0.3617741293971607
8907,0.8906999999999182,-0.9242528162788527,0.92425379075133,-0.3617741293995459
8908,0.8907999999999182,-0.924252815865629,0.9242537897652302,-0.36177412940193204
8909,0.8908999999999182,-0.9242528154526478,0.9242537887797098,-0.36177412940431075
8910,0.8909999999999182,-0.9242528150399087,0.9242537877947682,-0.3617741294066904
8911,0.8910999999999182,-0.9242528146274118,0.9242537868104052,-0.3617741294090656
8912,0.8911999999999182,-0.9242528142151568,0.9242537858266203,-0.3617741294114378
8913,0.8912999999999182,-0.9242528138031436,0.9242537848434134,-0.36177412941380754
8914,0.8913999999999181,-0.9242528133913722,0.9242537838607839,-0.36177412941617154
8915,0.8914999999999181,-0.9242528129798422,0.9242537828787318,-0.3617741294185398
8916,0.8915999999999181,-0.9242528125685536,0.9242537818972565,-0.3617741294208982
8917,0.8916999999999181,-0.9242528121575062,0.9242537809163578,-0.36177412942325565
8918,0.8917999999999181,-0.9242528117466999,0.9242537799360352,-0.36177412942561266
8919,0.8918999999999181,-0.9242528113361347,0.9242537789562885,-0.36177412942796594
8920,0.8919999999999181,-0.9242528109258101,0.9242537779771172,-0.3617741294303156
8921,0.8920999999999181,-0.9242528105157264,0.9242537769985212,-0.361774129432663
8922,0.8921999999999181,-0.9242528101058831,0.9242537760205,-0.3617741294350074
8923,0.892299999999918,-0.9242528096962802,0.9242537750430533,-0.3617741294373501
8924,0.892399999999918,-0.9242528092869176,0.9242537740661807,-0.36177412943968906
8925,0.892499999999918,-0.924252808877795,0.924253773089882,-0.361774129442025
8926,0.892599999999918,-0.9242528084689126,0.9242537721141567,-0.3617741294443605
8927,0.892699999999918,-0.9242528080602698,0.9242537711390046,-0.3617741294466926
8928,0.892799999999918,-0.9242528076518668,0.9242537701644253,-0.3617741294490212
8929,0.892899999999918,-0.9242528072437033,0.9242537691904186,-0.3617741294513419
8930,0.892999999999918,-0.9242528068357793,0.9242537682169839,-0.36177412945367166
8931,0.893099999999918,-0.9242528064280945,0.9242537672441211,-0.36177412945599124
8932,0.893199999999918,-0.9242528060206489,0.9242537662718298,-0.36177412945830845
8933,0.8932999999999179,-0.9242528056134423,0.9242537653001095,-0.3617741294606203
8934,0.8933999999999179,-0.9242528052064745,0.92425376432896,-0.361774129462934
8935,0.8934999999999179,-0.9242528047997454,0.924253763358381,-0.36177412946524495
8936,0.8935999999999179,-0.9242528043932547,0.9242537623883722,-0.3617741294675498
8937,0.8936999999999179,-0.9242528039870027,0.9242537614189331,-0.3617741294698486
8938,0.8937999999999179,-0.9242528035809889,0.9242537604500636,-0.3617741294721535
8939,0.8938999999999179,-0.9242528031752133,0.9242537594817631,-0.3617741294744519
8940,0.8939999999999179,-0.9242528027696757,0.9242537585140315,-0.36177412947674686
8941,0.8940999999999178,-0.9242528023643759,0.9242537575521349,-0.36177412947903814
8942,0.8941999999999178,-0.9242528019593139,0.9242537566004495,-0.36177412948132776
8943,0.8942999999999178,-0.9242528015544895,0.9242537556493233,-0.361774129483617
8944,0.8943999999999178,-0.9242528011499026,0.9242537546987557,-0.3617741294859005
8945,0.8944999999999178,-0.9242528007455529,0.9242537537487466,-0.3617741294881833
8946,0.8945999999999178,-0.9242528003414404,0.9242537527992954,-0.3617741294904657
8947,0.8946999999999178,-0.924252799937565,0.9242537518504021,-0.3617741294927385
8948,0.8947999999999178,-0.9242527995339265,0.9242537509020661,-0.3617741294950142
8949,0.8948999999999178,-0.9242527991305247,0.9242537499542872,-0.3617741294972854
8950,0.8949999999999178,-0.9242527987273595,0.924253749007065,-0.3617741294995527
8951,0.8950999999999177,-0.924252798324431,0.9242537480603993,-0.3617741295018184
8952,0.8951999999999177,-0.9242527979217386,0.9242537471142895,-0.3617741295040808
8953,0.8952999999999177,-0.9242527975192825,0.9242537461687357,-0.3617741295063434
8954,0.8953999999999177,-0.9242527971170625,0.9242537452237373,-0.3617741295086023
8955,0.8954999999999177,-0.9242527967150784,0.9242537442792939,-0.3617741295108553
8956,0.8955999999999177,-0.9242527963133301,0.9242537433354053,-0.3617741295131095
8957,0.8956999999999177,-0.9242527959118175,0.9242537423920713,-0.3617741295153627
8958,0.8957999999999177,-0.9242527955105404,0.9242537414492913,-0.36177412951760707
8959,0.8958999999999177,-0.9242527951094986,0.9242537405070651,-0.36177412951985294
8960,0.8959999999999176,-0.9242527947086921,0.9242537395653924,-0.3617741295220963
8961,0.8960999999999176,-0.9242527943081207,0.924253738624273,-0.3617741295243341
8962,0.8961999999999176,-0.9242527939077844,0.9242537376837062,-0.3617741295265725
8963,0.8962999999999176,-0.9242527935076827,0.924253736743692,-0.3617741295288037
8964,0.8963999999999176,-0.9242527931078158,0.9242537358042301,-0.3617741295310363
8965,0.8964999999999176,-0.9242527927081835,0.9242537348653199,-0.3617741295332657
8966,0.8965999999999176,-0.9242527923087855,0.9242537339269613,-0.3617741295354989
8967,0.8966999999999176,-0.924252791909622,0.924253732989154,-0.3617741295377169
8968,0.8967999999999176,-0.9242527915106924,0.9242537320518975,-0.36177412953993704
8969,0.8968999999999175,-0.9242527911119969,0.9242537311151916,-0.36177412954215277
8970,0.8969999999999175,-0.9242527907135353,0.9242537301790359,-0.3617741295443692
8971,0.8970999999999175,-0.9242527903153074,0.9242537292434302,-0.3617741295465825
8972,0.8971999999999175,-0.9242527899173131,0.924253728308374,-0.36177412954879434
8973,0.8972999999999175,-0.9242527895195523,0.9242537273738671,-0.361774129550999
8974,0.8973999999999175,-0.9242527891220247,0.9242537264399092,-0.36177412955320776
8975,0.8974999999999175,-0.9242527887247304,0.9242537255065,-0.3617741295554109
8976,0.8975999999999175,-0.9242527883276691,0.924253724573639,-0.36177412955761046
8977,0.8976999999999175,-0.9242527879308408,0.924253723641326,-0.3617741295598077
8978,0.8977999999999174,-0.9242527875342451,0.9242537227095606,-0.3617741295620043
8979,0.8978999999999174,-0.9242527871378822,0.9242537217783426,-0.36177412956419813
8980,0.8979999999999174,-0.9242527867417517,0.9242537208476717,-0.36177412956638816
8981,0.8980999999999174,-0.9242527863458536,0.9242537199175473,-0.36177412956857524
8982,0.8981999999999174,-0.9242527859501878,0.9242537189879696,-0.3617741295707557
8983,0.8982999999999174,-0.924252785554754,0.9242537180589377,-0.36177412957293936
8984,0.8983999999999174,-0.9242527851595521,0.9242537171304516,-0.36177412957512295
8985,0.8984999999999174,-0.9242527847645822,0.9242537162025108,-0.3617741295772953
8986,0.8985999999999174,-0.9242527843698439,0.9242537152751152,-0.361774129579472
8987,0.8986999999999173,-0.9242527839753372,0.9242537143482645,-0.3617741295816472
8988,0.8987999999999173,-0.9242527835810619,0.9242537134219582,-0.3617741295838123
8989,0.8988999999999173,-0.9242527831870178,0.9242537124961959,-0.3617741295859825
8990,0.8989999999999173,-0.9242527827932049,0.9242537115709776,-0.36177412958814475
8991,0.8990999999999173,-0.924252782399623,0.9242537106463027,-0.3617741295903088
8992,0.8991999999999173,-0.924252782006272,0.924253709722171,-0.361774129592465
8993,0.8992999999999173,-0.9242527816131517,0.924253708798582,-0.3617741295946229
8994,0.8993999999999173,-0.9242527812202621,0.9242537078755358,-0.3617741295967766
8995,0.8994999999999173,-0.9242527808276029,0.9242537069530318,-0.3617741295989279
8996,0.8995999999999172,-0.924252780435174,0.9242537060310695,-0.36177412960107674
8997,0.8996999999999172,-0.9242527800429754,0.9242537051096489,-0.3617741296032221
8998,0.8997999999999172,-0.9242527796510068,0.9242537041887696,-0.3617741296053685
8999,0.8998999999999172,-0.9242527792592681,0.9242537032684313,-0.36177412960751204
9000,0.8999999999999172,-0.9242527788677593,0.9242537023486336,-0.36177412960964905
9001,0.9000999999999172,-0.92425277847648,0.9242537014293761,-0.3617741296117877
9002,0.9001999999999172,-0.9242527780854304,0.9242537005106587,-0.36177412961391947
9003,0.9002999999999172,-0.9242527776946101,0.9242536995924809,-0.3617741296160504
9004,0.9003999999999172,-0.924252777304019,0.9242536986748425,-0.3617741296181826
9005,0.9004999999999171,-0.9242527769136571,0.9242536977577432,-0.3617741296203101
9006,0.9005999999999171,-0.9242527765235242,0.9242536968411826,-0.361774129622433
9007,0.9006999999999171,-0.9242527761336202,0.9242536959251604,-0.361774129624554
9008,0.9007999999999171,-0.9242527757439448,0.9242536950096764,-0.36177412962667105
9009,0.9008999999999171,-0.9242527753544981,0.92425369409473,-0.36177412962878835
9010,0.9009999999999171,-0.9242527749652798,0.9242536931803212,-0.3617741296308991
9011,0.9010999999999171,-0.9242527745762898,0.9242536922664496,-0.36177412963301686
9012,0.9011999999999171,-0.924252774187528,0.9242536913531147,-0.3617741296351219
9013,0.9012999999999171,-0.9242527737989943,0.9242536904403164,-0.3617741296372291
9014,0.901399999999917,-0.9242527734106886,0.9242536895280542,-0.3617741296393316
9015,0.901499999999917,-0.9242527730226106,0.9242536886163281,-0.3617741296414353
9016,0.901599999999917,-0.9242527726347601,0.9242536877051375,-0.3617741296435342
9017,0.901699999999917,-0.9242527722471373,0.924253686794482,-0.36177412964563277
9018,0.901799999999917,-0.9242527718597419,0.9242536858843616,-0.3617741296477281
9019,0.901899999999917,-0.9242527714725737,0.9242536849747758,-0.361774129649819
9020,0.901999999999917,-0.9242527710856325,0.9242536840657244,-0.36177412965191086
9021,0.902099999999917,-0.9242527706989184,0.9242536831572069,-0.3617741296539974
9022,0.902199999999917,-0.9242527703124312,0.9242536822492231,-0.36177412965608374
9023,0.902299999999917,-0.9242527699261707,0.9242536813417728,-0.3617741296581642
9024,0.9023999999999169,-0.9242527695401368,0.9242536804348555,-0.36177412966024236
9025,0.9024999999999169,-0.9242527691543293,0.9242536795284708,-0.36177412966232353
9026,0.9025999999999169,-0.9242527687687482,0.9242536786226186,-0.3617741296643959
9027,0.9026999999999169,-0.9242527683833932,0.9242536777172987,-0.3617741296664703
9028,0.9027999999999169,-0.9242527679982643,0.9242536768125105,-0.36177412966853717
9029,0.9028999999999169,-0.9242527676133612,0.9242536759082538,-0.3617741296706033
9030,0.9029999999999169,-0.924252767228684,0.9242536750045283,-0.3617741296726716
9031,0.9030999999999169,-0.9242527668442325,0.9242536741013337,-0.3617741296747279
9032,0.9031999999999168,-0.9242527664600065,0.9242536731986697,-0.36177412967679456
9033,0.9032999999999168,-0.9242527660760059,0.9242536722965359,-0.3617741296788524
9034,0.9033999999999168,-0.9242527656922306,0.924253671394932,-0.3617741296809075
9035,0.9034999999999168,-0.9242527653086804,0.9242536704938578,-0.36177412968295786
9036,0.9035999999999168,-0.9242527649253552,0.9242536695933129,-0.3617741296850086
9037,0.9036999999999168,-0.9242527645422548,0.9242536686932971,-0.3617741296870548
9038,0.9037999999999168,-0.9242527641593793,0.9242536677938098,-0.36177412968910166
9039,0.9038999999999168,-0.9242527637767283,0.9242536668948511,-0.36177412969114814
9040,0.9039999999999168,-0.9242527633943017,0.9242536659964203,-0.3617741296931896
9041,0.9040999999999167,-0.9242527630120996,0.9242536650985175,-0.36177412969522704
9042,0.9041999999999167,-0.9242527626301217,0.924253664201142,-0.36177412969725903
9043,0.9042999999999167,-0.9242527622483678,0.9242536633042937,-0.36177412969929457
9044,0.9043999999999167,-0.9242527618668379,0.9242536624079721,-0.3617741297013248
9045,0.9044999999999167,-0.9242527614855318,0.9242536615121772,-0.36177412970335776
9046,0.9045999999999167,-0.9242527611044494,0.9242536606169085,-0.36177412970538203
9047,0.9046999999999167,-0.9242527607235905,0.9242536597221657,-0.36177412970740597
9048,0.9047999999999167,-0.9242527603429551,0.9242536588279485,-0.3617741297094278
9049,0.9048999999999167,-0.924252759962543,0.9242536579342566,-0.36177412971145007
9050,0.9049999999999166,-0.924252759582354,0.9242536570410897,-0.3617741297134673
9051,0.9050999999999166,-0.9242527592023881,0.9242536561484475,-0.36177412971548123
9052,0.9051999999999166,-0.924252758822645,0.9242536552563296,-0.3617741297174905
9053,0.9052999999999166,-0.9242527584431248,0.9242536543647358,-0.36177412971950546
9054,0.9053999999999166,-0.9242527580638271,0.9242536534736657,-0.36177412972150935
9055,0.9054999999999166,-0.9242527576847521,0.9242536525831192,-0.3617741297235146
9056,0.9055999999999166,-0.9242527573058994,0.9242536516930957,-0.36177412972551987
9057,0.9056999999999166,-0.9242527569272688,0.9242536508035951,-0.3617741297275224
9058,0.9057999999999166,-0.9242527565488605,0.9242536499146171,-0.36177412972951634
9059,0.9058999999999165,-0.9242527561706742,0.9242536490261611,-0.3617741297315084
9060,0.9059999999999165,-0.9242527557927096,0.9242536481382272,-0.36177412973350437
9061,0.9060999999999165,-0.9242527554149669,0.9242536472508149,-0.36177412973549833
9062,0.9061999999999165,-0.9242527550374458,0.9242536463639238,-0.3617741297374833
9063,0.9062999999999165,-0.924252754660146,0.9242536454775538,-0.3617741297394684
9064,0.9063999999999165,-0.9242527542830676,0.9242536445917044,-0.36177412974145096
9065,0.9064999999999165,-0.9242527539062105,0.9242536437063754,-0.36177412974343753
9066,0.9065999999999165,-0.9242527535295745,0.9242536428215665,-0.3617741297454122
9067,0.9066999999999165,-0.9242527531531594,0.9242536419372775,-0.3617741297473938
9068,0.9067999999999165,-0.9242527527769651,0.9242536410535078,-0.3617741297493655
9069,0.9068999999999164,-0.9242527524009915,0.9242536401702574,-0.3617741297513406
9070,0.9069999999999164,-0.9242527520252385,0.9242536392875257,-0.36177412975331014
9071,0.9070999999999164,-0.9242527516497059,0.9242536384053126,-0.3617741297552768
9072,0.9071999999999164,-0.9242527512743937,0.9242536375236178,-0.3617741297572481
9073,0.9072999999999164,-0.9242527508993015,0.9242536366424409,-0.36177412975920664
9074,0.9073999999999164,-0.9242527505244295,0.9242536357617817,-0.36177412976116885
9075,0.9074999999999164,-0.9242527501497773,0.9242536348816397,-0.3617741297631284
9076,0.9075999999999164,-0.924252749775345,0.9242536340020149,-0.3617741297650812
9077,0.9076999999999164,-0.9242527494011323,0.9242536331229068,-0.36177412976703877
9078,0.9077999999999163,-0.9242527490271392,0.924253632244315,-0.3617741297689899
9079,0.9078999999999163,-0.9242527486533655,0.9242536313662394,-0.36177412977093354
9080,0.9079999999999163,-0.924252748279811,0.9242536304886796,-0.3617741297728821
9081,0.9080999999999163,-0.9242527479064757,0.9242536296116354,-0.3617741297748283
9082,0.9081999999999163,-0.9242527475333594,0.9242536287351063,-0.36177412977677076
9083,0.9082999999999163,-0.924252747160462,0.9242536278590922,-0.36177412977871265
9084,0.9083999999999163,-0.9242527467877834,0.9242536269835927,-0.36177412978065066
9085,0.9084999999999163,-0.9242527464153234,0.9242536261086074,-0.36177412978258594
9086,0.9085999999999163,-0.9242527460430819,0.9242536252341362,-0.3617741297845184
9087,0.9086999999999162,-0.9242527456710589,0.9242536243601787,-0.3617741297864497
9088,0.9087999999999162,-0.9242527452992539,0.9242536234867346,-0.36177412978838347
9089,0.9088999999999162,-0.9242527449276673,0.9242536226138036,-0.36177412979030626
9090,0.9089999999999162,-0.9242527445562985,0.9242536217413854,-0.3617741297922278
9091,0.9090999999999162,-0.9242527441851477,0.9242536208694797,-0.3617741297941515
9092,0.9091999999999162,-0.9242527438142145,0.9242536199980861,-0.3617741297960745
9093,0.9092999999999162,-0.924252743443499,0.9242536191272045,-0.36177412979798773
9094,0.9093999999999162,-0.924252743073001,0.9242536182568345,-0.3617741297999038
9095,0.9094999999999162,-0.9242527427027203,0.9242536173869758,-0.3617741298018156
9096,0.9095999999999161,-0.9242527423326569,0.9242536165176279,-0.36177412980372997
9097,0.9096999999999161,-0.9242527419628105,0.924253615648791,-0.36177412980563156
9098,0.9097999999999161,-0.9242527415931813,0.9242536147804643,-0.36177412980754164
9099,0.9098999999999161,-0.9242527412237687,0.9242536139126478,-0.36177412980944706
9100,0.9099999999999161,-0.9242527408545729,0.924253613045341,-0.36177412981134294
9101,0.9100999999999161,-0.9242527404855938,0.9242536121785437,-0.3617741298132475
9102,0.9101999999999161,-0.924252740116831,0.9242536113122557,-0.3617741298151485
9103,0.9102999999999161,-0.9242527397482847,0.9242536104464766,-0.3617741298170403
9104,0.910399999999916,-0.9242527393799546,0.924253609581206,-0.3617741298189333
9105,0.910499999999916,-0.9242527390118405,0.9242536087164437,-0.36177412982082463
9106,0.910599999999916,-0.9242527386439423,0.9242536078521895,-0.3617741298227103
9107,0.910699999999916,-0.9242527382762601,0.9242536069884429,-0.36177412982459684
9108,0.910799999999916,-0.9242527379087935,0.9242536061252038,-0.3617741298264807
9109,0.910899999999916,-0.9242527375415426,0.9242536052624717,-0.3617741298283631
9110,0.910999999999916,-0.9242527371745071,0.9242536044002465,-0.3617741298302449
9111,0.911099999999916,-0.9242527368076868,0.9242536035385278,-0.36177412983212065
9112,0.911199999999916,-0.9242527364410819,0.9242536026773153,-0.3617741298339945
9113,0.911299999999916,-0.924252736074692,0.9242536018166086,-0.36177412983586593
9114,0.9113999999999159,-0.9242527357085171,0.9242536009564077,-0.36177412983773694
9115,0.9114999999999159,-0.9242527353425569,0.9242536000967121,-0.36177412983960877
9116,0.9115999999999159,-0.9242527349768115,0.9242535992375215,-0.36177412984147117
9117,0.9116999999999159,-0.9242527346112808,0.9242535983788356,-0.36177412984333507
9118,0.9117999999999159,-0.9242527342459643,0.9242535975206542,-0.3617741298452022
9119,0.9118999999999159,-0.9242527338808623,0.9242535966629769,-0.36177412984705787
9120,0.9119999999999159,-0.9242527335159744,0.9242535958058034,-0.36177412984891627
9121,0.9120999999999159,-0.9242527331513006,0.9242535949491335,-0.36177412985077234
9122,0.9121999999999159,-0.9242527327868408,0.9242535940929668,-0.36177412985262747
9123,0.9122999999999158,-0.9242527324225948,0.9242535932373032,-0.3617741298544755
9124,0.9123999999999158,-0.9242527320585624,0.9242535923821421,-0.36177412985633056
9125,0.9124999999999158,-0.9242527316947436,0.9242535915274833,-0.3617741298581723
9126,0.9125999999999158,-0.9242527313311384,0.9242535906733267,-0.3617741298600149
9127,0.9126999999999158,-0.9242527309677464,0.924253589819672,-0.36177412986186086
9128,0.9127999999999158,-0.9242527306045676,0.9242535889665185,-0.36177412986370333
9129,0.9128999999999158,-0.9242527302416019,0.9242535881138664,-0.3617741298655433
9130,0.9129999999999158,-0.9242527298788491,0.9242535872617151,-0.3617741298673747
9131,0.9130999999999158,-0.9242527295163092,0.9242535864100644,-0.36177412986921115
9132,0.9131999999999157,-0.9242527291539819,0.924253585558914,-0.36177412987103885
9133,0.9132999999999157,-0.9242527287918674,0.9242535847082637,-0.3617741298728726
9134,0.9133999999999157,-0.9242527284299651,0.9242535838581131,-0.36177412987470003
9135,0.9134999999999157,-0.9242527280682752,0.9242535830084618,-0.3617741298765191
9136,0.9135999999999157,-0.9242527277067976,0.9242535821593098,-0.36177412987834406
9137,0.9136999999999157,-0.9242527273455319,0.9242535813106565,-0.3617741298801674
9138,0.9137999999999157,-0.9242527269844782,0.9242535804625017,-0.3617741298819852
9139,0.9138999999999157,-0.9242527266236364,0.9242535796148452,-0.36177412988380203
9140,0.9139999999999157,-0.9242527262630063,0.9242535787676868,-0.3617741298856157
9141,0.9140999999999156,-0.9242527259025878,0.9242535779210259,-0.36177412988742874
9142,0.9141999999999156,-0.9242527255423807,0.9242535770748624,-0.3617741298892391
9143,0.9142999999999156,-0.9242527251823849,0.924253576229196,-0.3617741298910457
9144,0.9143999999999156,-0.9242527248226003,0.9242535753840264,-0.36177412989285174
9145,0.9144999999999156,-0.9242527244630269,0.9242535745393533,-0.36177412989465496
9146,0.9145999999999156,-0.9242527241036644,0.9242535736951765,-0.36177412989646285
9147,0.9146999999999156,-0.9242527237445127,0.9242535728514955,-0.3617741298982575
9148,0.9147999999999156,-0.9242527233855717,0.9242535720083102,-0.3617741299000538
9149,0.9148999999999156,-0.9242527230268415,0.92425357116562,-0.3617741299018496
9150,0.9149999999999155,-0.9242527226683215,0.9242535703234251,-0.361774129903641
9151,0.9150999999999155,-0.924252722310012,0.9242535694817249,-0.36177412990543595
9152,0.9151999999999155,-0.9242527219519128,0.9242535686405191,-0.3617741299072252
9153,0.9152999999999155,-0.9242527215940234,0.9242535677998075,-0.36177412990901353
9154,0.9153999999999155,-0.9242527212363442,0.9242535669595898,-0.361774129910798
9155,0.9154999999999155,-0.9242527208788748,0.9242535661198656,-0.36177412991257374
9156,0.9155999999999155,-0.9242527205216151,0.9242535652806348,-0.36177412991435953
9157,0.9156999999999155,-0.9242527201645651,0.9242535644418971,-0.3617741299161377
9158,0.9157999999999155,-0.9242527198077245,0.924253563603652,-0.3617741299179153
9159,0.9158999999999154,-0.9242527194510932,0.9242535627658993,-0.36177412991968694
9160,0.9159999999999154,-0.9242527190946712,0.9242535619286388,-0.3617741299214623
9161,0.9160999999999154,-0.9242527187384584,0.9242535610918702,-0.36177412992322794
9162,0.9161999999999154,-0.9242527183824545,0.9242535602555931,-0.36177412992499675
9163,0.9162999999999154,-0.9242527180266595,0.9242535594198072,-0.3617741299267646
9164,0.9163999999999154,-0.9242527176710732,0.9242535585845124,-0.3617741299285282
9165,0.9164999999999154,-0.9242527173156956,0.9242535577497083,-0.36177412993028557
9166,0.9165999999999154,-0.9242527169605265,0.9242535569153946,-0.36177412993205055
9167,0.9166999999999154,-0.9242527166055657,0.924253556081571,-0.3617741299338084
9168,0.9167999999999153,-0.9242527162508132,0.9242535552482373,-0.36177412993556546
9169,0.9168999999999153,-0.9242527158962689,0.924253554415393,-0.3617741299373171
9170,0.9169999999999153,-0.9242527155419326,0.9242535535830381,-0.36177412993906904
9171,0.9170999999999153,-0.9242527151878042,0.9242535527511722,-0.36177412994081964
9172,0.9171999999999153,-0.9242527148338835,0.9242535519197949,-0.3617741299425623
9173,0.9172999999999153,-0.9242527144801704,0.924253551088906,-0.3617741299443104
9174,0.9173999999999153,-0.924252714126665,0.9242535502585052,-0.3617741299460571
9175,0.9174999999999153,-0.9242527137733669,0.9242535494285922,-0.36177412994779395
9176,0.9175999999999153,-0.9242527134202762,0.9242535485991668,-0.36177412994953223
9177,0.9176999999999153,-0.9242527130673924,0.9242535477702287,-0.36177412995126895
9178,0.9177999999999152,-0.9242527127147159,0.9242535469417774,-0.3617741299530056
9179,0.9178999999999152,-0.9242527123622462,0.9242535461138129,-0.3617741299547404
9180,0.9179999999999152,-0.9242527120099834,0.9242535452863349,-0.36177412995646707
9181,0.9180999999999152,-0.9242527116579272,0.9242535444593428,-0.3617741299581985
9182,0.9181999999999152,-0.9242527113060776,0.9242535436328367,-0.3617741299599267
9183,0.9182999999999152,-0.9242527109544344,0.924253542806816,-0.3617741299616473
9184,0.9183999999999152,-0.9242527106029975,0.9242535419812806,-0.3617741299633739
9185,0.9184999999999152,-0.9242527102517668,0.9242535411562303,-0.36177412996509495
9186,0.9185999999999152,-0.9242527099007423,0.9242535403316646,-0.36177412996681063
9187,0.9186999999999151,-0.9242527095499236,0.9242535395075833,-0.3617741299685295
9188,0.9187999999999151,-0.9242527091993108,0.9242535386839861,-0.3617741299702432
9189,0.9188999999999151,-0.9242527088489036,0.9242535378608726,-0.3617741299719628
9190,0.9189999999999151,-0.9242527084987021,0.9242535370382428,-0.36177412997366853
9191,0.9190999999999151,-0.9242527081487062,0.9242535362160962,-0.3617741299753766
9192,0.9191999999999151,-0.9242527077989154,0.9242535353944327,-0.3617741299770848
9193,0.9192999999999151,-0.92425270744933,0.9242535345732518,-0.3617741299787914
9194,0.9193999999999151,-0.9242527070999497,0.9242535337525533,-0.36177412998049396
9195,0.919499999999915,-0.9242527067507743,0.9242535329323369,-0.3617741299821959
9196,0.919599999999915,-0.9242527064018038,0.9242535321126024,-0.3617741299838888
9197,0.919699999999915,-0.9242527060530381,0.9242535312933495,-0.36177412998558595
9198,0.919799999999915,-0.924252705704477,0.9242535304745778,-0.3617741299872833
9199,0.919899999999915,-0.9242527053561205,0.9242535296562872,-0.3617741299889778
9200,0.919999999999915,-0.9242527050079683,0.9242535288384772,-0.3617741299906686
9201,0.920099999999915,-0.9242527046600204,0.9242535280211477,-0.36177412999235425
9202,0.920199999999915,-0.9242527043122766,0.9242535272042983,-0.36177412999404585
9203,0.920299999999915,-0.9242527039647368,0.9242535263879289,-0.3617741299957299
9204,0.920399999999915,-0.9242527036174011,0.924253525572039,-0.36177412999741326
9205,0.9204999999999149,-0.924252703270269,0.9242535247566284,-0.36177412999909164
9206,0.9205999999999149,-0.9242527029233407,0.9242535239416968,-0.36177413000076764
9207,0.9206999999999149,-0.924252702576616,0.924253523127244,-0.361774130002447
9208,0.9207999999999149,-0.9242527022300945,0.9242535223132695,-0.36177413000412184
9209,0.9208999999999149,-0.9242527018837765,0.9242535214997734,-0.36177413000579933
9210,0.9209999999999149,-0.9242527015376617,0.924253520686755,-0.3617741300074693
9211,0.9210999999999149,-0.9242527011917498,0.9242535198742143,-0.3617741300091364
9212,0.9211999999999149,-0.924252700846041,0.924253519062151,-0.36177413001080166
9213,0.9212999999999149,-0.9242527005005351,0.9242535182505649,-0.36177413001246805
9214,0.9213999999999148,-0.9242527001552319,0.9242535174394553,-0.3617741300141289
9215,0.9214999999999148,-0.9242526998101311,0.9242535166288223,-0.3617741300157938
9216,0.9215999999999148,-0.924252699465233,0.9242535158186655,-0.36177413001745223
9217,0.9216999999999148,-0.9242526991205372,0.9242535150089847,-0.36177413001910785
9218,0.9217999999999148,-0.9242526987760438,0.9242535141997795,-0.361774130020762
9219,0.9218999999999148,-0.9242526984317523,0.9242535133910498,-0.36177413002241815
9220,0.9219999999999148,-0.9242526980876629,0.9242535125827951,-0.36177413002407194
9221,0.9220999999999148,-0.9242526977437754,0.9242535117750152,-0.36177413002571895
9222,0.9221999999999148,-0.9242526974000896,0.9242535109677098,-0.361774130027364
9223,0.9222999999999147,-0.9242526970566056,0.9242535101608788,-0.3617741300290114
9224,0.9223999999999147,-0.924252696713323,0.9242535093545218,-0.36177413003065206
9225,0.9224999999999147,-0.9242526963702419,0.9242535085486383,-0.3617741300323012
9226,0.9225999999999147,-0.924252696027362,0.9242535077432285,-0.36177413003393566
9227,0.9226999999999147,-0.9242526956846834,0.9242535069382917,-0.3617741300355766
9228,0.9227999999999147,-0.9242526953422059,0.9242535061338277,-0.3617741300372123
9229,0.9228999999999147,-0.9242526949999292,0.9242535053298363,-0.36177413003884806
9230,0.9229999999999147,-0.9242526946578534,0.9242535045263174,-0.3617741300404819
9231,0.9230999999999147,-0.9242526943159783,0.9242535037232704,-0.36177413004211023
9232,0.9231999999999146,-0.9242526939743039,0.9242535029206952,-0.3617741300437397
9233,0.9232999999999146,-0.9242526936328299,0.9242535021185915,-0.3617741300453637
9234,0.9233999999999146,-0.9242526932915562,0.924253501316959,-0.3617741300469872
9235,0.9234999999999146,-0.9242526929504827,0.9242535005157975,-0.36177413004861253
9236,0.9235999999999146,-0.9242526926096096,0.9242534997151066,-0.361774130050233
9237,0.9236999999999146,-0.9242526922689362,0.9242534989148861,-0.3617741300518524
9238,0.9237999999999146,-0.9242526919284629,0.9242534981151356,-0.36177413005346887
9239,0.9238999999999146,-0.9242526915881892,0.924253497315855,-0.36177413005508235
9240,0.9239999999999146,-0.9242526912481153,0.924253496517044,-0.3617741300566997
9241,0.9240999999999145,-0.9242526909082409,0.9242534957187022,-0.36177413005830916
9242,0.9241999999999145,-0.924252690568566,0.9242534949208294,-0.36177413005992193
9243,0.9242999999999145,-0.9242526902290903,0.9242534941234254,-0.3617741300615307
9244,0.9243999999999145,-0.9242526898898137,0.9242534933264899,-0.36177413006313425
9245,0.9244999999999145,-0.9242526895507364,0.9242534925300224,-0.36177413006473685
9246,0.9245999999999145,-0.9242526892118579,0.9242534917340229,-0.3617741300663378
9247,0.9246999999999145,-0.9242526888731782,0.9242534909384911,-0.36177413006793674
9248,0.9247999999999145,-0.9242526885346973,0.9242534901434265,-0.36177413006953996
9249,0.9248999999999145,-0.924252688196415,0.924253489348829,-0.3617741300711319
9250,0.9249999999999144,-0.9242526878583313,0.9242534885546985,-0.36177413007272263
9251,0.9250999999999144,-0.9242526875204459,0.9242534877610343,-0.36177413007432163
9252,0.9251999999999144,-0.9242526871827587,0.9242534869678365,-0.361774130075907
9253,0.9252999999999144,-0.9242526868452696,0.9242534861751046,-0.36177413007749915
9254,0.9253999999999144,-0.9242526865079786,0.9242534853828384,-0.36177413007908665
9255,0.9254999999999144,-0.9242526861708855,0.9242534845910377,-0.3617741300806718
9256,0.9255999999999144,-0.9242526858339902,0.9242534837997021,-0.36177413008225506
9257,0.9256999999999144,-0.9242526854972927,0.9242534830088314,-0.3617741300838334
9258,0.9257999999999144,-0.9242526851607926,0.9242534822184253,-0.3617741300854118
9259,0.9258999999999143,-0.92425268482449,0.9242534814284835,-0.36177413008699544
9260,0.9259999999999143,-0.9242526844883847,0.9242534806390059,-0.361774130088567
9261,0.9260999999999143,-0.9242526841524766,0.9242534798499921,-0.3617741300901436
9262,0.9261999999999143,-0.9242526838167657,0.9242534790614416,-0.36177413009171216
9263,0.9262999999999143,-0.9242526834812517,0.9242534782733546,-0.3617741300932835
9264,0.9263999999999143,-0.9242526831459346,0.9242534774857305,-0.36177413009485093
9265,0.9264999999999143,-0.9242526828108142,0.924253476698569,-0.3617741300964151
9266,0.9265999999999143,-0.9242526824758905,0.9242534759118701,-0.3617741300979839
9267,0.9266999999999143,-0.9242526821411633,0.9242534751256333,-0.36177413009954457
9268,0.9267999999999142,-0.9242526818066326,0.9242534743398584,-0.36177413010110887
9269,0.9268999999999142,-0.9242526814722981,0.924253473554545,-0.3617741301026615
9270,0.9269999999999142,-0.9242526811381597,0.9242534727696932,-0.3617741301042184
9271,0.9270999999999142,-0.9242526808042175,0.9242534719853023,-0.3617741301057772
9272,0.9271999999999142,-0.9242526804704712,0.9242534712013722,-0.36177413010732934
9273,0.9272999999999142,-0.9242526801369207,0.9242534704179027,-0.36177413010888076
9274,0.9273999999999142,-0.924252679803566,0.9242534696348934,-0.36177413011043463
9275,0.9274999999999142,-0.9242526794704068,0.9242534688523442,-0.3617741301119767
9276,0.9275999999999142,-0.9242526791374431,0.9242534680702547,-0.36177413011352566
9277,0.9276999999999141,-0.9242526788046749,0.9242534672886246,-0.36177413011506915
9278,0.9277999999999141,-0.9242526784721018,0.9242534665074538,-0.3617741301166157
9279,0.9278999999999141,-0.9242526781397239,0.9242534657267418,-0.36177413011815507
9280,0.9279999999999141,-0.9242526778075412,0.9242534649464885,-0.3617741301196925
9281,0.9280999999999141,-0.9242526774755532,0.9242534641666935,-0.36177413012123305
9282,0.9281999999999141,-0.92425267714376,0.9242534633873567,-0.36177413012276494
9283,0.9282999999999141,-0.9242526768121616,0.9242534626084777,-0.3617741301243027
9284,0.9283999999999141,-0.9242526764807578,0.9242534618300563,-0.36177413012583454
9285,0.9284999999999141,-0.9242526761495483,0.9242534610520923,-0.3617741301273652
9286,0.928599999999914,-0.9242526758185333,0.9242534602745852,-0.361774130128889
9287,0.928699999999914,-0.9242526754877125,0.9242534594975349,-0.36177413013042165
9288,0.928799999999914,-0.9242526751570858,0.9242534587209411,-0.3617741301319432
9289,0.928899999999914,-0.9242526748266531,0.9242534579448036,-0.36177413013347093
9290,0.928999999999914,-0.9242526744964144,0.924253457169122,-0.36177413013498916
9291,0.929099999999914,-0.9242526741663692,0.924253456393896,-0.3617741301365024
9292,0.929199999999914,-0.9242526738365179,0.9242534556191255,-0.3617741301380203
9293,0.929299999999914,-0.9242526735068601,0.9242534548448103,-0.36177413013954124
9294,0.929399999999914,-0.9242526731773958,0.9242534540709498,-0.36177413014105375
9295,0.929499999999914,-0.9242526728481246,0.924253453297544,-0.3617741301425646
9296,0.9295999999999139,-0.9242526725190469,0.9242534525245926,-0.3617741301440726
9297,0.9296999999999139,-0.9242526721901622,0.9242534517520952,-0.3617741301455865
9298,0.9297999999999139,-0.9242526718614704,0.9242534509800516,-0.36177413014709536
9299,0.9298999999999139,-0.9242526715329715,0.9242534502084617,-0.3617741301485974
9300,0.9299999999999139,-0.9242526712046654,0.924253449437325,-0.3617741301500951
9301,0.9300999999999139,-0.9242526708765519,0.9242534486666414,-0.3617741301515991
9302,0.9301999999999139,-0.924252670548631,0.9242534478964105,-0.3617741301530989
9303,0.9302999999999139,-0.9242526702209025,0.9242534471266322,-0.36177413015459975
9304,0.9303999999999139,-0.9242526698933663,0.9242534463573059,-0.3617741301560956
9305,0.9304999999999138,-0.9242526695660223,0.9242534455884318,-0.361774130157589
9306,0.9305999999999138,-0.9242526692388704,0.9242534448200093,-0.36177413015908466
9307,0.9306999999999138,-0.9242526689119104,0.9242534440520382,-0.36177413016057286
9308,0.9307999999999138,-0.9242526685851423,0.9242534432845183,-0.3617741301620647
9309,0.9308999999999138,-0.924252668258566,0.9242534425174492,-0.3617741301635517
9310,0.9309999999999138,-0.9242526679321812,0.9242534417508309,-0.3617741301650337
9311,0.9310999999999138,-0.924252667605988,0.9242534409846629,-0.3617741301665224
9312,0.9311999999999138,-0.9242526672799862,0.9242534402189451,-0.3617741301680029
9313,0.9312999999999138,-0.9242526669541757,0.924253439453677,-0.3617741301694867
9314,0.9313999999999137,-0.9242526666285564,0.9242534386888586,-0.36177413017096416
9315,0.9314999999999137,-0.9242526663031282,0.9242534379244894,-0.3617741301724414
9316,0.9315999999999137,-0.9242526659778909,0.9242534371605693,-0.36177413017391225
9317,0.9316999999999137,-0.9242526656528445,0.924253436397098,-0.3617741301753888
9318,0.9317999999999137,-0.9242526653279888,0.9242534356340752,-0.3617741301768576
9319,0.9318999999999137,-0.9242526650033237,0.9242534348715007,-0.36177413017832444
9320,0.9319999999999137,-0.9242526646788491,0.9242534341093742,-0.36177413017979587
9321,0.9320999999999137,-0.924252664354565,0.9242534333476954,-0.361774130181264
9322,0.9321999999999137,-0.9242526640304711,0.9242534325864641,-0.36177413018273163
9323,0.9322999999999136,-0.9242526637065674,0.9242534318256801,-0.3617741301841938
9324,0.9323999999999136,-0.9242526633828538,0.9242534310653429,-0.3617741301856547
9325,0.9324999999999136,-0.9242526630593302,0.9242534303054525,-0.3617741301871138
9326,0.9325999999999136,-0.9242526627359965,0.9242534295460084,-0.3617741301885719
9327,0.9326999999999136,-0.9242526624128523,0.9242534287870104,-0.36177413019002874
9328,0.9327999999999136,-0.9242526620898979,0.9242534280284586,-0.3617741301914864
9329,0.9328999999999136,-0.9242526617671329,0.9242534272703522,-0.3617741301929373
9330,0.9329999999999136,-0.9242526614445573,0.9242534265126912,-0.3617741301943874
9331,0.9330999999999136,-0.9242526611221711,0.9242534257554753,-0.3617741301958366
9332,0.9331999999999135,-0.924252660799974,0.9242534249987043,-0.36177413019728727
9333,0.9332999999999135,-0.9242526604779661,0.9242534242423779,-0.36177413019872706
9334,0.9333999999999135,-0.9242526601561469,0.9242534234864959,-0.3617741302001751
9335,0.9334999999999135,-0.9242526598345168,0.9242534227310577,-0.36177413020161703
9336,0.9335999999999135,-0.9242526595130752,0.9242534219760635,-0.3617741302030547
9337,0.9336999999999135,-0.9242526591918224,0.9242534212215129,-0.361774130204496
9338,0.9337999999999135,-0.924252658870758,0.9242534204674054,-0.361774130205935
9339,0.9338999999999135,-0.9242526585498821,0.9242534197137412,-0.3617741302073674
9340,0.9339999999999135,-0.9242526582291946,0.9242534189605195,-0.36177413020880533
9341,0.9340999999999134,-0.924252657908695,0.9242534182077404,-0.36177413021023674
9342,0.9341999999999134,-0.9242526575883836,0.9242534174554037,-0.3617741302116682
9343,0.9342999999999134,-0.9242526572682602,0.9242534167035088,-0.3617741302130998
9344,0.9343999999999134,-0.9242526569483247,0.9242534159520557,-0.36177413021452665
9345,0.9344999999999134,-0.9242526566285768,0.924253415201044,-0.36177413021595345
9346,0.9345999999999134,-0.9242526563090167,0.9242534144504735,-0.36177413021737403
9347,0.9346999999999134,-0.924252655989644,0.924253413700344,-0.3617741302187975
9348,0.9347999999999134,-0.9242526556704587,0.9242534129506552,-0.3617741302202168
9349,0.9348999999999134,-0.9242526553514607,0.9242534122014069,-0.3617741302216346
9350,0.9349999999999133,-0.92425265503265,0.9242534114525986,-0.3617741302230546
9351,0.9350999999999133,-0.9242526547140263,0.9242534107042303,-0.3617741302244682
9352,0.9351999999999133,-0.9242526543955896,0.9242534099563017,-0.36177413022588284
9353,0.9352999999999133,-0.9242526540773397,0.9242534092088125,-0.3617741302272942
9354,0.9353999999999133,-0.9242526537592767,0.9242534084617624,-0.36177413022870464
9355,0.9354999999999133,-0.9242526534414003,0.9242534077151511,-0.3617741302301162
9356,0.9355999999999133,-0.9242526531237103,0.9242534069689785,-0.3617741302315234
9357,0.9356999999999133,-0.9242526528062068,0.9242534062232444,-0.3617741302329286
9358,0.9357999999999133,-0.9242526524888898,0.9242534054779482,-0.361774130234333
9359,0.9358999999999132,-0.9242526521717587,0.92425340473309,-0.36177413023573796
9360,0.9359999999999132,-0.9242526518548139,0.9242534039886693,-0.36177413023713956
9361,0.9360999999999132,-0.924252651538055,0.924253403244686,-0.36177413023853744
9362,0.9361999999999132,-0.924252651221482,0.9242534025011397,-0.3617741302399345
9363,0.9362999999999132,-0.9242526509050948,0.9242534017580303,-0.36177413024133126
9364,0.9363999999999132,-0.9242526505888933,0.9242534010153575,-0.36177413024272387
9365,0.9364999999999132,-0.9242526502728773,0.9242534002731209,-0.3617741302441158
9366,0.9365999999999132,-0.9242526499570467,0.9242533995313204,-0.36177413024550253
9367,0.9366999999999132,-0.9242526496414015,0.9242533987899557,-0.3617741302468989
9368,0.9367999999999131,-0.9242526493259415,0.9242533980490265,-0.36177413024828237
9369,0.9368999999999131,-0.9242526490106666,0.9242533973085327,-0.3617741302496679
9370,0.9369999999999131,-0.9242526486955768,0.9242533965684739,-0.3617741302510542
9371,0.9370999999999131,-0.9242526483806719,0.9242533958288498,-0.361774130252437
9372,0.9371999999999131,-0.9242526480659518,0.9242533950896602,-0.36177413025381644
9373,0.9372999999999131,-0.9242526477514162,0.9242533943509049,-0.36177413025519456
9374,0.9373999999999131,-0.9242526474370654,0.9242533936125837,-0.3617741302565723
9375,0.9374999999999131,-0.9242526471228989,0.9242533928746962,-0.36177413025795246
9376,0.9375999999999131,-0.9242526468089169,0.9242533921372422,-0.361774130259329
9377,0.937699999999913,-0.9242526464951191,0.9242533914002214,-0.36177413026069777
9378,0.937799999999913,-0.9242526461815055,0.9242533906636338,-0.3617741302620676
9379,0.937899999999913,-0.9242526458680759,0.9242533899274786,-0.3617741302634392
9380,0.937999999999913,-0.9242526455548302,0.9242533891917561,-0.3617741302648096
9381,0.938099999999913,-0.9242526452417683,0.9242533884564659,-0.36177413026617555
9382,0.938199999999913,-0.9242526449288901,0.9242533877216075,-0.3617741302675443
9383,0.938299999999913,-0.9242526446161956,0.924253386987181,-0.3617741302689026
9384,0.938399999999913,-0.9242526443036846,0.9242533862531858,-0.3617741302702628
9385,0.938499999999913,-0.924252643991357,0.9242533855196218,-0.3617741302716254
9386,0.938599999999913,-0.9242526436792127,0.9242533847864888,-0.3617741302729822
9387,0.9386999999999129,-0.9242526433672514,0.9242533840537865,-0.3617741302743412
9388,0.9387999999999129,-0.9242526430554733,0.9242533833215149,-0.3617741302756952
9389,0.9388999999999129,-0.9242526427438781,0.9242533825896732,-0.36177413027705
9390,0.9389999999999129,-0.9242526424324659,0.9242533818582616,-0.36177413027840133
9391,0.9390999999999129,-0.9242526421212363,0.9242533811272796,-0.3617741302797506
9392,0.9391999999999129,-0.9242526418101894,0.9242533803967271,-0.3617741302811032
9393,0.9392999999999129,-0.924252641499325,0.9242533796666038,-0.36177413028244976
9394,0.9393999999999129,-0.924252641188643,0.9242533789369094,-0.3617741302837959
9395,0.9394999999999128,-0.9242526408781434,0.9242533782076437,-0.3617741302851373
9396,0.9395999999999128,-0.9242526405678261,0.9242533774788065,-0.36177413028648164
9397,0.9396999999999128,-0.9242526402576907,0.9242533767503974,-0.3617741302878272
9398,0.9397999999999128,-0.9242526399477374,0.9242533760224164,-0.3617741302891649
9399,0.9398999999999128,-0.924252639637966,0.924253375294863,-0.36177413029050776
9400,0.9399999999999128,-0.9242526393283764,0.9242533745677368,-0.3617741302918379
9401,0.9400999999999128,-0.9242526390189685,0.9242533738410381,-0.3617741302931736
9402,0.9401999999999128,-0.9242526387097421,0.9242533731147662,-0.36177413029450506
9403,0.9402999999999128,-0.9242526384006973,0.924253372388921,-0.36177413029584077
9404,0.9403999999999128,-0.9242526380918337,0.9242533716635022,-0.3617741302971687
9405,0.9404999999999127,-0.9242526377831515,0.9242533709385096,-0.36177413029849775
9406,0.9405999999999127,-0.9242526374746503,0.9242533702139429,-0.36177413029982375
9407,0.9406999999999127,-0.9242526371663302,0.924253369489802,-0.3617741303011493
9408,0.9407999999999127,-0.924252636858191,0.9242533687660864,-0.36177413030247263
9409,0.9408999999999127,-0.9242526365502327,0.924253368042796,-0.3617741303037996
9410,0.9409999999999127,-0.9242526362424551,0.9242533673199306,-0.3617741303051202
9411,0.9410999999999127,-0.9242526359348581,0.9242533665974898,-0.3617741303064365
9412,0.9411999999999127,-0.9242526356274416,0.9242533658754735,-0.36177413030775624
9413,0.9412999999999127,-0.9242526353202056,0.9242533651538812,-0.36177413030907185
9414,0.9413999999999126,-0.9242526350131499,0.924253364432713,-0.36177413031038635
9415,0.9414999999999126,-0.9242526347062743,0.9242533637119684,-0.3617741303117008
9416,0.9415999999999126,-0.9242526343995788,0.9242533629916474,-0.36177413031300837
9417,0.9416999999999126,-0.9242526340930634,0.9242533622717495,-0.36177413031431893
9418,0.9417999999999126,-0.9242526337867277,0.9242533615522744,-0.36177413031563393
9419,0.9418999999999126,-0.9242526334805719,0.9242533608332222,-0.36177413031693645
9420,0.9419999999999126,-0.9242526331745957,0.9242533601145924,-0.3617741303182438
9421,0.9420999999999126,-0.9242526328687991,0.9242533593963846,-0.36177413031954603
9422,0.9421999999999126,-0.9242526325631819,0.9242533586785989,-0.3617741303208472
9423,0.9422999999999125,-0.9242526322577442,0.9242533579612349,-0.3617741303221515
9424,0.9423999999999125,-0.9242526319524856,0.9242533572442923,-0.3617741303234471
9425,0.9424999999999125,-0.9242526316474062,0.9242533565277709,-0.36177413032474626
9426,0.9425999999999125,-0.9242526313425058,0.9242533558116705,-0.36177413032604233
9427,0.9426999999999125,-0.9242526310377844,0.9242533550959907,-0.36177413032733824
9428,0.9427999999999125,-0.9242526307332418,0.9242533543807314,-0.36177413032863326
9429,0.9428999999999125,-0.924252630428878,0.9242533536658923,-0.36177413032992595
9430,0.9429999999999125,-0.9242526301246927,0.9242533529514734,-0.3617741303312133
9431,0.9430999999999125,-0.9242526298206859,0.924253352237474,-0.361774130332502
9432,0.9431999999999124,-0.9242526295168576,0.9242533515238941,-0.3617741303337903
9433,0.9432999999999124,-0.9242526292132076,0.9242533508107335,-0.361774130335075
9434,0.9433999999999124,-0.9242526289097357,0.9242533500979918,-0.361774130336363
9435,0.9434999999999124,-0.924252628606442,0.9242533493856688,-0.36177413033764166
9436,0.9435999999999124,-0.9242526283033262,0.9242533486737643,-0.36177413033892425
9437,0.9436999999999124,-0.9242526280003883,0.9242533479622781,-0.36177413034020284
9438,0.9437999999999124,-0.9242526276976284,0.9242533472512099,-0.36177413034149064
9439,0.9438999999999124,-0.924252627395046,0.9242533465405595,-0.36177413034276173
9440,0.9439999999999124,-0.9242526270926411,0.9242533458303265,-0.36177413034403505
9441,0.9440999999999123,-0.9242526267904138,0.9242533451205107,-0.36177413034530836
9442,0.9441999999999123,-0.9242526264883637,0.9242533444111121,-0.36177413034658057
9443,0.9442999999999123,-0.9242526261864911,0.9242533437021302,-0.36177413034784905
9444,0.9443999999999123,-0.9242526258847954,0.9242533429935648,-0.361774130349117
9445,0.9444999999999123,-0.9242526255832769,0.9242533422854157,-0.36177413035038475
9446,0.9445999999999123,-0.9242526252819354,0.9242533415776826,-0.36177413035164674
9447,0.9446999999999123,-0.9242526249807707,0.9242533408703653,-0.3617741303529183
9448,0.9447999999999123,-0.9242526246797826,0.9242533401634635,-0.3617741303541777
9449,0.9448999999999123,-0.9242526243789714,0.9242533394569772,-0.36177413035543926
9450,0.9449999999999122,-0.9242526240783365,0.9242533387509058,-0.3617741303567064
9451,0.9450999999999122,-0.9242526237778782,0.9242533380452492,-0.3617741303579667
9452,0.9451999999999122,-0.9242526234775962,0.9242533373400073,-0.361774130359219
9453,0.9452999999999122,-0.9242526231774904,0.9242533366351796,-0.3617741303604774
9454,0.9453999999999122,-0.9242526228775607,0.924253335930766,-0.3617741303617306
9455,0.9454999999999122,-0.924252622577807,0.9242533352267663,-0.36177413036298134
9456,0.9455999999999122,-0.9242526222782294,0.9242533345231803,-0.3617741303642349
9457,0.9456999999999122,-0.9242526219788274,0.9242533338200075,-0.3617741303654813
9458,0.9457999999999122,-0.9242526216796012,0.9242533331172478,-0.3617741303667296
9459,0.9458999999999121,-0.9242526213805505,0.924253332414901,-0.36177413036797557
9460,0.9459999999999121,-0.9242526210816754,0.9242533317129669,-0.3617741303692213
9461,0.9460999999999121,-0.9242526207829758,0.9242533310114451,-0.3617741303704684
9462,0.9461999999999121,-0.9242526204844513,0.9242533303103355,-0.3617741303717127
9463,0.9462999999999121,-0.9242526201861021,0.9242533296096378,-0.36177413037294975
9464,0.9463999999999121,-0.9242526198879281,0.9242533289093519,-0.3617741303741898
9465,0.9464999999999121,-0.9242526195899289,0.9242533282094771,-0.3617741303754269
9466,0.9465999999999121,-0.9242526192921047,0.9242533275100138,-0.36177413037666756
9467,0.9466999999999121,-0.9242526189944552,0.9242533268109612,-0.36177413037790124
9468,0.946799999999912,-0.9242526186969805,0.9242533261123194,-0.36177413037913747
9469,0.946899999999912,-0.9242526183996803,0.924253325414088,-0.36177413038036316
9470,0.946999999999912,-0.9242526181025545,0.9242533247162669,-0.3617741303815943
9471,0.947099999999912,-0.9242526178056032,0.9242533240188557,-0.36177413038282197
9472,0.947199999999912,-0.9242526175088261,0.9242533233218543,-0.36177413038405626
9473,0.947299999999912,-0.9242526172122233,0.9242533226252623,-0.36177413038528217
9474,0.947399999999912,-0.9242526169157945,0.9242533219290796,-0.3617741303865076
9475,0.947499999999912,-0.9242526166195397,0.924253321233306,-0.36177413038772965
9476,0.947599999999912,-0.9242526163234587,0.924253320537941,-0.36177413038895107
9477,0.947699999999912,-0.9242526160275515,0.9242533198429846,-0.361774130390176
9478,0.9477999999999119,-0.9242526157318179,0.9242533191484364,-0.36177413039139145
9479,0.9478999999999119,-0.9242526154362579,0.9242533184542964,-0.361774130392612
9480,0.9479999999999119,-0.9242526151408714,0.9242533177605642,-0.36177413039383083
9481,0.9480999999999119,-0.9242526148456582,0.9242533170672396,-0.36177413039504386
9482,0.9481999999999119,-0.9242526145506184,0.9242533163743222,-0.36177413039625606
9483,0.9482999999999119,-0.9242526142557517,0.9242533156818119,-0.36177413039746936
9484,0.9483999999999119,-0.9242526139610578,0.9242533149897085,-0.3617741303986827
9485,0.9484999999999119,-0.9242526136665371,0.9242533142980117,-0.3617741303998909
9486,0.9485999999999118,-0.9242526133721892,0.9242533136067214,-0.3617741304010984
9487,0.9486999999999118,-0.9242526130780141,0.924253312915837,-0.3617741304023028
9488,0.9487999999999118,-0.9242526127840116,0.9242533122253587,-0.36177413040350986
9489,0.9488999999999118,-0.9242526124901816,0.924253311535286,-0.3617741304047148
9490,0.9489999999999118,-0.9242526121965241,0.9242533108456187,-0.3617741304059182
9491,0.9490999999999118,-0.924252611903039,0.9242533101563566,-0.3617741304071192
9492,0.9491999999999118,-0.924252611609726,0.9242533094674994,-0.3617741304083173
9493,0.9492999999999118,-0.9242526113165852,0.924253308779047,-0.36177413040951595
9494,0.9493999999999118,-0.9242526110236164,0.9242533080909989,-0.3617741304107122
9495,0.9494999999999117,-0.9242526107308198,0.9242533074033552,-0.36177413041190326
9496,0.9495999999999117,-0.9242526104381947,0.9242533067161155,-0.36177413041310297
9497,0.9496999999999117,-0.9242526101457414,0.9242533060292795,-0.3617741304142952
9498,0.9497999999999117,-0.9242526098534599,0.924253305342847,-0.3617741304154818
9499,0.9498999999999117,-0.9242526095613499,0.9242533046568178,-0.3617741304166763
9500,0.9499999999999117,-0.9242526092694112,0.9242533039711917,-0.3617741304178653
9501,0.9500999999999117,-0.9242526089776439,0.9242533032859683,-0.3617741304190433
9502,0.9501999999999117,-0.924252608686048,0.9242533026011476,-0.36177413042023154
9503,0.9502999999999117,-0.9242526083946231,0.924253301916729,-0.36177413042141904
9504,0.9503999999999116,-0.9242526081033692,0.9242533012327128,-0.36177413042259976
9505,0.9504999999999116,-0.9242526078122864,0.9242533005490983,-0.3617741304237828
9506,0.9505999999999116,-0.9242526075213742,0.9242532998658854,-0.36177413042496037
9507,0.9506999999999116,-0.9242526072306328,0.924253299183074,-0.36177413042613976
9508,0.9507999999999116,-0.9242526069400622,0.9242532985006637,-0.361774130427315
9509,0.9508999999999116,-0.9242526066496619,0.9242532978186544,-0.3617741304284942
9510,0.9509999999999116,-0.9242526063594322,0.9242532971370457,-0.3617741304296635
9511,0.9510999999999116,-0.9242526060693728,0.9242532964558374,-0.3617741304308429
9512,0.9511999999999116,-0.9242526057794836,0.9242532957750295,-0.3617741304320098
9513,0.9512999999999115,-0.9242526054897645,0.9242532950946215,-0.36177413043318
9514,0.9513999999999115,-0.9242526052002156,0.9242532944146131,-0.361774130434355
9515,0.9514999999999115,-0.9242526049108365,0.9242532937350043,-0.3617741304355202
9516,0.9515999999999115,-0.9242526046216273,0.9242532930557948,-0.3617741304366804
9517,0.9516999999999115,-0.9242526043325877,0.9242532923769844,-0.36177413043785267
9518,0.9517999999999115,-0.924252604043718,0.9242532916985727,-0.36177413043901435
9519,0.9518999999999115,-0.9242526037550176,0.9242532910205598,-0.3617741304401717
9520,0.9519999999999115,-0.9242526034664867,0.924253290342945,-0.3617741304413396
9521,0.9520999999999115,-0.9242526031781252,0.9242532896657283,-0.361774130442495
9522,0.9521999999999115,-0.9242526028899328,0.9242532889889096,-0.36177413044365353
9523,0.9522999999999114,-0.9242526026019098,0.9242532883124884,-0.3617741304448077
9524,0.9523999999999114,-0.9242526023140557,0.9242532876364647,-0.36177413044596424
9525,0.9524999999999114,-0.9242526020263705,0.9242532869608382,-0.3617741304471167
9526,0.9525999999999114,-0.9242526017388542,0.9242532862856085,-0.3617741304482714
9527,0.9526999999999114,-0.9242526014515066,0.9242532856107757,-0.36177413044942136
9528,0.9527999999999114,-0.9242526011643276,0.9242532849363393,-0.36177413045057266
9529,0.9528999999999114,-0.9242526008773172,0.924253284262299,-0.3617741304517192
9530,0.9529999999999114,-0.9242526005904753,0.9242532835886549,-0.36177413045286894
9531,0.9530999999999114,-0.9242526003038017,0.9242532829154064,-0.36177413045401574
9532,0.9531999999999113,-0.9242526000172964,0.9242532822425535,-0.36177413045515733
9533,0.9532999999999113,-0.9242525997309592,0.924253281570096,-0.3617741304563019
9534,0.9533999999999113,-0.9242525994447901,0.9242532808980335,-0.3617741304574426
9535,0.9534999999999113,-0.9242525991587889,0.9242532802263659,-0.36177413045858486
9536,0.9535999999999113,-0.9242525988729555,0.9242532795550928,-0.36177413045972495
9537,0.9536999999999113,-0.92425259858729,0.9242532788842142,-0.36177413046086115
9538,0.9537999999999113,-0.9242525983017921,0.9242532782137297,-0.36177413046199686
9539,0.9538999999999113,-0.9242525980164618,0.9242532775436391,-0.36177413046313106
9540,0.9539999999999113,-0.924252597731299,0.9242532768739422,-0.36177413046426293
9541,0.9540999999999112,-0.9242525974463034,0.9242532762046387,-0.3617741304653968
9542,0.9541999999999112,-0.9242525971614751,0.9242532755357286,-0.36177413046652873
9543,0.9542999999999112,-0.924252596876814,0.9242532748672113,-0.36177413046765555
9544,0.9543999999999112,-0.9242525965923201,0.9242532741990868,-0.3617741304687864
9545,0.9544999999999112,-0.9242525963079931,0.9242532735313549,-0.3617741304699133
9546,0.9545999999999112,-0.9242525960238329,0.9242532728640153,-0.3617741304710366
9547,0.9546999999999112,-0.9242525957398395,0.9242532721970677,-0.3617741304721684
9548,0.9547999999999112,-0.9242525954560129,0.924253271530512,-0.3617741304732885
9549,0.9548999999999112,-0.9242525951723528,0.9242532708643478,-0.3617741304744084
9550,0.9549999999999111,-0.9242525948888591,0.9242532701985752,-0.36177413047552603
9551,0.9550999999999111,-0.9242525946055319,0.9242532695331935,-0.3617741304766491
9552,0.9551999999999111,-0.9242525943223711,0.9242532688682029,-0.3617741304777679
9553,0.9552999999999111,-0.9242525940393762,0.924253268203603,-0.3617741304788832
9554,0.9553999999999111,-0.9242525937565476,0.9242532675393934,-0.361774130479998
9555,0.9554999999999111,-0.9242525934738849,0.9242532668755742,-0.36177413048111096
9556,0.9555999999999111,-0.9242525931913882,0.9242532662121449,-0.36177413048222645
9557,0.9556999999999111,-0.9242525929090573,0.9242532655491055,-0.36177413048333773
9558,0.955799999999911,-0.924252592626892,0.9242532648864554,-0.36177413048444274
9559,0.955899999999911,-0.9242525923448924,0.9242532642241948,-0.36177413048555246
9560,0.955999999999911,-0.9242525920630582,0.9242532635623233,-0.3617741304866597
9561,0.956099999999911,-0.9242525917813895,0.9242532629008405,-0.361774130487766
9562,0.956199999999911,-0.9242525914998861,0.9242532622397466,-0.3617741304888704
9563,0.956299999999911,-0.924252591218548,0.9242532615790409,-0.36177413048997425
9564,0.956399999999911,-0.9242525909373749,0.9242532609187234,-0.3617741304910738
9565,0.956499999999911,-0.9242525906563669,0.9242532602587938,-0.361774130492185
9566,0.956599999999911,-0.9242525903755238,0.9242532595992521,-0.3617741304932809
9567,0.956699999999911,-0.9242525900948456,0.9242532589400977,-0.3617741304943791
9568,0.9567999999999109,-0.924252589814332,0.9242532582813306,-0.3617741304954783
9569,0.9568999999999109,-0.9242525895339831,0.9242532576229506,-0.3617741304965753
9570,0.9569999999999109,-0.9242525892537988,0.9242532569649574,-0.3617741304976624
9571,0.9570999999999109,-0.924252588973779,0.9242532563073508,-0.36177413049875723
9572,0.9571999999999109,-0.9242525886939235,0.9242532556501305,-0.3617741304998469
9573,0.9572999999999109,-0.9242525884142322,0.9242532549932964,-0.36177413050093554
9574,0.9573999999999109,-0.924252588134705,0.9242532543368481,-0.36177413050202684
9575,0.9574999999999109,-0.924252587855342,0.9242532536807856,-0.36177413050311646
9576,0.9575999999999109,-0.9242525875761429,0.9242532530251084,-0.3617741305042031
9577,0.9576999999999108,-0.9242525872971077,0.9242532523698165,-0.36177413050528173
9578,0.9577999999999108,-0.9242525870182363,0.9242532517149096,-0.36177413050637414
9579,0.9578999999999108,-0.9242525867395285,0.9242532510603875,-0.36177413050745116
9580,0.9579999999999108,-0.9242525864609843,0.9242532504062498,-0.3617741305085335
9581,0.9580999999999108,-0.9242525861826036,0.9242532497524966,-0.36177413050961793
9582,0.9581999999999108,-0.9242525859043863,0.9242532490991274,-0.3617741305106943
9583,0.9582999999999108,-0.9242525856263323,0.9242532484461421,-0.36177413051177115
9584,0.9583999999999108,-0.9242525853484415,0.9242532477935405,-0.3617741305128487
9585,0.9584999999999108,-0.9242525850707138,0.9242532471413222,-0.3617741305139221
9586,0.9585999999999107,-0.9242525847931491,0.924253246489487,-0.3617741305149957
9587,0.9586999999999107,-0.9242525845157473,0.9242532458380349,-0.3617741305160666
9588,0.9587999999999107,-0.9242525842385084,0.9242532451869656,-0.36177413051713986
9589,0.9588999999999107,-0.9242525839614322,0.9242532445362788,-0.3617741305182103
9590,0.9589999999999107,-0.9242525836845186,0.9242532438859742,-0.36177413051928126
9591,0.9590999999999107,-0.9242525834077675,0.9242532432360516,-0.36177413052035085
9592,0.9591999999999107,-0.9242525831311789,0.924253242586511,-0.3617741305214107
9593,0.9592999999999107,-0.9242525828547524,0.924253241937352,-0.36177413052247515
9594,0.9593999999999107,-0.9242525825784884,0.9242532412885743,-0.3617741305235447
9595,0.9594999999999106,-0.9242525823023865,0.9242532406401779,-0.3617741305246089
9596,0.9595999999999106,-0.9242525820264467,0.9242532399921624,-0.3617741305256692
9597,0.9596999999999106,-0.9242525817506687,0.9242532393445275,-0.36177413052672575
9598,0.9597999999999106,-0.9242525814750526,0.9242532386972732,-0.36177413052778556
9599,0.9598999999999106,-0.9242525811995984,0.9242532380503992,-0.36177413052884605
9600,0.9599999999999106,-0.9242525809243058,0.9242532374039051,-0.3617741305298984
9601,0.9600999999999106,-0.9242525806491748,0.924253236757791,-0.36177413053095603
9602,0.9601999999999106,-0.9242525803742053,0.9242532361120565,-0.3617741305320078
9603,0.9602999999999106,-0.9242525800993971,0.9242532354667012,-0.3617741305330637
9604,0.9603999999999105,-0.9242525798247504,0.9242532348217253,-0.36177413053411445
9605,0.9604999999999105,-0.9242525795502647,0.9242532341771282,-0.36177413053516594
9606,0.9605999999999105,-0.9242525792759402,0.9242532335329098,-0.36177413053621454
9607,0.9606999999999105,-0.9242525790017767,0.9242532328890699,-0.36177413053726126
9608,0.9607999999999105,-0.9242525787277741,0.9242532322456083,-0.3617741305383093
9609,0.9608999999999105,-0.9242525784539324,0.9242532316025248,-0.36177413053935376
9610,0.9609999999999105,-0.9242525781802513,0.924253230959819,-0.3617741305403988
9611,0.9610999999999105,-0.9242525779067309,0.924253230317491,-0.36177413054144236
9612,0.9611999999999105,-0.924252577633371,0.9242532296755401,-0.36177413054248453
9613,0.9612999999999104,-0.9242525773601716,0.9242532290339666,-0.3617741305435268
9614,0.9613999999999104,-0.9242525770871326,0.9242532283927699,-0.36177413054456203
9615,0.9614999999999104,-0.9242525768142538,0.9242532277519501,-0.361774130545599
9616,0.9615999999999104,-0.9242525765415351,0.9242532271115066,-0.36177413054663277
9617,0.9616999999999104,-0.9242525762689766,0.9242532264714395,-0.36177413054766955
9618,0.9617999999999104,-0.924252575996578,0.9242532258317484,-0.3617741305487072
9619,0.9618999999999104,-0.9242525757243393,0.9242532251924331,-0.36177413054973656
9620,0.9619999999999104,-0.9242525754522604,0.9242532245534935,-0.3617741305507703
9621,0.9620999999999104,-0.9242525751803412,0.9242532239149291,-0.3617741305518056
9622,0.9621999999999103,-0.9242525749085816,0.9242532232767401,-0.3617741305528336
9623,0.9622999999999103,-0.9242525746369815,0.924253222638926,-0.3617741305538589
9624,0.9623999999999103,-0.9242525743655409,0.9242532220014865,-0.361774130554888
9625,0.9624999999999103,-0.9242525740942594,0.9242532213644216,-0.36177413055591406
9626,0.9625999999999103,-0.9242525738231374,0.924253220727731,-0.36177413055693675
9627,0.9626999999999103,-0.9242525735521744,0.9242532200914144,-0.3617741305579597
9628,0.9627999999999103,-0.9242525732813704,0.9242532194554717,-0.3617741305589813
9629,0.9628999999999103,-0.9242525730107255,0.9242532188199026,-0.3617741305599997
9630,0.9629999999999103,-0.9242525727402393,0.9242532181847071,-0.3617741305610276
9631,0.9630999999999103,-0.924252572469912,0.9242532175498847,-0.3617741305620423
9632,0.9631999999999102,-0.9242525721997432,0.924253216915435,-0.3617741305630588
9633,0.9632999999999102,-0.9242525719297331,0.9242532162813584,-0.36177413056407515
9634,0.9633999999999102,-0.9242525716598814,0.9242532156476542,-0.36177413056508634
9635,0.9634999999999102,-0.9242525713901882,0.9242532150143223,-0.36177413056610386
9636,0.9635999999999102,-0.9242525711206533,0.9242532143813625,-0.36177413056711594
9637,0.9636999999999102,-0.9242525708512765,0.9242532137487746,-0.36177413056812824
9638,0.9637999999999102,-0.9242525705820579,0.9242532131165584,-0.3617741305691371
9639,0.9638999999999102,-0.9242525703129972,0.9242532124847136,-0.36177413057014685
9640,0.9639999999999102,-0.9242525700440947,0.9242532118532399,-0.3617741305711563
9641,0.9640999999999101,-0.9242525697753498,0.9242532112221374,-0.36177413057216296
9642,0.9641999999999101,-0.9242525695067626,0.9242532105914056,-0.3617741305731682
9643,0.9642999999999101,-0.9242525692383332,0.9242532099610444,-0.3617741305741758
9644,0.9643999999999101,-0.9242525689700613,0.9242532093310536,-0.36177413057517704
9645,0.9644999999999101,-0.9242525687019468,0.9242532087014329,-0.3617741305761724
9646,0.9645999999999101,-0.9242525684339898,0.9242532080721821,-0.3617741305771791
9647,0.9646999999999101,-0.9242525681661901,0.9242532074433011,-0.361774130578182
9648,0.9647999999999101,-0.9242525678985475,0.9242532068147893,-0.3617741305791804
9649,0.96489999999991,-0.924252567631062,0.924253206186647,-0.361774130580175
9650,0.96499999999991,-0.9242525673637334,0.9242532055588737,-0.36177413058117225
9651,0.96509999999991,-0.9242525670965619,0.9242532049314692,-0.3617741305821663
9652,0.96519999999991,-0.9242525668295472,0.9242532043044334,-0.3617741305831595
9653,0.96529999999991,-0.9242525665626891,0.924253203677766,-0.3617741305841575
9654,0.96539999999991,-0.9242525662959877,0.9242532030514666,-0.36177413058514585
9655,0.96549999999991,-0.9242525660294428,0.9242532024255354,-0.36177413058613417
9656,0.96559999999991,-0.9242525657630545,0.9242532017999718,-0.3617741305871218
9657,0.96569999999991,-0.9242525654968224,0.9242532011747758,-0.3617741305881141
9658,0.96579999999991,-0.9242525652307467,0.9242532005499471,-0.3617741305890981
9659,0.9658999999999099,-0.9242525649648271,0.9242531999254856,-0.36177413059008234
9660,0.9659999999999099,-0.9242525646990636,0.9242531993013908,-0.3617741305910659
9661,0.9660999999999099,-0.924252564433456,0.9242531986776629,-0.36177413059204816
9662,0.9661999999999099,-0.9242525641680045,0.9242531980543013,-0.361774130593033
9663,0.9662999999999099,-0.9242525639027087,0.924253197431306,-0.36177413059401387
9664,0.9663999999999099,-0.9242525636375687,0.9242531968086767,-0.3617741305949928
9665,0.9664999999999099,-0.9242525633725842,0.9242531961864132,-0.36177413059597124
9666,0.9665999999999099,-0.9242525631077554,0.9242531955645154,-0.36177413059694963
9667,0.9666999999999099,-0.9242525628430819,0.9242531949429827,-0.36177413059792557
9668,0.9667999999999098,-0.9242525625785638,0.9242531943218154,-0.36177413059890184
9669,0.9668999999999098,-0.9242525623142009,0.924253193701013,-0.36177413059987895
9670,0.9669999999999098,-0.9242525620499933,0.9242531930805754,-0.36177413060084823
9671,0.9670999999999098,-0.9242525617859407,0.9242531924605023,-0.36177413060182084
9672,0.9671999999999098,-0.9242525615220432,0.9242531918407936,-0.3617741306027909
9673,0.9672999999999098,-0.9242525612583005,0.9242531912214488,-0.3617741306037607
9674,0.9673999999999098,-0.9242525609947125,0.9242531906024679,-0.36177413060472885
9675,0.9674999999999098,-0.9242525607312795,0.9242531899838508,-0.3617741306056944
9676,0.9675999999999098,-0.924252560468001,0.9242531893655971,-0.36177413060666114
9677,0.9676999999999097,-0.924252560204877,0.9242531887477066,-0.3617741306076258
9678,0.9677999999999097,-0.9242525599419075,0.9242531881301792,-0.36177413060858943
9679,0.9678999999999097,-0.9242525596790923,0.9242531875130146,-0.36177413060955255
9680,0.9679999999999097,-0.9242525594164314,0.9242531868962125,-0.3617741306105139
9681,0.9680999999999097,-0.9242525591539247,0.9242531862797729,-0.36177413061147146
9682,0.9681999999999097,-0.924252558891572,0.9242531856636954,-0.36177413061242936
9683,0.9682999999999097,-0.9242525586293733,0.92425318504798,-0.3617741306133869
9684,0.9683999999999097,-0.9242525583673286,0.9242531844326263,-0.3617741306143489
9685,0.9684999999999097,-0.9242525581054377,0.9242531838176341,-0.361774130615303
9686,0.9685999999999096,-0.9242525578437005,0.9242531832030032,-0.36177413061625485
9687,0.9686999999999096,-0.9242525575821169,0.9242531825887335,-0.36177413061721364
9688,0.9687999999999096,-0.9242525573206869,0.9242531819748245,-0.3617741306181688
9689,0.9688999999999096,-0.9242525570594103,0.9242531813612764,-0.3617741306191157
9690,0.9689999999999096,-0.9242525567982871,0.9242531807480887,-0.3617741306200669
9691,0.9690999999999096,-0.9242525565373172,0.9242531801352613,-0.36177413062101943
9692,0.9691999999999096,-0.9242525562765004,0.924253179522794,-0.3617741306219645
9693,0.9692999999999096,-0.9242525560158368,0.9242531789106865,-0.36177413062291436
9694,0.9693999999999096,-0.924252555755326,0.9242531782989386,-0.36177413062385694
9695,0.9694999999999095,-0.9242525554949684,0.9242531776875502,-0.3617741306248034
9696,0.9695999999999095,-0.9242525552347636,0.9242531770765209,-0.36177413062574626
9697,0.9696999999999095,-0.9242525549747114,0.9242531764658506,-0.3617741306266879
9698,0.9697999999999095,-0.9242525547148118,0.9242531758555391,-0.36177413062763186
9699,0.9698999999999095,-0.9242525544550648,0.9242531752455863,-0.3617741306285755
9700,0.9699999999999095,-0.9242525541954704,0.9242531746359917,-0.3617741306295134
9701,0.9700999999999095,-0.9242525539360282,0.9242531740267553,-0.3617741306304487
9702,0.9701999999999095,-0.9242525536767384,0.9242531734178769,-0.3617741306313865
9703,0.9702999999999095,-0.9242525534176008,0.9242531728093563,-0.3617741306323218
9704,0.9703999999999094,-0.9242525531586153,0.9242531722011931,-0.3617741306332572
9705,0.9704999999999094,-0.9242525528997818,0.9242531715933873,-0.361774130634194
9706,0.9705999999999094,-0.9242525526411003,0.9242531709859385,-0.36177413063512265
9707,0.9706999999999094,-0.9242525523825705,0.9242531703788467,-0.36177413063605396
9708,0.9707999999999094,-0.9242525521241926,0.9242531697721116,-0.3617741306369822
9709,0.9708999999999094,-0.9242525518659663,0.9242531691657329,-0.3617741306379141
9710,0.9709999999999094,-0.9242525516078915,0.9242531685597104,-0.36177413063884584
9711,0.9710999999999094,-0.9242525513499683,0.9242531679540441,-0.36177413063977054
9712,0.9711999999999094,-0.9242525510921965,0.9242531673487336,-0.36177413064069797
9713,0.9712999999999093,-0.924252550834576,0.9242531667437788,-0.36177413064162217
9714,0.9713999999999093,-0.9242525505771066,0.9242531661391793,-0.36177413064254343
9715,0.9714999999999093,-0.9242525503197885,0.9242531655349352,-0.36177413064346975
9716,0.9715999999999093,-0.9242525500626214,0.9242531649310459,-0.36177413064438574
9717,0.9716999999999093,-0.9242525498056052,0.9242531643275115,-0.36177413064531194
9718,0.9717999999999093,-0.9242525495487399,0.9242531637243317,-0.3617741306462317
9719,0.9718999999999093,-0.9242525492920254,0.9242531631215064,-0.3617741306471506
9720,0.9719999999999093,-0.9242525490354616,0.9242531625190352,-0.36177413064806674
9721,0.9720999999999093,-0.9242525487790484,0.9242531619169179,-0.36177413064898517
9722,0.9721999999999092,-0.9242525485227856,0.9242531613151544,-0.361774130649903
9723,0.9722999999999092,-0.9242525482666734,0.9242531607137444,-0.36177413065081326
9724,0.9723999999999092,-0.9242525480107114,0.9242531601126879,-0.36177413065172714
9725,0.9724999999999092,-0.9242525477548996,0.9242531595119845,-0.36177413065263625
9726,0.9725999999999092,-0.9242525474992381,0.9242531589116341,-0.36177413065354563
9727,0.9726999999999092,-0.9242525472437266,0.9242531583116361,-0.36177413065446046
9728,0.9727999999999092,-0.9242525469883652,0.9242531577119909,-0.36177413065537
9729,0.9728999999999092,-0.9242525467331536,0.924253157112698,-0.36177413065627656
9730,0.9729999999999092,-0.9242525464780919,0.9242531565137572,-0.36177413065718533
9731,0.9730999999999091,-0.9242525462231798,0.9242531559151682,-0.36177413065808844
9732,0.9731999999999091,-0.9242525459684173,0.924253155316931,-0.3617741306589941
9733,0.9732999999999091,-0.9242525457138044,0.9242531547190452,-0.3617741306598959
9734,0.9733999999999091,-0.9242525454593411,0.9242531541215108,-0.36177413066079955
9735,0.9734999999999091,-0.924252545205027,0.9242531535243274,-0.36177413066169894
9736,0.9735999999999091,-0.9242525449508623,0.9242531529274949,-0.3617741306626018
9737,0.9736999999999091,-0.9242525446968467,0.9242531523310129,-0.36177413066350284
9738,0.9737999999999091,-0.9242525444429802,0.9242531517348815,-0.36177413066439823
9739,0.9738999999999091,-0.9242525441892627,0.9242531511391003,-0.361774130665299
9740,0.973999999999909,-0.9242525439356942,0.9242531505436693,-0.36177413066619085
9741,0.974099999999909,-0.9242525436822746,0.924253149948588,-0.3617741306670907
9742,0.974199999999909,-0.9242525434290036,0.9242531493538564,-0.3617741306679824
9743,0.974299999999909,-0.9242525431758815,0.9242531487594741,-0.36177413066887226
9744,0.974399999999909,-0.9242525429229078,0.924253148165441,-0.36177413066976427
9745,0.974499999999909,-0.9242525426700827,0.924253147571757,-0.36177413067065395
9746,0.974599999999909,-0.924252542417406,0.9242531469784219,-0.36177413067154374
9747,0.974699999999909,-0.9242525421648775,0.9242531463854353,-0.3617741306724329
9748,0.974799999999909,-0.9242525419124974,0.9242531457927972,-0.3617741306733239
9749,0.974899999999909,-0.9242525416602653,0.9242531452005072,-0.3617741306742072
9750,0.9749999999999089,-0.9242525414081814,0.9242531446085652,-0.36177413067509145
9751,0.9750999999999089,-0.9242525411562453,0.924253144016971,-0.3617741306759778
9752,0.9751999999999089,-0.9242525409044573,0.9242531434257244,-0.36177413067686404
9753,0.9752999999999089,-0.9242525406528169,0.9242531428348252,-0.3617741306777425
9754,0.9753999999999089,-0.9242525404013244,0.9242531422442732,-0.3617741306786276
9755,0.9754999999999089,-0.9242525401499794,0.9242531416540681,-0.3617741306795054
9756,0.9755999999999089,-0.924252539898782,0.9242531410642099,-0.361774130680384
9757,0.9756999999999089,-0.924252539647732,0.924253140474698,-0.3617741306812597
9758,0.9757999999999089,-0.9242525393968295,0.9242531398855326,-0.36177413068213954
9759,0.9758999999999088,-0.9242525391460742,0.9242531392967134,-0.3617741306830177
9760,0.9759999999999088,-0.9242525388954661,0.9242531387082401,-0.3617741306838919
9761,0.9760999999999088,-0.924252538645005,0.9242531381201127,-0.36177413068476627
9762,0.9761999999999088,-0.924252538394691,0.9242531375323306,-0.3617741306856445
9763,0.9762999999999088,-0.924252538144524,0.924253136944894,-0.3617741306865117
9764,0.9763999999999088,-0.9242525378945038,0.9242531363578026,-0.36177413068738673
9765,0.9764999999999088,-0.9242525376446304,0.9242531357710561,-0.36177413068825626
9766,0.9765999999999088,-0.9242525373949037,0.9242531351846541,-0.3617741306891241
9767,0.9766999999999088,-0.9242525371453235,0.9242531345985969,-0.36177413068999537
9768,0.9767999999999087,-0.9242525368958899,0.924253134012884,-0.3617741306908614
9769,0.9768999999999087,-0.9242525366466027,0.9242531334275151,-0.36177413069173003
9770,0.9769999999999087,-0.9242525363974619,0.9242531328424903,-0.3617741306925898
9771,0.9770999999999087,-0.9242525361484673,0.9242531322578091,-0.36177413069345826
9772,0.9771999999999087,-0.9242525358996188,0.9242531316734715,-0.36177413069431635
9773,0.9772999999999087,-0.9242525356509163,0.9242531310894772,-0.36177413069518066
9774,0.9773999999999087,-0.92425253540236,0.924253130505826,-0.361774130696042
9775,0.9774999999999087,-0.9242525351539495,0.9242531299225177,-0.36177413069690195
9776,0.9775999999999087,-0.9242525349056847,0.9242531293395522,-0.3617741306977608
9777,0.9776999999999086,-0.9242525346575658,0.9242531287569291,-0.3617741306986195
9778,0.9777999999999086,-0.9242525344095925,0.9242531281746484,-0.36177413069947667
9779,0.9778999999999086,-0.9242525341617648,0.9242531275927097,-0.36177413070033404
9780,0.9779999999999086,-0.9242525339140826,0.9242531270111131,-0.3617741307011869
9781,0.9780999999999086,-0.9242525336665458,0.9242531264298581,-0.3617741307020409
9782,0.9781999999999086,-0.9242525334191543,0.9242531258489446,-0.3617741307028922
9783,0.9782999999999086,-0.9242525331719079,0.9242531252683726,-0.3617741307037449
9784,0.9783999999999086,-0.9242525329248068,0.9242531246881415,-0.36177413070459197
9785,0.9784999999999086,-0.9242525326778507,0.9242531241082513,-0.3617741307054463
9786,0.9785999999999085,-0.9242525324310396,0.9242531235287018,-0.361774130706292
9787,0.9786999999999085,-0.9242525321843733,0.9242531229494929,-0.36177413070714465
9788,0.9787999999999085,-0.9242525319378518,0.9242531223706243,-0.3617741307079884
9789,0.9788999999999085,-0.924252531691475,0.9242531217920958,-0.3617741307088347
9790,0.9789999999999085,-0.924252531445243,0.9242531212139072,-0.36177413070967734
9791,0.9790999999999085,-0.9242525311991554,0.9242531206360584,-0.361774130710526
9792,0.9791999999999085,-0.9242525309532122,0.924253120058549,-0.3617741307113683
9793,0.9792999999999085,-0.9242525307074135,0.9242531194813789,-0.3617741307122062
9794,0.9793999999999085,-0.9242525304617591,0.924253118904548,-0.3617741307130501
9795,0.9794999999999084,-0.9242525302162489,0.924253118328056,-0.36177413071388737
9796,0.9795999999999084,-0.9242525299708827,0.9242531177519027,-0.3617741307147249
9797,0.9796999999999084,-0.9242525297256606,0.9242531171760878,-0.3617741307155656
9798,0.9797999999999084,-0.9242525294805826,0.9242531166006114,-0.3617741307164011
9799,0.9798999999999084,-0.9242525292356483,0.924253116025473,-0.3617741307172357
9800,0.9799999999999084,-0.9242525289908579,0.9242531154506726,-0.36177413071807046
9801,0.9800999999999084,-0.924252528746211,0.9242531148762099,-0.3617741307189053
9802,0.9801999999999084,-0.9242525285017079,0.9242531143020846,-0.36177413071973735
9803,0.9802999999999084,-0.9242525282573483,0.9242531137282968,-0.3617741307205656
9804,0.9803999999999083,-0.9242525280131321,0.924253113154846,-0.3617741307213982
9805,0.9804999999999083,-0.9242525277690593,0.9242531125817322,-0.36177413072223114
9806,0.9805999999999083,-0.9242525275251297,0.9242531120089551,-0.36177413072305853
9807,0.9806999999999083,-0.9242525272813433,0.9242531114365146,-0.3617741307238901
9808,0.9807999999999083,-0.9242525270377001,0.9242531108644102,-0.36177413072471704
9809,0.9808999999999083,-0.9242525267941999,0.9242531102926421,-0.36177413072554127
9810,0.9809999999999083,-0.9242525265508427,0.92425310972121,-0.3617741307263675
9811,0.9810999999999083,-0.9242525263076282,0.9242531091501136,-0.3617741307271933
9812,0.9811999999999083,-0.9242525260645567,0.9242531085793527,-0.36177413072801906
9813,0.9812999999999082,-0.9242525258216278,0.9242531080089271,-0.3617741307288362
9814,0.9813999999999082,-0.9242525255788414,0.9242531074388368,-0.361774130729657
9815,0.9814999999999082,-0.9242525253361975,0.9242531068690815,-0.36177413073048226
9816,0.9815999999999082,-0.9242525250936962,0.9242531062996607,-0.3617741307313009
9817,0.9816999999999082,-0.9242525248513372,0.9242531057305746,-0.36177413073211506
9818,0.9817999999999082,-0.9242525246091204,0.9242531051618229,-0.3617741307329359
9819,0.9818999999999082,-0.9242525243670459,0.9242531045934053,-0.36177413073375614
9820,0.9819999999999082,-0.9242525241251135,0.9242531040253218,-0.361774130734569
9821,0.9820999999999082,-0.924252523883323,0.924253103457572,-0.3617741307353824
9822,0.9821999999999081,-0.9242525236416745,0.9242531028901557,-0.36177413073619846
9823,0.9822999999999081,-0.924252523400168,0.9242531023230728,-0.3617741307370082
9824,0.9823999999999081,-0.9242525231588031,0.9242531017563231,-0.36177413073782244
9825,0.9824999999999081,-0.92425252291758,0.9242531011899064,-0.3617741307386326
9826,0.9825999999999081,-0.9242525226764984,0.9242531006238226,-0.36177413073943854
9827,0.9826999999999081,-0.9242525224355584,0.9242531000580713,-0.3617741307402533
9828,0.9827999999999081,-0.9242525221947598,0.9242530994926524,-0.3617741307410624
9829,0.9828999999999081,-0.9242525219541026,0.9242530989275658,-0.3617741307418693
9830,0.9829999999999081,-0.9242525217135866,0.9242530983628111,-0.3617741307426756
9831,0.983099999999908,-0.9242525214732119,0.9242530977983884,-0.361774130743477
9832,0.983199999999908,-0.9242525212329782,0.924253097234297,-0.36177413074428216
9833,0.983299999999908,-0.9242525209928856,0.9242530966705372,-0.3617741307450834
9834,0.983399999999908,-0.924252520752934,0.9242530961071088,-0.36177413074589054
9835,0.983499999999908,-0.9242525205131232,0.9242530955440112,-0.3617741307466889
9836,0.983599999999908,-0.9242525202734532,0.9242530949812446,-0.3617741307474856
9837,0.983699999999908,-0.9242525200339239,0.9242530944188087,-0.3617741307482906
9838,0.983799999999908,-0.9242525197945352,0.9242530938567031,-0.36177413074909187
9839,0.983899999999908,-0.9242525195552869,0.9242530932949278,-0.3617741307498897
9840,0.983999999999908,-0.9242525193161792,0.9242530927334827,-0.3617741307506823
9841,0.9840999999999079,-0.9242525190772118,0.9242530921723673,-0.36177413075147724
9842,0.9841999999999079,-0.9242525188383848,0.9242530916115816,-0.3617741307522729
9843,0.9842999999999079,-0.9242525185996979,0.9242530910511254,-0.3617741307530647
9844,0.9843999999999079,-0.9242525183611512,0.9242530904909986,-0.36177413075385867
9845,0.9844999999999079,-0.9242525181227444,0.9242530899312009,-0.3617741307546548
9846,0.9845999999999079,-0.9242525178844777,0.924253089371732,-0.36177413075544385
9847,0.9846999999999079,-0.9242525176463507,0.9242530888125919,-0.3617741307562337
9848,0.9847999999999079,-0.9242525174083637,0.9242530882537803,-0.36177413075702863
9849,0.9848999999999078,-0.9242525171705163,0.9242530876952969,-0.3617741307578119
9850,0.9849999999999078,-0.9242525169328085,0.9242530871371418,-0.36177413075860004
9851,0.9850999999999078,-0.9242525166952403,0.9242530865793146,-0.36177413075938775
9852,0.9851999999999078,-0.9242525164578116,0.9242530860218151,-0.36177413076016973
9853,0.9852999999999078,-0.9242525162205222,0.9242530854646432,-0.36177413076095705
9854,0.9853999999999078,-0.9242525159833722,0.9242530849077987,-0.36177413076173986
9855,0.9854999999999078,-0.9242525157463614,0.9242530843512814,-0.36177413076251574
9856,0.9855999999999078,-0.9242525155094896,0.924253083795091,-0.3617741307633041
9857,0.9856999999999078,-0.924252515272757,0.9242530832392274,-0.36177413076408477
9858,0.9857999999999078,-0.9242525150361633,0.9242530826836904,-0.3617741307648617
9859,0.9858999999999077,-0.9242525147997086,0.9242530821284799,-0.3617741307656439
9860,0.9859999999999077,-0.9242525145633926,0.9242530815735955,-0.36177413076642456
9861,0.9860999999999077,-0.9242525143272153,0.9242530810190371,-0.36177413076719916
9862,0.9861999999999077,-0.9242525140911768,0.9242530804648046,-0.36177413076797665
9863,0.9862999999999077,-0.9242525138552767,0.9242530799108978,-0.361774130768753
9864,0.9863999999999077,-0.9242525136195152,0.9242530793573164,-0.3617741307695276
9865,0.9864999999999077,-0.924252513383892,0.9242530788040602,-0.3617741307703002
9866,0.9865999999999077,-0.9242525131484073,0.9242530782511291,-0.36177413077106907
9867,0.9866999999999077,-0.9242525129130607,0.9242530776985228,-0.3617741307718457
9868,0.9867999999999076,-0.9242525126778524,0.9242530771462414,-0.3617741307726163
9869,0.9868999999999076,-0.924252512442782,0.9242530765942842,-0.361774130773383
9870,0.9869999999999076,-0.9242525122078497,0.9242530760426515,-0.36177413077415765
9871,0.9870999999999076,-0.9242525119730554,0.924253075491343,-0.36177413077492415
9872,0.9871999999999076,-0.9242525117383987,0.9242530749403582,-0.3617741307756859
9873,0.9872999999999076,-0.9242525115038799,0.9242530743896973,-0.36177413077645626
9874,0.9873999999999076,-0.9242525112694988,0.9242530738393598,-0.361774130777222
9875,0.9874999999999076,-0.9242525110352553,0.9242530732893457,-0.36177413077798726
9876,0.9875999999999076,-0.9242525108011493,0.9242530727396548,-0.3617741307787507
9877,0.9876999999999075,-0.9242525105671807,0.9242530721902869,-0.36177413077950926
9878,0.9877999999999075,-0.9242525103333494,0.9242530716412417,-0.3617741307802752
9879,0.9878999999999075,-0.9242525100996555,0.9242530710925191,-0.36177413078103354
9880,0.9879999999999075,-0.9242525098660987,0.924253070544119,-0.36177413078179527
9881,0.9880999999999075,-0.9242525096326791,0.924253069996041,-0.3617741307825553
9882,0.9881999999999075,-0.9242525093993965,0.9242530694482851,-0.36177413078331155
9883,0.9882999999999075,-0.9242525091662509,0.924253068900851,-0.3617741307840706
9884,0.9883999999999075,-0.9242525089332421,0.9242530683537385,-0.361774130784828
9885,0.9884999999999075,-0.92425250870037,0.9242530678069476,-0.3617741307855802
9886,0.9885999999999074,-0.9242525084676347,0.9242530672604778,-0.36177413078633114
9887,0.9886999999999074,-0.9242525082350361,0.9242530667143292,-0.3617741307870935
9888,0.9887999999999074,-0.9242525080025741,0.9242530661685014,-0.361774130787845
9889,0.9888999999999074,-0.9242525077702484,0.9242530656229944,-0.36177413078859333
9890,0.9889999999999074,-0.9242525075380591,0.9242530650778079,-0.3617741307893436
9891,0.9890999999999074,-0.9242525073060062,0.9242530645329416,-0.3617741307900965
9892,0.9891999999999074,-0.9242525070740895,0.9242530639883956,-0.36177413079084647
9893,0.9892999999999074,-0.924252506842309,0.9242530634441695,-0.3617741307915945
9894,0.9893999999999074,-0.9242525066106644,0.9242530629002631,-0.3617741307923412
9895,0.9894999999999073,-0.9242525063791559,0.9242530623566764,-0.3617741307930857
9896,0.9895999999999073,-0.9242525061477833,0.9242530618134089,-0.36177413079383575
9897,0.9896999999999073,-0.9242525059165466,0.9242530612704608,-0.36177413079457743
9898,0.9897999999999073,-0.9242525056854456,0.9242530607278315,-0.3617741307953228
9899,0.9898999999999073,-0.9242525054544802,0.9242530601855212,-0.36177413079606846
9900,0.9899999999999073,-0.9242525052236505,0.9242530596435294,-0.36177413079681187
9901,0.9900999999999073,-0.9242525049929563,0.9242530591018562,-0.3617741307975532
9902,0.9901999999999073,-0.9242525047623975,0.9242530585605012,-0.36177413079829085
9903,0.9902999999999073,-0.924252504531974,0.9242530580194642,-0.36177413079903153
9904,0.9903999999999072,-0.9242525043016859,0.9242530574787452,-0.36177413079977006
9905,0.9904999999999072,-0.924252504071533,0.9242530569383439,-0.36177413080050963
9906,0.9905999999999072,-0.9242525038415151,0.92425305639826,-0.36177413080124077
9907,0.9906999999999072,-0.9242525036116324,0.9242530558584936,-0.36177413080197823
9908,0.9907999999999072,-0.9242525033818845,0.9242530553190442,-0.3617741308027151
9909,0.9908999999999072,-0.9242525031522716,0.9242530547799118,-0.36177413080345266
9910,0.9909999999999072,-0.9242525029227934,0.9242530542410962,-0.3617741308041849
9911,0.9910999999999072,-0.9242525026934499,0.9242530537025971,-0.3617741308049184
9912,0.9911999999999072,-0.9242525024642412,0.9242530531644145,-0.36177413080565296
9913,0.9912999999999071,-0.9242525022351669,0.9242530526265481,-0.3617741308063824
9914,0.9913999999999071,-0.9242525020062271,0.9242530520889977,-0.36177413080711274
9915,0.9914999999999071,-0.9242525017774218,0.9242530515517631,-0.3617741308078418
9916,0.9915999999999071,-0.9242525015487507,0.9242530510148442,-0.36177413080856896
9917,0.9916999999999071,-0.924252501320214,0.9242530504782408,-0.3617741308092979
9918,0.9917999999999071,-0.9242525010918113,0.9242530499419527,-0.3617741308100246
9919,0.9918999999999071,-0.9242525008635428,0.9242530494059796,-0.3617741308107514
9920,0.9919999999999071,-0.9242525006354083,0.9242530488703214,-0.3617741308114762
9921,0.9920999999999071,-0.9242525004074077,0.924253048334978,-0.3617741308121996
9922,0.992199999999907,-0.924252500179541,0.9242530477999492,-0.3617741308129208
9923,0.992299999999907,-0.9242524999518081,0.9242530472652347,-0.36177413081364695
9924,0.992399999999907,-0.9242524997242089,0.9242530467308343,-0.3617741308143692
9925,0.992499999999907,-0.9242524994967433,0.9242530461967481,-0.3617741308150909
9926,0.992599999999907,-0.9242524992694111,0.9242530456629755,-0.36177413081580495
9927,0.992699999999907,-0.9242524990422124,0.9242530451295166,-0.3617741308165289
9928,0.992799999999907,-0.9242524988151473,0.9242530445963711,-0.3617741308172488
9929,0.992899999999907,-0.9242524985882153,0.9242530440635389,-0.36177413081796683
9930,0.992999999999907,-0.9242524983614165,0.9242530435310198,-0.3617741308186842
9931,0.993099999999907,-0.9242524981347511,0.9242530429988135,-0.36177413081939797
9932,0.9931999999999069,-0.9242524979082185,0.92425304246692,-0.36177413082011456
9933,0.9932999999999069,-0.924252497681819,0.9242530419353389,-0.3617741308208278
9934,0.9933999999999069,-0.9242524974555525,0.9242530414040702,-0.3617741308215385
9935,0.9934999999999069,-0.9242524972294187,0.9242530408731137,-0.3617741308222504
9936,0.9935999999999069,-0.9242524970034177,0.924253040342469,-0.36177413082296356
9937,0.9936999999999069,-0.9242524967775494,0.9242530398121362,-0.3617741308236765
9938,0.9937999999999069,-0.9242524965518137,0.9242530392821151,-0.36177413082438775
9939,0.9938999999999069,-0.9242524963262105,0.9242530387524053,-0.36177413082509396
9940,0.9939999999999068,-0.9242524961007399,0.9242530382230068,-0.36177413082580456
9941,0.9940999999999068,-0.9242524958754015,0.9242530376939192,-0.3617741308265085
9942,0.9941999999999068,-0.9242524956501954,0.9242530371651426,-0.3617741308272179
9943,0.9942999999999068,-0.9242524954251217,0.9242530366366767,-0.3617741308279236
9944,0.9943999999999068,-0.9242524952001799,0.9242530361085213,-0.3617741308286341
9945,0.9944999999999068,-0.9242524949753702,0.9242530355806762,-0.36177413082933246
9946,0.9945999999999068,-0.9242524947506926,0.9242530350531412,-0.36177413083003873
9947,0.9946999999999068,-0.9242524945261468,0.9242530345259162,-0.36177413083073695
9948,0.9947999999999068,-0.924252494301733,0.924253033999001,-0.3617741308314377
9949,0.9948999999999067,-0.9242524940774507,0.9242530334723954,-0.36177413083213905
9950,0.9949999999999067,-0.9242524938533002,0.9242530329460992,-0.36177413083283916
9951,0.9950999999999067,-0.9242524936292813,0.9242530324201121,-0.36177413083353654
9952,0.9951999999999067,-0.924252493405394,0.9242530318944342,-0.3617741308342372
9953,0.9952999999999067,-0.9242524931816379,0.9242530313690651,-0.3617741308349346
9954,0.9953999999999067,-0.9242524929580134,0.9242530308440048,-0.3617741308356332
9955,0.9954999999999067,-0.9242524927345201,0.9242530303192529,-0.3617741308363292
9956,0.9955999999999067,-0.924252492511158,0.9242530297948093,-0.3617741308370258
9957,0.9956999999999067,-0.924252492287927,0.9242530292706739,-0.3617741308377151
9958,0.9957999999999066,-0.9242524920648272,0.9242530287468465,-0.36177413083841015
9959,0.9958999999999066,-0.9242524918418583,0.9242530282233268,-0.3617741308391041
9960,0.9959999999999066,-0.9242524916190203,0.9242530277001146,-0.36177413083979765
9961,0.9960999999999066,-0.924252491396313,0.92425302717721,-0.3617741308404898
9962,0.9961999999999066,-0.9242524911737366,0.9242530266546126,-0.36177413084118004
9963,0.9962999999999066,-0.9242524909512909,0.9242530261323223,-0.3617741308418654
9964,0.9963999999999066,-0.9242524907289758,0.9242530256103387,-0.3617741308425567
9965,0.9964999999999066,-0.9242524905067911,0.9242530250886619,-0.3617741308432424
9966,0.9965999999999066,-0.924252490284737,0.9242530245672917,-0.3617741308439319
9967,0.9966999999999065,-0.9242524900628132,0.9242530240462278,-0.361774130844615
9968,0.9967999999999065,-0.9242524898410196,0.92425302352547,-0.36177413084530097
9969,0.9968999999999065,-0.9242524896193562,0.9242530230050182,-0.3617741308459887
9970,0.9969999999999065,-0.9242524893978231,0.9242530224848722,-0.3617741308466744
9971,0.9970999999999065,-0.92425248917642,0.9242530219650318,-0.36177413084735344
9972,0.9971999999999065,-0.9242524889551469,0.9242530214454969,-0.3617741308480351
9973,0.9972999999999065,-0.9242524887340036,0.9242530209262672,-0.3617741308487168
9974,0.9973999999999065,-0.9242524885129902,0.9242530204073426,-0.3617741308494003
9975,0.9974999999999065,-0.9242524882921066,0.9242530198887229,-0.36177413085007754
9976,0.9975999999999065,-0.9242524880713526,0.9242530193704079,-0.3617741308507582
9977,0.9976999999999064,-0.9242524878507282,0.9242530188523975,-0.36177413085143634
9978,0.9977999999999064,-0.9242524876302334,0.9242530183346914,-0.36177413085211235
9979,0.9978999999999064,-0.9242524874098681,0.9242530178172895,-0.36177413085278975
9980,0.9979999999999064,-0.924252487189632,0.9242530173001916,-0.3617741308534656
9981,0.9980999999999064,-0.9242524869695253,0.9242530167833976,-0.36177413085414134
9982,0.9981999999999064,-0.9242524867495479,0.9242530162669071,-0.36177413085481575
9983,0.9982999999999064,-0.9242524865296996,0.9242530157507203,-0.3617741308554926
9984,0.9983999999999064,-0.9242524863099804,0.9242530152348366,-0.3617741308561613
9985,0.9984999999999064,-0.92425248609039,0.9242530147192561,-0.3617741308568331
9986,0.9985999999999063,-0.9242524858709287,0.9242530142039785,-0.36177413085750376
9987,0.9986999999999063,-0.9242524856515962,0.9242530136890037,-0.3617741308581758
9988,0.9987999999999063,-0.9242524854323926,0.9242530131743314,-0.3617741308588471
9989,0.9988999999999063,-0.9242524852133175,0.9242530126599616,-0.3617741308595134
9990,0.9989999999999063,-0.9242524849943711,0.9242530121458941,-0.36177413086018145
9991,0.9990999999999063,-0.9242524847755532,0.9242530116321284,-0.3617741308608505
9992,0.9991999999999063,-0.9242524845568639,0.9242530111186646,-0.36177413086151683
9993,0.9992999999999063,-0.9242524843383029,0.9242530106055027,-0.36177413086218113
9994,0.9993999999999063,-0.9242524841198703,0.9242530100926422,-0.36177413086284715
9995,0.9994999999999062,-0.9242524839015659,0.924253009580083,-0.3617741308635062
9996,0.9995999999999062,-0.9242524836833895,0.924253009067825,-0.3617741308641716
9997,0.9996999999999062,-0.9242524834653414,0.924253008555868,-0.36177413086483307
9998,0.9997999999999062,-0.9242524832474213,0.9242530080442118,-0.36177413086549237
9999,0.9998999999999062,-0.924252483029629,0.9242530075328562,-0.3617741308661595
10000,0.9999999999999062,-0.9242524828119647,0.9242530070218011,-0.36177413086681715


==> heat_conv.csv <==
,Ns,Nspat,Order1,Order2,Order3,Order4,3Order1,5Order2,8Order3,L1L1TerrorL2,L1L1TerrorH1,L1L1Tnumsteps,L1L1Tnumlinits,L1L1Tnumnonlinits,L1L1TaveIts,L1L1Ttime,L1L1FerrorL2,L1L1FerrorH1,L1L1Fnumsteps,L1L1Fnumlinits,L1L1Fnumnonlinits,L1L1FaveIts,L1L1Ftime,L1L2TerrorL2,L1L2TerrorH1,L1L2Tnumsteps,L1L2Tnumlinits,L1L2Tnumnonlinits,L1L2TaveIts,L1L2Ttime,L1L2FerrorL2,L1L2FerrorH1,L1L2Fnumsteps,L1L2Fnumlinits,L1L2Fnumnonlinits,L1L2FaveIts,L1L2Ftime,L1L3TerrorL2,L1L3TerrorH1,L1L3Tnumsteps,L1L3Tnumlinits,L1L3Tnumnonlinits,L1L3TaveIts,L1L3Ttime,L1L3FerrorL2,L1L3FerrorH1,L1L3Fnumsteps,L1L3Fnumlinits,L1L3Fnumnonlinits,L1L3FaveIts,L1L3Ftime,L2L1TerrorL2,L2L1TerrorH1,L2L1Tnumsteps,L2L1Tnumlinits,L2L1Tnumnonlinits,L2L1TaveIts,L2L1Ttime,L2L1FerrorL2,L2L1FerrorH1,L2L1Fnumsteps,L2L1Fnumlinits,L2L1Fnumnonlinits,L2L1FaveIts,L2L1Ftime,L2L2TerrorL2,L2L2TerrorH1,L2L2Tnumsteps,L2L2Tnumlinits,L2L2Tnumnonlinits,L2L2TaveIts,L2L2Ttime,L2L2FerrorL2,L2L2FerrorH1,L2L2Fnumsteps,L2L2Fnumlinits,L2L2Fnumnonlinits,L2L2FaveIts,L2L2Ftime,L2L3TerrorL2,L2L3TerrorH1,L2L3Tnumsteps,L2L3Tnumlinits,L2L3Tnumnonlinits,L2L3TaveIts,L2L3Ttime,L2L3FerrorL2,L2L3FerrorH1,L2L3Fnumsteps,L2L3Fnumlinits,L2L3Fnumnonlinits,L2L3FaveIts,L2L3Ftime,L3L1TerrorL2,L3L1TerrorH1,L3L1Tnumsteps,L3L1Tnumlinits,L3L1Tnumnonlinits,L3L1TaveIts,L3L1Ttime,L3L1FerrorL2,L3L1FerrorH1,L3L1Fnumsteps,L3L1Fnumlinits,L3L1Fnumnonlinits,L3L1FaveIts,L3L1Ftime,L3L2TerrorL2,L3L2TerrorH1,L3L2Tnumsteps,L3L2Tnumlinits,L3L2Tnumnonlinits,L3L2TaveIts,L3L2Ttime,L3L2FerrorL2,L3L2FerrorH1,L3L2Fnumsteps,L3L2Fnumlinits,L3L2Fnumnonlinits,L3L2FaveIts,L3L2Ftime,L3L3TerrorL2,L3L3TerrorH1,L3L3Tnumsteps,L3L3Tnumlinits,L3L3Tnumnonlinits,L3L3TaveIts,L3L3Ttime,L3L3FerrorL2,L3L3FerrorH1,L3L3Fnumsteps,L3L3Fnumlinits,L3L3Fnumnonlinits,L3L3FaveIts,L3L3Ftime,L1B1TerrorL2,L1B1TerrorH1,L1B1Tnumsteps,L1B1Tnumlinits,L1B1Tnumnonlinits,L1B1TaveIts,L1B1Ttime,L1B2TerrorL2,L1B2TerrorH1,L1B2Tnumsteps,L1B2Tnumlinits,L1B2Tnumnonlinits,L1B2TaveIts,L1B2Ttime,L1B3TerrorL2,L1B3TerrorH1,L1B3Tnumsteps,L1B3Tnumlinits,L1B3Tnumnonlinits,L1B3TaveIts,L1B3Ttime,L2B1TerrorL2,L2B1TerrorH1,L2B1Tnumsteps,L2B1Tnumlinits,L2B1Tnumnonlinits,L2B1TaveIts,L2B1Ttime,L2B2TerrorL2,L2B2TerrorH1,L2B2Tnumsteps,L2B2Tnumlinits,L2B2Tnumnonlinits,L2B2TaveIts,L2B2Ttime,L2B3TerrorL2,L2B3TerrorH1,L2B3Tnumsteps,L2B3Tnumlinits,L2B3Tnumnonlinits,L2B3TaveIts,L2B3Ttime,L3B1TerrorL2,L3B1TerrorH1,L3B1Tnumsteps,L3B1Tnumlinits,L3B1Tnumnonlinits,L3B1TaveIts,L3B1Ttime,L3B2TerrorL2,L3B2TerrorH1,L3B2Tnumsteps,L3B2Tnumlinits,L3B2Tnumnonlinits,L3B2TaveIts,L3B2Ttime,L3B3TerrorL2,L3B3TerrorH1,L3B3Tnumsteps,L3B3Tnumlinits,L3B3Tnumnonlinits,L3B3TaveIts,L3B3Ttime,B1L1TerrorL2,B1L1TerrorH1,B1L1Tnumsteps,B1L1Tnumlinits,B1L1Tnumnonlinits,B1L1TaveIts,B1L1Ttime,B1L2TerrorL2,B1L2TerrorH1,B1L2Tnumsteps,B1L2Tnumlinits,B1L2Tnumnonlinits,B1L2TaveIts,B1L2Ttime,B1L3TerrorL2,B1L3TerrorH1,B1L3Tnumsteps,B1L3Tnumlinits,B1L3Tnumnonlinits,B1L3TaveIts,B1L3Ttime,B2L1TerrorL2,B2L1TerrorH1,B2L1Tnumsteps,B2L1Tnumlinits,B2L1Tnumnonlinits,B2L1TaveIts,B2L1Ttime,B2L2TerrorL2,B2L2TerrorH1,B2L2Tnumsteps,B2L2Tnumlinits,B2L2Tnumnonlinits,B2L2TaveIts,B2L2Ttime,B2L3TerrorL2,B2L3TerrorH1,B2L3Tnumsteps,B2L3Tnumlinits,B2L3Tnumnonlinits,B2L3TaveIts,B2L3Ttime,B3L1TerrorL2,B3L1TerrorH1,B3L1Tnumsteps,B3L1Tnumlinits,B3L1Tnumnonlinits,B3L1TaveIts,B3L1Ttime,B3L2TerrorL2,B3L2TerrorH1,B3L2Tnumsteps,B3L2Tnumlinits,B3L2Tnumnonlinits,B3L2TaveIts,B3L2Ttime,B3L3TerrorL2,B3L3TerrorH1,B3L3Tnumsteps,B3L3Tnumlinits,B3L3Tnumnonlinits,B3L3TaveIts,B3L3Ttime,B1B1TerrorL2,B1B1TerrorH1,B1B1Tnumsteps,B1B1Tnumlinits,B1B1Tnumnonlinits,B1B1TaveIts,B1B1Ttime,B1B2TerrorL2,B1B2TerrorH1,B1B2Tnumsteps,B1B2Tnumlinits,B1B2Tnumnonlinits,B1B2TaveIts,B1B2Ttime,B1B3TerrorL2,B1B3TerrorH1,B1B3Tnumsteps,B1B3Tnumlinits,B1B3Tnumnonlinits,B1B3TaveIts,B1B3Ttime,B2B1TerrorL2,B2B1TerrorH1,B2B1Tnumsteps,B2B1Tnumlinits,B2B1Tnumnonlinits,B2B1TaveIts,B2B1Ttime,B2B2TerrorL2,B2B2TerrorH1,B2B2Tnumsteps,B2B2Tnumlinits,B2B2Tnumnonlinits,B2B2TaveIts,B2B2Ttime,B2B3TerrorL2,B2B3TerrorH1,B2B3Tnumsteps,B2B3Tnumlinits,B2B3Tnumnonlinits,B2B3TaveIts,B2B3Ttime,B3B1TerrorL2,B3B1TerrorH1,B3B1Tnumsteps,B3B1Tnumlinits,B3B1Tnumnonlinits,B3B1TaveIts,B3B1Ttime,B3B2TerrorL2,B3B2TerrorH1,B3B2Tnumsteps,B3B2Tnumlinits,B3B2Tnumnonlinits,B3B2TaveIts,B3B2Ttime,B3B3TerrorL2,B3B3TerrorH1,B3B3Tnumsteps,B3B3Tnumlinits,B3B3Tnumnonlinits,B3B3TaveIts,B3B3Ttime
0,2,4,0.25,0.0625,0.015625,0.00390625,0.75,0.3125,0.125,0.0490803535402195,0.838459322217044,4,5,5,1.25,0.03894209489226341,0.04272289616973327,0.8582713016356507,4,4,4,1.0,0.02749385219067335,0.04895014854825317,0.8384412533932459,4,5,5,1.25,0.09165988955646753,0.04265571844420158,0.8582613465386244,4,4,4,1.0,0.06656632572412491,0.048955801325095166,0.838441907194276,4,5,5,1.25,0.17654971592128277,0.042657306899581506,0.8582615015749587,4,4,4,1.0,0.13097470439970493,0.027133979330116107,0.6164305111907565,4,9,9,2.25,0.05794527567923069,0.024389631123827908,0.6135014707054439,4,4,4,1.0,0.02925521694123745,0.026993550456238732,0.616414711710684,4,9,9,2.25,0.14122090954333544,0.02443022538538278,0.6134997917532478,4,4,4,1.0,0.06993706710636616,0.026999151857729477,0.6164151958103228,4,9,9,2.25,0.28087531961500645,0.024428475656088404,0.6134996489700612,4,4,4,1.0,0.1160230953246355,0.009439525097802914,0.2750325309137108,4,10,10,2.5,0.05173264071345329,0.008100122354683353,0.2700553210724056,4,4,4,1.0,0.0239862073212862,0.009341113502164941,0.2750186868088648,4,14,14,3.5,0.15510503016412258,0.008078835523440304,0.2700419671517243,4,4,4,1.0,0.06691580358892679,0.00934462114590602,0.2750189136132012,4,16,16,4.0,0.43397124111652374,0.008078802158465764,0.2700419552201553,4,4,4,1.0,0.14654507022351027,0.0490803535402195,0.838459322217044,4,5,5,1.25,0.040087008848786354,0.04895039422704761,0.8384412815745584,4,6,6,1.5,0.11217007599771023,0.04895583378533466,0.8384419109838047,4,6,6,1.5,0.24465341679751873,0.0271339793301161,0.6164305111907565,4,9,9,2.25,0.05972866900265217,0.026994490319481826,0.6164147926147465,4,9,9,2.25,0.1615835903212428,0.026999356441621932,0.6164152137259719,4,9,9,2.25,0.35113560874015093,0.009439525097802914,0.2750325309137108,4,10,10,2.5,0.06167711969465017,0.00934147876268651,0.27501870989013777,4,14,14,3.5,0.21731283515691757,0.009344483070600299,0.2750189042453401,4,16,16,4.0,0.527935341000557,0.04908035354021949,0.838459322217044,4,5,5,1.25,0.03848008066415787,0.04895014854825315,0.8384412533932459,4,5,5,1.25,0.0930851036682725,0.04895580132509516,0.838441907194276,4,5,5,1.25,0.18169317487627268,0.026312263962887786,0.6112033901594752,4,9,9,2.25,0.05130601301789284,0.02619800448454676,0.6111904485755694,4,9,9,2.25,0.12616722006350756,0.026202374884656963,0.611190817740702,4,11,11,2.75,0.2890457399189472,0.025120018779441484,0.34274693671177725,4,8,8,2.0,0.051065463572740555,0.024679584832214142,0.3426716866829569,4,9,9,2.25,0.13825510535389185,0.024695643757666707,0.34267398344522454,4,12,12,3.0,0.34107791911810637,0.04908035354021949,0.838459322217044,4,5,5,1.25,0.04077716078609228,0.0489503942270476,0.8384412815745583,4,6,6,1.5,0.11670901346951723,0.04895583378533464,0.8384419109838047,4,6,6,1.5,0.2530169654637575,0.026312263962887793,0.6112033901594752,4,9,9,2.25,0.053625200875103474,0.02619867800617274,0.6111905052652392,4,9,9,2.25,0.14612973108887672,0.026202572833165457,0.6111908347097276,4,9,9,2.25,0.32623941358178854,0.02512001877944148,0.3427469367117772,4,8,8,2.0,0.04944725055247545,0.02467988072615703,0.34267172877044527,4,6,6,1.5,0.12051867879927158,0.02469565640483604,0.34267398526699006,4,6,6,1.5,0.2721377434208989
1,3,8,0.125,0.015625,0.001953125,0.000244140625,0.375,0.078125,0.015625,0.032899014967696184,0.7689073933277758,8,10,10,1.25,0.08069401886314154,0.030006141991206218,0.7403790529943683,8,8,8,1.0,0.05450624134391546,0.032768743492694166,0.7688950572557599,8,11,11,1.375,0.19628829043358564,0.030001804463958323,0.7403777698760878,8,8,8,1.0,0.12863610312342644,0.03276974242550424,0.7688951422875792,8,11,11,1.375,0.3748997487127781,0.030001723632726705,0.7403777632322024,8,8,8,1.0,0.2536863964051008,0.004698266763870085,0.1967465031241303,8,20,20,2.5,0.1511233150959015,0.0037643926621169902,0.1976206497060352,8,8,8,1.0,0.06185794994235039,0.004627791651299474,0.19674073867239664,8,21,21,2.625,0.3768819933757186,0.003763750575425417,0.19761685885393787,8,8,8,1.0,0.15436697751283646,0.004628610197400203,0.19674077666036302,8,21,21,2.625,0.7632362060248852,0.0037635815836836164,0.19761685196351897,8,8,8,1.0,0.25504701770842075,0.0007127406240314812,0.0395048053225519,8,35,35,4.375,0.18442846275866032,0.0005930554454111989,0.03927403725056608,8,8,8,1.0,0.05790175590664148,0.0006500185796226393,0.039491298628448704,8,21,21,2.625,0.3546361615881324,0.0005333569468959804,0.039253262313517126,8,8,8,1.0,0.18405389785766602,0.0006505859820042355,0.03949131464989572,8,21,21,2.625,0.9350700378417969,0.0005333119666231672,0.03925325875935823,8,8,8,1.0,0.4054770590737462,0.032899014967696184,0.7689073933277759,8,10,10,1.25,0.08309719897806644,0.03276874350781956,0.7688950572570444,8,12,12,1.5,0.2296951161697507,0.032769742417876856,0.7688951422869287,8,12,12,1.5,0.4893479784950614,0.004698266763870095,0.19674650312413025,8,20,20,2.5,0.15319211594760418,0.004627791656511953,0.19674073867263925,8,21,21,2.625,0.42571255937218666,0.0046286101974558885,0.19674077666036563,8,22,22,2.75,0.9509845906868577,0.0007127406240314887,0.039504805322551906,8,35,35,4.375,0.2205013707280159,0.0006500185774325097,0.039491298628389716,8,29,29,3.625,0.6216973681002855,0.0006505859819776145,0.03949131464989483,8,29,29,3.625,1.4123392887413502,0.0328990149676962,0.7689073933277759,8,10,10,1.25,0.08175004925578833,0.03276874349269417,0.7688950572557598,8,11,11,1.375,0.20193197671324015,0.03276974242550424,0.7688951422875792,8,11,11,1.375,0.3870559073984623,0.009648471608380322,0.20944602241540264,8,12,12,1.5,0.09965412691235542,0.009466557805432102,0.2094259599118793,8,13,13,1.625,0.2533979071304202,0.009468257969851335,0.20942611313343426,8,11,11,1.375,0.6892571598291397,0.0037041606939595914,0.050501137496486645,8,25,25,3.125,0.1777883917093277,0.0035519263508487216,0.05046828732806146,8,27,27,3.375,0.5243932055309415,0.0035535816239673154,0.05046851832813135,8,40,40,5.0,1.5807440159842372,0.0328990149676962,0.7689073933277758,8,10,10,1.25,0.08478735201060772,0.03276874350781957,0.7688950572570442,8,12,12,1.5,0.2399423597380519,0.03276974241787686,0.7688951422869289,8,12,12,1.5,0.512253200635314,0.00964847160838034,0.20944602241540264,8,12,12,1.5,0.10614086594432592,0.009466557809044483,0.20942595991220414,8,12,12,1.5,0.2753951149061322,0.009468257970044379,0.20942611313345166,8,11,11,1.375,0.5565933799371123,0.003704160693959587,0.050501137496486645,8,25,25,3.125,0.17136737518012524,0.003551926350697539,0.05046828732804102,8,22,22,2.75,0.4772386746481061,0.0035535816239616624,0.05046851832813057,8,27,27,3.375,1.3271257849410176
2,4,16,0.0625,0.00390625,0.000244140625,1.52587890625e-05,0.1875,0.01953125,0.001953125,0.009369418986442973,0.40732048557253053,16,21,21,1.3125,0.21560097765177488,0.009148299584575092,0.40192735208404506,16,16,16,1.0,0.14305306132882833,0.009340891799876239,0.4073188099002332,16,22,22,1.375,0.5060865730047226,0.009149271084638195,0.40192696278530315,16,16,16,1.0,0.3315694220364094,0.00934095631191033,0.407318812851851,16,22,22,1.375,0.946694583632052,0.009149221708333117,0.4019269605306136,16,16,16,1.0,0.6164422603324056,0.0005909093782922551,0.05405969433015807,16,39,39,2.4375,0.5585355721414089,0.0004896290147725402,0.05426431516407376,16,16,16,1.0,0.19016367755830288,0.0005433364324658337,0.054055660711398744,16,54,54,3.375,1.8039424838498235,0.0004750341211681962,0.05426076026075954,16,16,16,1.0,0.5685138050466776,0.0005434375125602239,0.05405566268152742,16,43,43,2.6875,3.2808773377910256,0.0004750115292245682,0.05426075980911641,16,16,16,1.0,0.9563997546210885,0.00013531524502865213,0.0051553945110795665,16,29,29,1.8125,0.5665352223441005,0.00013209117759460185,0.005154552088497785,16,16,16,1.0,0.2380017526447773,4.067675197196962e-05,0.00511874207001667,16,57,57,3.5625,2.771666473709047,3.2205489686734766e-05,0.005116521994963303,16,16,16,1.0,0.905325235798955,4.07833517769199e-05,0.00511874307577178,16,62,62,3.875,8.563520099967718,3.2201018910509496e-05,0.005116521342531663,16,16,16,1.0,2.3735117157921195,0.009369418986442973,0.4073204855725306,16,21,21,1.3125,0.22339900769293308,0.0093408917998762,0.4073188099002332,16,19,19,1.1875,0.5204691160470247,0.009340956311910162,0.4073188128518511,16,21,21,1.3125,1.1123535670340061,0.000590909378292244,0.054059694330158066,16,39,39,2.4375,0.5679634939879179,0.0005433364324658377,0.054055660711398744,16,55,55,3.4375,2.011842160485685,0.0005434375125602215,0.05405566268152742,16,57,57,3.5625,4.549408830702305,0.00013531524502753526,0.005155394511078893,16,29,29,1.8125,0.6763221099972725,4.0676751971798375e-05,0.005118742070016682,16,56,56,3.5,3.6152270138263702,4.07833517770092e-05,0.0051187430757717875,16,60,60,3.75,9.00141115207225,0.009369418986442975,0.4073204855725306,16,21,21,1.3125,0.2156920311972499,0.009340891799876246,0.40731880990023317,16,22,22,1.375,0.5397857567295432,0.009340956311910334,0.407318812851851,16,22,22,1.375,0.989929461851716,0.0021499925877191926,0.05656564136405077,16,37,37,2.3125,0.44097039196640253,0.0020930537249762324,0.056559309744175904,16,34,34,2.125,1.1683321287855506,0.002093282481003355,0.05655932661483408,16,35,35,2.1875,2.484713195823133,0.00045585891282875975,0.0064983792720408,16,53,53,3.3125,0.8844670299440622,0.0003858740386164856,0.006470685715114108,16,54,54,3.375,3.058503782376647,0.0003861162715081698,0.0064707140925949974,16,55,55,3.4375,7.259524529799819,0.009369418986442973,0.40732048557253064,16,21,21,1.3125,0.22366721741855145,0.009340891799876194,0.4073188099002332,16,19,19,1.1875,0.550716339610517,0.009340956311910162,0.407318812851851,16,21,21,1.3125,1.1589860888198018,0.002149992587719196,0.05656564136405078,16,37,37,2.3125,0.4598687272518873,0.0020930537249762436,0.05655930974417592,16,35,35,2.1875,1.2918623834848404,0.0020932824810033415,0.05655932661483405,16,50,50,3.125,3.768154624849558,0.00045585891282876024,0.006498379272040805,16,53,53,3.3125,0.83008030988276,0.00038587403861654727,0.006470685715114124,16,54,54,3.375,3.092679445631802,0.0003861162715082193,0.006470714092595005,16,84,84,5.25,11.486261422745883
3,5,32,0.03125,0.0009765625,3.0517578125e-05,9.5367431640625e-07,0.09375,0.0048828125,0.000244140625,0.002462742343049581,0.20628426633887975,32,70,70,2.1875,1.1500588972121477,0.0024231127268131932,0.2055587480444415,32,32,32,1.0,0.5910898698493838,0.0024504473760608835,0.20628380173745278,32,100,100,3.125,3.6399411242455244,0.0024238442297751985,0.20555855407090054,32,32,32,1.0,1.4207444544881582,0.0024504509210664807,0.20628380182120765,32,102,102,3.1875,7.454829202033579,0.0024238319828803374,0.20555855378162505,32,32,32,1.0,2.7148483926430345,0.00010487724957633435,0.013918891135474409,32,47,47,1.46875,2.8784170793369412,8.66389978269674e-05,0.01395393921332208,32,32,32,1.0,1.1144537692889571,6.702656772885794e-05,0.013915299365526476,32,78,78,2.4375,10.815168341621757,5.973262992153061e-05,0.013950522714963248,32,32,32,1.0,4.086727419868112,6.703956348199946e-05,0.013915299483708888,32,89,89,2.78125,28.12871008273214,5.973025898881719e-05,0.013950522687670231,32,32,32,1.0,9.060326009057462,6.35296626589122e-05,0.0007119314348743192,32,54,54,1.6875,3.9367270190268755,6.338655824565153e-05,0.0007118811449896956,32,32,32,1.0,1.7510572532191873,2.5687518075723877e-06,0.0006414461302828347,32,117,117,3.65625,26.74279709532857,1.9321725519590526e-06,0.0006413152132795925,32,32,32,1.0,8.624863558448851,2.588039926204092e-06,0.0006414460959085539,32,120,120,3.75,88.1810753038153,1.9314065144008113e-06,0.0006413150565784634,32,32,32,1.0,24.941760412417352,0.002462742343049579,0.2062842663388798,32,70,70,2.1875,1.1861609276384115,0.0024504473760608558,0.20628380173745278,32,42,42,1.3125,2.1763366609811783,0.0024504509210664547,0.2062838018212076,32,43,43,1.34375,4.327247899025679,0.00010487724957665564,0.013918891135474456,32,47,47,1.46875,2.8852396989241242,6.702656772621105e-05,0.013915299365526445,32,52,52,1.625,8.84201598726213,6.703956348068391e-05,0.013915299483708891,32,53,53,1.65625,19.555384126491845,6.352966265942795e-05,0.000711931434875396,32,54,54,1.6875,4.622987871058285,2.5669817366835674e-06,0.0006414461540029664,32,124,124,3.875,35.98369012121111,2.5880678119435672e-06,0.000641446093108855,32,146,146,4.5625,108.21588209364563,0.0024627423430495844,0.20628426633887975,32,70,70,2.1875,1.162535666488111,0.002450447376060892,0.20628380173745275,32,100,100,3.125,3.9140601698309183,0.002450450921066481,0.2062838018212076,32,102,102,3.1875,7.734608420170844,0.0003641391236695403,0.01424099179656855,32,72,72,2.25,2.7004859913140535,0.000338141697577942,0.01423789667591154,32,71,71,2.21875,9.006317189894617,0.00033817500066725257,0.014237898250430328,32,72,72,2.25,21.205174489878118,7.184103822565428e-05,0.0007660701483282631,32,106,106,3.3125,7.242200644686818,2.7528559395487412e-05,0.0007111339489485848,32,107,107,3.34375,30.183917011134326,2.7558831346645787e-05,0.0007111361533273036,32,125,125,3.90625,92.01483079046011,0.002462742343049583,0.20628426633887972,32,70,70,2.1875,1.2012049090117216,0.002450447376060861,0.20628380173745278,32,42,42,1.3125,2.3111000480130315,0.002450450921066461,0.20628380182120762,32,43,43,1.34375,4.54715315438807,0.0003641391236695427,0.014240991796568545,32,72,72,2.25,2.770414131693542,0.0003381416975779425,0.014237896675911531,32,72,72,2.25,9.51082731410861,0.0003381750006672401,0.01423789825043033,32,102,102,3.1875,30.759075758047402,7.184103822564425e-05,0.0007660701483282508,32,106,106,3.3125,6.760010103695095,2.752428573582714e-05,0.000711133622877879,32,126,126,3.9375,34.48511801380664,2.7568395976957625e-05,0.0007111367504209012,32,138,138,4.3125,102.88250254001468
4,6,64,0.015625,0.000244140625,3.814697265625e-06,5.960464477539063e-08,0.046875,0.001220703125,3.0517578125e-05,0.0006276231076586603,0.10347281734091994,64,83,83,1.296875,5.511912439018488,0.0006150931659891201,0.10337634324316648,64,64,64,1.0,3.812836308963597,0.0006218059579779106,0.10347266448753192,64,88,88,1.375,14.958335615694523,0.0006151511361438623,0.10337623954470031,64,64,64,1.0,10.398428426124156,0.0006218058977574847,0.1034726644867809,64,91,91,1.421875,31.31696256902069,0.0006151488075941246,0.10337623951696029,64,64,64,1.0,21.89949208498001,3.44256593447911e-05,0.0035116890644679402,64,93,93,1.453125,20.36069375742227,3.2340573792126835e-05,0.003516975444380943,64,64,64,1.0,9.941938594914973,8.301410926451736e-06,0.003508293702030139,64,106,106,1.65625,76.79790725745261,7.483381041423421e-06,0.0035136184098161698,64,64,64,1.0,42.92800818011165,8.302726824574598e-06,0.003508293709683457,64,117,117,1.828125,208.08570433408022,7.483162238259322e-06,0.003513618408071682,64,64,64,1.0,102.94399122986943,3.1509680269983776e-05,0.00017325194312543514,64,106,106,1.65625,40.844114382751286,3.1500940002524414e-05,0.00017325498415975642,64,64,64,1.0,18.26508590299636,1.581169200489447e-07,8.005710650229896e-05,64,170,170,2.65625,252.0735793421045,1.1881839073359707e-07,8.006583636237889e-05,64,64,64,1.0,107.34638262074441,1.596853966470537e-07,8.005710937362883e-05,64,169,169,2.640625,855.6312875552103,1.1860639936700123e-07,8.006580007751651e-05,64,64,64,1.0,337.95118596591055,0.0006276231076586603,0.10347281734091994,64,83,83,1.296875,5.638541607186198,0.0006218059579779237,0.10347266448753197,64,85,85,1.328125,14.943176425993443,0.0006218058977574837,0.103472664486781,64,92,92,1.4375,32.55948924552649,3.4425659345233003e-05,0.003511689064468033,64,93,93,1.453125,20.35629580449313,8.301624411973526e-06,0.0035082937029972117,64,100,100,1.5625,76.43025617860258,8.303058705865473e-06,0.003508293708948553,64,108,108,1.6875,201.36745893582702,3.15096802686124e-05,0.00017325194311950775,64,106,106,1.65625,49.492899840697646,1.6046961862744736e-07,8.00570044244745e-05,64,167,167,2.609375,302.31462228577584,1.6219775316662005e-07,8.005700360742397e-05,64,180,180,2.8125,902.9776387987658,0.0006276231076586654,0.10347281734091998,64,83,83,1.296875,5.649368016049266,0.0006218059579779203,0.10347266448753197,64,88,88,1.375,15.808858608826995,0.0006218058977574961,0.10347266448678098,64,91,91,1.421875,32.200205815024674,6.077807351923543e-05,0.0035467996974145456,64,206,206,3.21875,31.96762782614678,4.780256196907506e-05,0.0035446159850111773,64,204,204,3.1875,132.29861554782838,4.780712226836382e-05,0.003544616107177952,64,207,207,3.234375,354.02042286656797,3.154221937311981e-05,0.00017409977735314964,64,145,145,2.265625,57.31195433810353,1.7997218462972988e-06,8.31295527568888e-05,64,186,186,2.90625,339.39277454838157,1.8323514968549223e-06,8.312266582661793e-05,64,212,212,3.3125,1115.9244176447392,0.0006276231076586649,0.10347281734091998,64,83,83,1.296875,5.680844466201961,0.0006218059579779341,0.10347266448753199,64,85,85,1.328125,15.727257383055985,0.0006218058977574942,0.10347266448678095,64,92,92,1.4375,33.92275354079902,6.077807351923244e-05,0.003546799697414545,64,206,206,3.21875,32.31340540573001,4.7802561969068435e-05,0.0035446159850111743,64,203,203,3.171875,136.08128172997385,4.7806458993726696e-05,0.003544616244046009,64,258,258,4.03125,447.44615091755986,3.154221937312667e-05,0.00017409977735318216,64,145,145,2.265625,53.528530589304864,1.8024091343026989e-06,8.312887798948131e-05,64,188,188,2.9375,342.3751924466342,1.8322357352651543e-06,8.312228192364222e-05,64,207,207,3.234375,1062.590471082367
5,7,128,0.0078125,6.103515625e-05,4.76837158203125e-07,3.725290298461914e-09,0.0234375,0.00030517578125,3.814697265625e-06,0.00015928155411686242,0.05177635907334104,128,165,165,1.2890625,46.26328343153,0.00015472939825589494,0.05176352874934014,128,128,128,1.0,31.871512033045292,0.000156103084728086,0.051776297733450403,128,170,170,1.328125,143.867511510849,0.00015437312896072157,0.05176347472253767,128,128,128,1.0,102.20287677273154,0.0001561030046861534,0.05177629773292262,128,172,172,1.34375,327.96192958950996,0.00015437274497172545,0.051763474720245686,128,128,128,1.0,240.42981248814613,1.5967745006685824e-05,0.0008826976269935757,128,181,181,1.4140625,217.36618592683226,1.5731589704549232e-05,0.0008833995113969122,128,128,128,1.0,102.76122114621103,1.0370453931600255e-06,0.0008793588276874349,128,182,182,1.421875,861.2396453330293,9.360355807995506e-07,0.0008800715995998716,128,128,128,1.0,532.7862010337412,1.0372249202527504e-06,0.0008793588280257209,128,205,205,1.6015625,2193.8008109889925,9.360173044032774e-07,0.0008800715994764114,128,128,128,1.0,1286.311183697544,1.5706668676853666e-05,7.72579752313264e-05,128,205,205,1.6015625,505.95638733450323,1.5706090563158625e-05,7.725792326065517e-05,128,128,128,1.0,221.90452215261757,9.129179986307871e-09,9.997778119780246e-06,128,204,204,1.59375,2430.709373014979,7.427238840413501e-09,9.998042340411088e-06,128,128,128,1.0,1613.8490986572579,9.270999658792356e-09,9.997534629209479e-06,128,195,195,1.5234375,7913.794004372321,7.362970201673332e-09,9.998034800031768e-06,128,128,128,1.0,5452.760356110521,0.00015928155411686244,0.05177635907334106,128,165,165,1.2890625,46.66601185966283,0.00015610400868238002,0.05177629773870045,128,165,165,1.2890625,140.23690099082887,0.00015610394463013615,0.05177629773830888,128,170,170,1.328125,325.9444786729291,1.5967745007421323e-05,0.0008826976269938912,128,181,181,1.4140625,215.84356988593936,1.0370560255413299e-06,0.0008793588277118537,128,178,178,1.390625,853.8042073613033,1.0372306268288725e-06,0.0008793588280390175,128,182,182,1.421875,2388.165338328108,1.5706668678331837e-05,7.72579752384874e-05,128,205,205,1.6015625,612.3467129049823,9.112146667914851e-09,9.9983658312757e-06,128,197,197,1.5390625,2693.3237735293806,9.462495543017334e-09,9.998073380920877e-06,128,196,196,1.53125,8283.648227091879,0.00015928155411686724,0.05177635907334108,128,165,165,1.2890625,46.92750039417297,0.00015610308472809226,0.051776297733450466,128,170,170,1.328125,148.01810915675014,0.00015610300468615657,0.051776297732922645,128,172,172,1.34375,332.08597331214696,1.6794786919489662e-05,0.0008861796485494294,128,291,291,2.2734375,265.5428829099983,6.325495797185613e-06,0.0008834285716085807,128,390,390,3.046875,1618.5502340355888,6.38414783970929e-06,0.0008834256556387693,128,407,407,3.1796875,5004.743945196271,1.57041979932234e-05,7.726197897544662e-05,128,176,176,1.375,480.82468833588064,1.1599843815758793e-07,1.013596707844326e-05,128,282,282,2.203125,3834.1587081765756,1.1663393789080075e-07,1.0136118805523773e-05,128,280,280,2.1875,11855.85030999966,0.00015928155411686735,0.051776359073341084,128,165,165,1.2890625,46.30728524830192,0.00015610400868238582,0.051776297738700405,128,165,165,1.2890625,146.20507267210633,0.00015610394463013745,0.05177629773830889,128,170,170,1.328125,335.8394024753943,1.6794786903112955e-05,0.0008861796485433356,128,291,291,2.2734375,268.0880996575579,6.353782426572043e-06,0.0008834268393741132,128,307,307,2.3984375,1323.8296936610714,6.380639444132185e-06,0.0008834257257603708,128,405,405,3.1640625,4990.317492658272,1.5704197992335726e-05,7.726197897114948e-05,128,176,176,1.375,463.9601744301617,1.1635280496777512e-07,1.0138965366966089e-05,128,280,280,2.1875,3728.3983304463327,1.1666046991166721e-07,1.0140034500260461e-05,128,279,279,2.1796875,11030.017868394963


==> phyto_B2T_1.0.csv <==
,C,N,P,D,time,,CPDzero,NPDzero
0,29.98,9.98,0.01,0.01,0,,0,0
1,29.97915582,9.979155823,0.010556265,0.010287913,0.1,,-2E-09,1E-09
2,29.97823554,9.978235543,0.011162668,0.010601789,0.2,,-3E-09,0
3,29.97723916,9.977239162,0.011819209,0.010941628,0.3,,-3E-09,-1E-09
4,29.97616668,9.97616668,0.012525889,0.011307432,0.4,,9.99997E-10,1E-09
5,29.9750181,9.975018095,0.013282706,0.011699198,0.5,,4E-09,-1E-09
6,29.97379341,9.973793409,0.014089662,0.012116929,0.6,,1E-09,0
7,29.97249262,9.972492621,0.014946756,0.012560622,0.7,,-2E-09,-9.99998E-10
8,29.97111573,9.971115732,0.015853989,0.01303028,0.8,,-1E-09,1E-09
9,29.96966274,9.96966274,0.016811359,0.0135259,0.9,,-1E-09,-1E-09
10,29.96813365,9.968133647,0.017818868,0.014047485,1,,3E-09,0
11,29.96662945,9.966629451,0.018810003,0.014560547,1.1,,0,1E-09
12,29.96498975,9.964989754,0.019890391,0.015119855,1.2,,-4E-09,0
13,29.96321456,9.963214557,0.021060034,0.015725409,1.3,,3E-09,0
14,29.96130386,9.96130386,0.022318931,0.016377209,1.4,,0,0
15,29.95925766,9.959257663,0.023667082,0.017075255,1.5,,-3E-09,0
16,29.95707597,9.957075966,0.025104487,0.017819547,1.6,,4E-09,0
17,29.95475877,9.954758768,0.026631147,0.018610086,1.7,,3E-09,1E-09
18,29.95230607,9.95230607,0.02824706,0.01944687,1.8,,0,0
19,29.94971787,9.949717871,0.029952228,0.0203299,1.9,,-2E-09,-9.99998E-10
20,29.94699417,9.946994173,0.03174665,0.021259177,2,,-3E-09,0
21,29.94431438,9.944314376,0.033512255,0.022173369,2.1,,4E-09,0
22,29.94139349,9.94139349,0.035436612,0.023169898,2.2,,0,0
23,29.93823151,9.938231513,0.037519722,0.024248765,2.3,,-3E-09,0
24,29.93482845,9.934828446,0.039761585,0.025409969,2.4,,4E-09,0
25,29.93118429,9.93118429,0.0421622,0.02665351,2.5,,0,0
26,29.92729904,9.927299043,0.044721568,0.027979389,2.6,,-3E-09,0
27,29.92317271,9.923172707,0.047439688,0.029387605,2.7,,3E-09,0
28,29.91880528,9.91880528,0.050316561,0.030878159,2.8,,0,0
29,29.91419676,9.914196764,0.053352186,0.032451049,2.9,,-5E-09,-1E-09
30,29.90934716,9.909347158,0.056546564,0.034106278,3,,2E-09,0
31,29.90457435,9.904574347,0.059690698,0.035734955,3.1,,3E-09,0
32,29.89937314,9.899373139,0.06311675,0.037510111,3.2,,1E-09,0
33,29.89374353,9.893743534,0.06682472,0.039431746,3.3,,-4E-09,0
34,29.88768553,9.887685531,0.070814609,0.04149986,3.4,,-1E-09,0
35,29.88119913,9.881199132,0.075086415,0.043714453,3.5,,-2E-09,0
36,29.87428434,9.874284335,0.07964014,0.046075525,3.6,,5E-09,0
37,29.86694114,9.866941141,0.084475784,0.048583075,3.7,,-1E-09,0
38,29.85916955,9.85916955,0.089593345,0.051237105,3.8,,0,0
39,29.85096956,9.850969562,0.094992825,0.054037613,3.9,,-2E-09,0
40,29.84234118,9.842341177,0.100674223,0.0569846,4,,3E-09,0
41,29.83384499,9.833844993,0.106269668,0.059885338,4.1,,-4E-09,-1E-09
42,29.82458941,9.824589405,0.112364305,0.06304629,4.2,,5E-09,0
43,29.81457441,9.814574412,0.118958132,0.066467455,4.3,,-3E-09,-1E-09
44,29.80380001,9.803800015,0.126051151,0.070148834,4.4,,-5E-09,0
45,29.79226621,9.792266212,0.133643361,0.074090427,4.5,,-2E-09,0
46,29.779973,9.779973004,0.141734762,0.078292234,4.6,,-4E-09,0
47,29.76692039,9.766920392,0.150325354,0.082754254,4.7,,-2E-09,0
48,29.75310838,9.753108375,0.159415137,0.087476488,4.8,,5E-09,0
49,29.73853695,9.738536953,0.169004111,0.092458936,4.9,,-3E-09,0
50,29.72320613,9.723206126,0.179092276,0.097701597,5,,3E-09,-1E-09
51,29.7080957,9.708095701,0.189038991,0.102865308,5.1,,-1E-09,0
52,29.69164507,9.691645068,0.199864867,0.108490065,5.2,,2E-09,0
53,29.67385423,9.673854226,0.211569906,0.114575868,5.3,,4E-09,0
54,29.65472318,9.654723175,0.224154107,0.121122718,5.4,,5E-09,0
55,29.63425192,9.634251916,0.237617471,0.128130614,5.5,,5E-09,1E-09
56,29.61244045,9.612440448,0.251959996,0.135599556,5.6,,2E-09,0
57,29.58928877,9.589288771,0.267181684,0.143529545,5.7,,-1E-09,0
58,29.56479689,9.564796886,0.283282534,0.151920581,5.8,,5E-09,1E-09
59,29.53896479,9.538964792,0.300262546,0.160772663,5.9,,-1E-09,1E-09
60,29.51179249,9.511792489,0.31812172,0.170085791,6,,1E-09,0
61,29.4849623,9.484962301,0.335767999,0.1792697,6.1,,-1E-09,0
62,29.45578688,9.455786877,0.354946639,0.189266484,6.2,,3E-09,0
63,29.42426622,9.424266218,0.375657639,0.200076143,6.3,,2E-09,0
64,29.39040032,9.390400324,0.397900998,0.211698677,6.4,,-5E-09,-1E-09
65,29.3541892,9.354189195,0.421676718,0.224134086,6.5,,4E-09,-1E-09
66,29.31563283,9.315632831,0.446984799,0.237382371,6.6,,0,1E-09
67,29.27473123,9.274731231,0.473825239,0.25144353,6.7,,-1E-09,0
68,29.2314844,9.231484397,0.50219804,0.266317564,6.8,,4E-09,9.99998E-10
69,29.18589233,9.185892327,0.5321032,0.282004473,6.9,,3E-09,0
70,29.13795502,9.137955022,0.563540721,0.298504257,7,,-2E-09,0
71,29.09045156,9.090451561,0.594735411,0.314813029,7.1,,0,1E-09
72,29.03891419,9.038914188,0.628544506,0.332541306,7.2,,2E-09,0
73,28.9833429,8.983342904,0.664968007,0.351689089,7.3,,-4E-09,0
74,28.92373771,8.923737709,0.704005913,0.372256378,7.4,,1E-09,0
75,28.8600986,8.860098603,0.745658225,0.394243173,7.5,,-2E-09,1E-09
76,28.79242558,8.792425585,0.789924942,0.417649473,7.6,,-5E-09,0
77,28.72071866,8.720718656,0.836806065,0.442475279,7.7,,4E-09,0
78,28.64497782,8.644977816,0.886301593,0.468720591,7.8,,4E-09,0
79,28.56520306,8.565203065,0.938411527,0.496385408,7.9,,-5E-09,0
80,28.4813944,8.481394402,0.993135867,0.525469731,8,,-2E-09,0
81,28.39769922,8.397699219,1.047943687,0.554357093,8.1,,0,-1E-09
82,28.3073324,8.307332403,1.106994039,0.585673558,8.2,,-3E-09,0
83,28.21029395,8.210293954,1.17028692,0.619419126,8.3,,-4E-09,0
84,28.10658387,8.106583871,1.237822333,0.655593796,8.4,,-9.99997E-10,0
85,27.99620215,7.996202155,1.309600276,0.69419757,8.5,,-4E-09,1E-09
86,27.8791488,7.879148805,1.38562075,0.735230446,8.6,,-4E-09,9.99998E-10
87,27.75542382,7.755423822,1.465883754,0.778692424,8.7,,-2E-09,0
88,27.62502721,7.625027205,1.550389289,0.824583506,8.8,,5E-09,0
89,27.48795896,7.487958955,1.639137354,0.87290369,8.9,,4E-09,-1E-09
90,27.34421907,7.344219072,1.73212795,0.923652977,9,,-3E-09,-1E-09
91,27.1977811,7.197781101,1.827567006,0.974651893,9.1,,-1E-09,0
92,27.04151097,7.041510969,1.928887066,1.029601965,9.2,,1E-09,0
93,26.87540868,6.875408676,2.036088129,1.088503195,9.3,,4E-09,0
94,26.69947422,6.699474221,2.149170196,1.151355583,9.4,,-1E-09,0
95,26.5137076,6.513707605,2.268133268,1.218159128,9.5,,-4E-09,1E-09
96,26.31810883,6.318108827,2.392977343,1.28891383,9.6,,3E-09,0
97,26.11267789,6.112677889,2.523702422,1.363619689,9.7,,1E-09,0
98,25.89741479,5.897414789,2.660308505,1.442276706,9.8,,1E-09,0
99,25.67231953,5.672319527,2.802795592,1.524884881,9.9,,3E-09,0
100,25.4373921,5.437392104,2.951163683,1.611444213,10,,-4E-09,0
101,25.18015335,5.180153354,3.118018959,1.701827686,10.1,,-5E-09,-1E-09
102,24.91600636,4.916006358,3.286479795,1.797513847,10.2,,2E-09,0
103,24.64495111,4.644951114,3.456546191,1.898502695,10.3,,-4E-09,0
104,24.36698762,4.366987623,3.628218147,2.00479423,10.4,,-3E-09,0
105,24.08211589,4.082115886,3.801495663,2.116388451,10.5,,4E-09,0
106,23.7903359,3.790335901,3.976378739,2.233285359,10.6,,-2E-09,-1E-09
107,23.49164767,3.49164767,4.152867376,2.355484955,10.7,,1E-09,1E-09
108,23.18605119,3.186051192,4.330961572,2.482987237,10.8,,-1E-09,1E-09
109,22.87354647,2.873546466,4.510661328,2.615792206,10.9,,4E-09,0
110,22.55413349,2.554133494,4.691966644,2.753899862,11,,-4E-09,0
111,22.16316254,2.163162539,4.924716603,2.912120858,11.1,,1E-09,0
112,21.80583568,1.805835676,5.12318252,3.070981805,11.2,,5E-09,1E-09
113,21.4821529,1.482152904,5.287364394,3.230482702,11.3,,-4E-09,0
114,21.19211422,1.192114223,5.417262226,3.390623551,11.4,,-3E-09,0
115,20.93571963,0.935719635,5.512876015,3.551404351,11.5,,-4E-09,1E-09
116,20.71296914,0.712969137,5.574205761,3.712825101,11.6,,2E-09,-1E-09
117,20.52386273,0.523862732,5.601251465,3.874885803,11.7,,-2E-09,0
118,20.36840042,0.368400418,5.594013127,4.037586455,11.8,,2E-09,0
119,20.2465822,0.246582195,5.552490746,4.200927059,11.9,,5E-09,0
120,20.15840806,0.158408065,5.476684322,4.364907613,12,,-5E-09,0
121,20.11305455,0.128310532,5.359073093,4.527872353,12.1,,-4E-09,0.015255978
122,20.0724751,0.101381161,5.240410625,4.687114278,12.2,,3E-09,0.028906064
123,20.03666969,0.077619952,5.120696919,4.842633387,12.3,,-4E-09,0.040950258
124,20.00563834,0.057026903,4.999931976,4.99442968,12.4,,-4E-09,0.051388559
125,19.97938105,0.039602016,4.878115794,5.142503157,12.5,,1E-09,0.060220967
126,19.95789781,0.02534529,4.755248375,5.286853818,12.6,,3E-09,0.067447483
127,19.94118862,0.014256726,4.631329718,5.427481663,12.7,,9.99997E-10,0.073068107
128,19.92925348,0.006336323,4.506359823,5.564386693,12.8,,-4E-09,0.077082839
129,19.9220924,0.001584081,4.38033869,5.697568906,12.9,,-4E-09,0.079491677
130,19.91970538,0,4.25326632,5.827028304,13,,4E-09,0.080294624
131,19.91970538,0,4.128818898,5.951475726,13.1,,4E-09,0.080294624
132,19.91970538,0,4.007522043,6.07277258,13.2,,3E-09,0.080294623
133,19.91970538,0,3.889375757,6.190918867,13.3,,4E-09,0.080294624
134,19.91970538,0,3.774380038,6.305914586,13.4,,4E-09,0.080294624
135,19.91970538,0,3.662534886,6.417759737,13.5,,3E-09,0.080294623
136,19.91970538,0,3.553840303,6.526454321,13.6,,4E-09,0.080294624
137,19.91970538,0,3.448296287,6.631998337,13.7,,4E-09,0.080294624
138,19.91970538,0,3.345902838,6.734391785,13.8,,3E-09,0.080294623
139,19.91970538,0,3.246659957,6.833634666,13.9,,3E-09,0.080294623
140,19.91970538,0,3.150567644,6.929726979,14,,3E-09,0.080294623
141,19.91970538,0,3.058384369,7.021910255,14.1,,4E-09,0.080294624
142,19.91970538,0,2.968534847,7.111759776,14.2,,3E-09,0.080294623
143,19.91970538,0,2.881019079,7.199275544,14.3,,3E-09,0.080294623
144,19.91970538,0,2.795837065,7.284457558,14.4,,3E-09,0.080294623
145,19.91970538,0,2.712988805,7.367305819,14.5,,4E-09,0.080294624
146,19.91970538,0,2.632474298,7.447820325,14.6,,3E-09,0.080294623
147,19.91970538,0,2.554293546,7.526001078,14.7,,4E-09,0.080294624
148,19.91970538,0,2.478446547,7.601848077,14.8,,4E-09,0.080294624
149,19.91970538,0,2.404933302,7.675361322,14.9,,4E-09,0.080294624
150,19.91970538,0,2.33375381,7.746540813,15,,3E-09,0.080294623
151,19.91970538,0,2.265469903,7.814824721,15.1,,4E-09,0.080294624
152,19.91970538,0,2.198914701,7.881379922,15.2,,3E-09,0.080294623
153,19.91970538,0,2.134088207,7.946206417,15.3,,4E-09,0.080294624
154,19.91970538,0,2.070990418,8.009304205,15.4,,3E-09,0.080294623
155,19.91970538,0,2.009621337,8.070673287,15.5,,4E-09,0.080294624
156,19.91970538,0,1.949980962,8.130313662,15.6,,4E-09,0.080294624
157,19.91970538,0,1.892069293,8.18822533,15.7,,3E-09,0.080294623
158,19.91970538,0,1.835886331,8.244408292,15.8,,3E-09,0.080294623
159,19.91970538,0,1.781432075,8.298862548,15.9,,3E-09,0.080294623
160,19.91970538,0,1.728706526,8.351588097,16,,3E-09,0.080294623
161,19.91970538,0,1.678125854,8.40216877,16.1,,4E-09,0.080294624
162,19.91970538,0,1.628825705,8.451468919,16.2,,4E-09,0.080294624
163,19.91970538,0,1.580806079,8.499488544,16.3,,3E-09,0.080294623
164,19.91970538,0,1.534066977,8.546227647,16.4,,4E-09,0.080294624
165,19.91970538,0,1.488608398,8.591686226,16.5,,4E-09,0.080294624
166,19.91970538,0,1.444430342,8.635864281,16.6,,3E-09,0.080294623
167,19.91970538,0,1.40153281,8.678761814,16.7,,4E-09,0.080294624
168,19.91970538,0,1.359915801,8.720378823,16.8,,4E-09,0.080294624
169,19.91970538,0,1.319579315,8.760715308,16.9,,3E-09,0.080294623
170,19.91970538,0,1.280523353,8.799771271,17,,4E-09,0.080294624
171,19.91970538,0,1.243056188,8.837238435,17.1,,3E-09,0.080294623
172,19.91970538,0,1.206537559,8.873757064,17.2,,3E-09,0.080294623
173,19.91970538,0,1.170967466,8.909327157,17.3,,3E-09,0.080294623
174,19.91970538,0,1.136345909,8.943948715,17.4,,4E-09,0.080294624
175,19.91970538,0,1.102672887,8.977621736,17.5,,3E-09,0.080294623
176,19.91970538,0,1.069948401,9.010346222,17.6,,3E-09,0.080294623
177,19.91970538,0,1.038172452,9.042122172,17.7,,4E-09,0.080294624
178,19.91970538,0,1.007345038,9.072949586,17.8,,4E-09,0.080294624
179,19.91970538,0,0.977466159,9.102828464,17.9,,3E-09,0.080294623
180,19.91970538,0,0.948535817,9.131758807,18,,4E-09,0.080294624
181,19.91970538,0,0.920782362,9.159512262,18.1,,4E-09,0.080294624
182,19.91970538,0,0.893731525,9.186563098,18.2,,3E-09,0.080294623
183,19.91970538,0,0.867383308,9.212911315,18.3,,3E-09,0.080294623
184,19.91970538,0,0.84173771,9.238556913,18.4,,3E-09,0.080294623
185,19.91970538,0,0.816794731,9.263499892,18.5,,3E-09,0.080294623
186,19.91970538,0,0.792554371,9.287740252,18.6,,3E-09,0.080294623
187,19.91970538,0,0.769016631,9.311277993,18.7,,4E-09,0.080294624
188,19.91970538,0,0.746181509,9.334113114,18.8,,3E-09,0.080294623
189,19.91970538,0,0.724049007,9.356245617,18.9,,4E-09,0.080294624
190,19.91970538,0,0.702619124,9.3776755,19,,4E-09,0.080294624
191,19.91970538,0,0.682061009,9.398233615,19.1,,4E-09,0.080294624
192,19.91970538,0,0.662023352,9.418271271,19.2,,3E-09,0.080294623
193,19.91970538,0,0.642506154,9.437788469,19.3,,3E-09,0.080294623
194,19.91970538,0,0.623509415,9.456785209,19.4,,4E-09,0.080294624
195,19.91970538,0,0.605033134,9.475261489,19.5,,3E-09,0.080294623
196,19.91970538,0,0.587077312,9.493217311,19.6,,3E-09,0.080294623
197,19.91970538,0,0.569641949,9.510652675,19.7,,4E-09,0.080294624
198,19.91970538,0,0.552727044,9.527567579,19.8,,3E-09,0.080294623
199,19.91970538,0,0.536332598,9.543962026,19.9,,4E-09,0.080294624
200,19.91970538,0,0.52045861,9.559836013,20,,3E-09,0.080294623


==> phyto_L2F_1.0.csv <==
,C,N,P,D,time
0,29.98,9.98,0.01,0.01,0
1,29.97915582,9.979155818,0.010556268,0.010287913,0.1
2,29.97823554,9.978235537,0.011162673,0.01060179,0.2
3,29.97723916,9.977239156,0.011819214,0.01094163,0.3
4,29.97616667,9.976166675,0.012525892,0.011307433,0.4
5,29.97501809,9.975018094,0.013282706,0.0116992,0.5
6,29.97379341,9.973793414,0.014089656,0.01211693,0.6
7,29.97249263,9.972492634,0.014946743,0.012560623,0.7
8,29.97111575,9.971115754,0.015853967,0.01303028,0.8
9,29.96966277,9.969662774,0.016811327,0.013525899,0.9
10,29.96813369,9.968133695,0.017818823,0.014047482,1
11,29.9666295,9.966629502,0.018809955,0.014560543,1.1
12,29.96498981,9.96498981,0.01989034,0.01511985,1.2
13,29.96321462,9.963214618,0.02105998,0.015725402,1.3
14,29.96130393,9.961303926,0.022318874,0.016377201,1.4
15,29.95925773,9.959257734,0.023667021,0.017075245,1.5
16,29.95707604,9.957076042,0.025104423,0.017819535,1.6
17,29.95475885,9.95475885,0.026631079,0.018610072,1.7
18,29.95230616,9.952306158,0.028246988,0.019446854,1.8
19,29.94971797,9.949717966,0.029952152,0.020329882,1.9
20,29.94699427,9.946994275,0.031746569,0.021259156,2
21,29.94431448,9.944314485,0.033512169,0.022173346,2.1
22,29.94139361,9.941393606,0.035436522,0.023169872,2.2
23,29.93823164,9.938231637,0.037519627,0.024248736,2.3
24,29.93482858,9.934828579,0.039761483,0.025409937,2.4
25,29.93118443,9.931184432,0.042162092,0.026653476,2.5
26,29.9272992,9.927299195,0.044721454,0.027979351,2.6
27,29.92317287,9.923172869,0.047439567,0.029387564,2.7
28,29.91880545,9.918805454,0.050316433,0.030878113,2.8
29,29.91419695,9.91419695,0.05335205,0.032451,2.9
30,29.90934736,9.909347356,0.05654642,0.034106224,3
31,29.90457456,9.904574557,0.059690546,0.035734897,3.1
32,29.89937336,9.899373362,0.063116589,0.037510049,3.2
33,29.89374377,9.893743771,0.06682455,0.039431679,3.3
34,29.88768578,9.887685784,0.070814428,0.041499788,3.4
35,29.8811994,9.881199401,0.075086224,0.043714375,3.5
36,29.87428462,9.874284622,0.079639937,0.04607544,3.6
37,29.86694145,9.866941447,0.084475568,0.048582985,3.7
38,29.85916988,9.859169876,0.089593117,0.051237007,3.8
39,29.85096991,9.850969909,0.094992583,0.054037509,3.9
40,29.84234155,9.842341545,0.100673966,0.056984488,4
41,29.83384538,9.833845384,0.106269398,0.059885219,4.1
42,29.82458982,9.824589819,0.112364018,0.063046163,4.2
43,29.81457485,9.814574852,0.118957829,0.066467319,4.3
44,29.80380048,9.803800481,0.12605083,0.070148689,4.4
45,29.79226671,9.792266708,0.13364302,0.074090272,4.5
46,29.77997353,9.779973532,0.141734401,0.078292068,4.6
47,29.76692095,9.766920952,0.150324971,0.082754077,4.7
48,29.75310897,9.75310897,0.159414731,0.087476299,4.8
49,29.73853759,9.738537585,0.169003681,0.092458734,4.9
50,29.7232068,9.723206798,0.179091821,0.097701382,5
51,29.70809641,9.708096411,0.18903851,0.102865079,5.1
52,29.69164582,9.691645819,0.199864359,0.108489822,5.2
53,29.67385502,9.673855022,0.211569368,0.114575609,5.3
54,29.65472402,9.65472402,0.224153538,0.121122442,5.4
55,29.63425281,9.634252812,0.237616867,0.128130321,5.5
56,29.6124414,9.6124414,0.251959356,0.135599244,5.6
57,29.58928978,9.589289781,0.267181005,0.143529213,5.7
58,29.56479796,9.564797958,0.283281815,0.151920228,5.8
59,29.53896593,9.538965929,0.300261784,0.160772287,5.9
60,29.5117937,9.511793695,0.318120913,0.170085392,6
61,29.48496357,9.484963575,0.335767148,0.179269277,6.1
62,29.45578823,9.455788225,0.354945739,0.189266036,6.2
63,29.42426765,9.424267646,0.375656687,0.200075668,6.3
64,29.39040184,9.390401837,0.397899991,0.211698172,6.4
65,29.3541908,9.354190799,0.421675651,0.22413355,6.5
66,29.31563453,9.315634531,0.446983669,0.2373818,6.6
67,29.27473303,9.274733034,0.473824042,0.251442924,6.7
68,29.23148631,9.231486307,0.502196772,0.266316921,6.8
69,29.18589435,9.185894351,0.532101859,0.28200379,6.9
70,29.13795716,9.137957165,0.563539302,0.298503533,7
71,29.09045382,9.090453823,0.594733914,0.314812263,7.1
72,29.03891658,9.038916579,0.628542925,0.332540496,7.2
73,28.98334543,8.983345434,0.664966335,0.351688231,7.3
74,28.92374039,8.923740386,0.704004146,0.372255468,7.4
75,28.86010144,8.860101437,0.745656355,0.394242208,7.5
76,28.79242859,8.792428586,0.789922965,0.417648449,7.6
77,28.72072183,8.720721833,0.836803973,0.442474193,7.7
78,28.64498118,8.644981179,0.886299382,0.46871944,7.8
79,28.56520662,8.565206622,0.93840919,0.496384188,7.9
80,28.48139816,8.481398164,0.993133397,0.525468439,8
81,28.39770319,8.397703189,1.047941082,0.554355728,8.1
82,28.3073366,8.307336595,1.10699129,0.585672115,8.2
83,28.21029838,8.210298382,1.17028402,0.619417598,8.3
84,28.10658855,8.106588549,1.237819272,0.655592179,8.4
85,27.9962071,7.996207096,1.309597047,0.694195857,8.5
86,27.87915402,7.879154023,1.385617344,0.735228633,8.6
87,27.75542933,7.755429331,1.465880163,0.778690505,8.7
88,27.62503302,7.62503302,1.550385505,0.824581475,8.8
89,27.48796509,7.487965089,1.63913337,0.872901542,8.9
90,27.34422554,7.344225538,1.732123756,0.923650706,9
91,27.19778793,7.197787927,1.82756258,0.974649493,9.1
92,27.04151817,7.041518166,1.928882403,1.02959943,9.2
93,26.87541626,6.875416255,2.036083227,1.088500517,9.3
94,26.69948219,6.699482194,2.149165052,1.151352754,9.4
95,26.51371598,6.513715983,2.268127876,1.218156141,9.5
96,26.31811762,6.318117622,2.392971701,1.288910677,9.6
97,26.11268711,6.11268711,2.523696527,1.363616363,9.7
98,25.89742445,5.897424449,2.660302353,1.442273198,9.8
99,25.67232964,5.672329637,2.802789179,1.524881184,9.9
100,25.43740268,5.437402675,2.951157005,1.611440319,10
101,25.18016459,5.180164589,3.118011852,1.701823559,10.1
102,24.91601819,4.91601819,3.286472325,1.797509485,10.2
103,24.64496348,4.644963477,3.456538425,1.898498098,10.3
104,24.36700045,4.367000451,3.628210152,2.004789397,10.4
105,24.08212911,4.082129112,3.801487506,2.116383382,10.5
106,23.79034946,3.790349459,3.976370486,2.233280054,10.6
107,23.49166149,3.491661494,4.152859094,2.355479412,10.7
108,23.18606522,3.186065215,4.330953328,2.482981457,10.8
109,22.87356062,2.873560623,4.51065319,2.615786187,10.9
110,22.55414772,2.554147718,4.691958678,2.753893605,11
111,22.64193922,2.641939216,4.515618917,2.842441867,11.1
112,22.59088594,2.590885937,4.460912042,2.948202021,11.2
113,22.40098788,2.40098788,4.527838053,3.071174066,11.3
114,22.07224505,2.072245046,4.716396951,3.211358002,11.4
115,21.60465743,1.604657435,5.026588735,3.36875383,11.5
116,20.99822505,0.998225046,5.458413406,3.543361548,11.6
117,20.25294788,0.25294788,6.011870963,3.735181158,11.7
118,19.36882594,-0.631174064,6.686961406,3.944212658,11.8
119,18.34585921,-1.654140786,7.483684736,4.17045605,11.9
120,17.18404772,-2.815952284,8.402040951,4.413911333,12
121,16.06307541,-3.93692459,9.26327744,4.67364715,12.1
122,14.90101671,-5.098983295,10.13738254,4.961600755,12.2
123,13.6978716,-6.302128398,11.02435625,5.277772147,12.3
124,12.4536401,-7.546359899,11.92419857,5.622161327,12.4
125,11.1683222,-8.831677799,12.8369095,5.994768295,12.5
126,9.841917902,-10.1580821,13.76248905,6.39559305,12.6
127,8.474427204,-11.5255728,14.7009372,6.824635593,12.7
128,7.065850108,-12.93414989,15.65225397,7.281895924,12.8
129,5.616186614,-14.38381339,16.61643934,7.767374042,12.9
130,4.12543672,-15.87456328,17.59349333,8.281069948,13
131,1.540807852,-18.45919215,19.67322574,8.785966413,13.1
132,-1.263547028,-21.26354703,21.88572948,9.377817548,13.2
133,-4.287627919,-24.28762792,24.23100457,10.05662335,13.3
134,-7.531434821,-27.53143482,26.70905099,10.82238383,13.4
135,-10.99496773,-30.99496773,29.31986876,11.67509897,13.5
136,-14.67822666,-34.67822666,32.06345787,12.61476879,13.6
137,-18.58121159,-38.58121159,34.93981832,13.64139327,13.7
138,-22.70392254,-42.70392254,37.94895011,14.75497243,13.8
139,-27.0463595,-47.0463595,41.09085324,15.95550626,13.9
140,-31.60852247,-51.60852247,44.36552771,17.24299475,14
141,-35.91338489,-55.91338489,47.44436653,18.46901836,14.1
142,-40.75007971,-60.75007971,50.89406376,19.85601594,14.2
143,-46.1186069,-66.1186069,54.71461941,21.4039875,14.3
144,-52.01896649,-72.01896649,58.90603347,23.11293302,14.4
145,-58.45115845,-78.45115845,63.46830594,24.98285251,14.5
146,-65.4151828,-85.4151828,68.40143683,27.01374598,14.6
147,-72.91103954,-92.91103954,73.70542612,29.20561342,14.7
148,-80.93872866,-100.9387287,79.38027384,31.55845482,14.8
149,-89.49825017,-109.4982502,85.42597996,34.0722702,14.9
150,-98.58960406,-118.5896041,91.84254451,36.74705955,15
151,-107.2317094,-127.2317094,97.94291555,39.28879382,15.1
152,-116.9438968,-136.9438968,104.7918698,42.1520271,15.2
153,-127.7261665,-147.7261665,112.3894071,45.33675939,15.3
154,-139.5785183,-159.5785183,120.7355276,48.8429907,15.4
155,-152.5009523,-172.5009523,129.8302313,52.67072103,15.5
156,-166.4934685,-186.4934685,139.6735181,56.81995037,15.6
157,-181.5560668,-201.5560668,150.2653881,61.29067872,15.7
158,-197.6887473,-217.6887473,161.6058412,66.08290609,15.8
159,-214.89151,-234.89151,173.6948775,71.19663248,15.9
160,-233.1643548,-253.1643548,186.5324969,76.63185788,16
161,-250.5405047,-270.5405047,198.7418399,81.79866486,16.1
162,-270.0635118,-290.0635118,212.4537793,87.60973249,16.2
163,-291.733376,-311.733376,227.6683153,94.06506075,16.3
164,-315.5500974,-335.5500974,244.3854477,101.1646496,16.4
165,-341.5136758,-361.5136758,262.6051766,108.9084992,16.5
166,-369.6241114,-389.6241114,282.327502,117.2966094,16.6
167,-399.8814041,-419.8814041,303.5524239,126.3289802,16.7
168,-432.2855539,-452.2855539,326.2799422,136.0056116,16.8
169,-466.8365608,-486.8365608,350.5100571,146.3265037,16.9
170,-503.5344249,-523.5344249,376.2427684,157.2916565,17
171,-538.4350768,-558.4350768,400.7171777,167.7178991,17.1
172,-577.6414101,-597.6414101,428.205468,179.435942,17.2
173,-621.1534247,-641.1534247,458.7076395,192.4457852,17.3
174,-668.9711207,-688.9711207,492.223692,206.7474287,17.4
175,-721.0944982,-741.0944982,528.7536257,222.3408725,17.5
176,-777.523557,-797.523557,568.2974404,239.2261165,17.6
177,-838.2582971,-858.2582971,610.8551363,257.4031609,17.7
178,-903.2987187,-923.2987187,656.4267132,276.8720055,17.8
179,-972.6448216,-992.6448216,705.0121713,297.6326504,17.9
180,-1046.296606,-1066.296606,756.6115104,319.6850955,18
181,-1116.344587,-1136.344587,805.688068,340.656519,18.1
182,-1195.027412,-1215.027412,860.8089695,364.2184429,18.2
183,-1282.345082,-1302.345082,921.9742151,390.3708671,18.3
184,-1378.297596,-1398.297596,989.1838046,419.1137917,18.4
185,-1482.884955,-1502.884955,1062.437738,450.4472167,18.5
186,-1596.107158,-1616.107158,1141.736016,484.371142,18.6
187,-1717.964205,-1737.964205,1227.078637,520.8855677,18.7
188,-1848.456096,-1868.456096,1318.465603,559.9904938,18.8
189,-1987.582832,-2007.582832,1415.896912,601.6859202,18.9
190,-2135.344413,-2155.344413,1519.372566,645.971847,19
191,-2275.879005,-2295.879005,1617.789269,688.0897358,19.1
192,-2433.730155,-2453.730155,1728.327539,735.4026157,19.2
193,-2608.897864,-2628.897864,1850.987377,787.9104867,19.3
194,-2801.382131,-2821.382131,1985.768782,845.6133486,19.4
195,-3011.182956,-3031.182956,2132.671755,908.5112017,19.5
196,-3238.30034,-3258.30034,2291.696294,976.6040457,19.6
197,-3482.734282,-3502.734282,2462.842401,1049.891881,19.7
198,-3744.484782,-3764.484782,2646.110075,1128.374707,19.8
199,-4023.551841,-4043.551841,2841.499317,1212.052524,19.9
200,-4319.935458,-4339.935458,3049.010125,1300.925332,20


==> phyto_L2T_1.0.csv <==
,C,N,P,D,time,,CPDzero,NPDzero
0,29.98,9.98,0.01,0.01,0,,0,0
1,29.97915582,9.979155818,0.010556268,0.010287913,0.1,,9.99997E-10,-9.99998E-10
2,29.97823554,9.978235537,0.011162673,0.01060179,0.2,,3E-09,0
3,29.97723916,9.977239156,0.011819214,0.01094163,0.3,,4E-09,0
4,29.97616667,9.976166675,0.012525892,0.011307433,0.4,,-5E-09,0
5,29.97501809,9.975018094,0.013282706,0.0116992,0.5,,-4E-09,0
6,29.97379341,9.973793414,0.014089656,0.01211693,0.6,,-4E-09,0
7,29.97249263,9.972492634,0.014946743,0.012560623,0.7,,-4E-09,0
8,29.97111575,9.971115754,0.015853967,0.01303028,0.8,,-3E-09,1E-09
9,29.96966277,9.969662774,0.016811327,0.013525899,0.9,,-4E-09,0
10,29.96813369,9.968133695,0.017818823,0.014047482,1,,-5E-09,0
11,29.9666295,9.966629502,0.018809955,0.014560543,1.1,,-2E-09,0
12,29.96498981,9.96498981,0.01989034,0.01511985,1.2,,0,0
13,29.96321462,9.963214618,0.02105998,0.015725402,1.3,,2E-09,0
14,29.96130393,9.961303926,0.022318874,0.016377201,1.4,,5E-09,9.99998E-10
15,29.95925773,9.959257734,0.023667021,0.017075245,1.5,,-4E-09,0
16,29.95707604,9.957076042,0.025104423,0.017819535,1.6,,-2E-09,0
17,29.95475885,9.95475885,0.026631079,0.018610072,1.7,,1E-09,9.99998E-10
18,29.95230616,9.952306158,0.028246988,0.019446854,1.8,,2E-09,0
19,29.94971797,9.949717966,0.029952152,0.020329882,1.9,,4E-09,0
20,29.94699427,9.946994275,0.031746569,0.021259156,2,,-5E-09,0
21,29.94431448,9.944314485,0.033512169,0.022173346,2.1,,-5E-09,0
22,29.94139361,9.941393606,0.035436522,0.023169872,2.2,,4E-09,0
23,29.93823164,9.938231637,0.037519627,0.024248736,2.3,,3E-09,0
24,29.93482858,9.934828579,0.039761483,0.025409937,2.4,,0,-1E-09
25,29.93118443,9.931184432,0.042162092,0.026653476,2.5,,-2E-09,0
26,29.9272992,9.927299195,0.044721454,0.027979351,2.6,,5E-09,0
27,29.92317287,9.923172869,0.047439567,0.029387564,2.7,,1E-09,0
28,29.91880545,9.918805454,0.050316433,0.030878113,2.8,,-4E-09,0
29,29.91419695,9.91419695,0.05335205,0.032451,2.9,,0,0
30,29.90934736,9.909347356,0.05654642,0.034106224,3,,4E-09,0
31,29.90457456,9.904574557,0.059690546,0.035734897,3.1,,3E-09,0
32,29.89937336,9.899373362,0.063116589,0.037510049,3.2,,-2E-09,0
33,29.89374377,9.893743771,0.06682455,0.039431679,3.3,,-1E-09,0
34,29.88768578,9.887685784,0.070814428,0.041499788,3.4,,-4E-09,0
35,29.8811994,9.881199401,0.075086224,0.043714375,3.5,,-1E-09,0
36,29.87428462,9.874284622,0.079639937,0.04607544,3.6,,-3E-09,-1E-09
37,29.86694145,9.866941447,0.084475568,0.048582985,3.7,,3E-09,0
38,29.85916988,9.859169876,0.089593117,0.051237007,3.8,,4E-09,0
39,29.85096991,9.850969909,0.094992583,0.054037509,3.9,,2E-09,1E-09
40,29.84234155,9.842341545,0.100673966,0.056984488,4,,4E-09,-1E-09
41,29.83384538,9.833845384,0.106269398,0.059885219,4.1,,-3E-09,1E-09
42,29.82458982,9.824589819,0.112364018,0.063046163,4.2,,1E-09,0
43,29.81457485,9.814574852,0.118957829,0.066467319,4.3,,-2E-09,0
44,29.80380048,9.803800481,0.12605083,0.070148689,4.4,,-1E-09,0
45,29.79226671,9.792266708,0.13364302,0.074090272,4.5,,2E-09,0
46,29.77997353,9.779973532,0.141734401,0.078292068,4.6,,-1E-09,1E-09
47,29.76692095,9.766920952,0.150324971,0.082754077,4.7,,-2E-09,0
48,29.75310897,9.75310897,0.159414731,0.087476299,4.8,,0,0
49,29.73853759,9.738537585,0.169003681,0.092458734,4.9,,5E-09,0
50,29.7232068,9.723206798,0.179091821,0.097701382,5,,3E-09,1E-09
51,29.70809641,9.708096411,0.18903851,0.102865079,5.1,,-1E-09,0
52,29.69164582,9.691645819,0.199864359,0.108489822,5.2,,1E-09,0
53,29.67385502,9.673855022,0.211569368,0.114575609,5.3,,-3E-09,-1E-09
54,29.65472402,9.65472402,0.224153538,0.121122442,5.4,,0,0
55,29.63425281,9.634252812,0.237616867,0.128130321,5.5,,-2E-09,0
56,29.6124414,9.6124414,0.251959356,0.135599244,5.6,,0,0
57,29.58928978,9.589289781,0.267181005,0.143529213,5.7,,-2E-09,-1E-09
58,29.56479796,9.564797958,0.283281815,0.151920228,5.8,,3E-09,1E-09
59,29.53896593,9.538965929,0.300261784,0.160772287,5.9,,1E-09,0
60,29.5117937,9.511793695,0.318120913,0.170085392,6,,5E-09,0
61,29.48496357,9.484963575,0.335767148,0.179269277,6.1,,-5E-09,0
62,29.45578823,9.455788225,0.354945739,0.189266036,6.2,,5E-09,0
63,29.42426765,9.424267646,0.375656687,0.200075668,6.3,,5E-09,1E-09
64,29.39040184,9.390401837,0.397899991,0.211698172,6.4,,3E-09,0
65,29.3541908,9.354190799,0.421675651,0.22413355,6.5,,1E-09,0
66,29.31563453,9.315634531,0.446983669,0.2373818,6.6,,-9.99997E-10,0
67,29.27473303,9.274733034,0.473824042,0.251442924,6.7,,-4E-09,0
68,29.23148631,9.231486307,0.502196772,0.266316921,6.8,,3E-09,0
69,29.18589435,9.185894351,0.532101859,0.28200379,6.9,,-9.99997E-10,0
70,29.13795716,9.137957165,0.563539302,0.298503533,7,,-5E-09,0
71,29.09045382,9.090453823,0.594733914,0.314812263,7.1,,-3E-09,0
72,29.03891658,9.038916579,0.628542925,0.332540496,7.2,,1E-09,0
73,28.98334543,8.983345434,0.664966335,0.351688231,7.3,,-4E-09,0
74,28.92374039,8.923740386,0.704004146,0.372255468,7.4,,4E-09,0
75,28.86010144,8.860101437,0.745656355,0.394242208,7.5,,3E-09,0
76,28.79242859,8.792428586,0.789922965,0.417648449,7.6,,4E-09,0
77,28.72072183,8.720721833,0.836803973,0.442474193,7.7,,-4E-09,-9.99998E-10
78,28.64498118,8.644981179,0.886299382,0.46871944,7.8,,2E-09,1E-09
79,28.56520662,8.565206622,0.93840919,0.496384188,7.9,,-2E-09,0
80,28.48139816,8.481398164,0.993133397,0.525468439,8,,-4E-09,0
81,28.39770319,8.397703189,1.047941082,0.554355728,8.1,,0,-1E-09
82,28.3073366,8.307336595,1.10699129,0.585672115,8.2,,5E-09,0
83,28.21029838,8.210298382,1.17028402,0.619417598,8.3,,-2E-09,0
84,28.10658855,8.106588549,1.237819272,0.655592179,8.4,,1E-09,0
85,27.9962071,7.996207096,1.309597047,0.694195857,8.5,,4E-09,0
86,27.87915402,7.879154023,1.385617344,0.735228633,8.6,,-3E-09,0
87,27.75542933,7.755429331,1.465880163,0.778690505,8.7,,-2E-09,-1E-09
88,27.62503302,7.62503302,1.550385505,0.824581475,8.8,,0,0
89,27.48796509,7.487965089,1.63913337,0.872901542,8.9,,2E-09,1E-09
90,27.34422554,7.344225538,1.732123756,0.923650706,9,,2E-09,0
91,27.19778793,7.197787927,1.82756258,0.974649493,9.1,,3E-09,0
92,27.04151817,7.041518166,1.928882403,1.02959943,9.2,,3E-09,-1E-09
93,26.87541626,6.875416255,2.036083227,1.088500517,9.3,,4E-09,-1E-09
94,26.69948219,6.699482194,2.149165052,1.151352754,9.4,,-4E-09,0
95,26.51371598,6.513715983,2.268127876,1.218156141,9.5,,-3E-09,0
96,26.31811762,6.318117622,2.392971701,1.288910677,9.6,,-2E-09,0
97,26.11268711,6.11268711,2.523696527,1.363616363,9.7,,0,0
98,25.89742445,5.897424449,2.660302353,1.442273198,9.8,,9.99997E-10,0
99,25.67232964,5.672329637,2.802789179,1.524881184,9.9,,3E-09,0
100,25.43740268,5.437402675,2.951157005,1.611440319,10,,4E-09,-1E-09
101,25.18016459,5.180164589,3.118011852,1.701823559,10.1,,1E-09,0
102,24.91601819,4.91601819,3.286472325,1.797509485,10.2,,0,0
103,24.64496348,4.644963477,3.456538425,1.898498098,10.3,,3E-09,0
104,24.36700045,4.367000451,3.628210152,2.004789397,10.4,,-1E-09,0
105,24.08212911,4.082129112,3.801487506,2.116383382,10.5,,-2E-09,0
106,23.79034946,3.790349459,3.976370486,2.233280054,10.6,,0,-1E-09
107,23.49166149,3.491661494,4.152859094,2.355479412,10.7,,-4E-09,0
108,23.18606522,3.186065215,4.330953328,2.482981457,10.8,,5E-09,0
109,22.87356062,2.873560623,4.51065319,2.615786187,10.9,,-3E-09,0
110,22.55414772,2.554147718,4.691958678,2.753893605,11,,3E-09,1E-09
111,22.16317629,2.163176292,4.924709369,2.912114338,11.1,,-3E-09,-1E-09
112,21.80584884,1.805848837,5.123176102,3.070975061,11.2,,3E-09,0
113,21.48216535,1.482165352,5.287358877,3.230475771,11.3,,-2E-09,0
114,21.19212584,1.192125837,5.417257692,3.39061647,11.4,,2E-09,-1E-09
115,20.93573029,0.935730293,5.512872549,3.551397158,11.5,,-3E-09,0
116,20.71297872,0.71297872,5.574203447,3.712817834,11.6,,9.99997E-10,1E-09
117,20.52387112,0.523871116,5.601250386,3.874878498,11.7,,4E-09,0
118,20.36840748,0.368407484,5.594013366,4.03757915,11.8,,-4E-09,0
119,20.24658782,0.246587821,5.552492387,4.200919791,11.9,,-2E-09,-1E-09
120,20.15841213,0.158412129,5.47668745,4.364900421,12,,9.99997E-10,0
121,20.12290401,0.121907464,5.349821419,4.527274572,12.1,,1E-09,-0.000996545
122,20.09113359,0.089994677,5.223013012,4.685853403,12.2,,5E-09,-0.001138908
123,20.06310086,0.062673768,5.096262228,4.840636913,12.3,,1E-09,-0.000427091
124,20.03880583,0.039944738,4.969569068,4.991625103,12.4,,1E-09,0.001138909
125,20.0182485,0.021807586,4.842933531,5.138817972,12.5,,3E-09,0.003559089
126,20.00142886,0.008262312,4.716355619,5.282215521,12.6,,0,0.006833452
127,19.98834692,-0.000691083,4.58983533,5.421817749,12.7,,-1E-09,0.010961996
128,19.97900268,-0.005052601,4.463372664,5.557624656,12.8,,0,0.015944719
129,19.97339613,-0.004822239,4.336967622,5.689636243,12.9,,-5E-09,0.021781626
130,19.97152729,0,4.210620205,5.81785251,13,,5E-09,0.028472715
131,19.97152729,0,4.087420576,5.941052138,13.1,,4E-09,0.028472714
132,19.97152729,0,3.967339926,6.061132788,13.2,,4E-09,0.028472714
133,19.97152729,0,3.850378254,6.178094461,13.3,,5E-09,0.028472715
134,19.97152729,0,3.736535559,6.291937155,13.4,,4E-09,0.028472714
135,19.97152729,0,3.625811843,6.402660871,13.5,,4E-09,0.028472714
136,19.97152729,0,3.518207104,6.51026561,13.6,,4E-09,0.028472714
137,19.97152729,0,3.413721344,6.614751371,13.7,,5E-09,0.028472715
138,19.97152729,0,3.312354561,6.716118153,13.8,,4E-09,0.028472714
139,19.97152729,0,3.214106756,6.814365958,13.9,,4E-09,0.028472714
140,19.97152729,0,3.118977929,6.909494785,14,,4E-09,0.028472714
141,19.97152729,0,3.027718945,7.000753769,14.1,,4E-09,0.028472714
142,19.97152729,0,2.938770316,7.089702399,14.2,,5E-09,0.028472715
143,19.97152729,0,2.85213204,7.176340674,14.3,,4E-09,0.028472714
144,19.97152729,0,2.767804118,7.260668596,14.4,,4E-09,0.028472714
145,19.97152729,0,2.68578655,7.342686164,14.5,,4E-09,0.028472714
146,19.97152729,0,2.606079336,7.422393378,14.6,,4E-09,0.028472714
147,19.97152729,0,2.528682477,7.499790237,14.7,,4E-09,0.028472714
148,19.97152729,0,2.453595971,7.574876743,14.8,,4E-09,0.028472714
149,19.97152729,0,2.380819819,7.647652895,14.9,,4E-09,0.028472714
150,19.97152729,0,2.310354022,7.718118693,15,,5E-09,0.028472715
151,19.97152729,0,2.242754774,7.78571794,15.1,,4E-09,0.028472714
152,19.97152729,0,2.1768669,7.851605814,15.2,,4E-09,0.028472714
153,19.97152729,0,2.1126904,7.915782314,15.3,,4E-09,0.028472714
154,19.97152729,0,2.050225273,7.978247442,15.4,,5E-09,0.028472715
155,19.97152729,0,1.989471519,8.039001196,15.5,,5E-09,0.028472715
156,19.97152729,0,1.930429138,8.098043576,15.6,,4E-09,0.028472714
157,19.97152729,0,1.873098131,8.155374583,15.7,,4E-09,0.028472714
158,19.97152729,0,1.817478497,8.210994217,15.8,,4E-09,0.028472714
159,19.97152729,0,1.763570237,8.264902478,15.9,,5E-09,0.028472715
160,19.97152729,0,1.711373349,8.317099365,16,,4E-09,0.028472714
161,19.97152729,0,1.661299833,8.367172881,16.1,,4E-09,0.028472714
162,19.97152729,0,1.612494,8.415978714,16.2,,4E-09,0.028472714
163,19.97152729,0,1.564955852,8.463516862,16.3,,4E-09,0.028472714
164,19.97152729,0,1.518685387,8.509787327,16.4,,4E-09,0.028472714
165,19.97152729,0,1.473682606,8.554790108,16.5,,4E-09,0.028472714
166,19.97152729,0,1.42994751,8.598525204,16.6,,4E-09,0.028472714
167,19.97152729,0,1.387480097,8.640992617,16.7,,4E-09,0.028472714
168,19.97152729,0,1.346280368,8.682192346,16.8,,4E-09,0.028472714
169,19.97152729,0,1.306348323,8.722124391,16.9,,4E-09,0.028472714
170,19.97152729,0,1.267683963,8.760788752,17,,5E-09,0.028472715
171,19.97152729,0,1.230592469,8.797880245,17.1,,4E-09,0.028472714
172,19.97152729,0,1.19444,8.834032714,17.2,,4E-09,0.028472714
173,19.97152729,0,1.159226557,8.869246157,17.3,,4E-09,0.028472714
174,19.97152729,0,1.124952139,8.903520576,17.4,,5E-09,0.028472715
175,19.97152729,0,1.091616745,8.936855969,17.5,,4E-09,0.028472714
176,19.97152729,0,1.059220378,8.969252337,17.6,,5E-09,0.028472715
177,19.97152729,0,1.027763035,9.000709679,17.7,,4E-09,0.028472714
178,19.97152729,0,0.997244717,9.031227997,17.8,,4E-09,0.028472714
179,19.97152729,0,0.967665425,9.060807289,17.9,,4E-09,0.028472714
180,19.97152729,0,0.939025157,9.089447557,18,,4E-09,0.028472714
181,19.97152729,0,0.911549977,9.116922737,18.1,,4E-09,0.028472714
182,19.97152729,0,0.884770371,9.143702344,18.2,,5E-09,0.028472715
183,19.97152729,0,0.858686338,9.169786376,18.3,,4E-09,0.028472714
184,19.97152729,0,0.83329788,9.195174834,18.4,,4E-09,0.028472714
185,19.97152729,0,0.808604997,9.219867718,18.5,,5E-09,0.028472715
186,19.97152729,0,0.784607687,9.243865027,18.6,,4E-09,0.028472714
187,19.97152729,0,0.761305952,9.267166763,18.7,,5E-09,0.028472715
188,19.97152729,0,0.738699791,9.289772924,18.8,,5E-09,0.028472715
189,19.97152729,0,0.716789203,9.311683511,18.9,,4E-09,0.028472714
190,19.97152729,0,0.695574191,9.332898524,19,,5E-09,0.028472715
191,19.97152729,0,0.675222205,9.353250509,19.1,,4E-09,0.028472714
192,19.97152729,0,0.65538546,9.373087255,19.2,,5E-09,0.028472715
193,19.97152729,0,0.636063954,9.39240876,19.3,,4E-09,0.028472714
194,19.97152729,0,0.617257689,9.411215025,19.4,,4E-09,0.028472714
195,19.97152729,0,0.598966664,9.42950605,19.5,,4E-09,0.028472714
196,19.97152729,0,0.581190879,9.447281835,19.6,,4E-09,0.028472714
197,19.97152729,0,0.563930335,9.46454238,19.7,,5E-09,0.028472715
198,19.97152729,0,0.54718503,9.481287684,19.8,,4E-09,0.028472714
199,19.97152729,0,0.530954966,9.497517749,19.9,,5E-09,0.028472715
200,19.97152729,0,0.515240141,9.513232573,20,,4E-09,0.028472714


==> phyto_high_res_filtered.csv <==
C,N,P,D,time
29.98,9.98,0.01,0.01,0
29.97955376,9.97955376,0.010294041,0.010152199,0.05
29.9790944,9.979094402,0.010596725,0.010308873,0.1
29.97862154,9.978621538,0.010908307,0.010470155,0.15
29.97813477,9.978134773,0.011229049,0.010636178,0.2
29.9776337,9.977633699,0.011559218,0.010807083,0.25
29.97711789,9.977117893,0.011899094,0.010983013,0.3
29.97658692,9.976586925,0.012248959,0.011164116,0.35
29.97604035,9.976040347,0.012609109,0.011350544,0.4
29.9754777,9.975477703,0.012979844,0.011542453,0.45
29.97489852,9.974898518,0.013361477,0.011740005,0.5
29.97430231,9.974302308,0.013754326,0.011943365,0.55
29.97368857,9.973688573,0.014158723,0.012152704,0.6
29.9730568,9.973056797,0.014575005,0.012368199,0.65
29.97240645,9.97240645,0.015003522,0.012590028,0.7
29.97173699,9.971736987,0.015444633,0.01281838,0.75
29.97104785,9.971047847,0.015898708,0.013053446,0.8
29.97033845,9.970338451,0.016366127,0.013295422,0.85
29.9696082,9.969608204,0.016847284,0.013544512,0.9
29.96885649,9.968856494,0.01734258,0.013800926,0.95
29.96808269,9.968082691,0.017852432,0.014064878,1
29.96728614,9.967286145,0.018377266,0.014336589,1.05
29.96646619,9.966466189,0.018917522,0.014616289,1.1
29.96562213,9.965622135,0.019473654,0.014904211,1.15
29.96475328,9.964753276,0.020046127,0.015200597,1.2
29.96385888,9.963858882,0.020635421,0.015505696,1.25
29.96293821,9.962938206,0.02124203,0.015819764,1.3
29.96199047,9.961990473,0.021866462,0.016143065,1.35
29.96101489,9.961014891,0.02250924,0.016475869,1.4
29.96001064,9.960010642,0.023170902,0.016818456,1.45
29.95897688,9.958976883,0.023852003,0.017171113,1.5
29.95791275,9.95791275,0.024553114,0.017534137,1.55
29.95681735,9.956817349,0.02527482,0.017907831,1.6
29.95568976,9.955689763,0.026017727,0.018292509,1.65
29.95452905,9.954529049,0.026782457,0.018688494,1.7
29.95333423,9.953334232,0.02756965,0.019096119,1.75
29.95210431,9.952104313,0.028379964,0.019515723,1.8
29.95083826,9.950838261,0.029214078,0.019947661,1.85
29.94953502,9.949535016,0.03007269,0.020392294,1.9
29.94819349,9.948193487,0.030956519,0.020849994,1.95
29.94681255,9.946812551,0.031866303,0.021321146,2
29.94539105,9.945391051,0.032802805,0.021806144,2.05
29.9439278,9.943927797,0.033766807,0.022305396,2.1
29.94242157,9.942421565,0.034759115,0.022819319,2.15
29.94087109,9.940871094,0.03578056,0.023348345,2.2
29.93927509,9.939275087,0.036831995,0.023892917,2.25
29.93763221,9.937632208,0.0379143,0.024453492,2.3
29.93594108,9.935941083,0.039028379,0.025030538,2.35
29.9342003,9.934200297,0.040175163,0.02562454,2.4
29.93240839,9.932408394,0.04135561,0.026235996,2.45
29.93056388,9.930563876,0.042570706,0.026865418,2.5
29.9286652,9.9286652,0.043821467,0.027513333,2.55
29.92671078,9.926710779,0.045108937,0.028180284,2.6
29.92469898,9.92469898,0.046434191,0.028866829,2.65
29.92262812,9.92262812,0.047798336,0.029573544,2.7
29.92049647,9.92049647,0.049202509,0.030301021,2.75
29.91830225,9.918302249,0.050647883,0.031049868,2.8
29.91604362,9.916043622,0.052135664,0.031820713,2.85
29.91371871,9.913718705,0.053667093,0.032614202,2.9
29.91132556,9.911325556,0.055243447,0.033430997,2.95
29.90886218,9.908862176,0.05686604,0.034271784,3
29.90632651,9.90632651,0.058536225,0.035137266,3.05
29.90371644,9.90371644,0.060255393,0.036028167,3.1
29.90102979,9.90102979,0.062024978,0.036945232,3.15
29.89826432,9.898264318,0.063846453,0.037889229,3.2
29.89541772,9.895417717,0.065721335,0.038860948,3.25
29.89248761,9.892487614,0.067651184,0.039861201,3.3
29.88947157,9.889471567,0.069637608,0.040890825,3.35
29.88636706,9.88636706,0.071682259,0.041950681,3.4
29.88317151,9.883171508,0.073786837,0.043041655,3.45
29.87988225,9.879882248,0.075953093,0.044164659,3.5
29.87649654,9.876496541,0.078182828,0.045320631,3.55
29.87301157,9.873011568,0.080477894,0.046510538,3.6
29.86942443,9.869424428,0.082840198,0.047735374,3.65
29.86573214,9.865732136,0.085271702,0.048996162,3.7
29.86193162,9.861931621,0.087774424,0.050293955,3.75
29.85801972,9.858019721,0.090350442,0.051629837,3.8
29.85399318,9.853993184,0.093001893,0.053004924,3.85
29.84984866,9.849848664,0.095730974,0.054420363,3.9
29.84558272,9.845582717,0.098539948,0.055877336,3.95
29.8411918,9.8411918,0.101431142,0.057377058,4
29.83667227,9.836672267,0.104406952,0.058920781,4.05
29.83202037,9.832020368,0.10746984,0.060509792,4.1
29.82723224,9.827232242,0.110622341,0.062145417,4.15
29.82230392,9.822303919,0.113867062,0.06382902,4.2
29.81723131,9.817231312,0.117206685,0.065562002,4.25
29.81201022,9.812010219,0.120643971,0.06734581,4.3
29.80663631,9.806636315,0.124181757,0.069181929,4.35
29.80110515,9.801105149,0.127822963,0.071071888,4.4
29.79541215,9.795412145,0.131570594,0.073017261,4.45
29.78955259,9.789552593,0.13542774,0.075019667,4.5
29.78352165,9.783521649,0.139397578,0.077080774,4.55
29.77731433,9.777314327,0.143483378,0.079202295,4.6
29.7709255,9.770925502,0.147688502,0.081385996,4.65
29.7643499,9.764349898,0.15201641,0.083633692,4.7
29.75758209,9.757582091,0.156470658,0.085947252,4.75
29.7506165,9.750616498,0.161054905,0.088328597,4.8
29.74344738,9.743447379,0.165772914,0.090779707,4.85
29.73606883,9.73606883,0.170628554,0.093302616,4.9
29.72847477,9.728474775,0.175625806,0.09589942,4.95
29.72065897,9.720658968,0.180768761,0.098572271,5
29.71261498,9.712614983,0.186061629,0.101323388,5.05
29.70433621,9.704336211,0.191508737,0.104155052,5.1
29.69581586,9.695815856,0.197114535,0.10706961,5.15
29.68704693,9.687046927,0.202883598,0.110069475,5.2
29.67802224,9.678022235,0.208820632,0.113157133,5.25
29.66873439,9.668734388,0.214930473,0.116335139,5.3
29.65917578,9.659175784,0.221218094,0.119606122,5.35
29.6493386,9.649338604,0.227688608,0.122972788,5.4
29.63921481,9.639214811,0.234347271,0.126437918,5.45
29.62879614,9.628796138,0.241199486,0.130004376,5.5
29.61807409,9.618074087,0.248250806,0.133675107,5.55
29.60703992,9.60703992,0.255506941,0.137453139,5.6
29.59568465,9.595684654,0.262973757,0.141341589,5.65
29.58399905,9.583999051,0.270657286,0.145343662,5.7
29.57197362,9.571973618,0.278563726,0.149462656,5.75
29.55959859,9.559598593,0.286699446,0.153701961,5.8
29.54686394,9.546863944,0.29507099,0.158065066,5.85
29.53375936,9.533759356,0.303685085,0.162555558,5.9
29.52027423,9.520274231,0.312548641,0.167177128,5.95
29.50639767,9.506397672,0.321668758,0.17193357,6
29.49211848,9.492118482,0.33105273,0.176828788,6.05
29.47742516,9.477425156,0.34070805,0.181866794,6.1
29.46230587,9.462305867,0.350642415,0.187051718,6.15
29.44674846,9.446748465,0.360863731,0.192387804,6.2
29.43074047,9.430740465,0.371380118,0.197879417,6.25
29.41426904,9.414269041,0.382199914,0.203531045,6.3
29.39732101,9.397321013,0.393331683,0.209347303,6.35
29.37988285,9.379882845,0.404784217,0.215332938,6.4
29.36194063,9.36194063,0.416566543,0.221492827,6.45
29.34348008,9.343480083,0.428687929,0.227831988,6.5
29.32448654,9.324486536,0.441157888,0.234355577,6.55
29.30494492,9.304944922,0.453986183,0.241068895,6.6
29.28483977,9.28483977,0.467182836,0.247977394,6.65
29.26415519,9.264155194,0.48075813,0.255086675,6.7
29.24287489,9.242874886,0.494722617,0.262402497,6.75
29.2209821,9.2209821,0.509087121,0.269930779,6.8
29.19845965,9.198459651,0.523862746,0.277677603,6.85
29.1752899,9.175289895,0.539060882,0.285649223,6.9
29.15145473,9.151454729,0.554693208,0.293852063,6.95
29.12693557,9.126935574,0.5707717,0.302292726,7
29.10171337,9.101713366,0.587308638,0.310977996,7.05
29.07576855,9.07576855,0.604316607,0.319914843,7.1
29.04908106,9.049081064,0.621808505,0.329110431,7.15
29.02163033,9.021630332,0.639797551,0.338572116,7.2
28.99339525,8.993395254,0.658297287,0.348307458,7.25
28.96435419,8.964354195,0.677321584,0.358324221,7.3
28.93448497,8.934484974,0.696884648,0.368630378,7.35
28.90376485,8.903764855,0.717001023,0.379234122,7.4
28.87217054,8.872170538,0.7376856,0.390143862,7.45
28.83967815,8.839678148,0.758953616,0.401368236,7.5
28.80626323,8.806263225,0.780820662,0.412916113,7.55
28.77190072,8.771900717,0.803302687,0.424796596,7.6
28.73656497,8.736564967,0.826415999,0.437019034,7.65
28.70022971,8.700229709,0.850177272,0.449593019,7.7
28.66286806,8.662868056,0.874603544,0.4625284,7.75
28.62445249,8.624452494,0.899712225,0.47583528,7.8
28.58495487,8.584954874,0.925521095,0.489524031,7.85
28.54434641,8.544346406,0.952048304,0.50360529,7.9
28.50259765,8.50259765,0.979312379,0.518089971,7.95
28.45967852,8.459678515,1.007332216,0.532989269,8
28.41555825,8.415558253,1.036127082,0.548314665,8.05
28.37020545,8.370205452,1.065716617,0.564077931,8.1
28.32358804,8.323588039,1.096120824,0.580291137,8.15
28.27567328,8.275673275,1.127360069,0.596966655,8.2
28.22642776,8.226427756,1.159455076,0.614117168,8.25
28.17581742,8.175817416,1.192426917,0.631755668,8.3
28.12380753,8.123807526,1.226297005,0.649895469,8.35
28.07036271,8.070362705,1.261087087,0.668550208,8.4
28.01544692,8.015446924,1.296819227,0.68773385,8.45
27.95902351,7.959023513,1.333515794,0.707460693,8.5
27.90105518,7.901055179,1.371199446,0.727745374,8.55
27.84150402,7.841504015,1.409893112,0.748602872,8.6
27.78033152,7.780331522,1.449619968,0.77004851,8.65
27.71749863,7.717498627,1.490403411,0.792097962,8.7
27.65296571,7.652965711,1.532267036,0.814767253,8.75
27.58669264,7.586692637,1.575234598,0.838072765,8.8
27.51863878,7.518638784,1.61932998,0.862031236,8.85
27.44876309,7.448763085,1.664577151,0.886659763,8.9
27.37702408,7.377024077,1.711000118,0.911975805,8.95
27.30337995,7.303379946,1.758622878,0.937997177,9
27.22778859,7.227788588,1.807469356,0.964742057,9.05
27.15020768,7.150207676,1.857563345,0.992228979,9.1
27.07059473,7.070594734,1.908928432,1.020476834,9.15
26.98890722,6.98890722,1.961587915,1.049504864,9.2
26.90510262,6.905102623,2.015564718,1.079332658,9.25
26.81913857,6.819138569,2.070881287,1.109980144,9.3
26.73097294,6.730972937,2.127559478,1.141467585,9.35
26.640564,6.640564,2.185620436,1.173815564,9.4
26.54787057,6.547870571,2.245084453,1.207044976,9.45
26.45285217,6.45285217,2.305970816,1.241177015,9.5
26.35546922,6.355469217,2.368297632,1.276233151,9.55
26.25568324,6.255683239,2.432081639,1.312235121,9.6
26.15345711,6.153457109,2.497337992,1.349204898,9.65
26.04875531,6.048755307,2.564080024,1.38716467,9.7
25.94154421,5.941544214,2.632318977,1.426136809,9.75
25.83179245,5.83179245,2.702063712,1.466143838,9.8
25.71947123,5.719471233,2.773320372,1.507208395,9.85
25.6045548,5.604554801,2.846092014,1.549353185,9.9
25.48702087,5.487020873,2.920378192,1.592600935,9.95
25.36685117,5.366851168,2.996174499,1.636974334,10
25.24403199,5.24403199,3.073472037,1.682495973,10.05
25.11855488,5.118554882,3.152256844,1.729188273,10.1
24.99041736,4.990417364,3.232509233,1.777073403,10.15
24.85962376,4.859623755,3.314203057,1.826173188,10.2
24.72618611,4.726186111,3.397304881,1.876509008,10.25
24.59012527,4.590125267,3.481773052,1.928101681,10.3
24.45147202,4.451472025,3.567556643,1.980971332,10.35
24.31026848,4.310268483,3.654594272,2.035137245,10.4
24.16656954,4.166569544,3.74281276,2.090617696,10.45
24.02044461,4.020444611,3.832125624,2.147429765,10.5
23.87197951,3.87197951,3.922431364,2.205589126,10.55
23.72127866,3.721278657,4.013611539,2.265109804,10.6
23.5684675,3.568467501,4.105528592,2.326003907,10.65
23.41369528,3.413695285,4.198023395,2.388281321,10.7
23.25713814,3.257138141,4.290912494,2.451949365,10.75
23.09900257,3.099002573,4.38398502,2.517012407,10.8
22.93952933,2.939529327,4.476999251,2.583471422,10.85
22.7789977,2.778997697,4.5696788,2.651323503,10.9
22.61773023,2.617730229,4.661708457,2.720561314,10.95
22.45609782,2.456097824,4.752729707,2.791172469,11
22.29452513,2.294525135,4.842336017,2.863138849,11.05
22.13349609,2.133496094,4.930068058,2.936435847,11.1
21.97355932,1.973559319,5.015409139,3.011031542,11.15
21.81533292,1.815332923,5.097781274,3.086885803,11.2
21.65950808,1.65950808,5.176542566,3.163949354,11.25
21.50685036,1.506850363,5.250986834,3.242162803,11.3
21.35819749,1.358197492,5.320346805,3.321455703,11.35
21.21445174,1.214451743,5.383802572,3.401745685,11.4
21.07656487,1.07656487,5.44049735,3.48293778,11.45
20.94551327,0.945513274,5.489562685,3.564924041,11.5
20.82226148,0.822261483,5.530154889,3.647583627,11.55
20.70771322,0.707713225,5.56150325,3.730783525,11.6
20.60265177,0.602651768,5.582968165,3.814380067,11.65
20.50767474,0.507674736,5.594103893,3.898221371,11.7
20.42313264,0.423132638,5.594716665,3.982150696,11.75
20.34908328,0.349083282,5.584906154,4.066010565,11.8
20.285274,0.285274,5.565078697,4.149647303,11.85
20.231159,0.231158998,5.535925479,4.232915523,11.9
20.18595075,0.185950754,5.49836723,4.315682016,11.95
20.14869562,0.148695624,5.453475749,4.397828626,12
20.11835832,0.118358321,5.40238781,4.479253869,12.05
20.09389995,0.093899948,5.346226753,4.559873299,12.1
20.07433893,0.074338928,5.286042244,4.639618828,12.15
20.05879057,0.058790567,5.222772124,4.718437308,12.2
20.04648653,0.04648653,5.157224774,4.796288696,12.25
20.0367786,0.036778595,5.090077323,4.873144081,12.3
20.029132,0.029132001,5.021884224,4.948983775,12.35
20.02311305,0.023113049,4.953091382,5.02379557,12.4
20.01837447,0.018374471,4.884052298,5.097573231,12.45
20.01464079,0.014640791,4.815043977,5.170315232,12.5
20.01169492,0.011694923,4.746281357,5.24202372,12.55
20.00936656,0.009366561,4.677929761,5.312703678,12.6
20.00752248,0.007522476,4.610115262,5.382362261,12.65
20.0060586,0.0060586,4.542933123,5.451008277,12.7
20.00489368,0.004893683,4.476454546,5.518651771,12.75
20.00396428,0.003964276,4.410732011,5.585303713,12.8
20.00322079,0.003220786,4.34580347,5.650975743,12.85
20.0026244,0.0026244,4.281695614,5.715679986,12.9
20.00214469,0.002144688,4.218426417,5.779428895,12.95
20.00175775,0.00175775,4.156007106,5.842235143,13
20.00144477,0.001444773,4.094443698,5.904111529,13.05
20.00119091,0.001190914,4.033738176,5.96507091,13.1
20.00098443,0.000984434,3.973889415,6.02512615,13.15
20.00081603,0.000816028,3.914893896,6.084290077,13.2
20.0006783,0.000678298,3.856746252,6.14257545,13.25
20.00056535,0.000565352,3.79943971,6.199994938,13.3
20.00047248,0.000472481,3.742966418,6.256561101,13.35
20.00039592,0.000395915,3.687317713,6.312286372,13.4
20.00033263,0.000332626,3.632484323,6.367183051,13.45
20.00028018,0.000280176,3.578456528,6.421263297,13.5
20.0002366,0.000236597,3.525224286,6.474539116,13.55
20.0002003,0.000200299,3.472777335,6.527022366,13.6
20.00016999,0.000169989,3.421105262,6.578724749,13.65
20.00014462,0.000144617,3.370197575,6.629657808,13.7
20.00012333,0.000123329,3.320043742,6.679832929,13.75
20.00010542,0.000105423,3.270633234,6.729261343,13.8
20.00009033,0.0000903,3.221955554,6.777954119,13.85
20.00007757,0.0000776,3.174000257,6.825922172,13.9
20.00006677,0.0000668,3.126756974,6.873176259,13.95
20.0000576,0.0000576,3.08021542,6.919726983,14
20.00004979,0.0000498,3.034365412,6.965584794,14.05
20.00004314,0.0000431,2.989196869,7.010759988,14.1
20.00003746,0.0000375,2.944699828,7.055262712,14.15
20.00003259,0.0000326,2.900864441,7.099102966,14.2
20.00002842,0.0000284,2.857680982,7.1422906,14.25
20.00002483,0.0000248,2.81513985,7.184835321,14.3
20.00002174,0.0000217,2.773231571,7.226746693,14.35
20.00001907,0.0000191,2.731946796,7.268034138,14.4
20.00001676,0.0000168,2.691276304,7.308706939,14.45
20.00001476,0.0000148,2.651211003,7.348774242,14.5
20.00001302,0.000013,2.611741925,7.388245057,14.55
20.00001151,0.0000115,2.572860232,7.427128261,14.6
20.00001019,0.0000102,2.534557211,7.465432599,14.65
20.00000904,0.00000904,2.496824274,7.503166687,14.7
20.00000803,0.00000803,2.459652955,7.540339012,14.75
20.00000715,0.00000715,2.423034913,7.576957935,14.8
20.00000638,0.00000638,2.386961928,7.613031694,14.85
20.0000057,0.0000057,2.351425899,7.648568404,14.9
20.0000051,0.0000051,2.316418844,7.683576058,14.95
20.00000457,0.00000457,2.281932898,7.718062532,15
20.0000041,0.0000041,2.247960313,7.752035585,15.05
20.00000369,0.00000369,2.214493452,7.785502859,15.1
20.00000332,0.00000332,2.181524795,7.818471883,15.15
20.000003,0.000003,2.149046928,7.850950075,15.2
20.00000271,0.00000271,2.117052551,7.882944741,15.25
20.00000245,0.00000245,2.08553447,7.91446308,15.3
20.00000222,0.00000222,2.054485597,7.945512183,15.35
20.00000201,0.00000201,2.023898951,7.976099035,15.4
20.00000183,0.00000183,1.993767652,8.006230517,15.45
20.00000167,0.00000167,1.964084924,8.03591341,15.5
20.00000152,0.00000152,1.934844091,8.065154391,15.55
20.00000139,0.00000139,1.906038576,8.093960038,15.6
20.00000127,0.00000127,1.877661899,8.122336834,15.65
20.00000116,0.00000116,1.849707678,8.150291163,15.7
20.00000106,0.00000106,1.822169625,8.177829313,15.75
20.00000097,0.000000974,1.795041544,8.204957481,15.8
20.00000089,0.000000895,1.768317334,8.231681771,15.85
20.00000082,0.000000823,1.741990982,8.258008195,15.9
20.00000076,0.000000758,1.716056566,8.283942676,15.95
20.0000007,0.000000699,1.690508251,8.30949105,16
20.00000065,0.000000645,1.66534029,8.334659065,16.05
20.0000006,0.000000597,1.640547021,8.359452383,16.1
20.00000055,0.000000552,1.616122865,8.383876583,16.15
20.00000051,0.000000511,1.592062329,8.40793716,16.2
20.00000047,0.000000474,1.568359999,8.431639527,16.25
20.00000044,0.000000441,1.545010541,8.454989018,16.3
20.00000041,0.00000041,1.522008704,8.477990886,16.35
20.00000038,0.000000381,1.499349312,8.500650307,16.4
20.00000036,0.000000355,1.477027267,8.522972378,16.45
20.00000033,0.000000331,1.455037547,8.544962121,16.5
20.00000031,0.000000309,1.433375205,8.566624486,16.55
20.00000029,0.000000289,1.412035366,8.587964345,16.6
20.00000027,0.00000027,1.39101323,8.6089865,16.65
20.00000025,0.000000253,1.370304066,8.629695681,16.7
20.00000024,0.000000237,1.349903216,8.650096547,16.75
20.00000022,0.000000222,1.329806089,8.670193688,16.8
20.00000021,0.000000209,1.310008164,8.689991627,16.85
20.0000002,0.000000196,1.290504986,8.709494818,16.9
20.00000018,0.000000185,1.271292167,8.728707648,16.95
20.00000017,0.000000174,1.252365385,8.747634441,17
20.00000016,0.000000164,1.233720381,8.766279455,17.05
20.00000015,0.000000155,1.21535296,8.784646885,17.1
20.00000015,0.000000146,1.19725899,8.802740864,17.15
20.00000014,0.000000138,1.179434399,8.820565463,17.2
20.00000013,0.000000131,1.161875178,8.838124692,17.25
20.00000012,0.000000124,1.144577374,8.855422502,17.3
20.00000012,0.000000117,1.127537097,8.872462786,17.35
20.00000011,0.000000111,1.110750513,8.889249376,17.4
20.00000011,0.000000105,1.094213844,8.905786051,17.45
20.0000001,0.0000001,1.07792337,8.92207653,17.5
20.0000001,0.000000095,1.061875426,8.938124479,17.55
20.00000009,9.04E-08,1.0460664,8.95393351,17.6
20.00000009,0.000000086,1.030492736,8.969507178,17.65
20.00000008,8.19E-08,1.015150931,8.984848987,17.7
20.00000008,7.81E-08,1.000037531,8.999962391,17.75
20.00000007,7.45E-08,0.985149137,9.014850788,17.8
20.00000007,7.11E-08,0.970482399,9.02951753,17.85
20.00000007,6.79E-08,0.956034017,9.043965915,17.9
20.00000006,6.49E-08,0.94180074,9.058199196,17.95
20.00000006,6.21E-08,0.927779365,9.072220573,18
20.00000006,5.94E-08,0.913966738,9.086033203,18.05
20.00000006,5.69E-08,0.900359751,9.099640192,18.1
20.00000005,5.45E-08,0.886955343,9.113044603,18.15
20.00000005,5.23E-08,0.873750497,9.126249451,18.2
20.00000005,5.02E-08,0.860742242,9.139257708,18.25
20.00000005,4.82E-08,0.847927653,9.152072299,18.3
20.00000005,4.63E-08,0.835303844,9.164696109,18.35
20.00000004,4.45E-08,0.822867977,9.177131978,18.4
20.00000004,4.28E-08,0.810617253,9.189382704,18.45
20.00000004,4.12E-08,0.798548916,9.201451043,18.5
20.00000004,3.97E-08,0.78666025,9.213339711,18.55
20.00000004,3.82E-08,0.77494858,9.225051382,18.6
20.00000004,3.68E-08,0.763411272,9.236588691,18.65
20.00000004,3.55E-08,0.752045729,9.247954235,18.7
20.00000003,3.43E-08,0.740849395,9.259150571,18.75
20.00000003,3.31E-08,0.72981975,9.270180217,18.8
20.00000003,0.000000032,0.718954312,9.281045656,18.85
20.00000003,3.09E-08,0.708250637,9.291749332,18.9
20.00000003,2.99E-08,0.697706317,9.302293653,18.95
20.00000003,2.89E-08,0.687318979,9.312680992,19
20.00000003,0.000000028,0.677086286,9.322913686,19.05
20.00000003,2.71E-08,0.667005935,9.332994038,19.1
20.00000003,2.63E-08,0.657075659,9.342924314,19.15
20.00000003,2.55E-08,0.647293224,9.352706751,19.2
20.00000002,2.47E-08,0.637656427,9.362343548,19.25
20.00000002,0.000000024,0.628163102,9.371836874,19.3
20.00000002,2.33E-08,0.618811112,9.381188865,19.35
20.00000002,2.26E-08,0.609598352,9.390401625,19.4
20.00000002,0.000000022,0.600522751,9.399477227,19.45
20.00000002,2.14E-08,0.591582266,9.408417713,19.5
20.00000002,2.08E-08,0.582774885,9.417225094,19.55
20.00000002,2.02E-08,0.574098627,9.425901353,19.6
20.00000002,1.97E-08,0.56555154,9.434448441,19.65
20.00000002,1.91E-08,0.5571317,9.442868281,19.7
20.00000002,1.86E-08,0.548837214,9.451162768,19.75
20.00000002,1.82E-08,0.540666214,9.459333768,19.8
20.00000002,1.77E-08,0.532616863,9.467383119,19.85
20.00000002,1.73E-08,0.52468735,9.475312633,19.9
20.00000002,1.68E-08,0.516875889,9.483124094,19.95
20.00000002,1.64E-08,0.509180725,9.490819259,20

